Computational Tools for Cardiac Simulation -- GPU-Parallel Multiphysics

Cardiovascular disease affects millions of people worldwide and its social and economic cost clearly motivates scientific research. Computer simulation can lead to a better understanding of cardiac physiology, and for pathology presents opportunities for low-cost and low-risk design and testing of therapies, including surgical and pharmacological intervention as well as automated diagnosis and screening. Currently, the simulation of a whole heart model, including the interaction of electrophysiology, solid mechanics and fluid dynamics is the subject of ongoing research in computational science. Typically, the computation of a single heartbeat requires many processor hours on a supercomputer. The financial and ultimately environmental cost of such a computation prevents it from becoming a viable clinical or research solution. We re-formulate the standard mathematical models of continuum mechanics, such as the Bidomain Model, Finite Strain Theory and the Navier-Stokes Equations, specifically for parallel processing and show proof-of-concept of a computational approach that can generate a complete description of a human heartbeat on a single Graphics Processing Unit (GPU) within a few minutes. The approach is based on a Finite Volume Method (FVM) discretisation which is both matrix- and mesh-free, ideally suited to voxel-based medical imaging data. The solution of nonlinear ordinary and partial differential equations proceeds via the method of lines and operator-splitting. The resulting algorithm is implemented in the OpenCL standard and can run on almost any platform. It does not perform any CPU processing and has no dependence on third-party software libraries.

==> dat/cnv/cnv_div_def.csv <==
     0   8 +0.000000e+00 +0.000000e+00 +0.000000e+00 +5.298809e-01
     0  16 +0.000000e+00 +0.000000e+00 +0.000000e+00 +1.367474e-01
     0  32 +0.000000e+00 +0.000000e+00 +0.000000e+00 +3.448007e-02
     0  64 +0.000000e+00 +0.000000e+00 +0.000000e+00 +8.638998e-03
     0 128 +0.000000e+00 +0.000000e+00 +0.000000e+00 +2.161879e-03
     0 256 +0.000000e+00 +0.000000e+00 +0.000000e+00 +5.579905e-04

==> dat/cnv/cnv_div_ref.csv <==
     0   8 +0.000000e+00 +0.000000e+00 +0.000000e+00 +2.781900e-02
     0  16 +0.000000e+00 +0.000000e+00 +0.000000e+00 +6.963670e-03
     0  32 +0.000000e+00 +0.000000e+00 +0.000000e+00 +1.741542e-03
     0  64 +0.000000e+00 +0.000000e+00 +0.000000e+00 +4.355026e-04
     0 128 +0.000000e+00 +0.000000e+00 +0.000000e+00 +1.099954e-04
     0 256 +0.000000e+00 +0.000000e+00 +0.000000e+00 +4.112171e-05

==> dat/cnv/cnv_grd_def.csv <==
     0   8 +0.000000e+00 +0.000000e+00 +0.000000e+00 +7.847014e-01
     0  16 +0.000000e+00 +0.000000e+00 +0.000000e+00 +2.063818e-01
     0  32 +0.000000e+00 +0.000000e+00 +0.000000e+00 +5.226548e-02
     0  64 +0.000000e+00 +0.000000e+00 +0.000000e+00 +1.310886e-02
     0 128 +0.000000e+00 +0.000000e+00 +0.000000e+00 +3.278795e-03
     0 256 +0.000000e+00 +0.000000e+00 +0.000000e+00 +8.213276e-04

==> dat/cnv/cnv_grd_ref.csv <==
     0   8 +0.000000e+00 +0.000000e+00 +0.000000e+00 +3.111347e-02
     0  16 +0.000000e+00 +0.000000e+00 +0.000000e+00 +7.795409e-03
     0  32 +0.000000e+00 +0.000000e+00 +0.000000e+00 +1.950043e-03
     0  64 +0.000000e+00 +0.000000e+00 +0.000000e+00 +4.877669e-04
     0 128 +0.000000e+00 +0.000000e+00 +0.000000e+00 +1.232844e-04
     0 256 +0.000000e+00 +0.000000e+00 +0.000000e+00 +4.697916e-05

==> dat/cnv/cnv_itp_def.csv <==
     0   8 -8.083880e-07 -8.274128e+00 -7.867813e-06 +4.120172e-01
     0  16 -5.887821e-06 -1.889321e+01 +8.344650e-06 +1.128038e-01
     0  32 +2.827402e-05 -3.892579e+01 -7.778406e-05 +2.877050e-02
     0  64 +4.321430e-05 -7.842465e+01 -2.417564e-04 +7.227894e-03
     0 128 +7.418089e-04 -1.571138e+02 -6.869137e-02 +1.809244e-03
     0 256 +5.315839e-03 -3.144789e+02 -7.922268e-02 +4.515416e-04

==> dat/cnv/cnv_itp_ref.csv <==
     0   8 +0.000000e+00 -2.060843e-02 -5.960464e-08 +2.273370e-02
     0  16 -4.529953e-06 -1.035118e-02 +1.537800e-05 +5.712560e-03
     0  32 +2.598763e-05 -5.099297e-03 -2.441406e-04 +1.429946e-03
     0  64 -8.153915e-05 -2.422333e-03 -9.765625e-04 +3.575962e-04
     0 128 -4.577637e-05 -9.069443e-03 +2.323645e-02 +8.937025e-05
     0 256 -1.214743e-03 +1.097984e-01 +1.237001e-01 +2.211154e-05

==> dat/cnv/cnv_lap_def.csv <==
     0   8 -8.083880e-07 -8.274128e+00 -7.867813e-06 +1.042317e+00
     0  16 -5.887821e-06 -1.889321e+01 +8.344650e-06 +4.323323e-01
     0  32 +2.827402e-05 -3.892579e+01 -7.778406e-05 +1.320647e-01
     0  64 +4.321430e-05 -7.842465e+01 -2.417564e-04 +3.561458e-02
     0 128 +7.418089e-04 -1.571138e+02 -6.869137e-02 +9.420534e-03
     0 256 +5.315839e-03 -3.144789e+02 -7.922268e-02 +9.138937e-03

==> dat/cnv/cnv_lap_ref.csv <==
     0   8 +0.000000e+00 -2.060843e-02 -5.960464e-08 +1.260728e-01
     0  16 -4.529953e-06 -1.035118e-02 +1.537800e-05 +3.554112e-02
     0  32 +2.598763e-05 -5.099297e-03 -2.441406e-04 +9.374967e-03
     0  64 -8.153915e-05 -2.422333e-03 -9.765625e-04 +2.407772e-03
     0 128 -4.577637e-05 -9.069443e-03 +2.323645e-02 +9.298983e-04
     0 256 -1.214743e-03 +1.097984e-01 +1.237001e-01 +2.627825e-03

==> dat/ecg/ecg1.txt <==
0.000000e+00,100,00:00:04,5,+0.000000e+00,+0.000000e+00,+0.000000e+00,+0.000000e+00,+0.000000e+00,+0.000000e+00
1.000000e+00,100,00:00:26,5,+3.114536e+00,+7.606849e+00,+4.492313e+00,-5.360693e+00,-6.888890e-01,+6.049581e+00
2.000000e+00,100,00:00:51,5,+5.771676e+00,+1.640532e+01,+1.063364e+01,-1.108850e+01,-2.430982e+00,+1.351948e+01
3.000000e+00,100,00:01:14,5,+1.103056e+01,+3.740129e+01,+2.637073e+01,-2.421592e+01,-7.670084e+00,+3.188601e+01
4.000000e+00,100,00:01:38,5,+1.592326e+01,+6.072012e+01,+4.479686e+01,-3.832169e+01,-1.443680e+01,+5.275849e+01
5.000000e+00,100,00:02:03,5,+1.889122e+01,+8.236074e+01,+6.346952e+01,-5.062598e+01,-2.228915e+01,+7.291513e+01
6.000000e+00,100,00:02:29,5,+2.421701e+01,+1.013231e+02,+7.710607e+01,-6.277005e+01,-2.644453e+01,+8.921458e+01
7.000000e+00,100,00:02:55,5,+3.118222e+01,+1.190973e+02,+8.791508e+01,-7.513976e+01,-2.836644e+01,+1.035062e+02
8.000000e+00,100,00:03:23,5,+3.256976e+01,+1.450637e+02,+1.124940e+02,-8.881674e+01,-3.996210e+01,+1.287789e+02
9.000000e+00,100,00:03:51,5,+2.804446e+01,+1.538536e+02,+1.258092e+02,-9.094904e+01,-4.888235e+01,+1.398314e+02
1.000000e+01,100,00:04:20,5,+2.763467e+01,+1.632090e+02,+1.355743e+02,-9.542181e+01,-5.396979e+01,+1.493916e+02
1.100000e+01,100,00:04:50,5,+2.608246e+01,+1.713708e+02,+1.452884e+02,-9.872665e+01,-5.960297e+01,+1.583296e+02
1.200000e+01,100,00:05:21,5,+2.207251e+01,+1.693558e+02,+1.472833e+02,-9.571414e+01,-6.260538e+01,+1.583195e+02
1.300000e+01,100,00:05:54,5,+2.007373e+01,+1.749005e+02,+1.548268e+02,-9.748712e+01,-6.737653e+01,+1.648637e+02
1.400000e+01,100,00:06:25,5,+2.050635e+01,+1.845593e+02,+1.640529e+02,-1.025328e+02,-7.177332e+01,+1.743061e+02
1.500000e+01,100,00:06:57,5,+1.521179e+01,+1.839236e+02,+1.687119e+02,-9.956769e+01,-7.675006e+01,+1.763177e+02
1.600000e+01,100,00:07:30,5,+5.076965e+00,+1.763246e+02,+1.712477e+02,-9.070081e+01,-8.308533e+01,+1.737861e+02
1.700000e+01,100,00:08:01,5,-9.726807e+00,+1.657771e+02,+1.755039e+02,-7.802515e+01,-9.261536e+01,+1.706405e+02
1.800000e+01,100,00:08:35,5,-3.630688e+01,+1.428118e+02,+1.791187e+02,-5.325244e+01,-1.077128e+02,+1.609652e+02
1.900000e+01,100,00:09:08,5,-5.190149e+01,+1.099918e+02,+1.618933e+02,-2.904517e+01,-1.068973e+02,+1.359425e+02
2.000000e+01,100,00:09:45,5,-4.767139e+01,+8.370142e+01,+1.313728e+02,-1.801501e+01,-8.952209e+01,+1.075371e+02
2.100000e+01,100,00:10:17,5,-4.896997e+01,+5.920862e+01,+1.081786e+02,-5.119385e+00,-7.857422e+01,+8.369360e+01
2.200000e+01,100,00:10:51,5,-7.530237e+01,+3.187891e+01,+1.071813e+02,+2.171167e+01,-9.124182e+01,+6.953003e+01
2.300000e+01,100,00:11:25,5,-7.704456e+01,+9.832886e+00,+8.687744e+01,+3.360583e+01,-8.196106e+01,+4.835510e+01
2.400000e+01,100,00:11:59,5,-3.085107e+01,-1.236938e+01,+1.848169e+01,+2.161023e+01,-2.466638e+01,+3.056152e+00
2.500000e+01,100,00:12:34,5,-1.158887e+01,-3.938953e+01,-2.780066e+01,+2.548914e+01,+8.105835e+00,-3.359509e+01
2.600000e+01,100,00:13:09,5,-1.085681e+01,-6.139734e+01,-5.054053e+01,+3.612708e+01,+1.984192e+01,-5.596887e+01
2.700000e+01,100,00:13:40,5,-1.282751e+01,-7.911035e+01,-6.628284e+01,+4.596899e+01,+2.672766e+01,-7.269653e+01
2.800000e+01,100,00:14:11,5,-1.509106e+01,-9.521375e+01,-8.012268e+01,+5.515234e+01,+3.251587e+01,-8.766821e+01
2.900000e+01,100,00:14:42,5,-1.707104e+01,-1.099927e+02,-9.292163e+01,+6.353186e+01,+3.792529e+01,-1.014572e+02
3.000000e+01,100,00:15:20,5,-1.874011e+01,-1.231251e+02,-1.043850e+02,+7.093262e+01,+4.282239e+01,-1.137550e+02
3.100000e+01,100,00:15:52,5,-1.980731e+01,-1.347089e+02,-1.149016e+02,+7.725806e+01,+4.754718e+01,-1.248052e+02
3.200000e+01,100,00:16:23,5,-1.915607e+01,-1.443648e+02,-1.252087e+02,+8.176044e+01,+5.302637e+01,-1.347867e+02
3.300000e+01,100,00:16:54,5,-1.695026e+01,-1.506257e+02,-1.336755e+02,+8.378802e+01,+5.836261e+01,-1.421506e+02
3.400000e+01,100,00:17:29,5,-1.445831e+01,-1.540638e+02,-1.396055e+02,+8.426111e+01,+6.257361e+01,-1.468347e+02
3.500000e+01,100,01:75:25,5,-1.133179e+01,-1.570166e+02,-1.456848e+02,+8.417407e+01,+6.717651e+01,-1.513508e+02
3.600000e+01,100,01:78:51,5,-8.554443e+00,-1.564407e+02,-1.478862e+02,+8.249756e+01,+6.966577e+01,-1.521633e+02
3.700000e+01,100,01:81:48,5,-5.429688e+00,-1.553574e+02,-1.499277e+02,+8.039355e+01,+7.224902e+01,-1.526426e+02
3.800000e+01,100,01:85:01,5,-1.095459e+00,-1.516594e+02,-1.505640e+02,+7.637744e+01,+7.473438e+01,-1.511118e+02
3.900000e+01,100,01:87:49,5,+5.327271e+00,-1.436014e+02,-1.489287e+02,+6.913708e+01,+7.712793e+01,-1.462651e+02
4.000000e+01,100,01:90:42,5,+1.341565e+01,-1.322980e+02,-1.457136e+02,+5.944116e+01,+7.956458e+01,-1.390057e+02
4.100000e+01,100,00:03:30,5,+1.452064e+01,-1.343359e+02,-1.488566e+02,+5.990764e+01,+8.168859e+01,-1.415962e+02
4.200000e+01,100,00:03:35,5,+2.324976e+01,-1.214226e+02,-1.446724e+02,+4.908642e+01,+8.396106e+01,-1.330475e+02
4.300000e+01,100,00:03:40,5,+2.999257e+01,-1.064652e+02,-1.364578e+02,+3.823634e+01,+8.322519e+01,-1.214615e+02
4.400000e+01,100,00:03:45,5,+3.305302e+01,-9.124654e+01,-1.242996e+02,+2.909676e+01,+7.867629e+01,-1.077730e+02
4.500000e+01,100,00:03:50,5,+3.394651e+01,-7.666914e+01,-1.106156e+02,+2.136132e+01,+7.228107e+01,-9.364240e+01
4.600000e+01,100,00:03:54,5,+3.440700e+01,-6.276702e+01,-9.717402e+01,+1.418001e+01,+6.579051e+01,-7.997052e+01
4.700000e+01,100,00:03:59,5,+3.159629e+01,-5.012339e+01,-8.171968e+01,+9.263548e+00,+5.665799e+01,-6.592153e+01
4.800000e+01,100,00:04:04,5,+2.260348e+01,-3.868806e+01,-6.129154e+01,+8.042294e+00,+4.194751e+01,-4.998980e+01
4.900000e+01,100,00:04:09,5,+1.179892e+01,-2.899823e+01,-4.079715e+01,+8.599652e+00,+2.629804e+01,-3.489769e+01
5.000000e+01,100,00:04:14,5,+4.887849e+00,-2.352406e+01,-2.841191e+01,+9.318107e+00,+1.664988e+01,-2.596799e+01
5.100000e+01,100,00:04:19,5,+1.772988e+00,-2.061550e+01,-2.238849e+01,+9.421254e+00,+1.208074e+01,-2.150199e+01
5.200000e+01,100,00:04:24,5,+6.002598e-01,-2.006245e+01,-2.066271e+01,+9.731098e+00,+1.063149e+01,-2.036258e+01
5.300000e+01,100,00:04:28,5,+1.960735e-01,-2.327254e+01,-2.346861e+01,+1.153823e+01,+1.183234e+01,-2.337057e+01
5.400000e+01,100,00:04:33,5,+5.816460e-02,-1.101520e+02,-1.102101e+02,+5.504690e+01,+5.513415e+01,-1.101810e+02
5.500000e+01,100,00:04:38,5,-3.089905e-03,-1.350015e+02,-1.349985e+02,+6.750232e+01,+6.749768e+01,-1.350000e+02
5.600000e+01,100,00:04:43,5,-1.729202e-02,-1.228461e+02,-1.228289e+02,+6.143172e+01,+6.140578e+01,-1.228375e+02
5.700000e+01,100,00:04:48,5,-2.058411e-02,-1.094811e+02,-1.094605e+02,+5.475085e+01,+5.471996e+01,-1.094708e+02
5.800000e+01,100,00:04:53,5,-2.849579e-02,-9.939520e+01,-9.936670e+01,+4.971185e+01,+4.966910e+01,-9.938095e+01
5.900000e+01,100,00:04:58,5,-3.393555e-02,-9.211154e+01,-9.207761e+01,+4.607274e+01,+4.602184e+01,-9.209457e+01
6.000000e+01,100,00:05:03,5,-3.637695e-02,-8.542484e+01,-8.538846e+01,+4.273061e+01,+4.267604e+01,-8.540665e+01
6.100000e+01,100,00:05:08,5,-4.135132e-02,-7.963063e+01,-7.958928e+01,+3.983598e+01,+3.977397e+01,-7.960995e+01
6.200000e+01,100,00:05:13,5,-4.951477e-02,-7.368542e+01,-7.363591e+01,+3.686746e+01,+3.679320e+01,-7.366068e+01
6.300000e+01,100,00:05:18,5,-5.900574e-02,-6.693695e+01,-6.687794e+01,+3.349799e+01,+3.340947e+01,-6.690744e+01
6.400000e+01,100,00:05:23,5,-7.019043e-02,-5.871826e+01,-5.864807e+01,+2.939423e+01,+2.928894e+01,-5.868317e+01
6.500000e+01,100,00:05:28,5,-7.690430e-02,-4.873737e+01,-4.866046e+01,+2.440714e+01,+2.429178e+01,-4.869891e+01
6.600000e+01,100,00:05:33,5,-1.064758e-01,-3.724185e+01,-3.713538e+01,+1.867416e+01,+1.851447e+01,-3.718860e+01
6.700000e+01,100,00:05:38,5,-1.210327e-01,-2.342337e+01,-2.330234e+01,+1.177219e+01,+1.159067e+01,-2.336285e+01
6.800000e+01,100,00:05:42,5,-1.463318e-01,-7.221405e+00,-7.075073e+00,+3.683868e+00,+3.464355e+00,-7.148254e+00
6.900000e+01,100,00:05:47,5,-1.808167e-01,+1.150906e+01,+1.168988e+01,-5.664124e+00,-5.935364e+00,+1.159949e+01
7.000000e+01,100,00:05:52,5,-2.158813e-01,+3.285193e+01,+3.306781e+01,-1.631805e+01,-1.664185e+01,+3.295990e+01
7.100000e+01,100,00:05:57,5,-2.249756e-01,+5.725116e+01,+5.747614e+01,-2.851306e+01,-2.885059e+01,+5.736365e+01
7.200000e+01,100,00:06:02,5,-3.074951e-01,+8.452386e+01,+8.483136e+01,-4.210815e+01,-4.256946e+01,+8.467761e+01
7.300000e+01,100,00:06:07,5,-3.853149e-01,+1.374435e+02,+1.378289e+02,-6.852911e+01,-6.910712e+01,+1.376362e+02
7.400000e+01,100,00:06:12,5,+5.504150e-01,+1.696547e+02,+1.691042e+02,-8.510254e+01,-8.427692e+01,+1.693795e+02
7.500000e+01,100,00:06:17,5,+7.335815e-01,+1.320148e+02,+1.312812e+02,-6.637421e+01,-6.527380e+01,+1.316480e+02
7.600000e+01,100,00:06:22,5,+3.678589e-01,+1.053815e+02,+1.050136e+02,-5.287469e+01,-5.232288e+01,+1.051976e+02
7.700000e+01,100,00:06:27,5,+1.607056e-01,+9.743665e+01,+9.727594e+01,-4.879865e+01,-4.855762e+01,+9.735626e+01
7.800000e+01,100,00:06:32,5,+7.885742e-02,+1.020427e+02,+1.019638e+02,-5.106079e+01,-5.094250e+01,+1.020032e+02
7.900000e+01,100,00:06:37,5,+4.895020e-02,+1.030157e+02,+1.029668e+02,-5.153235e+01,-5.145892e+01,+1.029913e+02
8.000000e+01,100,00:06:42,5,+4.077148e-02,+9.541058e+01,+9.536981e+01,-4.772571e+01,-4.766455e+01,+9.539020e+01
8.100000e+01,100,00:06:47,5,+3.875732e-02,+8.544598e+01,+8.540723e+01,-4.274237e+01,-4.268420e+01,+8.542664e+01
8.200000e+01,100,00:06:52,5,+4.156494e-02,+7.647931e+01,+7.643774e+01,-3.826044e+01,-3.819806e+01,+7.645856e+01
8.300000e+01,100,00:06:57,5,+4.394531e-02,+6.889853e+01,+6.885458e+01,-3.447125e+01,-3.440533e+01,+6.887656e+01
8.400000e+01,100,00:07:02,5,+4.956055e-02,+6.214389e+01,+6.209433e+01,-3.109674e+01,-3.102240e+01,+6.211911e+01
8.500000e+01,100,00:07:07,5,+5.239868e-02,+5.564035e+01,+5.558795e+01,-2.784637e+01,-2.776776e+01,+5.561414e+01
8.600000e+01,100,00:07:12,5,+5.813599e-02,+4.895865e+01,+4.890051e+01,-2.450839e+01,-2.442120e+01,+4.892957e+01
8.700000e+01,100,00:07:17,5,+6.500244e-02,+4.173880e+01,+4.167380e+01,-2.090192e+01,-2.080438e+01,+4.170630e+01
8.800000e+01,100,00:07:23,5,+6.979370e-02,+3.374792e+01,+3.367813e+01,-1.690887e+01,-1.680417e+01,+3.371301e+01
8.900000e+01,100,00:07:28,5,+7.583618e-02,+2.488834e+01,+2.481250e+01,-1.248209e+01,-1.236835e+01,+2.485040e+01
9.000000e+01,100,00:07:33,5,+8.325195e-02,+1.514902e+01,+1.506577e+01,-7.616150e+00,-7.491272e+00,+1.510739e+01
9.100000e+01,100,00:07:38,5,+8.779907e-02,+4.542297e+00,+4.454498e+00,-2.315033e+00,-2.183350e+00,+4.498383e+00
9.200000e+01,100,00:07:44,5,+9.255981e-02,-6.836319e+00,-6.928879e+00,+3.371872e+00,+3.510727e+00,-6.882599e+00
9.300000e+01,100,00:07:50,5,+9.365845e-02,-1.882216e+01,-1.891582e+01,+9.364258e+00,+9.504730e+00,-1.886899e+01
9.400000e+01,100,00:07:56,5,+9.167480e-02,-3.119911e+01,-3.129079e+01,+1.555373e+01,+1.569124e+01,-3.124495e+01
9.500000e+01,100,00:08:02,5,+7.567596e-02,-4.373186e+01,-4.380754e+01,+2.182809e+01,+2.194160e+01,-4.376970e+01
9.600000e+01,100,00:08:08,5,+4.241943e-02,-5.613565e+01,-5.617807e+01,+2.804661e+01,+2.811024e+01,-5.615686e+01
9.700000e+01,100,00:08:13,5,-3.925896e-02,-6.630412e+01,-6.626486e+01,+3.317169e+01,+3.311280e+01,-6.628449e+01
9.800000e+01,100,00:08:19,5,-1.983356e-01,-6.552092e+01,-6.532259e+01,+3.285963e+01,+3.256212e+01,-6.542175e+01
9.900000e+01,100,00:08:25,5,-2.734318e-01,-5.103922e+01,-5.076579e+01,+2.565633e+01,+2.524618e+01,-5.090250e+01

==> dat/ecg/good/ecg1.txt <==
0.000000e+00,100,00:00:04,5,+0.000000e+00,+0.000000e+00,+0.000000e+00,+0.000000e+00,+0.000000e+00,+0.000000e+00
1.000000e+00,100,00:00:09,5,+1.984126e+00,+3.395160e+00,+1.411034e+00,-2.689643e+00,+2.865459e-01,+2.403097e+00
2.000000e+00,100,00:00:15,5,+4.244442e+00,+9.197605e+00,+4.953163e+00,-6.721024e+00,-3.543601e-01,+7.075384e+00
3.000000e+00,100,00:00:20,5,+8.515918e+00,+2.162797e+01,+1.311205e+01,-1.507194e+01,-2.298066e+00,+1.737001e+01
4.000000e+00,100,00:00:26,5,+1.330881e+01,+4.003216e+01,+2.672335e+01,-2.667049e+01,-6.707266e+00,+3.337775e+01
5.000000e+00,100,00:00:31,5,+1.722489e+01,+5.966916e+01,+4.244427e+01,-3.844703e+01,-1.260969e+01,+5.105672e+01
6.000000e+00,100,00:00:37,5,+2.167821e+01,+7.925597e+01,+5.757776e+01,-5.046709e+01,-1.794978e+01,+6.841686e+01
7.000000e+00,100,00:00:42,5,+2.749479e+01,+9.828743e+01,+7.079264e+01,-6.289111e+01,-2.164893e+01,+8.454004e+01
8.000000e+00,100,00:00:48,5,+3.137529e+01,+1.208796e+02,+8.950427e+01,-7.612743e+01,-2.906449e+01,+1.051919e+02
9.000000e+00,100,00:00:54,5,+2.880803e+01,+1.359777e+02,+1.071697e+02,-8.239285e+01,-3.918082e+01,+1.215737e+02
1.000000e+01,100,00:00:59,5,+2.825972e+01,+1.478222e+02,+1.195624e+02,-8.804094e+01,-4.565135e+01,+1.336923e+02
1.100000e+01,100,00:01:04,5,+2.678226e+01,+1.586594e+02,+1.318771e+02,-9.272083e+01,-5.254744e+01,+1.452683e+02
1.200000e+01,100,00:01:08,5,+2.368341e+01,+1.630599e+02,+1.393765e+02,-9.337164e+01,-5.784653e+01,+1.512182e+02
1.300000e+01,100,00:01:13,5,+2.023056e+01,+1.670583e+02,+1.468277e+02,-9.364442e+01,-6.329858e+01,+1.569430e+02
1.400000e+01,100,00:01:19,5,+1.946597e+01,+1.749129e+02,+1.554469e+02,-9.718942e+01,-6.799045e+01,+1.651799e+02
1.500000e+01,100,00:01:24,5,+1.676270e+01,+1.802323e+02,+1.634696e+02,-9.849747e+01,-7.335342e+01,+1.718509e+02
1.600000e+01,100,00:01:29,5,+9.853394e+00,+1.785675e+02,+1.687141e+02,-9.421042e+01,-7.943033e+01,+1.736408e+02
1.700000e+01,100,00:01:33,5,-2.118530e-01,+1.717223e+02,+1.719342e+02,-8.575522e+01,-8.607303e+01,+1.718282e+02
1.800000e+01,100,00:01:38,5,-2.324380e+01,+1.548265e+02,+1.780703e+02,-6.579135e+01,-1.006571e+02,+1.664484e+02
1.900000e+01,100,00:01:43,5,-4.187817e+01,+1.310247e+02,+1.729029e+02,-4.457327e+01,-1.073905e+02,+1.519638e+02
2.000000e+01,100,00:01:48,5,-4.759674e+01,+1.071562e+02,+1.547529e+02,-2.977972e+01,-1.011748e+02,+1.309545e+02
2.100000e+01,100,00:01:53,5,-4.639429e+01,+8.530649e+01,+1.317008e+02,-1.945612e+01,-8.904755e+01,+1.085036e+02
2.200000e+01,100,00:01:57,5,-6.092566e+01,+6.045456e+01,+1.213802e+02,+2.355347e-01,-9.115295e+01,+9.091739e+01
2.300000e+01,100,00:02:02,5,-7.288696e+01,+3.617590e+01,+1.090629e+02,+1.835553e+01,-9.097491e+01,+7.261938e+01
2.400000e+01,100,00:02:07,5,-5.202521e+01,+1.510065e+01,+6.712585e+01,+1.846228e+01,-5.957556e+01,+4.111328e+01
2.500000e+01,100,00:02:12,5,-2.374640e+01,-5.257874e+00,+1.848853e+01,+1.450214e+01,-2.111743e+01,+6.615356e+00
2.600000e+01,100,00:02:16,5,-1.447501e+01,-2.782425e+01,-1.334924e+01,+2.114963e+01,-5.628662e-01,-2.058673e+01
2.700000e+01,100,00:02:21,5,-1.318631e+01,-4.958054e+01,-3.639423e+01,+3.138345e+01,+1.160394e+01,-4.298737e+01
2.800000e+01,100,00:02:26,5,-1.440912e+01,-6.963464e+01,-5.522552e+01,+4.202188e+01,+2.040820e+01,-6.243008e+01
2.900000e+01,100,00:02:32,5,-1.619308e+01,-8.776025e+01,-7.156717e+01,+5.197668e+01,+2.768704e+01,-7.966370e+01
3.000000e+01,100,00:02:36,5,-1.793756e+01,-1.038747e+02,-8.593710e+01,+6.090610e+01,+3.399979e+01,-9.490588e+01
3.100000e+01,100,00:02:41,5,-1.925705e+01,-1.180650e+02,-9.880795e+01,+6.866104e+01,+3.977545e+01,-1.084365e+02
3.200000e+01,100,00:02:46,5,-1.932657e+01,-1.301288e+02,-1.108023e+02,+7.472772e+01,+4.573785e+01,-1.204656e+02
3.300000e+01,100,00:02:51,5,-1.777103e+01,-1.392318e+02,-1.214608e+02,+7.850140e+01,+5.184485e+01,-1.303463e+02
3.400000e+01,100,00:02:56,5,-1.544754e+01,-1.455123e+02,-1.300648e+02,+8.047992e+01,+5.730862e+01,-1.377886e+02
3.500000e+01,100,00:03:01,5,-1.292114e+01,-1.497005e+02,-1.367794e+02,+8.131082e+01,+6.192911e+01,-1.432400e+02
3.600000e+01,100,00:03:06,5,-1.021416e+01,-1.519699e+02,-1.417558e+02,+8.109206e+01,+6.577081e+01,-1.468629e+02
3.700000e+01,100,00:03:11,5,-7.307220e+00,-1.528773e+02,-1.455701e+02,+8.009224e+01,+6.913142e+01,-1.492237e+02
3.800000e+01,100,00:03:16,5,-4.037262e+00,-1.526409e+02,-1.486036e+02,+7.833908e+01,+7.228319e+01,-1.506223e+02
3.900000e+01,100,00:03:21,5,+3.703461e-01,-1.500604e+02,-1.504307e+02,+7.484503e+01,+7.540054e+01,-1.502456e+02
4.000000e+01,100,00:03:25,5,+6.584167e+00,-1.439877e+02,-1.505719e+02,+6.870179e+01,+7.857804e+01,-1.472798e+02
4.100000e+01,100,00:03:30,5,+1.452064e+01,-1.343359e+02,-1.488566e+02,+5.990764e+01,+8.168859e+01,-1.415962e+02
4.200000e+01,100,00:03:35,5,+2.324976e+01,-1.214226e+02,-1.446724e+02,+4.908642e+01,+8.396106e+01,-1.330475e+02
4.300000e+01,100,00:03:40,5,+2.999257e+01,-1.064652e+02,-1.364578e+02,+3.823634e+01,+8.322519e+01,-1.214615e+02
4.400000e+01,100,00:03:45,5,+3.305302e+01,-9.124654e+01,-1.242996e+02,+2.909676e+01,+7.867629e+01,-1.077730e+02
4.500000e+01,100,00:03:50,5,+3.394651e+01,-7.666914e+01,-1.106156e+02,+2.136132e+01,+7.228107e+01,-9.364240e+01
4.600000e+01,100,00:03:54,5,+3.440700e+01,-6.276702e+01,-9.717402e+01,+1.418001e+01,+6.579051e+01,-7.997052e+01
4.700000e+01,100,00:03:59,5,+3.159629e+01,-5.012339e+01,-8.171968e+01,+9.263548e+00,+5.665799e+01,-6.592153e+01
4.800000e+01,100,00:04:04,5,+2.260348e+01,-3.868806e+01,-6.129154e+01,+8.042294e+00,+4.194751e+01,-4.998980e+01
4.900000e+01,100,00:04:09,5,+1.179892e+01,-2.899823e+01,-4.079715e+01,+8.599652e+00,+2.629804e+01,-3.489769e+01
5.000000e+01,100,00:04:14,5,+4.887849e+00,-2.352406e+01,-2.841191e+01,+9.318107e+00,+1.664988e+01,-2.596799e+01
5.100000e+01,100,00:04:19,5,+1.772988e+00,-2.061550e+01,-2.238849e+01,+9.421254e+00,+1.208074e+01,-2.150199e+01
5.200000e+01,100,00:04:24,5,+6.002598e-01,-2.006245e+01,-2.066271e+01,+9.731098e+00,+1.063149e+01,-2.036258e+01
5.300000e+01,100,00:04:28,5,+1.960735e-01,-2.327254e+01,-2.346861e+01,+1.153823e+01,+1.183234e+01,-2.337057e+01
5.400000e+01,100,00:04:33,5,+5.816460e-02,-1.101520e+02,-1.102101e+02,+5.504690e+01,+5.513415e+01,-1.101810e+02
5.500000e+01,100,00:04:38,5,-3.089905e-03,-1.350015e+02,-1.349985e+02,+6.750232e+01,+6.749768e+01,-1.350000e+02
5.600000e+01,100,00:04:43,5,-1.729202e-02,-1.228461e+02,-1.228289e+02,+6.143172e+01,+6.140578e+01,-1.228375e+02
5.700000e+01,100,00:04:48,5,-2.058411e-02,-1.094811e+02,-1.094605e+02,+5.475085e+01,+5.471996e+01,-1.094708e+02
5.800000e+01,100,00:04:53,5,-2.849579e-02,-9.939520e+01,-9.936670e+01,+4.971185e+01,+4.966910e+01,-9.938095e+01
5.900000e+01,100,00:04:58,5,-3.393555e-02,-9.211154e+01,-9.207761e+01,+4.607274e+01,+4.602184e+01,-9.209457e+01
6.000000e+01,100,00:05:03,5,-3.637695e-02,-8.542484e+01,-8.538846e+01,+4.273061e+01,+4.267604e+01,-8.540665e+01
6.100000e+01,100,00:05:08,5,-4.135132e-02,-7.963063e+01,-7.958928e+01,+3.983598e+01,+3.977397e+01,-7.960995e+01
6.200000e+01,100,00:05:13,5,-4.951477e-02,-7.368542e+01,-7.363591e+01,+3.686746e+01,+3.679320e+01,-7.366068e+01
6.300000e+01,100,00:05:18,5,-5.900574e-02,-6.693695e+01,-6.687794e+01,+3.349799e+01,+3.340947e+01,-6.690744e+01
6.400000e+01,100,00:05:23,5,-7.019043e-02,-5.871826e+01,-5.864807e+01,+2.939423e+01,+2.928894e+01,-5.868317e+01
6.500000e+01,100,00:05:28,5,-7.690430e-02,-4.873737e+01,-4.866046e+01,+2.440714e+01,+2.429178e+01,-4.869891e+01
6.600000e+01,100,00:05:33,5,-1.064758e-01,-3.724185e+01,-3.713538e+01,+1.867416e+01,+1.851447e+01,-3.718860e+01
6.700000e+01,100,00:05:38,5,-1.210327e-01,-2.342337e+01,-2.330234e+01,+1.177219e+01,+1.159067e+01,-2.336285e+01
6.800000e+01,100,00:05:42,5,-1.463318e-01,-7.221405e+00,-7.075073e+00,+3.683868e+00,+3.464355e+00,-7.148254e+00
6.900000e+01,100,00:05:47,5,-1.808167e-01,+1.150906e+01,+1.168988e+01,-5.664124e+00,-5.935364e+00,+1.159949e+01
7.000000e+01,100,00:05:52,5,-2.158813e-01,+3.285193e+01,+3.306781e+01,-1.631805e+01,-1.664185e+01,+3.295990e+01
7.100000e+01,100,00:05:57,5,-2.249756e-01,+5.725116e+01,+5.747614e+01,-2.851306e+01,-2.885059e+01,+5.736365e+01
7.200000e+01,100,00:06:02,5,-3.074951e-01,+8.452386e+01,+8.483136e+01,-4.210815e+01,-4.256946e+01,+8.467761e+01
7.300000e+01,100,00:06:07,5,-3.853149e-01,+1.374435e+02,+1.378289e+02,-6.852911e+01,-6.910712e+01,+1.376362e+02
7.400000e+01,100,00:06:12,5,+5.504150e-01,+1.696547e+02,+1.691042e+02,-8.510254e+01,-8.427692e+01,+1.693795e+02
7.500000e+01,100,00:06:17,5,+7.335815e-01,+1.320148e+02,+1.312812e+02,-6.637421e+01,-6.527380e+01,+1.316480e+02
7.600000e+01,100,00:06:22,5,+3.678589e-01,+1.053815e+02,+1.050136e+02,-5.287469e+01,-5.232288e+01,+1.051976e+02
7.700000e+01,100,00:06:27,5,+1.607056e-01,+9.743665e+01,+9.727594e+01,-4.879865e+01,-4.855762e+01,+9.735626e+01
7.800000e+01,100,00:06:32,5,+7.885742e-02,+1.020427e+02,+1.019638e+02,-5.106079e+01,-5.094250e+01,+1.020032e+02
7.900000e+01,100,00:06:37,5,+4.895020e-02,+1.030157e+02,+1.029668e+02,-5.153235e+01,-5.145892e+01,+1.029913e+02
8.000000e+01,100,00:06:42,5,+4.077148e-02,+9.541058e+01,+9.536981e+01,-4.772571e+01,-4.766455e+01,+9.539020e+01
8.100000e+01,100,00:06:47,5,+3.875732e-02,+8.544598e+01,+8.540723e+01,-4.274237e+01,-4.268420e+01,+8.542664e+01
8.200000e+01,100,00:06:52,5,+4.156494e-02,+7.647931e+01,+7.643774e+01,-3.826044e+01,-3.819806e+01,+7.645856e+01
8.300000e+01,100,00:06:57,5,+4.394531e-02,+6.889853e+01,+6.885458e+01,-3.447125e+01,-3.440533e+01,+6.887656e+01
8.400000e+01,100,00:07:02,5,+4.956055e-02,+6.214389e+01,+6.209433e+01,-3.109674e+01,-3.102240e+01,+6.211911e+01
8.500000e+01,100,00:07:07,5,+5.239868e-02,+5.564035e+01,+5.558795e+01,-2.784637e+01,-2.776776e+01,+5.561414e+01
8.600000e+01,100,00:07:12,5,+5.813599e-02,+4.895865e+01,+4.890051e+01,-2.450839e+01,-2.442120e+01,+4.892957e+01
8.700000e+01,100,00:07:17,5,+6.500244e-02,+4.173880e+01,+4.167380e+01,-2.090192e+01,-2.080438e+01,+4.170630e+01
8.800000e+01,100,00:07:23,5,+6.979370e-02,+3.374792e+01,+3.367813e+01,-1.690887e+01,-1.680417e+01,+3.371301e+01
8.900000e+01,100,00:07:28,5,+7.583618e-02,+2.488834e+01,+2.481250e+01,-1.248209e+01,-1.236835e+01,+2.485040e+01
9.000000e+01,100,00:07:33,5,+8.325195e-02,+1.514902e+01,+1.506577e+01,-7.616150e+00,-7.491272e+00,+1.510739e+01
9.100000e+01,100,00:07:38,5,+8.779907e-02,+4.542297e+00,+4.454498e+00,-2.315033e+00,-2.183350e+00,+4.498383e+00
9.200000e+01,100,00:07:44,5,+9.255981e-02,-6.836319e+00,-6.928879e+00,+3.371872e+00,+3.510727e+00,-6.882599e+00
9.300000e+01,100,00:07:50,5,+9.365845e-02,-1.882216e+01,-1.891582e+01,+9.364258e+00,+9.504730e+00,-1.886899e+01
9.400000e+01,100,00:07:56,5,+9.167480e-02,-3.119911e+01,-3.129079e+01,+1.555373e+01,+1.569124e+01,-3.124495e+01
9.500000e+01,100,00:08:02,5,+7.567596e-02,-4.373186e+01,-4.380754e+01,+2.182809e+01,+2.194160e+01,-4.376970e+01
9.600000e+01,100,00:08:08,5,+4.241943e-02,-5.613565e+01,-5.617807e+01,+2.804661e+01,+2.811024e+01,-5.615686e+01
9.700000e+01,100,00:08:13,5,-3.925896e-02,-6.630412e+01,-6.626486e+01,+3.317169e+01,+3.311280e+01,-6.628449e+01
9.800000e+01,100,00:08:19,5,-1.983356e-01,-6.552092e+01,-6.532259e+01,+3.285963e+01,+3.256212e+01,-6.542175e+01
9.900000e+01,100,00:08:25,5,-2.734318e-01,-5.103922e+01,-5.076579e+01,+2.565633e+01,+2.524618e+01,-5.090250e+01

==> dat/jac/cnv_jac_def008.csv <==
     0   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +4.451200e+00
   400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999873e-01
   800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999873e-01
  1200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  1600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999873e-01
  2000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  2400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  2800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  3200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  3600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  4000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  4400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  4800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  5200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  5600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  6000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  6400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  6800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  7200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  7600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  8000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  8400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  8800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  9200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
  9600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 10000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 10400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 10800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 11200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 11600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 12000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 12400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 12800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 13200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 13600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 14000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 14400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 14800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 15200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 15600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 16000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 16400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 16800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 17200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 17600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 18000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 18400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 18800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 19200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 19600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 20000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 20400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 20800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 21200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 21600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 22000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 22400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 22800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 23200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 23600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 24000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 24400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 24800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 25200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 25600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 26000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 26400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 26800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 27200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 27600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 28000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 28400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 28800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 29200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 29600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 30000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 30400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 30800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 31200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 31600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 32000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 32400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 32800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 33200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 33600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 34000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 34400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 34800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 35200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 35600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 36000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 36400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 36800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 37200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 37600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 38000   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 38400   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 38800   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 39200   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 39600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01

==> dat/jac/cnv_jac_def016.csv <==
     0  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +5.872744e+00
   400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.104329e-01
   800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102908e-01
  1200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  1600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  2000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  2400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  2800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  3200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  3600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  4000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  4400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  4800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  5200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  5600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  6000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  6400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  6800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  7200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  7600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  8000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  8400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  8800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  9200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
  9600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 10000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 10400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 10800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 11200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 11600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 12000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 12400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 12800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 13200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 13600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 14000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 14400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 14800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 15200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 15600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 16000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 16400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 16800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 17200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 17600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 18000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 18400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 18800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 19200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 19600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 20000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 20400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 20800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 21200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 21600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 22000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 22400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 22800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 23200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 23600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 24000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 24400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 24800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 25200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 25600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 26000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 26400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 26800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 27200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 27600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 28000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 28400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 28800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 29200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 29600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 30000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 30400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 30800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 31200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 31600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 32000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 32400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 32800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 33200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 33600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 34000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 34400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 34800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 35200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 35600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 36000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 36400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 36800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 37200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 37600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 38000  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 38400  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 38800  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 39200  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 39600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01

==> dat/jac/cnv_jac_def032.csv <==
     0  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +6.721000e+00
   400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +6.937706e-01
   800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +1.198379e-01
  1200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +3.481087e-02
  1600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.843186e-02
  2000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.818190e-02
  2400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816621e-02
  2800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816295e-02
  3200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816262e-02
  3600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  4000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  4400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  4800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  5200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  5600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  6000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  6400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  6800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  7200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  7600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  8000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  8400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  8800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  9200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
  9600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 10000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 10400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 10800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 11200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 11600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 12000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 12400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 12800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 13200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 13600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 14000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 14400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 14800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 15200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 15600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 16000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 16400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 16800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 17200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 17600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 18000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 18400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 18800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 19200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 19600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 20000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 20400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 20800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 21200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 21600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 22000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 22400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 22800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 23200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 23600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 24000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 24400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 24800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 25200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 25600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 26000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 26400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 26800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 27200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 27600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 28000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 28400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 28800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 29200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 29600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 30000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 30400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 30800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 31200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 31600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 32000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 32400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 32800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 33200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 33600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 34000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 34400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 34800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 35200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 35600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 36000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 36400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 36800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 37200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 37600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 38000  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 38400  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 38800  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 39200  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 39600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02

==> dat/jac/cnv_jac_def064.csv <==
     0  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.168914e+00
   400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +3.008159e+00
   800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +1.763173e+00
  1200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +1.080558e+00
  1600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +6.747300e-01
  2000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +4.255935e-01
  2400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +2.701723e-01
  2800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +1.722572e-01
  3200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +1.102248e-01
  3600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.080822e-02
  4000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +4.576227e-02
  4400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +2.991024e-02
  4800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +2.000794e-02
  5200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +1.399978e-02
  5600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +1.054824e-02
  6000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +8.717431e-03
  6400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.825300e-03
  6800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.417231e-03
  7200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.236091e-03
  7600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.155814e-03
  8000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.119213e-03
  8400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.101469e-03
  8800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.092040e-03
  9200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.086821e-03
  9600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.084139e-03
 10000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.082881e-03
 10400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.082335e-03
 10800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.082095e-03
 11200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.082012e-03
 11600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081952e-03
 12000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081944e-03
 12400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 12800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 13200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 13600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 14000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 14400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 14800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 15200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 15600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 16000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 16400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 16800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 17200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 17600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 18000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 18400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 18800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 19200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 19600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 20000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 20400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 20800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 21200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 21600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 22000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 22400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 22800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 23200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 23600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 24000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 24400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 24800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 25200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 25600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 26000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 26400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 26800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 27200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 27600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 28000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 28400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 28800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 29200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 29600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 30000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 30400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 30800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 31200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 31600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 32000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 32400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 32800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 33200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 33600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 34000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 34400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 34800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 35200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 35600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 36000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 36400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 36800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 37200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 37600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 38000  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 38400  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 38800  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 39200  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 39600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03

==> dat/jac/cnv_jac_def128.csv <==
     0 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +7.396948e+00
   400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +5.044278e+00
   800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.122579e+00
  1200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.483882e+00
  1600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.991803e+00
  2000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.594016e+00
  2400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.262807e+00
  2800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.982841e+00
  3200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.742817e+00
  3600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.535769e+00
  4000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.356142e+00
  4400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.199266e+00
  4800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.061934e+00
  5200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +9.415384e-01
  5600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +8.354427e-01
  6000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +7.418939e-01
  6400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +6.594294e-01
  6800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +5.863625e-01
  7200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +5.216748e-01
  7600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.644609e-01
  8000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.135886e-01
  8400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.684421e-01
  8800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.284183e-01
  9200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.927513e-01
  9600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.610396e-01
 10000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.328750e-01
 10400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.077374e-01
 10800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.853721e-01
 11200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.654758e-01
 11600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.477009e-01
 12000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.318696e-01
 12400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.177731e-01
 12800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.051733e-01
 13200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +9.393815e-02
 13600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +8.393310e-02
 14000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +7.498258e-02
 14400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +6.699608e-02
 14800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +5.988333e-02
 15200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +5.351696e-02
 15600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.783167e-02
 16000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.277006e-02
 16400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.823461e-02
 16800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.418401e-02
 17200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.059640e-02
 17600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.736419e-02
 18000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.447752e-02
 18400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.192358e-02
 18800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.962369e-02
 19200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.756986e-02
 19600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.574385e-02
 20000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.410485e-02
 20400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.264449e-02
 20800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.134292e-02
 21200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.018924e-02
 21600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +9.154852e-03
 22000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +8.233962e-03
 22400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +7.420063e-03
 22800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +6.693500e-03
 23200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +6.049471e-03
 23600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +5.484025e-03
 24000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.980331e-03
 24400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.536530e-03
 24800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +4.149127e-03
 25200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.809483e-03
 25600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.513183e-03
 26000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.256069e-03
 26400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +3.033438e-03
 26800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.842392e-03
 27200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.679411e-03
 27600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.541231e-03
 28000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.425084e-03
 28400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.326926e-03
 28800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.244860e-03
 29200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.176468e-03
 29600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.119727e-03
 30000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.073101e-03
 30400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.034914e-03
 30800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +2.003681e-03
 31200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.978206e-03
 31600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.957461e-03
 32000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.940690e-03
 32400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.927232e-03
 32800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.916318e-03
 33200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.907518e-03
 33600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.900467e-03
 34000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.894708e-03
 34400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.890081e-03
 34800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.886333e-03
 35200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.883322e-03
 35600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.880836e-03
 36000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.878812e-03
 36400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.877192e-03
 36800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.875873e-03
 37200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.874796e-03
 37600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.873933e-03
 38000 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.873252e-03
 38400 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.872714e-03
 38800 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.872306e-03
 39200 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.871974e-03
 39600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.871712e-03

==> dat/jac/cnv_jac_def_all.csv <==
 39600   8 -3.189249e+01 -3.408717e+02 +3.218651e-06 +3.999872e-01
 39600  16 -1.401529e+02 -3.572847e+03 +3.036261e-04 +1.102906e-01
 39600  32 -5.854943e+02 -3.258409e+04 -2.639294e-04 +2.816264e-02
 39600  64 -2.391346e+03 -2.780176e+05 -2.774715e-03 +7.081936e-03
 39600 128 -9.666204e+03 -2.296325e+06 +3.667533e-02 +1.871712e-03

==> dat/jac/cnv_jac_ref008.csv <==
     0   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.560729e+00
   300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107566e-02
   600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107567e-02
   900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  1200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  1500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  1800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  2100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  2400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  2700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  3000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  3300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  3600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  3900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  4200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  4500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  4800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  5100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  5400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  5700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  6000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  6300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  6600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  6900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  7200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  7500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  7800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  8100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  8400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  8700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  9000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  9300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  9600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
  9900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 10200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 10500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 10800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 11100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 11400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 11700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 12000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 12300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 12600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 12900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 13200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 13500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 13800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 14100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 14400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 14700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 15000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 15300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 15600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 15900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 16200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 16500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 16800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 17100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 17400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 17700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 18000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 18300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 18600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 18900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 19200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 19500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 19800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 20100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 20400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 20700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 21000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 21300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 21600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 21900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 22200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 22500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 22800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 23100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 23400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 23700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 24000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 24300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 24600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 24900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 25200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 25500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 25800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 26100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 26400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 26700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 27000   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 27300   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 27600   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 27900   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 28200   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 28500   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 28800   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 29100   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 29400   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 29700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02

==> dat/jac/cnv_jac_ref016.csv <==
     0  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +3.131645e+00
   300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +9.583574e-03
   600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.291997e-03
   900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  1200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  1500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  1800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  2100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  2400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  2700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  3000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  3300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  3600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  3900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  4200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  4500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  4800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  5100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  5400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  5700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  6000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  6300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  6600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  6900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  7200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  7500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  7800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  8100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  8400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  8700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  9000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  9300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  9600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
  9900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 10200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 10500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 10800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 11100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 11400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 11700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 12000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 12300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 12600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 12900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 13200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 13500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 13800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 14100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 14400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 14700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 15000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 15300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 15600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 15900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 16200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 16500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 16800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 17100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 17400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 17700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 18000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 18300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 18600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 18900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 19200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 19500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 19800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 20100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 20400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 20700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 21000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 21300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 21600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 21900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 22200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 22500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 22800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 23100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 23400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 23700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 24000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 24300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 24600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 24900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 25200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 25500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 25800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 26100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 26400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 26700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 27000  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 27300  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 27600  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 27900  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 28200  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 28500  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 28800  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 29100  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 29400  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 29700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03

==> dat/jac/cnv_jac_ref032.csv <==
     0  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +3.437158e+00
   300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +4.738037e-01
   600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.052533e-01
   900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +2.395613e-02
  1200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +5.802741e-03
  1500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +2.013201e-03
  1800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.425364e-03
  2100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.346227e-03
  2400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.334064e-03
  2700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333325e-03
  3000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  3300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  3600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  3900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  4200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  4500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  4800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  5100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  5400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  5700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  6000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  6300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  6600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  6900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  7200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  7500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  7800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  8100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  8400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  8700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  9000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  9300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  9600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
  9900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 10200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 10500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 10800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 11100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 11400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 11700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 12000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 12300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 12600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 12900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 13200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 13500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 13800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 14100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 14400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 14700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 15000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 15300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 15600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 15900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 16200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 16500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 16800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 17100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 17400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 17700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 18000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 18300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 18600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 18900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 19200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 19500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 19800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 20100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 20400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 20700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 21000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 21300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 21600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 21900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 22200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 22500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 22800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 23100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 23400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 23700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 24000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 24300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 24600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 24900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 25200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 25500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 25800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 26100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 26400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 26700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 27000  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 27300  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 27600  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 27900  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 28200  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 28500  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 28800  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 29100  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 29400  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 29700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03

==> dat/jac/cnv_jac_ref064.csv <==
     0  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.594613e+00
   300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +1.588486e+00
   600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +9.809778e-01
   900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +6.353197e-01
  1200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +4.191728e-01
  1500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +2.788543e-01
  1800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +1.862009e-01
  2100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +1.245589e-01
  2400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +8.339347e-02
  2700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +5.586697e-02
  3000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.743936e-02
  3300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +2.510594e-02
  3600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +1.684858e-02
  3900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +1.132277e-02
  4200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +7.623190e-03
  4500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +5.148972e-03
  4800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.495501e-03
  5100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +2.392475e-03
  5400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +1.659960e-03
  5700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +1.177372e-03
  6000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +8.642494e-04
  6300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +6.660981e-04
  6600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +5.445099e-04
  6900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +4.729791e-04
  7200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +4.325528e-04
  7500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +4.107261e-04
  7800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +4.001936e-04
  8100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.962292e-04
  8400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.949450e-04
  8700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.945848e-04
  9000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944539e-04
  9300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944128e-04
  9600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
  9900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 10200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 10500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 10800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 11100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 11400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 11700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 12000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 12300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 12600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 12900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 13200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 13500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 13800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 14100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 14400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 14700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 15000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 15300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 15600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 15900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 16200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 16500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 16800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 17100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 17400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 17700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 18000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 18300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 18600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 18900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 19200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 19500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 19800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 20100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 20400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 20700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 21000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 21300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 21600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 21900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 22200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 22500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 22800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 23100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 23400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 23700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 24000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 24300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 24600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 24900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 25200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 25500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 25800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 26100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 26400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 26700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 27000  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 27300  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 27600  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 27900  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 28200  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 28500  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 28800  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 29100  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 29400  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 29700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04

==> dat/jac/cnv_jac_ref128.csv <==
     0 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.674537e+00
   300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.520314e+00
   600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.075767e+00
   900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.765802e+00
  1200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.525879e+00
  1500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.332146e+00
  1800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.170093e+00
  2100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.032694e+00
  2400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +9.149050e-01
  2700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +8.123575e-01
  3000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +7.228321e-01
  3300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +6.444971e-01
  3600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.751185e-01
  3900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.137818e-01
  4200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.595834e-01
  4500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.111642e-01
  4800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.680545e-01
  5100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.297964e-01
  5400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.954563e-01
  5700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.647538e-01
  6000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.374440e-01
  6300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.128779e-01
  6600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.908670e-01
  6900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.712638e-01
  7200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.535993e-01
  7500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.377626e-01
  7800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.236476e-01
  8100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.109163e-01
  8400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +9.950271e-02
  8700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +8.928103e-02
  9000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +8.013916e-02
  9300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +7.189913e-02
  9600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +6.451189e-02
  9900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.792237e-02
 10200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.197296e-02
 10500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.663682e-02
 10800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.187746e-02
 11100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.758220e-02
 11400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.372744e-02
 11700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.028955e-02
 12000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.718614e-02
 12300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.440134e-02
 12600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.191889e-02
 12900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.967749e-02
 13200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.766561e-02
 13500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.586394e-02
 13800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.425296e-02
 14100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.279984e-02
 14400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.149691e-02
 14700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.033423e-02
 15000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +9.284881e-03
 15300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +8.343221e-03
 15600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +7.503368e-03
 15900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +6.745426e-03
 16200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +6.065482e-03
 16500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.459280e-03
 16800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.911923e-03
 17100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.420869e-03
 17400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.981100e-03
 17700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.588460e-03
 18000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +3.234351e-03
 18300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.916911e-03
 18600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.634125e-03
 18900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.379149e-03
 19200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +2.150787e-03
 19500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.947900e-03
 19800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.765099e-03
 20100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.601597e-03
 20400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.455049e-03
 20700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.325106e-03
 21000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.208616e-03
 21300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.104939e-03
 21600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +1.013253e-03
 21900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +9.328040e-04
 22200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +8.611001e-04
 22500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +7.981188e-04
 22800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +7.432896e-04
 23100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +6.956658e-04
 23400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +6.545519e-04
 23700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +6.190930e-04
 24000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.892847e-04
 24300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.645163e-04
 24600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.443454e-04
 24900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.283806e-04
 25200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.160767e-04
 25500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.070221e-04
 25800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +5.006295e-04
 26100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.961772e-04
 26400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.930848e-04
 26700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.909081e-04
 27000 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.894978e-04
 27300 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.887251e-04
 27600 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.882812e-04
 27900 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.878169e-04
 28200 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.875071e-04
 28500 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.872672e-04
 28800 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.870578e-04
 29100 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.869134e-04
 29400 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.868481e-04
 29700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.868231e-04

==> dat/jac/cnv_jac_ref_all.csv <==
 29700   8 -2.235174e-07 -3.407882e+02 -3.516674e-06 +2.107568e-02
 29700  16 +3.069639e-06 -3.346076e+03 -4.231930e-06 +5.287095e-03
 29700  32 -5.519390e-05 -2.950009e+04 +1.446009e-04 +1.333324e-03
 29700  64 +2.308190e-04 -2.474280e+05 +1.253903e-03 +3.944077e-04
 29700 128 +3.856152e-03 -2.026734e+06 -2.708435e-04 +4.868231e-04

==> dat/land/land0_100.csv <==
Point ID,ele_xx_0,ele_xx_1,ele_xx_2,ele_xx_3
129,-8.21159,-0.00100671,4.75,-0.14123
130,-8.23087,-0.00100671,4.58056,-0.143408
127,-8.25,-0.00100671,4.41247,-0.145569
128,-8.25947,-0.00100671,4.33156,-0.145714
126,-8.26902,-0.00100671,4.25,-0.145861
125,-8.29448,-0.00100671,4.00101,-0.146301
124,-8.32015,-0.00100671,3.75,-0.146745
123,-8.34224,-0.00100671,3.50101,-0.147139
122,-8.3645,-0.00100671,3.25,-0.147536
121,-8.38329,-0.00100671,3.00101,-0.147879
120,-8.40223,-0.00100671,2.75,-0.148225
119,-8.4178,-0.00100671,2.50101,-0.148515
118,-8.43349,-0.00100671,2.25,-0.148807
117,-8.44589,-0.00100671,2.00101,-0.149041
116,-8.45838,-0.00100671,1.75,-0.149276
115,-8.46765,-0.00100671,1.50101,-0.149453
114,-8.47699,-0.00100671,1.25,-0.14963
113,-8.48315,-0.00100671,1.00101,-0.149748
112,-8.48937,-0.00100671,0.75,-0.149867
111,-8.49244,-0.00100671,0.501007,-0.149926
110,-8.49555,-0.00100671,0.25,-0.149985
109,-8.49555,-0.00100671,0.00100671,-0.149985
108,-8.49555,-0.00100671,-0.25,-0.149985
107,-8.49247,-0.00100671,-0.498993,-0.149926
106,-8.48937,-0.00100671,-0.75,-0.149867
105,-8.4832,-0.00100671,-0.998993,-0.149749
104,-8.47699,-0.00100671,-1.25,-0.14963
103,-8.46772,-0.00100671,-1.49899,-0.149454
102,-8.45838,-0.00100671,-1.75,-0.149276
101,-8.44599,-0.00100671,-1.99899,-0.149043
100,-8.43349,-0.00100671,-2.25,-0.148807
99,-8.41792,-0.00100671,-2.49899,-0.148517
98,-8.40223,-0.00100671,-2.75,-0.148225
97,-8.38344,-0.00100671,-2.99899,-0.147882
96,-8.3645,-0.00100671,-3.25,-0.147536
95,-8.34241,-0.00100671,-3.49899,-0.147142
94,-8.32015,-0.00100671,-3.75,-0.146745
93,-8.29469,-0.00100671,-3.99899,-0.146305
91,-8.26902,-0.00100671,-4.25,-0.145861
89,-8.25955,-0.00100671,-4.33091,-0.145716
90,-8.25,-0.00100671,-4.41247,-0.145569
92,-8.23072,-0.00100671,-4.58192,-0.14339
88,-8.21159,-0.00100671,-4.75,-0.14123
87,-8.17973,-0.00100671,-4.99899,-0.139211
86,-8.14762,-0.00100671,-5.25,-0.137177
85,-8.11221,-0.00100671,-5.49899,-0.13717
84,-8.07651,-0.00100671,-5.75,-0.137164
83,-8.03739,-0.00100671,-5.99899,-0.139029
82,-7.99795,-0.00100671,-6.25,-0.14091
81,-7.95493,-0.00100671,-6.49899,-0.140184
80,-7.91155,-0.00100671,-6.75,-0.139453
79,-7.86443,-0.00100671,-6.99899,-0.138707
77,-7.81692,-0.00100671,-7.25,-0.137954
75,-7.78359,-0.00100671,-7.41092,-0.137486
76,-7.75,-0.00100671,-7.57313,-0.137013
78,-7.73227,-0.00100671,-7.66192,-0.135045
74,-7.71468,-0.00100671,-7.75,-0.133093
73,-7.66035,-0.00100671,-7.99899,-0.130676
72,-7.60557,-0.00100671,-8.25,-0.128239
71,-7.54651,-0.00100671,-8.49899,-0.130308
70,-7.48698,-0.00100671,-8.75,-0.132395
69,-7.4229,-0.00100671,-8.99899,-0.131433
67,-7.3583,-0.00100671,-9.25,-0.130463
65,-7.30437,-0.00100671,-9.44347,-0.129753
66,-7.25,-0.00100671,-9.6385,-0.129036
68,-7.23486,-0.00100671,-9.69447,-0.127399
64,-7.21985,-0.00100671,-9.75,-0.125774
63,-7.14693,-0.00100671,-9.99899,-0.123392
62,-7.07343,-0.00100671,-10.25,-0.12099
61,-6.99441,-0.00100671,-10.499,-0.122347
59,-6.91475,-0.00100671,-10.75,-0.123716
57,-6.83271,-0.00100671,-10.989,-0.122675
58,-6.75,-0.00100671,-11.2299,-0.121627
60,-6.7466,-0.00100671,-11.24,-0.121246
56,-6.74322,-0.00100671,-11.25,-0.120868
55,-6.65299,-0.00100671,-11.499,-0.117522
54,-6.56204,-0.00100671,-11.75,-0.114148
53,-6.4642,-0.00100671,-11.999,-0.115144
51,-6.36557,-0.00100671,-12.25,-0.116148
49,-6.30802,-0.00100671,-12.3862,-0.115521
50,-6.25,-0.00100671,-12.5235,-0.114889
52,-6.20203,-0.00100671,-12.6372,-0.111446
48,-6.15445,-0.00100671,-12.75,-0.108031
47,-6.04134,-0.00100671,-12.999,-0.10927
45,-5.92732,-0.00100671,-13.25,-0.110518
43,-5.83902,-0.00100671,-13.4302,-0.109587
44,-5.75,-0.00100671,-13.6118,-0.108648
46,-5.71549,-0.00100671,-13.6812,-0.106025
42,-5.68126,-0.00100671,-13.75,-0.103423
41,-5.54852,-0.00100671,-13.999,-0.103988
39,-5.4147,-0.00100671,-14.25,-0.104557
37,-5.33268,-0.00100671,-14.3931,-0.103774
38,-5.25,-0.00100671,-14.5373,-0.102985
40,-5.18661,-0.00100671,-14.6441,-0.0996374
36,-5.12374,-0.00100671,-14.75,-0.096317
35,-4.96501,-0.00100671,-14.999,-0.0972987
33,-4.80501,-0.00100671,-15.25,-0.0982885
31,-4.77762,-0.00100671,-15.2905,-0.0980641
32,-4.75,-0.00100671,-15.3313,-0.0978379
34,-4.59935,-0.00100671,-15.5415,-0.0963506
29,-4.44991,-0.00100671,-15.75,-0.0948753
27,-4.35036,-0.00100671,-15.88,-0.094074
28,-4.25,-0.00100671,-16.011,-0.0932663
30,-4.15047,-0.00100671,-16.131,-0.0906839
25,-4.05173,-0.00100671,-16.25,-0.0881224
23,-3.90147,-0.00100671,-16.4206,-0.0873358
24,-3.75,-0.00100671,-16.5926,-0.0865429
26,-3.67258,-0.00100671,-16.6716,-0.0854813
21,-3.59578,-0.00100671,-16.75,-0.0844281
19,-3.42358,-0.00100671,-16.9168,-0.083151
20,-3.25,-0.00100671,-17.085,-0.0818635
22,-3.1519,-0.00100671,-17.1678,-0.0820088
17,-3.05459,-0.00100671,-17.25,-0.082153
15,-2.90291,-0.00100671,-17.3726,-0.0809576
16,-2.75,-0.00100671,-17.4961,-0.0797526
18,-2.5617,-0.00100671,-17.6236,-0.0802269
11,-2.37491,-0.00100671,-17.75,-0.0806974
9,-2.31271,-0.00100671,-17.7906,-0.0804119
10,-2.25,-0.00100671,-17.8316,-0.080124
12,-2.00101,-0.00100671,-17.9629,-0.0759169
13,-1.75,-0.00100671,-18.0953,-0.0716758
14,-1.55218,-0.00100671,-18.173,-0.0743093
2,-1.35594,-0.00100671,-18.25,-0.0769217
0,-1.30318,-0.00100671,-18.2703,-0.0767719
1,-1.25,-0.00100671,-18.2907,-0.0766208
3,-1.00101,-0.00100671,-18.355,-0.0746022
4,-0.75,-0.00100671,-18.4198,-0.0725673
5,-0.501007,-0.00100671,-18.4517,-0.0706354
6,-0.25,-0.00100671,-18.484,-0.0686879
7,-0.00100671,-0.00100671,-18.484,-0.0686879
8,0.25,-0.00100671,-18.484,-0.0686879


==> dat/land/land2_100.csv <==
Point ID,ele_xx_0,ele_xx_1,ele_xx_2,ele_xx_3
8,0.337965,-1.64589e-09,-27.5423,-1.25357
7,3.05041e-05,2.16755e-09,-27.5423,-1.25357
6,-0.338843,-9.88628e-09,-27.5423,-1.25357
5,-0.677901,-3.23241e-09,-27.5114,-1.27113
4,-1.01903,-1.07039e-09,-27.4802,-1.28879
3,-1.3623,-1.07184e-08,-27.4172,-1.37332
1,-1.70862,-3.17297e-09,-27.3537,-1.4586
0,-1.78214,4.06342e-09,-27.3336,-1.46505
2,-1.85599,-1.75265e-09,-27.3135,-1.47153
14,-2.13581,1.18036e-09,-27.2375,-1.40708
13,-2.41722,-3.30897e-09,-27.1611,-1.34226
12,-2.77894,-3.83133e-09,-27.0286,-1.40356
10,-3.14598,2.35737e-09,-26.8941,-1.46576
9,-3.23806,1.14614e-08,-26.8525,-1.47454
11,-3.33072,-1.99955e-10,-26.8106,-1.48336
18,-3.61685,6.83579e-09,-26.679,-1.4387
16,-3.90561,-6.60293e-10,-26.5461,-1.39363
15,-4.14146,-4.47507e-10,-26.4169,-1.42681
17,-4.3804,2.22759e-09,-26.2861,-1.46042
22,-4.53835,-5.74146e-09,-26.1967,-1.45945
20,-4.69697,-9.35516e-10,-26.1068,-1.45848
19,-4.97816,-7.35407e-09,-25.9253,-1.4764
21,-5.26386,-2.36588e-09,-25.7408,-1.4946
26,-5.39478,1.68888e-09,-25.6521,-1.50358
24,-5.52619,-6.07869e-10,-25.5631,-1.5126
23,-5.7831,6.3097e-09,-25.3712,-1.50405
25,-6.04402,7.96659e-09,-25.1762,-1.49537
30,-6.21952,-4.83296e-09,-25.0372,-1.52388
28,-6.39617,-1.14147e-08,-24.8972,-1.55257
27,-6.57378,-1.11675e-08,-24.746,-1.54062
29,-6.7535,-5.81866e-09,-24.5931,-1.52854
34,-7.02893,-9.42745e-09,-24.3425,-1.62511
32,-7.30757,-9.25409e-09,-24.0889,-1.72282
31,-7.35849,-6.54286e-09,-24.0402,-1.72411
33,-7.40967,-4.63742e-10,-23.9913,-1.72541
35,-7.71129,3.37776e-09,-23.6852,-1.65442
36,-8.01833,5.57394e-09,-23.3736,-1.58216
40,-8.14171,3.80668e-09,-23.2384,-1.61968
38,-8.26547,8.89793e-09,-23.1028,-1.65731
37,-8.42636,-5.76953e-10,-22.9214,-1.62843
39,-8.58893,-2.26654e-09,-22.738,-1.59925
41,-8.85398,-1.1395e-10,-22.4139,-1.63566
42,-9.12269,-3.19945e-09,-22.0854,-1.67257
46,-9.19259,-4.07471e-09,-21.9932,-1.6924
44,-9.26254,3.38068e-09,-21.901,-1.71224
43,-9.44163,4.15174e-10,-21.6616,-1.65671
45,-9.62254,-2.60233e-09,-21.4197,-1.60063
47,-9.85453,-1.84293e-10,-21.0821,-1.62317
48,-10.0891,1.05721e-08,-20.7406,-1.64597
52,-10.1881,1.18151e-08,-20.5842,-1.68924
50,-10.2872,4.41773e-09,-20.4277,-1.73257
49,-10.4061,5.49977e-09,-20.2398,-1.7041
51,-10.5257,3.94283e-09,-20.0507,-1.67543
53,-10.7286,5.34448e-10,-19.7023,-1.62022
54,-10.9332,1.98838e-09,-19.3509,-1.56451
55,-11.1208,9.66174e-09,-18.9967,-1.68144
56,-11.3098,1.72291e-09,-18.6399,-1.79926
60,-11.3169,3.51445e-09,-18.6254,-1.80041
58,-11.324,-2.93483e-09,-18.6109,-1.80156
57,-11.4935,3.39262e-10,-18.2672,-1.69805
59,-11.6643,-3.32119e-09,-17.9208,-1.59376
61,-11.8266,-4.29958e-09,-17.5583,-1.57072
62,-11.99,3.12587e-10,-17.1932,-1.54752
63,-12.1385,-3.59839e-09,-16.8261,-1.63557
64,-12.2879,-9.05542e-09,-16.4566,-1.72415
68,-12.3182,1.99032e-09,-16.3736,-1.73353
66,-12.3485,5.72274e-09,-16.2907,-1.74291
65,-12.4558,7.67033e-09,-16.0023,-1.68292
67,-12.5636,5.8266e-09,-15.7125,-1.62265
69,-12.6878,6.0686e-09,-15.3384,-1.5587
70,-12.8125,8.15043e-09,-14.9628,-1.4945
71,-12.9232,5.23082e-09,-14.5862,-1.50519
72,-13.0342,-5.67337e-09,-14.2085,-1.51591
73,-13.1321,-9.37672e-09,-13.8281,-1.58425
74,-13.2301,-4.31735e-09,-13.447,-1.65271
78,-13.2601,-1.05303e-08,-13.3111,-1.66632
76,-13.2901,1.04799e-09,-13.1754,-1.67991
75,-13.3464,-1.6534e-09,-12.9272,-1.64452
77,-13.4028,3.76978e-10,-12.6787,-1.60909
79,-13.4761,-3.72832e-09,-12.2928,-1.53626
80,-13.5494,-3.47785e-09,-11.907,-1.46348
81,-13.6089,-5.25988e-09,-11.5208,-1.43279
82,-13.6683,4.40742e-09,-11.135,-1.40215
83,-13.7141,4.88865e-09,-10.7489,-1.40327
84,-13.7598,-2.70096e-09,-10.3634,-1.40438
85,-13.7919,-9.84305e-11,-9.97702,-1.42847
86,-13.824,8.56339e-10,-9.59131,-1.45252
87,-13.842,1.18668e-09,-9.20401,-1.49217
88,-13.8599,-4.70542e-09,-8.81773,-1.53171
92,-13.8622,4.91252e-09,-8.55571,-1.55394
90,-13.8645,6.54473e-09,-8.29497,-1.57606
89,-13.8659,2.81396e-09,-8.16884,-1.56906
91,-13.8674,-5.00865e-09,-8.04279,-1.56208
93,-13.857,-2.626e-10,-7.65447,-1.50738
94,-13.8466,-4.18128e-10,-7.26853,-1.45302
95,-13.8211,-8.44735e-10,-6.88172,-1.41492
96,-13.7959,4.77228e-10,-6.49797,-1.37712
97,-13.7557,2.01176e-09,-6.11363,-1.3514
98,-13.7159,9.28333e-10,-5.7329,-1.32593
99,-13.6608,-1.72904e-09,-5.35152,-1.30921
100,-13.6062,6.9481e-09,-4.97431,-1.29267
101,-13.5358,1.10204e-08,-4.59619,-1.28227
102,-13.4662,1.21e-08,-4.22285,-1.27199
103,-13.3799,4.33487e-09,-3.84831,-1.26587
104,-13.2948,5.87166e-09,-3.47918,-1.25984
105,-13.1921,5.45696e-10,-3.1087,-1.25655
106,-13.0911,-6.05016e-09,-2.74426,-1.2533
107,-12.9715,5.14557e-09,-2.3785,-1.25188
108,-12.854,-1.67234e-09,-2.0194,-1.25049
109,-12.717,-5.27114e-09,-1.65912,-1.25049
110,-12.5828,4.85457e-09,-1.30612,-1.25049
111,-12.428,-1.6252e-09,-0.952026,-1.25191
112,-12.2767,-6.55788e-10,-0.605904,-1.2533
113,-12.1039,2.9618e-09,-0.258552,-1.25661
114,-11.9355,-4.1014e-09,0.0800678,-1.25984
115,-11.7443,-1.02559e-09,0.420461,-1.26601
116,-11.5585,6.03329e-09,0.751242,-1.27199
117,-11.3484,3.74819e-09,1.08499,-1.2825
118,-11.145,-5.34186e-09,1.40808,-1.29267
119,-10.9151,-4.43417e-09,1.73627,-1.30961
120,-10.6936,7.70519e-09,2.05254,-1.32593
121,-10.4429,4.12462e-09,2.37735,-1.35206
122,-10.2026,1.25295e-09,2.68871,-1.37712
123,-9.92979,1.03573e-08,3.01405,-1.41599
124,-9.66993,3.38126e-09,3.32399,-1.45302
125,-9.37508,-4.25024e-09,3.65684,-1.50906
126,-9.09615,9.68372e-10,3.97171,-1.56208
128,-8.99669,-4.12962e-09,4.08222,-1.56914
127,-8.89917,-8.5816e-09,4.19057,-1.57606
130,-8.69044,1.56227e-10,4.42529,-1.5534
129,-8.49053,9.17782e-09,4.6501,-1.53171


==> dat/land/land3_100.csv <==
Point ID,ele_xx_0,ele_xx_1,ele_xx_2,ele_xx_3
132,-8.2201,3.4468e-09,4.82627,-1.53171
133,-8.24252,3.18858e-09,4.71877,-1.55212
130,-8.26939,4.32821e-09,4.59265,-1.57606
131,-8.28311,3.60964e-09,4.52896,-1.56814
129,-8.29341,-3.2332e-09,4.48018,-1.56208
128,-8.33381,-3.64411e-09,4.27358,-1.49624
127,-8.35976,-7.84362e-09,4.13797,-1.45302
126,-8.39914,-9.59924e-09,3.91571,-1.40298
125,-8.41898,-1.29468e-09,3.80084,-1.37711
124,-8.45717,-3.85041e-10,3.56284,-1.34038
123,-8.47175,-6.35484e-09,3.46923,-1.32593
122,-8.50877,-3.00513e-09,3.21502,-1.30002
121,-8.51892,-2.5841e-09,3.14288,-1.29267
120,-8.55492,1.27068e-09,2.87171,-1.27525
119,-8.56138,4.08722e-09,2.82105,-1.27199
118,-8.59655,1.07538e-09,2.53189,-1.26096
117,-8.59995,1.13031e-09,2.50264,-1.25984
116,-8.63443,4.43328e-10,2.19433,-1.25347
114,-8.63527,4.04373e-12,2.18638,-1.2533
115,-8.64739,3.48747e-10,2.06863,-1.25225
113,-8.66662,9.99279e-10,1.87091,-1.2507
112,-8.66787,9.58603e-10,1.8577,-1.25072
111,-8.69469,1.73831e-09,1.5548,-1.25104
110,-8.69762,1.9176e-11,1.52039,-1.25154
109,-8.72021,-1.59526e-09,1.23657,-1.25443
108,-8.7244,8.34399e-10,1.18078,-1.25615
107,-8.74298,4.34183e-09,0.914721,-1.26206
106,-8.74791,3.7634e-09,0.837285,-1.26615
105,-8.76257,1.27637e-09,0.587708,-1.27608
104,-8.76759,2.85473e-09,0.488325,-1.28432
103,-8.77833,4.86287e-09,0.253997,-1.29968
102,-8.78262,-1.32652e-09,0.132352,-1.31471
101,-8.78942,-2.54562e-09,-0.0878576,-1.33715
100,-8.79198,2.31964e-09,-0.231973,-1.36272
99,-8.79483,-1.03004e-09,-0.439047,-1.39408
98,-8.79458,-7.93589e-09,-0.605593,-1.43527
97,-8.79356,-6.29542e-09,-0.800316,-1.4775
96,-8.78888,-1.18999e-08,-0.982654,-1.53212
95,-8.78558,2.13808e-10,-1.12801,-1.56514
91,-8.78473,-1.57564e-09,-1.17188,-1.57572
92,-8.78382,7.33486e-11,-1.19026,-1.57784
93,-8.78235,3.19419e-10,-1.22606,-1.57156
94,-8.77731,5.48862e-09,-1.34445,-1.55005
90,-8.76916,-3.30184e-09,-1.55388,-1.5033
89,-8.75516,-9.33582e-10,-1.78403,-1.46571
88,-8.74485,-1.65446e-09,-1.94595,-1.43251
87,-8.72378,-3.15229e-09,-2.19555,-1.41405
86,-8.71055,-1.14835e-09,-2.34823,-1.39561
85,-8.681,1.66626e-09,-2.61643,-1.4083
84,-8.66484,1.21639e-09,-2.76102,-1.4076
83,-8.62548,-1.86046e-10,-3.04669,-1.46605
82,-8.60634,-6.36436e-10,-3.18437,-1.48628
81,-8.55615,-4.14246e-09,-3.48592,-1.60769
79,-8.53406,-5.50159e-09,-3.6178,-1.65241
77,-8.51372,-5.13057e-09,-3.72092,-1.66444
78,-8.49722,-2.41701e-09,-3.80457,-1.6853
80,-8.48879,-6.9768e-09,-3.84987,-1.67745
76,-8.44942,-1.55212e-10,-4.06133,-1.61226
75,-8.37926,-3.12214e-09,-4.38833,-1.53732
74,-8.35232,-2.47957e-09,-4.51344,-1.4994
73,-8.2708,-8.1124e-10,-4.8492,-1.51128
72,-8.24082,-2.33029e-09,-4.97254,-1.50556
71,-8.14724,-2.82959e-09,-5.31546,-1.63096
69,-8.11372,3.40743e-09,-5.43829,-1.66482
67,-8.05793,-1.74681e-09,-5.6214,-1.70172
68,-8.02873,-7.02478e-09,-5.71738,-1.73323
70,-8.02054,-7.05258e-09,-5.7452,-1.72832
66,-7.9716,-7.40135e-09,-5.91135,-1.67808
65,-7.85709,8.3477e-10,-6.26303,-1.58592
64,-7.81544,3.30699e-09,-6.39113,-1.5388
63,-7.68983,-5.19038e-09,-6.74227,-1.6131
61,-7.64257,-6.36614e-09,-6.87473,-1.62566
59,-7.54093,2.49108e-09,-7.13445,-1.70913
60,-7.48946,3.45889e-09,-7.26624,-1.76774
62,-7.48729,9.58487e-10,-7.2719,-1.76709
58,-7.45246,-4.30774e-09,-7.36239,-1.74597
57,-7.30825,1.23298e-09,-7.70801,-1.62995
56,-7.24685,4.92863e-09,-7.85575,-1.55973
55,-7.09385,4.15999e-09,-8.19316,-1.68644
53,-7.02296,5.50692e-09,-8.35026,-1.72123
51,-6.96512,2.77422e-09,-8.46879,-1.73253
52,-6.92158,-3.28937e-09,-8.5582,-1.75121
54,-6.88408,-2.48614e-09,-8.63525,-1.72187
50,-6.78014,-7.91058e-09,-8.84836,-1.61804
49,-6.614,9.38669e-10,-9.1646,-1.64786
47,-6.51818,5.15059e-09,-9.34798,-1.63069
45,-6.42409,-2.74065e-09,-9.51488,-1.66424
46,-6.34496,-2.42703e-09,-9.65549,-1.70761
48,-6.31269,-4.92433e-09,-9.71189,-1.69172
44,-6.23448,2.88101e-09,-9.84832,-1.64005
43,-6.0607,-1.77974e-09,-10.1324,-1.66351
41,-5.92859,8.22565e-11,-10.3496,-1.63075
39,-5.85672,-5.73653e-09,-10.4601,-1.64245
40,-5.77085,-1.08508e-08,-10.5924,-1.66887
42,-5.70092,9.76585e-10,-10.6964,-1.63252
38,-5.59719,1.90178e-09,-10.8503,-1.56641
37,-5.42485,7.572e-09,-11.0903,-1.66027
35,-5.24015,1.82131e-09,-11.3492,-1.73405
33,-5.23858,-4.02864e-09,-11.3513,-1.73396
34,-5.2055,-4.39173e-09,-11.3955,-1.73245
36,-5.01083,-5.57208e-09,-11.6406,-1.61916
31,-4.8455,-3.77083e-09,-11.8485,-1.54752
29,-4.78566,-4.99193e-09,-11.9198,-1.54978
30,-4.65178,-4.70937e-09,-12.0796,-1.56391
32,-4.50737,-4.00417e-09,-12.2382,-1.5256
27,-4.40979,-8.06271e-10,-12.3453,-1.49626
25,-4.32967,4.13416e-09,-12.4293,-1.49795
26,-4.10634,8.51103e-09,-12.6637,-1.51009
28,-3.98084,6.98234e-09,-12.7815,-1.49692
23,-3.9183,2.73252e-10,-12.8402,-1.49036
21,-3.85035,2.86208e-09,-12.9017,-1.48423
22,-3.56804,1.91123e-10,-13.1572,-1.45698
24,-3.38946,-2.63681e-09,-13.297,-1.45887
19,-3.34303,7.47953e-11,-13.3333,-1.46109
17,-3.31032,-3.44885e-10,-13.3582,-1.45569
18,-3.03406,2.54646e-09,-13.5686,-1.3968
20,-2.6407,6.23203e-10,-13.817,-1.4821
16,-2.62944,1.10844e-10,-13.8241,-1.48519
15,-2.62895,9.24671e-10,-13.8244,-1.48515
11,-2.51585,3.15569e-11,-13.8946,-1.46784
9,-2.50067,1.98087e-11,-13.9038,-1.46581
10,-2.50031,-6.95547e-11,-13.9041,-1.46576
12,-2.01475,-2.44218e-09,-14.1377,-1.35407
13,-1.96326,-1.68949e-09,-14.1624,-1.34226
14,-1.91435,-2.05284e-09,-14.1795,-1.35691
2,-1.53256,-4.42698e-09,-14.3131,-1.47153
0,-1.44183,-4.87009e-09,-14.3448,-1.46127
1,-1.41817,-1.39046e-11,-14.3531,-1.4586
3,-1.02425,3.16397e-09,-14.4427,-1.33841
4,-0.861216,2.37568e-10,-14.4797,-1.28879
5,-0.515803,-7.08447e-12,-14.5176,-1.26749
8,0.289554,-1.18164e-09,-14.5424,-1.25357
6,-0.289595,-1.88244e-10,-14.5425,-1.25357
7,0.000751591,-4.61118e-09,-14.5425,-1.25357


==> dat/ms1.csv <==
0 0 1 0
0.500500500500501 0 1 0
1.001001001001 0 1 0
1.5015015015015 0 1 0
2.002002002002 0 1 0
2.5025025025025 0 1 0
3.003003003003 0 1 0
3.5035035035035 0 1 0
4.004004004004 0 1 0
4.5045045045045 0 1 0
5.00500500500501 0 1 0
5.50550550550551 0 1 0
6.00600600600601 0 1 0
6.50650650650651 0 1 0
7.00700700700701 0 1 0
7.50750750750751 0 1 0
8.00800800800801 0 1 0
8.50850850850851 0 1 0
9.00900900900901 0 1 0
9.50950950950951 0 1 0
10.01001001001 0 1 0
10.5105105105105 0 1 0
11.011011011011 0 1 0
11.5115115115115 0 1 0
12.012012012012 0 1 0
12.5125125125125 0 1 0
13.013013013013 0 1 0
13.5135135135135 0 1 0
14.014014014014 0 1 0
14.5145145145145 0 1 0
15.015015015015 0 1 0
15.5155155155155 0 1 0
16.016016016016 0 1 0
16.5165165165165 0 1 0
17.017017017017 0 1 0
17.5175175175175 0 1 0
18.018018018018 0 1 0
18.5185185185185 0 1 0
19.019019019019 0 1 0
19.5195195195195 0 1 0
20.02002002002 0 1 0
20.5205205205205 0 1 0
21.021021021021 0 1 0
21.5215215215215 0 1 0
22.022022022022 0 1 0
22.5225225225225 0 1 0
23.023023023023 0 1 0
23.5235235235235 0 1 0
24.024024024024 0 1 0
24.5245245245245 0 1 0
25.025025025025 0 1 0
25.5255255255255 0 1 0
26.026026026026 0 1 0
26.5265265265265 0 1 0
27.027027027027 0 1 0
27.5275275275275 0 1 0
28.028028028028 0 1 0
28.5285285285285 0 1 0
29.029029029029 0 1 0
29.5295295295295 0 1 0
30.03003003003 0 1 0
30.5305305305305 0 1 0
31.031031031031 0 1 0
31.5315315315315 0 1 0
32.032032032032 0 1 0
32.5325325325325 0 1 0
33.033033033033 0 1 0
33.5335335335335 0 1 0
34.034034034034 0 1 0
34.5345345345345 0 1 0
35.035035035035 0 1 0
35.5355355355355 0 1 0
36.036036036036 0 1 0
36.5365365365365 0 1 0
37.037037037037 0 1 0
37.5375375375375 0 1 0
38.038038038038 0 1 0
38.5385385385385 0 1 0
39.039039039039 0 1 0
39.5395395395395 0 1 0
40.04004004004 0 1 0
40.5405405405405 0 1 0
41.041041041041 0 1 0
41.5415415415415 0 1 0
42.042042042042 0 1 0
42.5425425425425 0 1 0
43.043043043043 0 1 0
43.5435435435435 0 1 0
44.044044044044 0 1 0
44.5445445445445 0 1 0
45.045045045045 0 1 0
45.5455455455455 0 1 0
46.046046046046 0 1 0
46.5465465465465 0 1 0
47.047047047047 0 1 0
47.5475475475475 0 1 0
48.048048048048 0 1 0
48.5485485485485 0 1 0
49.049049049049 0 1 0
49.5495495495495 0 1 0
50.0500500500501 0 1 0
50.5505505505506 0 1 0
51.0510510510511 0 1 0
51.5515515515516 0 1 0
52.0520520520521 0 1 0
52.5525525525526 0 1 0
53.0530530530531 0 1 0
53.5535535535536 0 1 0
54.0540540540541 0 1 0
54.5545545545546 0 1 0
55.0550550550551 0 1 0
55.5555555555556 0 1 0
56.0560560560561 0 1 0
56.5565565565566 0 1 0
57.0570570570571 0 1 0
57.5575575575576 0 1 0
58.0580580580581 0 1 0
58.5585585585586 0 1 0
59.0590590590591 0 1 0
59.5595595595596 0 1 0
60.0600600600601 0 1 0
60.5605605605606 0 1 0
61.0610610610611 0 1 0
61.5615615615616 0 1 0
62.0620620620621 0 1 0
62.5625625625626 0 1 0
63.0630630630631 0 1 0
63.5635635635636 0 1 0
64.0640640640641 0 1 0
64.5645645645646 0 1 0
65.0650650650651 0 1 0
65.5655655655656 0 1 0
66.0660660660661 0 1 0
66.5665665665666 0 1 0
67.0670670670671 0 1 0
67.5675675675676 0 1 0
68.0680680680681 0 1 0
68.5685685685686 0 1 0
69.0690690690691 0 1 0
69.5695695695696 0 1 0
70.0700700700701 0 1 0
70.5705705705706 0 1 0
71.0710710710711 0 1 0
71.5715715715716 0 1 0
72.0720720720721 0 1 0
72.5725725725726 0 1 0
73.0730730730731 0 1 0
73.5735735735736 0 1 0
74.0740740740741 0 1 0
74.5745745745746 0 1 0
75.0750750750751 0 1 0
75.5755755755756 0 1 0
76.0760760760761 0 1 0
76.5765765765766 0 1 0
77.0770770770771 0 1 0
77.5775775775776 0 1 0
78.0780780780781 0 1 0
78.5785785785786 0 1 0
79.0790790790791 0 1 0
79.5795795795796 0 1 0
80.0800800800801 0 1 0
80.5805805805806 0 1 0
81.0810810810811 0 1 0
81.5815815815816 0 1 0
82.0820820820821 0 1 0
82.5825825825826 0 1 0
83.0830830830831 0 1 0
83.5835835835836 0 1 0
84.0840840840841 0 1 0
84.5845845845846 0 1 0
85.0850850850851 0 1 0
85.5855855855856 0 1 0
86.0860860860861 0 1 0
86.5865865865866 0 1 0
87.0870870870871 0 1 0
87.5875875875876 0 1 0
88.0880880880881 0 1 0
88.5885885885886 0 1 0
89.0890890890891 0 1 0
89.5895895895896 0 1 0
90.0900900900901 0 1 0
90.5905905905906 0 1 0
91.0910910910911 0 1 0
91.5915915915916 0 1 0
92.0920920920921 0 1 0
92.5925925925926 0 1 0
93.0930930930931 0 1 0
93.5935935935936 0 1 0
94.0940940940941 0 1 0
94.5945945945946 0 1 0
95.0950950950951 0 1 0
95.5955955955956 0 1 0
96.0960960960961 0 1 0
96.5965965965966 0 1 0
97.0970970970971 0 1 0
97.5975975975976 0 1 0
98.0980980980981 0 1 0
98.5985985985986 0 1 0
99.0990990990991 0 1 0
99.5995995995996 0 1 0
100.1001001001 0 1 0
100.600600600601 0.05 1 0.1
101.101101101101 0.0997916666666667 1 0.1
101.601601601602 0.156416717318311 1 0.1
102.102102102102 0.227780771569354 0.996666666666667 0.1
102.602602602603 0.275352925936133 0.993344444444444 0
103.103103103103 0.343367707400902 0.990033296296296 0
103.603603603604 0.442497488882895 0.986733185308642 0
104.104104104104 0.58514439015487 0.983444074690947 0
104.604604604605 0.76920299635379 0.98016592777531 0
105.105105105105 0.928182652297888 0.976898708016059 0
105.605605605606 0.951572380234434 0.973642378989339 0
106.106106106106 0.943432889174587 0.970396904392708 0
106.606606606607 0.946243432859523 0.967162248044732 0
107.107107107107 0.944976172105397 0.963938373884583 0
107.607607607608 0.945166960446148 0.960725245971634 0
108.108108108108 0.944837584104023 0.957522828485062 0
108.608608608609 0.944688982911818 0.954331085723445 0
109.109109109109 0.944477104416484 0.951149982104367 0
109.60960960961 0.94428569613211 0.947979482164019 0
110.11011011011 0.944086466507889 0.944819550556806 0
110.610610610611 0.943888819295477 0.94167015205495 0
111.111111111111 0.943689672798628 0.9385312515481 0
111.611611611612 0.943490015236139 0.93540281404294 0
112.112112112112 0.943289529345175 0.932284804662796 0
112.612612612613 0.943088309793796 0.929177188647254 0
113.113113113113 0.942886323376563 0.926079931351763 0
113.613613613614 0.942683575893936 0.922992998247257 0
114.114114114114 0.942480061420668 0.919916354919766 0
114.614614614615 0.942275777467841 0.916849967070034 0
115.115115115115 0.94207072052876 0.913793800513134 0
115.615615615616 0.94186488736453 0.91074782117809 0
116.116116116116 0.941658274639343 0.907711995107496 0
116.616616616617 0.941450879021907 0.904686288457138 0
117.117117117117 0.941242697157556 0.901670667495614 0
117.617617617618 0.94103372567559 0.898665098603962 0
118.118118118118 0.940823961187185 0.895669548275282 0
118.618618618619 0.940613400285783 0.892683983114365 0
119.119119119119 0.940402039546839 0.889708369837317 0
119.61961961962 0.940189875527731 0.886742675271192 0
120.12012012012 0.939976904767626 0.883786866353622 0
120.620620620621 0.939763123787354 0.880840910132443 0
121.121121121121 0.939548529089287 0.877904773765335 0
121.621621621622 0.939333117157202 0.87497842451945 0
122.122122122122 0.939116884456161 0.872061829771052 0
122.622622622623 0.938899827432371 0.869154957005149 0
123.123123123123 0.938681942513062 0.866257773815132 0
123.623623623624 0.938463226106345 0.863370247902414 0
124.124124124124 0.938243674601084 0.860492347076073 0
124.624624624625 0.93802328436676 0.857624039252486 0
125.125125125125 0.937802051753329 0.854765292454978 0
125.625625625626 0.937579973091092 0.851916074813461 0
126.126126126126 0.937357044690551 0.849076354564083 0
126.626626626627 0.937133262842269 0.846246100048869 0
127.127127127127 0.936908623816729 0.843425279715373 0
127.627627627628 0.93668312386419 0.840613862116322 0
128.128128128128 0.936456759214547 0.837811815909268 0
128.628628628629 0.936229526077176 0.835019109856237 0
129.129129129129 0.936001420640798 0.832235712823383 0
129.62962962963 0.935772439073323 0.829461593780638 0
130.13013013013 0.9355425775217 0.826696721801369 0
130.630630630631 0.935311832111772 0.823941066062031 0
131.131131131131 0.935080198948116 0.821194595841825 0
131.631631631632 0.934847674113894 0.818457280522352 0
132.132132132132 0.934614253670695 0.815729089587277 0
132.632632632633 0.934379933658377 0.813009992621986 0
133.133133133133 0.934144710094912 0.810299959313246 0
133.633633633634 0.933908578976222 0.807598959448869 0
134.134134134134 0.93367153627602 0.804906962917373 0
134.634634634635 0.933433577945644 0.802223939707648 0
135.135135135135 0.933194699913897 0.799549859908623 0
135.635635635636 0.932954898086874 0.796884693708927 0
136.136136136136 0.932714168347799 0.794228411396564 0
136.636636636637 0.932472506556856 0.791580983358576 0
137.137137137137 0.932229908551013 0.788942380080714 0
137.637637637638 0.931986370143854 0.786312572147111 0
138.138138138138 0.931741887125399 0.783691530239954 0
138.638638638639 0.931496455261935 0.781079225139155 0
139.139139139139 0.931250070295831 0.778475627722024 0
139.63963963964 0.931002727945362 0.775880708962951 0
140.14014014014 0.930754423904525 0.773294439933074 0
140.640640640641 0.930505153842861 0.770716791799964 0
141.141141141141 0.930254913405261 0.768147735827297 0
141.641641641642 0.930003698211786 0.76558724337454 0
142.142142142142 0.929751503857478 0.763035285896625 0
142.642642642643 0.929498325912165 0.760491834943636 0
143.143143143143 0.929244159920269 0.75795686216049 0
143.643643643644 0.928989001400616 0.755430339286622 0
144.144144144144 0.928732845846236 0.752912238155667 0
144.644644644645 0.928475688724163 0.750402530695148 0
145.145145145145 0.928217525475237 0.747901188926164 0
145.645645645646 0.927958351513901 0.745408184963077 0
146.146146146146 0.927698162227997 0.7429234910132 0
146.646646646647 0.927436952978556 0.740447079376489 0
147.147147147147 0.927174719099594 0.737978922445234 0
147.647647647648 0.926911455897897 0.73551899270375 0
148.148148148148 0.926647158652809 0.733067262728071 0
148.648648648649 0.926381822616019 0.730623705185644 0
149.149149149149 0.926115443011339 0.728188292835025 0
149.64964964965 0.92584801503449 0.725760998525575 0
150.15015015015 0.925579533852874 0.723341795197156 0
150.650650650651 0.925309994605354 0.720930655879832 0
151.151151151151 0.925039392402024 0.718527553693566 0
151.651651651652 0.924767722323984 0.716132461847921 0
152.152152152152 0.924494979423104 0.713745353641761 0
152.652652652653 0.924221158721795 0.711366202462955 0
153.153153153153 0.923946255212766 0.708994981788079 0
153.653653653654 0.923670263858793 0.706631665182119 0
154.154154154154 0.923393179592473 0.704276226298178 0
154.654654654655 0.923114997315978 0.701928638877184 0
155.155155155155 0.922835711900816 0.699588876747594 0
155.655655655656 0.922555318187574 0.697256913825102 0
156.156156156156 0.922273810985671 0.694932724112351 0
156.656656656657 0.921991185073102 0.692616281698644 0
157.157157157157 0.92170743519618 0.690307560759648 0
157.657657657658 0.921422556069278 0.688006535557116 0
158.158158158158 0.921136542374566 0.685713180438592 0
158.658658658659 0.920849388761742 0.68342746983713 0
159.159159159159 0.92056108984777 0.681149378271006 0
159.65965965966 0.920271640216601 0.678878880343436 0
160.16016016016 0.919981034418904 0.676615950742292 0
160.660660660661 0.919689266971788 0.674360564239817 0
161.161161161161 0.919396332358519 0.672112695692351 0
161.661661661662 0.91910222502824 0.669872320040043 0
162.162162162162 0.918806939395682 0.667639412306577 0
162.662662662663 0.918510469840874 0.665413947598888 0
163.163163163163 0.918212810708853 0.663195901106892 0
163.663663663664 0.917913956309364 0.660985248103202 0
164.164164164164 0.917613900916564 0.658781963942858 0
164.664664664665 0.917312638768715 0.656586024063049 0
165.165165165165 0.917010164067885 0.654397403982838 0
165.665665665666 0.916706470979628 0.652216079302896 0
166.166166166166 0.916401553632682 0.650042025705219 0
166.666666666667 0.916095406118643 0.647875218952869 0
167.167167167167 0.915788022491651 0.645715634889692 0
167.667667667668 0.915479396768063 0.64356324944006 0
168.168168168168 0.915169522926127 0.641418038608593 0
168.668668668669 0.914858394905648 0.639279978479898 0
169.169169169169 0.91454600660766 0.637149045218298 0
169.66966966967 0.914232351894076 0.635025215067571 0
170.17017017017 0.913917424587356 0.632908464350679 0
170.670670670671 0.913601218470155 0.63079876946951 0
171.171171171171 0.91328372728497 0.628696106904611 0
171.671671671672 0.912964944733793 0.626600453214929 0
172.172172172172 0.912644864477744 0.624511785037546 0
172.672672672673 0.912323480136711 0.622430079087421 0
173.173173173173 0.912000785288987 0.62035531215713 0
173.673673673674 0.911676773470889 0.618287461116606 0
174.174174174174 0.911351438176392 0.616226502912884 0
174.674674674675 0.91102477285674 0.614172414569841 0
175.175175175175 0.910696770920069 0.612125173187942 0
175.675675675676 0.910367425731011 0.610084755943982 0
176.176176176176 0.910036730610304 0.608051140090835 0
176.676676676677 0.909704678834391 0.606024302957199 0
177.177177177177 0.909371263635018 0.604004221947342 0
177.677677677678 0.909036478198826 0.601990874540851 0
178.178178178178 0.908700315666934 0.599984238292381 0
178.678678678679 0.908362769134527 0.597984290831406 0
179.179179179179 0.908023831650427 0.595991009861968 0
179.67967967968 0.907683496216669 0.594004373162428 0
180.18018018018 0.907341755788063 0.59202435858522 0
180.680680680681 0.906998603271761 0.590050944056603 0
181.181181181181 0.906654031526805 0.588084107576414 0
181.681681681682 0.906308033363687 0.586123827217826 0
182.182182182182 0.905960601543884 0.5841700811271 0
182.682682682683 0.905611728779404 0.582222847523343 0
183.183183183183 0.905261407732319 0.580282104698265 0
183.683683683684 0.904909631014288 0.578347831015938 0
184.184184184184 0.904556391186084 0.576420004912551 0
184.684684684685 0.904201680757109 0.574498604896176 0
185.185185185185 0.903845492184901 0.572583609546522 0
185.685685685686 0.903487817874641 0.5706749975147 0
186.186186186186 0.90312865017865 0.568772747522985 0
186.686686686687 0.902767981395878 0.566876838364575 0
187.187187187187 0.902405803771392 0.564987248903359 0
187.687687687688 0.902042109495852 0.563103958073682 0
188.188188188188 0.901676890704984 0.561226944880103 0
188.688688688689 0.901310139479044 0.559356188397169 0
189.189189189189 0.900941847842276 0.557491667769178 0
189.68968968969 0.900572007762364 0.555633362209948 0
190.19019019019 0.900200611149875 0.553781251002581 0
190.690690690691 0.899827649857699 0.551935313499239 0
191.191191191191 0.899453115680472 0.550095529120909 0
191.691691691692 0.899077000354006 0.548261877357172 0
192.192192192192 0.898699295554698 0.546434337765982 0
192.692692692693 0.898319992898941 0.544612889973428 0
193.193193193193 0.897939083942519 0.542797513673517 0
193.693693693694 0.897556560180003 0.540988188627939 0
194.194194194194 0.897172413044131 0.539184894665846 0
194.694694694695 0.896786633905187 0.537387611683626 0
195.195195195195 0.896399214070363 0.535596319644681 0
195.695695695696 0.896010144783122 0.533810998579198 0
196.196196196196 0.895619417222544 0.532031628583934 0
196.696696696697 0.895227022502672 0.530258189821988 0
197.197197197197 0.894832951671842 0.528490662522581 0
197.697697697698 0.894437195712005 0.526729026980839 0
198.198198198198 0.894039745538045 0.52497326355757 0
198.698698698699 0.893640591997081 0.523223352679045 0
199.199199199199 0.893239725867765 0.521479274836781 0
199.6996996997 0.892837137859567 0.519741010587325 0
200.2002002002 0.89243281861205 0.518008540552034 0
200.700700700701 0.89202675869414 0.516281845416861 0
201.201201201201 0.89161894860338 0.514560905932138 0
201.701701701702 0.891209378765176 0.512845702912364 0
202.202202202202 0.890798039532034 0.51113621723599 0
202.702702702703 0.890384921182782 0.509432429845203 0
203.203203203203 0.88997001392179 0.507734321745719 0
203.703703703704 0.889553307878168 0.506041874006567 0
204.204204204204 0.889134793104961 0.504355067759878 0
204.704704704705 0.888714459578329 0.502673884200678 0
205.205205205205 0.888292297196717 0.500998304586676 0
205.705705705706 0.88786829578001 0.499328310238054 0
206.206206206206 0.887442445068683 0.49766388253726 0
206.706706706707 0.887014734722931 0.496005002928803 0
207.207207207207 0.886585154321792 0.49435165291904 0
207.707707707708 0.886153693362253 0.492703814075977 0
208.208208208208 0.885720341258349 0.491061468029057 0
208.708708708709 0.885285087340245 0.48942459646896 0
209.209209209209 0.884847920853302 0.487793181147397 0
209.70970970971 0.884408830957138 0.486167203876905 0
210.21021021021 0.883967806724666 0.484546646530649 0
210.710710710711 0.883524837141125 0.482931491042214 0
211.211211211211 0.883079911103092 0.481321719405406 0
211.711711711712 0.882633017417484 0.479717313674055 0
212.212212212212 0.88218414480054 0.478118255961808 0
212.712712712713 0.88173328187679 0.476524528441935 0
213.213213213213 0.881280417178016 0.474936113347129 0
213.713713713714 0.880825539142181 0.473352992969305 0
214.214214214214 0.880368636112361 0.471775149659408 0
214.714714714715 0.879909696335646 0.470202565827209 0
215.215215215215 0.879448707962034 0.468635223941119 0
215.715715715716 0.878985659043301 0.467073106527982 0
216.216216216216 0.878520537531862 0.465516196172888 0
216.716716716717 0.878053331279607 0.463964475518979 0
217.217217217217 0.877584028036724 0.462417927267249 0
217.717717717718 0.877112615450502 0.460876534176358 0
218.218218218218 0.876639081064117 0.459340279062437 0
218.718718718719 0.876163412315398 0.457809144798895 0
219.219219219219 0.875685596535574 0.456283114316232 0
219.71971971972 0.875205620948003 0.454762170601845 0
220.22022022022 0.874723472666878 0.453246296699839 0
220.720720720721 0.87423913869592 0.451735475710839 0
221.221221221221 0.87375260592704 0.450229690791803 0
221.721721721722 0.873263861138989 0.448728925155831 0
222.222222222222 0.872772890995982 0.447233162071978 0
222.722722722723 0.872279682046301 0.445742384865071 0
223.223223223223 0.871784220720879 0.444256576915521 0
223.723723723724 0.871286493331855 0.442775721659136 0
224.224224224224 0.870786486071114 0.441299802586939 0
224.724724724725 0.870284185008793 0.439828803244982 0
225.225225225225 0.869779576091777 0.438362707234166 0
225.725725725726 0.869272645142157 0.436901498210052 0
226.226226226226 0.868763377855671 0.435445159882685 0
226.726726726727 0.868251759800116 0.433993676016409 0
227.227227227227 0.86773777641374 0.432547030429688 0
227.727727727728 0.867221413003598 0.431105206994922 0
228.228228228228 0.866702654743888 0.429668189638273 0
228.728728728729 0.866181486674258 0.428235962339478 0
229.229229229229 0.865657893698086 0.42680850913168 0
229.72972972973 0.865131860580729 0.425385814101241 0
230.23023023023 0.864603371947741 0.42396786138757 0
230.730730730731 0.864072412283069 0.422554635182945 0
231.231231231231 0.863538965927212 0.421146119732335 0
231.731731731732 0.863003017075348 0.419742299333228 0
232.232232232232 0.862464549775435 0.41834315833545 0
232.732732732733 0.861923547926276 0.416948681140999 0
233.233233233233 0.861379995275551 0.415558852203862 0
233.733733733734 0.860833875417817 0.414173656029849 0
234.234234234234 0.860285171792473 0.412793077176416 0
234.734734734735 0.859733867681686 0.411417100252495 0
235.235235235235 0.85917994620829 0.41004570991832 0
235.735735735736 0.85862339033364 0.408678890885259 0
236.236236236236 0.858064182855433 0.407316627915641 0
236.736736736737 0.857502306405487 0.405958905822589 0
237.237237237237 0.856937743447489 0.404605709469847 0
237.737737737738 0.856370476274693 0.403257023771614 0
238.238238238238 0.855800487007583 0.401912833692376 0
238.738738738739 0.855227757591497 0.400573124246734 0
239.239239239239 0.854652269794202 0.399237880499245 0
239.73973973974 0.85407400520343 0.397907087564248 0
240.24024024024 0.853492945224369 0.3965807306057 0
240.740740740741 0.852909071077107 0.395258794837015 0
241.241241241241 0.852322363794034 0.393941265520891 0
241.741741741742 0.851732804217191 0.392628127969155 0
242.242242242242 0.851140372995576 0.391319367542591 0
242.742742742743 0.850545050582396 0.390014969650782 0
243.243243243243 0.849946817232272 0.388714919751946 0
243.743743743744 0.849345652998392 0.387419203352773 0
244.244244244244 0.848741537729608 0.386127806008264 0
244.744744744745 0.848134451067484 0.38484071332157 0
245.245245245245 0.847524372443284 0.383557910943831 0
245.745745745746 0.846911281074908 0.382279384574018 0
246.246246246246 0.846295155963766 0.381005119958772 0
246.746746746747 0.845675975891598 0.379735102892243 0
247.247247247247 0.845053719417227 0.378469319215935 0
247.747747747748 0.844428364873257 0.377207754818549 0
248.248248248248 0.843799890362704 0.37595039563582 0
248.748748748749 0.843168273755561 0.374697227650367 0
249.249249249249 0.842533492685305 0.373448236891533 0
249.74974974975 0.841895524545322 0.372203409435228 0
250.25025025025 0.841254346485277 0.370962731403777 0
250.750750750751 0.840609935407406 0.369726188965764 0
251.251251251251 0.839962267962735 0.368493768335878 0
251.751751751752 0.839311320547226 0.367265455774759 0
252.252252252252 0.838657069297851 0.366041237588843 0
252.752752752753 0.837999490088577 0.364821100130214 0
253.253253253253 0.837338558526285 0.363605029796446 0
253.753753753754 0.8366742499466 0.362393013030458 0
254.254254254254 0.836006539409631 0.361185036320357 0
254.754754754755 0.835335401695642 0.359981086199289 0
255.255255255255 0.83466081130062 0.358781149245291 0
255.755755755756 0.833982742431758 0.35758521208114 0
256.256256256256 0.833301169002848 0.356393261374203 0
256.756756756757 0.832616064629579 0.355205283836289 0
257.257257257257 0.831927402624735 0.354021266223501 0
257.757757757758 0.831235155993297 0.35284119533609 0
258.258258258258 0.830539297427443 0.351665058018303 0
258.758758758759 0.829839799301441 0.350492841158242 0
259.259259259259 0.829136633666438 0.349324531687714 0
259.75975975976 0.828429772245142 0.348160116582089 0
260.26026026026 0.827719186426383 0.346999582860148 0
260.760760760761 0.82700484725957 0.345842917583948 0
261.261261261261 0.826286725449019 0.344690107858668 0
261.761761761762 0.825564791348167 0.343541140832472 0
262.262262262262 0.824839014953663 0.342396003696364 0
262.762762762763 0.824109365899323 0.341254683684043 0
263.263263263263 0.823375813449964 0.340117168071763 0
263.763763763764 0.822638326495094 0.33898344417819 0
264.264264264264 0.821896873542477 0.337853499364263 0
264.764764764765 0.821151422711542 0.336727321033049 0
265.265265265265 0.82040194172666 0.335604896629605 0
265.765765765766 0.819648397910261 0.33448621364084 0
266.266266266266 0.818890758175808 0.33337125959537 0
266.766766766767 0.818128989020606 0.332260022063386 0
267.267267267267 0.817363056518454 0.331152488656508 0
267.767767767768 0.816592926312132 0.330048647027653 0
268.268268268268 0.815818563605715 0.328948484870894 0
268.768768768769 0.815039933156714 0.327851989921324 0
269.269269269269 0.814256999268038 0.32675914995492 0
269.76976976977 0.813469725779771 0.325669952788404 0
270.27027027027 0.812678076060758 0.324584386279109 0
270.770770770771 0.811882013 0.323502438324845 0
271.271271271271 0.811081498997848 0.322424096863762 0
271.771771771772 0.810276495956984 0.321349349874216 0
272.272272272272 0.809466965273204 0.320278185374636 0
272.772772772773 0.808652867825973 0.319210591423387 0
273.273273273273 0.807834163968758 0.318146556118642 0
273.773773773774 0.807010813519136 0.317086067598247 0
274.274274274274 0.806182775748661 0.316029114039586 0
274.774774774775 0.805350009372488 0.314975683659454 0
275.275275275275 0.804512472538752 0.313925764713923 0
275.775775775776 0.803670122817681 0.31287934549821 0
276.276276276276 0.802822917190449 0.311836414346549 0
276.776776776777 0.80197081203776 0.31079695963206 0
277.277277277277 0.801113763128144 0.30976096976662 0
277.777777777778 0.800251725605968 0.308728433200731 0
278.278278278278 0.799384653979149 0.307699338423396 0
278.778778778779 0.798512502106563 0.306673673961984 0
279.279279279279 0.797635223185134 0.305651428382111 0
279.77977977978 0.796752769736602 0.304632590287504 0
280.28028028028 0.795865093593957 0.303617148319879 0
280.780780780781 0.794972145887524 0.302605091158813 0
281.281281281281 0.794073877030696 0.301596407521617 0
281.781781781782 0.793170236705304 0.300591086163211 0
282.282282282282 0.792261173846603 0.299589115876001 0
282.782782782783 0.791346636627877 0.298590485489747 0
283.283283283283 0.790426572444633 0.297595183871448 0
283.783783783784 0.789500927898398 0.29660319992521 0
284.284284284284 0.788569648780072 0.295614522592126 0
284.784784784785 0.787632680052854 0.294629140850152 0
285.285285285285 0.786689965834713 0.293647043713985 0
285.785785785786 0.785741449380384 0.292668220234938 0
286.286286286286 0.784787073062895 0.291692659500822 0
286.786786786787 0.783826778354584 0.290720350635819 0
287.287287287287 0.782860505807611 0.289751282800366 0
287.787787787788 0.781888195033932 0.288785445191032 0
288.288288288288 0.780909784684737 0.287822827040395 0
288.788788788789 0.779925212429313 0.286863417616927 0
289.289289289289 0.778934414933328 0.285907206224871 0
289.78978978979 0.777937327836514 0.284954182204121 0
290.29029029029 0.776933885729725 0.284004334930107 0
290.790790790791 0.775924022131354 0.283057653813674 0
291.291291291291 0.774907669463085 0.282114128300961 0
291.791791791792 0.77388475902496 0.281173747873291 0
292.292292292292 0.772855220969737 0.280236502047047 0
292.792792792793 0.771818984276515 0.279302380373557 0
293.293293293293 0.770775976723597 0.278371372438978 0
293.793793793794 0.769726124860579 0.277443467864182 0
294.294294294294 0.768669353979617 0.276518656304635 0
294.794794794795 0.767605588085866 0.275596927450286 0
295.295295295295 0.766534749867047 0.274678271025452 0
295.795795795796 0.765456760662119 0.2737626767887 0
296.296296296296 0.764371540429022 0.272850134532738 0
296.796796796797 0.763279007711459 0.271940634084295 0
297.297297297297 0.762179079604687 0.271034165304014 0
297.797797797798 0.761071671720277 0.270130718086334 0
298.298298298298 0.759956698149805 0.26923028235938 0
298.798798798799 0.75883407142745 0.268332848084848 0
299.299299299299 0.757703702491435 0.267438405257899 0
299.7997997998 0.756565500644297 0.266546943907039 0
300.3003003003 0.755419373511922 0.265658454094016 0
300.800800800801 0.754265227001315 0.264772925913702 0
301.301301301301 0.753102965257047 0.26389034949399 0
301.801801801802 0.751932490616345 0.263010714995677 0
302.302302302302 0.750753703562756 0.262134012612358 0
302.802802802803 0.749566502678353 0.261260232570317 0
303.303303303303 0.748370784594415 0.260389365128416 0
303.803803803804 0.747166443940527 0.259521400577988 0
304.304304304304 0.745953373292046 0.258656329242728 0
304.804804804805 0.744731463115865 0.257794141478585 0
305.305305305305 0.743500601714417 0.256934827673657 0
305.805805805806 0.742260675167845 0.256078378248078 0
306.306306306306 0.741011567274275 0.255224783653917 0
306.806806806807 0.739753159488119 0.254374034375071 0
307.307307307307 0.738485330856323 0.253526120927154 0
307.807807807808 0.7372079579525 0.252681033857397 0
308.308308308308 0.735920914808837 0.251838763744539 0
308.808808808809 0.734624072845727 0.250999301198724 0
309.309309309309 0.733317300798997 0.250162636861395 0
309.80980980981 0.732000464644671 0.24932876140519 0
310.31031031031 0.730673427521153 0.24849766553384 0
310.810810810811 0.729336049648727 0.24766933998206 0
311.311311311311 0.727988188246282 0.246843775515453 0
311.811811811812 0.726629697445136 0.246020962930402 0
312.312312312312 0.725260428199844 0.245200893053967 0
312.812812812813 0.723880228195889 0.244383556743787 0
313.313313313313 0.722488941754095 0.243568944887975 0
313.813813813814 0.721086409731662 0.242757048405015 0
314.314314314314 0.719672469419667 0.241947858243665 0
314.814814814815 0.718246954436894 0.241141365382852 0
315.315315315315 0.716809694619836 0.240337560831576 0
315.815815815816 0.715360515908721 0.239536435628804 0
316.316316316316 0.713899240229388 0.238737980843375 0
316.816816816817 0.712425685370847 0.237942187573897 0
317.317317317317 0.710939664858344 0.237149046948651 0
317.817817817818 0.709440987821733 0.236358550125488 0
318.318318318318 0.707929458858978 0.235570688291737 0
318.818818818819 0.70640487789456 0.234785452664098 0
319.319319319319 0.704867040032587 0.234002834488551 0
319.81981981982 0.703315735404377 0.233222825040256 0
320.32032032032 0.701750749010282 0.232445415623455 0
320.820820820821 0.700171860555515 0.231670597571376 0
321.321321321321 0.6985788442797 0.230898362246139 0
321.821821821822 0.696971468779915 0.230128701038651 0
322.322322322322 0.695349496826913 0.229361605368523 0
322.822822822823 0.693712685174251 0.228597066683961 0
323.323323323323 0.692060784360006 0.227835076461681 0
323.823823823824 0.690393538500779 0.227075626206809 0
324.324324324324 0.688710685077632 0.226318707452786 0
324.824824824825 0.687011954713618 0.225564311761277 0
325.325325325325 0.685297070942549 0.224812430722072 0
325.825825825826 0.68356574996861 0.224063055952999 0
326.326326326326 0.681817700416422 0.223316179099822 0
326.826826826827 0.68005262307115 0.222571791836156 0
327.327327327327 0.678270210608216 0.221829885863369 0
327.827827827828 0.67647014731217 0.221090452910491 0
328.328328328328 0.67465210878424 0.220353484734123 0
328.828828828829 0.672815761638085 0.219618973118342 0
329.329329329329 0.670960763183233 0.218886909874614 0
329.82982982983 0.669086761095663 0.218157286841699 0
330.33033033033 0.667193393075002 0.21743009588556 0
330.830830830831 0.665280286487728 0.216705328899275 0
331.331331331331 0.663347057995815 0.215982977802944 0
331.831831831832 0.661393313170168 0.215263034543601 0
332.332332332332 0.659418646088228 0.214545491095122 0
332.832832832833 0.657422638915056 0.213830339458138 0
333.333333333333 0.655404861467222 0.213117571659945 0
333.833833833834 0.653364870758769 0.212407179754411 0
334.334334334334 0.651302210528519 0.211699155821897 0
334.834834834835 0.649216410747957 0.210993491969157 0
335.335335335335 0.647106987108902 0.21029018032926 0
335.835835835836 0.644973440490157 0.209589213061496 0
336.336336336336 0.64281525640232 0.208890582351291 0
336.836836836837 0.640631904409889 0.20819428041012 0
337.337337337337 0.638422837529817 0.207500299475419 0
337.837837837838 0.636187491605609 0.206808631810501 0
338.338338338338 0.633925284656102 0.206119269704466 0
338.838838838839 0.631635616197998 0.205432205472118 0
339.339339339339 0.62931786654126 0.204747431453878 0
339.83983983984 0.626971396056469 0.204064940015698 0
340.34034034034 0.624595544413233 0.203384723548979 0
340.840840840841 0.622189629788783 0.202706774470483 0
341.341341341341 0.619752948045887 0.202031085222248 0
341.841841841842 0.617284771879261 0.201357648271507 0
342.342342342342 0.614784349929696 0.200686456110602 0
342.842842842843 0.612250905865181 0.2000175012569 0
343.343343343343 0.609683637428377 0.19935077625271 0
343.843843843844 0.607081715449882 0.198686273665201 0
344.344344344344 0.604444282826854 0.198023986086317 0
344.844844844845 0.601770453466678 0.197363906132696 0
345.345345345345 0.599059311195554 0.196706026445587 0
345.845845845846 0.596309908632046 0.196050339690768 0
346.346346346346 0.593521266025902 0.195396838558466 0
346.846846846847 0.590692370062701 0.194745515763271 0
347.347347347347 0.587822172635211 0.19409636404406 0
347.847847847848 0.584909589582737 0.193449376163913 0
348.348348348348 0.581953499400149 0.192804544910033 0
348.848848848849 0.578952741918787 0.192161863093667 0
349.349349349349 0.575906116962057 0.191521323550021 0
349.84984984985 0.572812382979159 0.190882919138188 0
350.35035035035 0.569670255661195 0.19024664274106 0
350.850850850851 0.566478406544777 0.189612487265257 0
351.351351351351 0.56323546160928 0.188980445641039 0
351.851851851852 0.559939999875024 0.188350510822236 0
352.352352352352 0.556590552011008 0.187722675786162 0
352.852852852853 0.553185598962306 0.187096933533541 0
353.353353353353 0.549723570608939 0.186473277088429 0
353.853853853854 0.546202844469959 0.185851699498135 0
354.354354354354 0.542621744468653 0.185232193833141 0
354.854854854855 0.538978539777243 0.18461475318703 0
355.355355355355 0.535271443762181 0.183999370676407 0
355.855855855856 0.531498613054286 0.183386039440819 0
356.356356356356 0.527658146771372 0.182774752642683 0
356.856856856857 0.523748085924957 0.182165503467207 0
357.357357357357 0.519766413046905 0.181558285122317 0
357.857857857858 0.51571105207668 0.180953090838576 0
358.358358358358 0.511579868555175 0.180349913869114 0
358.858858858859 0.50737067017697 0.17974874748955 0
359.359359359359 0.503081207759277 0.179149584997918 0
359.85985985986 0.498709176692918 0.178552419714592 0
360.36036036036 0.49425221894833 0.17795724498221 0
360.860860860861 0.489707925717952 0.177364054165602 0
361.361361361361 0.485073840785279 0.176772840651717 0
361.861861861862 0.480347464720473 0.176183597849545 0
362.362362362362 0.475526260012573 0.175596319190046 0
362.862862862863 0.470607657259005 0.175010998126079 0
363.363363363363 0.465589062544145 0.174427628132326 0
363.863863863864 0.460467866149977 0.173846202705218 0
364.364364364364 0.455241452753187 0.173266715362867 0
364.864864864865 0.449907213274097 0.172689159644991 0
365.365365365365 0.444462558553229 0.172113529112841 0
365.865865865866 0.438904935040671 0.171539817349132 0
366.366366366366 0.433231842691059 0.170968017957968 0
366.866866866867 0.427440855262351 0.170398124564775 0
367.367367367367 0.421529643218692 0.169830130816225 0
367.867867867868 0.415495999435651 0.169264030380171 0
368.368368368368 0.409337867898737 0.168699816945571 0
368.868868868869 0.40305337557201 0.168137484222419 0
369.369369369369 0.39664086759144 0.167577025941677 0
369.86986986987 0.390098945905551 0.167018435855205 0
370.37037037037 0.383426511442236 0.166461707735688 0
370.870870870871 0.376622809823422 0.165906835376569 0
371.371371371371 0.369687480576702 0.16535381259198 0
371.871871871872 0.362620609703294 0.164802633216674 0
372.372372372372 0.355422785353136 0.164253291105951 0
372.872872872873 0.348095156229461 0.163705780135598 0
373.373373373373 0.340639492196117 0.163160094201813 0
373.873873873874 0.333058246391613 0.16261622722114 0
374.374374374374 0.325354617965651 0.162074173130403 0
374.874874874875 0.317532614349735 0.161533925886635 0
375.375375375375 0.309597111757876 0.160995479467013 0
375.875875875876 0.301553912393201 0.16045882786879 0
376.376376376376 0.293409796620373 0.159923965109227 0
376.876876876877 0.285172568163586 0.15939088522553 0
377.377377377377 0.276851090219336 0.158859582274778 0
377.877877877878 0.268455310248041 0.158330050333862 0
378.378378378378 0.259996271146533 0.157802283499416 0
378.878878878879 0.251486106522537 0.157276275887751 0
379.379379379379 0.242938017910288 0.156752021634792 0
379.87987987988 0.234366231999018 0.156229514896009 0
380.38038038038 0.225785936304699 0.155708749846356 0
380.880880880881 0.217213192206038 0.155189720680201 0
381.381381381381 0.20866482488592 0.154672421611267 0
381.881881881882 0.200158290457452 0.154156846872563 0
382.382382382382 0.191711521386849 0.153642990716321 0
382.882882882883 0.183342752219833 0.153130847413933 0
383.383383383383 0.175070328529993 0.152620411255887 0
383.883883883884 0.166912502884481 0.152111676551701 0
384.384384384384 0.158887222407279 0.151604637629862 0
384.884884884885 0.151011913155709 0.151099288837762 0
385.385385385385 0.14330326695893 0.150595624541636 0
385.885885885886 0.13577703655535 0.150093639126497 0
386.386386386386 0.12844784478162 0.149593326996076 0
386.886886886887 0.121329013200249 0.153136688133592 0
387.387387387387 0.114519551651299 0.156665285266369 0
387.887887887888 0.108008469186682 0.160179179911092 0
388.388388388388 0.101785756555014 0.163678433328129 0
388.888888888889 0.0958422095267527 0.167163106522596 0
389.389389389389 0.0901692718405112 0.170633260245418 0
389.88988988989 0.0847588966468608 0.174088954994395 0
390.39039039039 0.0796034255146517 0.177530251015252 0
390.890890890891 0.074695484171569 0.180957208302689 0
391.391391391391 0.0700278941900712 0.184369886601427 0
391.891891891892 0.0655935998167416 0.187768345407255 0
392.392392392392 0.0613856090918843 0.191152643968058 0
392.892892892893 0.05739694833085 0.194522841284858 0
393.393393393393 0.053620628952038 0.197878996112837 0
393.893893893894 0.0500496255504188 0.201221166962367 0
394.394394394394 0.0466768640395645 0.204549412100024 0
394.894894894895 0.0434952186273544 0.207863789549607 0
395.395395395395 0.040497516356238 0.211164357093151 0
395.895895895896 0.0376765479314365 0.214451172271929 0
396.396396396396 0.0350250835807699 0.217724292387463 0
396.896896896897 0.0325358927370158 0.220983774502515 0
397.397397397397 0.0302017664052748 0.224229675442088 0
397.897897897898 0.028015541169971 0.227462051794413 0
398.398398398398 0.0259701239042491 0.230680959911936 0
398.898898898899 0.0240585163636379 0.233886455912303 0
399.399399399399 0.0222738389709071 0.237078595679335 0
399.8998998999 0.0206093532252854 0.240257434864004 0
400.4004004004 0.0190584822924157 0.243423028885404 0
400.900900900901 0.0176148294480409 0.246575432931715 0
401.401401401401 0.0162721941556787 0.249714701961166 0
401.901901901902 0.0150245856544781 0.252840890702995 0
402.402402402402 0.0138662340168388 0.255954053658399 0
402.902902902903 0.0127915987056999 0.259054245101489 0
403.403403403403 0.0117953747187299 0.262141519080233 0
403.903903903904 0.0108724964515215 0.265215929417398 0
404.404404404404 0.010018139445212 0.268277529711493 0
404.904904904905 0.00922772020686911 0.271326373337695 0
405.405405405405 0.00849689430478987 0.274362513448788 0
405.905905905906 0.00782155294692208 0.277386002976084 0
406.406406406406 0.00719781825027832 0.280396894630351 0
406.906906906907 0.00662203740375422 0.283395240902724 0
407.407407407407 0.0060907759173762 0.28638109406563 0
407.907907907908 0.00560081013874622 0.289354506173689 0
408.408408408408 0.00514911920324923 0.292315529064632 0
408.908908908909 0.00473287656922586 0.295264214360196 0
409.409409409409 0.00434944127343755 0.298200613467029 0
409.90990990991 0.00399634902628261 0.301124777577583 0
410.41041041041 0.0036713032507643 0.30403675767101 0
410.910910910911 0.00337216615446634 0.306936604514047 0
411.411411411411 0.00309694990997061 0.309824368661905 0
411.911911911912 0.00284380800639467 0.312700100459147 0
412.412412412412 0.00261102682311049 0.315563850040568 0
412.912912912913 0.00239701746626044 0.318415667332065 0
413.413413413413 0.00220030789940213 0.321255602051515 0
413.913913913914 0.00201953539145477 0.324083703709634 0
414.414414414414 0.00185343929802705 0.326900021610844 0
414.914914914915 0.00170085418611073 0.329704604854132 0
415.415415415415 0.00156070330694457 0.332497502333906 0
415.915915915916 0.00143199241750653 0.335278762740848 0
416.416416416416 0.00131380394749481 0.338048434562761 0
416.916916916917 0.00120529150572591 0.340806566085416 0
417.417417417417 0.00110567471753334 0.343553205393394 0
417.917917917918 0.00101423438291761 0.346288400370921 0
418.418418418418 0.000930307943808478 0.349012198702709 0
418.918918918919 0.000853285247791138 0.351724647874781 0
419.419419419419 0.00078260459496107 0.354425795175303 0
419.91991991992 0.000717749054157261 0.357115687695406 0
420.42042042042 0.000658243034634522 0.359794372330008 0
420.920920920921 0.000603649099232718 0.362461895778633 0
421.421421421421 0.000553565005248924 0.365118304546222 0
421.921921921922 0.000507620959487467 0.367763644943946 0
422.422422422422 0.000465477074326406 0.370397963090013 0
422.922922922923 0.000426821012074952 0.373021304910472 0
423.423423423423 0.000391365805385622 0.375633716140011 0
423.923923923924 0.000358847842011809 0.378235242322761 0
424.424424424424 0.000329025002752466 0.380825928813083 0
424.924924924925 0.000301674941989895 0.383405820776362 0
425.425425425425 0.000276593500795199 0.385974963189794 0
425.925925925926 0.000253593243141481 0.38853340084317 0
426.426426426426 0.000232502106321637 0.391081178339656 0
426.926926926927 0.000213162157211028 0.393618340096574 0
427.427427427427 0.000195428446541958 0.396144930346172 0
427.927927927928 0.000179167953864173 0.398660993136396 0
428.428428428428 0.000164258616351676 0.401166572331661 0
428.928928928929 0.000150588435079827 0.403661711613613 0
429.429429429429 0.000138054652837242 0.406146454481889 0
429.92992992993 0.000126562997954187 0.408620844254881 0
430.43043043043 0.000116026989022874 0.411084924070486 0
430.930930930931 0.000106367295755831 0.413538736886859 0
431.431431431431 9.75111515766191e-05 0.415982325483164 0
431.931931931932 8.93918138634365e-05 0.418415732460317 0
432.432432432432 8.19480680712855e-05 0.420839000241733 0
432.932932932933 7.5123772243277e-05 0.423252171074059 0
433.433433433433 6.88674386872238e-05 0.425655287027917 0
433.933933933934 6.31318498408979e-05 0.428048389998634 0
434.434434434434 5.78737055791527e-05 0.430431521706973 0
434.934934934935 5.30532994295267e-05 0.432804723699861 0
435.435435435435 4.86342213609046e-05 0.435168037351111 0
435.935935935936 4.45830849932535e-05 0.437521503862148 0
436.436436436436 4.08692772462957e-05 0.439865164262722 0
436.936936936937 3.74647286021031e-05 0.442199059411628 0
437.437437437437 3.43437023018456e-05 0.444523229997413 0
437.937937937938 3.14826009311049e-05 0.44683771653909 0
438.438438438438 2.88597889720446e-05 0.449142559386844 0
438.938938938939 2.64554300150263e-05 0.451437798722732 0
439.439439439439 2.42513374276768e-05 0.453723474561387 0
439.93993993994 2.22308373765722e-05 0.455999626750715 0
440.44044044044 2.0378643186233e-05 0.458266294972587 0
440.940940940941 1.86807401025769e-05 0.460523518743534 0
441.441441441441 1.71242796038848e-05 0.462771337415436 0
441.941941941942 1.56974824722006e-05 0.465009790176205 0
442.442442442442 1.43895499023643e-05 0.467238916050471 0
442.942942942943 1.31905819849989e-05 0.469458753900261 0
443.443443443443 1.20915029541379e-05 0.471669342425676 0
443.943943943944 1.10839926401597e-05 0.47387072016557 0
444.444444444444 1.01604236146318e-05 0.476062925498213 0
444.944944944945 9.31380355587875e-06 0.47824599664197 0
445.445445445445 8.53772240287017e-06 0.480419971655962 0
445.945945945946 7.82630390065053e-06 0.482584888440729 0
446.446446446446 7.17416117324876e-06 0.484740784738893 0
446.946946946947 6.57635599005305e-06 0.486887698135814 0
447.447447447447 6.02836141922153e-06 0.489025666060248 0
447.947947947948 5.52602758702597e-06 0.491154725784997 0
448.448448448448 5.06555028527313e-06 0.49327491442756 0
448.948948948949 4.64344219028601e-06 0.495386268950778 0
449.449449449449 4.25650647651029e-06 0.497488826163483 0
449.94994994995 3.90181262578154e-06 0.499582622721135 0
450.45045045045 3.57667424977807e-06 0.501667695126464 0
450.950950950951 3.27862875831414e-06 0.503744079730104 0
451.451451451451 3.00541872000821e-06 0.505811812731228 0
451.951951951952 2.75497477459511e-06 0.507870930178181 0
452.452452452452 2.52539996783193e-06 0.509921467969106 0
452.952952952953 2.31495539066241e-06 0.511963461852568 0
453.453453453453 2.1220470141327e-06 0.513996947428182 0
453.953953953954 1.94521362056544e-06 0.516021960147231 0
454.454454454454 1.78311573976666e-06 0.518038535313284 0
454.954954954955 1.63452550662192e-06 0.520046708082813 0
455.455455455455 1.49831736339144e-06 0.522046513465801 0
455.955955955956 1.37345953639071e-06 0.52403798632636 0
456.456456456456 1.25900622259021e-06 0.526021161383333 0
456.956956956957 1.15409042702992e-06 0.527996073210903 0
457.457457457457 1.05791739686111e-06 0.529962756239191 0
457.957957957958 9.69758602335975e-07 0.531921244754861 0
458.458458458458 8.88946219199878e-07 0.533871572901716 0
458.958958958959 8.14868070730708e-07 0.535813774681292 0
459.459459459459 7.46962991145482e-07 0.537747883953453 0
459.95995995996 6.84716575280363e-07 0.53967393443698 0
460.46046046046 6.27657282371701e-07 0.54159195971016 0
460.960960960961 5.75352864444065e-07 0.543501993211367 0
461.461461461461 5.27407092266827e-07 0.545404068239653 0
461.961961961962 4.83456754092185e-07 0.547298217955321 0
462.462462462462 4.43168904451482e-07 0.549184475380508 0
462.962962962963 4.06238342178954e-07 0.551062873399755 0
463.463463463463 3.7238529856678e-07 0.55293344476059 0
463.963963963964 3.41353318145716e-07 0.554796222074087 0
464.464464464464 3.1290731604356e-07 0.556651237815445 0
464.964964964965 2.86831797210356e-07 0.558498524324547 0
465.465465465465 2.62929224024569e-07 0.560338113806529 0
465.965965965966 2.41018519917787e-07 0.562170038332335 0
466.466466466466 2.20933697685319e-07 0.563994329839283 0
466.966966966967 2.02522602094068e-07 0.56581102013162 0
467.467467467467 1.85645757264501e-07 0.567620140881071 0
467.967967967968 1.70175310096882e-07 0.5694217236274 0
468.468468468468 1.55994061739214e-07 0.571215799778953 0
468.968968968969 1.42994579761025e-07 0.573002400613207 0
469.469469469469 1.31078384308333e-07 0.574781557277319 0
469.96996996997 1.2015520207536e-07 0.576553300788663 0
470.47047047047 1.10142282442173e-07 0.578317662035377 0
470.970970970971 1.00963770598254e-07 0.580074671776896 0
471.471471471471 9.25501329035609e-08 0.581824360644493 0
471.971971971972 8.48376301343173e-08 0.583566759141807 0
472.472472472472 7.77678346234187e-08 0.585301897645383 0
472.972972972973 7.12871876378166e-08 0.587029806405194 0
473.473473473473 6.53465936400068e-08 0.588750515545172 0
473.973973973974 5.99010483601211e-08 0.590464055063734 0
474.474474474474 5.49092978612193e-08 0.592170454834302 0
474.974974974975 5.03335260151379e-08 0.593869744605826 0
475.475475475475 4.61390680214555e-08 0.595561954003301 0
475.975975975976 4.22941477994014e-08 0.597247112528288 0
476.476476476476 3.87696372633723e-08 0.59892524955942 0
476.976976976977 3.55388356584836e-08 0.600596394352922 0
477.477477477477 3.25772672845408e-08 0.602260576043118 0
477.977977977978 2.98624960761059e-08 0.603917823642939 0
478.478478478478 2.7373955634022e-08 0.605568166044426 0
478.978978978979 2.50927934208076e-08 0.607211632019241 0
479.479479479479 2.30017279396233e-08 0.608848250219161 0
479.97997997998 2.10849178148698e-08 0.610478049176581 0
480.48048048048 1.93278417826349e-08 0.612101057305012 0
480.980980980981 1.77171886818483e-08 0.613717302899574 0
481.481481481481 1.62407566127695e-08 0.615326814137493 0
481.981981981982 1.48873604988719e-08 0.616929619078587 0
482.482482482483 1.3646747351853e-08 0.618525745665759 0
482.982982982983 1.25095185978492e-08 0.620115221725485 0
483.483483483483 1.14670588764295e-08 0.621698074968296 0
483.983983983984 1.05114707729757e-08 0.623274332989261 0
484.484484484484 9.63551499000476e-09 0.624844023268473 0
484.984984984985 8.83255550419184e-09 0.626407173171521 0
485.485485485485 8.09650929362344e-09 0.627963809949973 0
485.985985985986 7.42180025443016e-09 0.629513960741848 0
486.486486486487 6.80331695768696e-09 0.63105765257209 0
486.986986986987 6.23637392656068e-09 0.63259491235304 0
487.487487487487 5.71667614035247e-09 0.634125766884902 0
487.987987987988 5.24028649652889e-09 0.635650242856215 0
488.488488488488 4.80359598424371e-09 0.637168366844314 0
488.988988988989 4.40329634339401e-09 0.638680165315796 0
489.489489489489 4.03635500208348e-09 0.64018566462698 0
489.98998998999 3.69999210262654e-09 0.641684891024368 0
490.490490490491 3.39165944204871e-09 0.643177870645099 0
490.990990990991 3.10902116754248e-09 0.644664629517412 0
491.491491491492 2.84993608063284e-09 0.646145193561089 0
491.991991991992 2.61244141599357e-09 0.647619588587918 0
492.492492492492 2.39473797202728e-09 0.649087840302135 0
492.992992992993 2.19517648056229e-09 0.650549974300876 0
493.493493493493 2.01224511240688e-09 0.652006016074622 0
493.993993993994 1.8445580241064e-09 0.653455991007645 0
494.494494494495 1.6908448591364e-09 0.654899924378446 0
494.994994994995 1.54994112399558e-09 0.656337841360203 0
495.495495495496 1.4207793662905e-09 0.657769767021202 0
495.995995995996 1.30238108797927e-09 0.65919572632528 0
496.496496496496 1.1938493325112e-09 0.660615744132258 0
496.996996996997 1.09436188970454e-09 0.662029845198374 0
497.497497497497 1.00316506688393e-09 0.663438054176714 0
497.997997997998 9.19567979089679e-10 0.664840395617644 0
498.498498498499 8.42937315102527e-10 0.666236893969237 0
498.998998998999 7.72692539632967e-10 0.667627573577699 0
499.4994994995 7.08301495327902e-10 0.669012458687792 0
500 6.49276371276639e-10 0.670391573443259 0


==> dat/niederer/act_01_0005.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
-72.56,-49.071,-26.459,-0.026864,90.581,0.57694,0.005,2,-9.66,-3.381,-1.449,-0.026864,1,0.36382,-9.66,-3.381,-1.449
-72.74,-49.134,-26.486,-0.028836,90.58,0.57694,0.005,2,-9.64,-3.374,-1.446,-0.028836,1,0.38522,-9.64,-3.374,-1.446
-72.92,-49.197,-26.513,-0.030329,90.578,0.57694,0.005,2,-9.62,-3.367,-1.443,-0.030329,1,0.40662,-9.62,-3.367,-1.443
-73.1,-49.26,-26.54,-0.031932,90.575,0.57694,0.005,2,-9.6,-3.36,-1.44,-0.031932,1,0.42802,-9.6,-3.36,-1.44
-73.28,-49.323,-26.567,-0.033666,90.573,0.57694,0.005,2,-9.58,-3.353,-1.437,-0.033666,1,0.44942,-9.58,-3.353,-1.437
-73.46,-49.386,-26.594,-0.034744,90.571,0.57694,0.005,2,-9.56,-3.346,-1.434,-0.034744,1,0.47082,-9.56,-3.346,-1.434
-73.64,-49.449,-26.621,-0.035209,90.569,0.57694,0.005,2,-9.54,-3.339,-1.431,-0.035209,1,0.49222,-9.54,-3.339,-1.431
-73.82,-49.512,-26.648,-0.035632,90.567,0.57694,0.005,2,-9.52,-3.332,-1.428,-0.035632,1,0.51362,-9.52,-3.332,-1.428
-74,-49.575,-26.675,-0.036161,90.565,0.57694,0.005,2,-9.5,-3.325,-1.425,-0.036161,1,0.53502,-9.5,-3.325,-1.425
-74.18,-49.638,-26.702,-0.036819,90.563,0.57694,0.005,2,-9.48,-3.318,-1.422,-0.036819,1,0.55642,-9.48,-3.318,-1.422
-74.36,-49.701,-26.729,-0.037633,90.561,0.57694,0.005,2,-9.46,-3.311,-1.419,-0.037633,1,0.57783,-9.46,-3.311,-1.419
-74.54,-49.764,-26.756,-0.038627,90.56,0.57694,0.005,2,-9.44,-3.304,-1.416,-0.038627,1,0.59923,-9.44,-3.304,-1.416
-74.72,-49.827,-26.783,-0.039827,90.558,0.57694,0.005,2,-9.42,-3.297,-1.413,-0.039827,1,0.62063,-9.42,-3.297,-1.413
-74.9,-49.89,-26.81,-0.041257,90.556,0.57694,0.005,2,-9.4,-3.29,-1.41,-0.041257,1,0.64203,-9.4,-3.29,-1.41
-75.08,-49.953,-26.837,-0.042944,90.555,0.57694,0.005,2,-9.38,-3.283,-1.407,-0.042944,1,0.66343,-9.38,-3.283,-1.407
-75.26,-50.016,-26.864,-0.044911,90.553,0.57694,0.005,2,-9.36,-3.276,-1.404,-0.044911,1,0.68483,-9.36,-3.276,-1.404
-75.44,-50.079,-26.891,-0.047044,90.552,0.57694,0.005,2,-9.34,-3.269,-1.401,-0.047044,1,0.70623,-9.34,-3.269,-1.401
-75.62,-50.142,-26.918,-0.049301,90.551,0.57694,0.005,2,-9.32,-3.262,-1.398,-0.049301,1,0.72763,-9.32,-3.262,-1.398
-75.8,-50.205,-26.945,-0.05182,90.549,0.57694,0.005,2,-9.3,-3.255,-1.395,-0.05182,1,0.74903,-9.3,-3.255,-1.395
-75.98,-50.268,-26.972,-0.054339,90.548,0.57694,0.005,2,-9.28,-3.248,-1.392,-0.054339,1,0.77043,-9.28,-3.248,-1.392
-76.16,-50.331,-26.999,-0.056356,90.547,0.57694,0.005,2,-9.26,-3.241,-1.389,-0.056356,1,0.79183,-9.26,-3.241,-1.389
-76.34,-50.394,-27.026,-0.058182,90.547,0.57694,0.005,2,-9.24,-3.234,-1.386,-0.058182,1,0.81324,-9.24,-3.234,-1.386
-76.52,-50.457,-27.053,-0.05987,90.546,0.57694,0.005,2,-9.22,-3.227,-1.383,-0.05987,1,0.83464,-9.22,-3.227,-1.383
-76.7,-50.52,-27.08,-0.0618,90.545,0.57694,0.005,2,-9.2,-3.22,-1.38,-0.0618,1,0.85604,-9.2,-3.22,-1.38
-76.88,-50.583,-27.107,-0.063998,90.544,0.57694,0.005,2,-9.18,-3.213,-1.377,-0.063998,1,0.87744,-9.18,-3.213,-1.377
-77.06,-50.646,-27.134,-0.06649,90.543,0.57694,0.005,2,-9.16,-3.206,-1.374,-0.06649,1,0.89884,-9.16,-3.206,-1.374
-77.24,-50.709,-27.161,-0.069299,90.542,0.57694,0.005,2,-9.14,-3.199,-1.371,-0.069299,1,0.92024,-9.14,-3.199,-1.371
-77.42,-50.772,-27.188,-0.072453,90.541,0.57694,0.005,2,-9.12,-3.192,-1.368,-0.072453,1,0.94164,-9.12,-3.192,-1.368
-77.6,-50.835,-27.215,-0.075975,90.541,0.57694,0.005,2,-9.1,-3.185,-1.365,-0.075975,1,0.96304,-9.1,-3.185,-1.365
-77.78,-50.898,-27.242,-0.079891,90.54,0.57694,0.005,2,-9.08,-3.178,-1.362,-0.079891,1,0.98444,-9.08,-3.178,-1.362
-77.96,-50.961,-27.269,-0.084227,90.539,0.57694,0.005,2,-9.06,-3.171,-1.359,-0.084227,1,1.0058,-9.06,-3.171,-1.359
-78.14,-51.024,-27.296,-0.088602,90.538,0.57694,0.005,2,-9.04,-3.164,-1.356,-0.088602,1,1.0272,-9.04,-3.164,-1.356
-78.32,-51.087,-27.323,-0.092903,90.537,0.57694,0.005,2,-9.02,-3.157,-1.353,-0.092903,1,1.0486,-9.02,-3.157,-1.353
-78.5,-51.15,-27.35,-0.0975,90.536,0.57694,0.005,2,-9,-3.15,-1.35,-0.0975,1,1.07,-9,-3.15,-1.35
-78.68,-51.213,-27.377,-0.098507,90.536,0.57694,0.005,2,-8.98,-3.143,-1.347,-0.098507,1,1.0914,-8.98,-3.143,-1.347
-78.86,-51.276,-27.404,-0.099538,90.536,0.57694,0.005,2,-8.96,-3.136,-1.344,-0.099538,1,1.1128,-8.96,-3.136,-1.344
-79.04,-51.339,-27.431,-0.10011,90.536,0.57694,0.005,2,-8.94,-3.129,-1.341,-0.10011,1,1.1342,-8.94,-3.129,-1.341
-79.22,-51.402,-27.458,-0.10027,90.536,0.57694,0.005,2,-8.92,-3.122,-1.338,-0.10027,1,1.1557,-8.92,-3.122,-1.338
-79.4,-51.465,-27.485,-0.10052,90.536,0.57694,0.005,2,-8.9,-3.115,-1.335,-0.10052,1,1.1771,-8.9,-3.115,-1.335
-79.58,-51.528,-27.512,-0.10091,90.536,0.57694,0.005,2,-8.88,-3.108,-1.332,-0.10091,1,1.1985,-8.88,-3.108,-1.332
-79.76,-51.591,-27.539,-0.10144,90.535,0.57694,0.005,2,-8.86,-3.101,-1.329,-0.10144,1,1.2199,-8.86,-3.101,-1.329
-79.94,-51.654,-27.566,-0.10215,90.535,0.57694,0.005,2,-8.84,-3.094,-1.326,-0.10215,1,1.2413,-8.84,-3.094,-1.326
-80.12,-51.717,-27.593,-0.10306,90.535,0.57694,0.005,2,-8.82,-3.087,-1.323,-0.10306,1,1.2627,-8.82,-3.087,-1.323
-80.3,-51.78,-27.62,-0.1042,90.535,0.57694,0.005,2,-8.8,-3.08,-1.32,-0.1042,1,1.2841,-8.8,-3.08,-1.32
-80.48,-51.843,-27.647,-0.10559,90.535,0.57694,0.005,2,-8.78,-3.073,-1.317,-0.10559,1,1.3055,-8.78,-3.073,-1.317
-80.66,-51.906,-27.674,-0.10726,90.535,0.57694,0.005,2,-8.76,-3.066,-1.314,-0.10726,1,1.3269,-8.76,-3.066,-1.314
-80.84,-51.969,-27.701,-0.109,90.535,0.57694,0.005,2,-8.74,-3.059,-1.311,-0.109,1,1.3483,-8.74,-3.059,-1.311
-81.02,-52.032,-27.728,-0.11073,90.535,0.57694,0.005,2,-8.72,-3.052,-1.308,-0.11073,1,1.3697,-8.72,-3.052,-1.308
-81.2,-52.095,-27.755,-0.11213,90.535,0.57694,0.005,2,-8.7,-3.045,-1.305,-0.11213,1,1.3911,-8.7,-3.045,-1.305
-81.38,-52.158,-27.782,-0.11346,90.535,0.57694,0.005,2,-8.68,-3.038,-1.302,-0.11346,1,1.4125,-8.68,-3.038,-1.302
-81.56,-52.221,-27.809,-0.11495,90.536,0.57694,0.005,2,-8.66,-3.031,-1.299,-0.11495,1,1.4339,-8.66,-3.031,-1.299
-81.74,-52.284,-27.836,-0.11647,90.536,0.57694,0.005,2,-8.64,-3.024,-1.296,-0.11647,1,1.4553,-8.64,-3.024,-1.296
-81.92,-52.347,-27.863,-0.11806,90.536,0.57694,0.005,2,-8.62,-3.017,-1.293,-0.11806,1,1.4767,-8.62,-3.017,-1.293
-82.1,-52.41,-27.89,-0.11989,90.536,0.57694,0.005,2,-8.6,-3.01,-1.29,-0.11989,1,1.4981,-8.6,-3.01,-1.29
-82.28,-52.473,-27.917,-0.12198,90.536,0.57694,0.005,2,-8.58,-3.003,-1.287,-0.12198,1,1.5195,-8.58,-3.003,-1.287
-82.46,-52.536,-27.944,-0.12436,90.537,0.57694,0.005,2,-8.56,-2.996,-1.284,-0.12436,1,1.5409,-8.56,-2.996,-1.284
-82.64,-52.599,-27.971,-0.12705,90.537,0.57695,0.23804,2,-8.54,-2.989,-1.281,-0.12705,1,1.5623,-8.54,-2.989,-1.281
-82.82,-52.662,-27.998,-0.13008,90.538,0.57696,0.70177,2,-8.52,-2.982,-1.278,-0.13008,1,1.5837,-8.52,-2.982,-1.278
-83,-52.725,-28.025,-0.13348,90.538,0.57697,1.1625,2,-8.5,-2.975,-1.275,-0.13348,1,1.6051,-8.5,-2.975,-1.275
-83.18,-52.788,-28.052,-0.13727,90.538,0.57699,1.6203,2,-8.48,-2.968,-1.272,-0.13727,1,1.6265,-8.48,-2.968,-1.272
-83.36,-52.851,-28.079,-0.14147,90.539,0.577,2.0753,2,-8.46,-2.961,-1.269,-0.14147,1,1.6479,-8.46,-2.961,-1.269
-83.54,-52.914,-28.106,-0.14548,90.539,0.57702,2.3194,2,-8.44,-2.954,-1.266,-0.14548,1,1.6693,-8.44,-2.954,-1.266
-83.72,-52.977,-28.133,-0.14847,90.54,0.57705,2.3569,2,-8.42,-2.947,-1.263,-0.14847,1,1.6907,-8.42,-2.947,-1.263
-83.9,-53.04,-28.16,-0.15082,90.541,0.57709,2.3941,2,-8.4,-2.94,-1.26,-0.15082,1,1.7121,-8.4,-2.94,-1.26
-84.08,-53.103,-28.187,-0.15341,90.541,0.57712,2.4275,2,-8.38,-2.933,-1.257,-0.15341,1,1.7335,-8.38,-2.933,-1.257
-84.26,-53.166,-28.214,-0.15628,90.542,0.57715,2.4574,2,-8.36,-2.926,-1.254,-0.15628,1,1.7549,-8.36,-2.926,-1.254
-84.44,-53.229,-28.241,-0.15903,90.543,0.57719,2.488,2,-8.34,-2.919,-1.251,-0.15903,1,1.7763,-8.34,-2.919,-1.251
-84.62,-53.292,-28.268,-0.16034,90.544,0.57723,2.5252,2,-8.32,-2.912,-1.248,-0.16034,1,1.7977,-8.32,-2.912,-1.248
-84.8,-53.355,-28.295,-0.16115,90.545,0.57728,2.5645,2,-8.3,-2.905,-1.245,-0.16115,1,1.8191,-8.3,-2.905,-1.245
-84.98,-53.418,-28.322,-0.16208,90.546,0.57732,2.6049,2,-8.28,-2.898,-1.242,-0.16208,1,1.8405,-8.28,-2.898,-1.242
-85.16,-53.481,-28.349,-0.16315,90.547,0.57737,2.6464,2,-8.26,-2.891,-1.239,-0.16315,1,1.8619,-8.26,-2.891,-1.239
-85.34,-53.544,-28.376,-0.16429,90.548,0.57742,2.6835,2,-8.24,-2.884,-1.236,-0.16429,1,1.8833,-8.24,-2.884,-1.236
-85.52,-53.607,-28.403,-0.1655,90.549,0.57749,2.7142,2,-8.22,-2.877,-1.233,-0.1655,1,1.9047,-8.22,-2.877,-1.233
-85.7,-53.67,-28.43,-0.1669,90.55,0.57756,2.7435,2,-8.2,-2.87,-1.23,-0.1669,1,1.9261,-8.2,-2.87,-1.23
-85.88,-53.733,-28.457,-0.1685,90.551,0.57763,2.7715,2,-8.18,-2.863,-1.227,-0.1685,1,1.9475,-8.18,-2.863,-1.227
-86.06,-53.796,-28.484,-0.17033,90.552,0.5777,2.7981,2,-8.16,-2.856,-1.224,-0.17033,1,1.9689,-8.16,-2.856,-1.224
-86.24,-53.859,-28.511,-0.17201,90.553,0.57778,2.8325,2,-8.14,-2.849,-1.221,-0.17201,1,1.9903,-8.14,-2.849,-1.221
-86.42,-53.922,-28.538,-0.17267,90.555,0.57786,2.8785,2,-8.12,-2.842,-1.218,-0.17267,1,2.0117,-8.12,-2.842,-1.218
-86.6,-53.985,-28.565,-0.17345,90.556,0.57794,2.9222,2,-8.1,-2.835,-1.215,-0.17345,1,2.0331,-8.1,-2.835,-1.215
-86.78,-54.048,-28.592,-0.17437,90.558,0.57802,2.9636,2,-8.08,-2.828,-1.212,-0.17437,1,2.0545,-8.08,-2.828,-1.212
-86.96,-54.111,-28.619,-0.17544,90.559,0.57811,3.0027,2,-8.06,-2.821,-1.209,-0.17544,1,2.0759,-8.06,-2.821,-1.209
-87.14,-54.174,-28.646,-0.17668,90.561,0.5782,3.0378,2,-8.04,-2.814,-1.206,-0.17668,1,2.0973,-8.04,-2.814,-1.206
-87.32,-54.237,-28.673,-0.1781,90.562,0.5783,3.0721,2,-8.02,-2.807,-1.203,-0.1781,1,2.1187,-8.02,-2.807,-1.203
-87.5,-54.3,-28.7,-0.17976,90.564,0.5784,3.1081,2,-8,-2.8,-1.2,-0.17976,1,2.1401,-8,-2.8,-1.2
-87.68,-54.363,-28.727,-0.18168,90.565,0.5785,3.146,2,-7.98,-2.793,-1.197,-0.18168,1,2.1615,-7.98,-2.793,-1.197
-87.86,-54.426,-28.754,-0.18389,90.567,0.5786,3.1857,2,-7.96,-2.786,-1.194,-0.18389,1,2.1829,-7.96,-2.786,-1.194
-88.04,-54.489,-28.781,-0.18637,90.569,0.57871,3.2243,2,-7.94,-2.779,-1.191,-0.18637,1,2.2043,-7.94,-2.779,-1.191
-88.22,-54.552,-28.808,-0.18915,90.57,0.57883,3.2591,2,-7.92,-2.772,-1.188,-0.18915,1,2.2257,-7.92,-2.772,-1.188
-88.4,-54.615,-28.835,-0.19227,90.572,0.57894,3.2924,2,-7.9,-2.765,-1.185,-0.19227,1,2.2471,-7.9,-2.765,-1.185
-88.58,-54.678,-28.862,-0.19575,90.574,0.57905,3.3241,2,-7.88,-2.758,-1.182,-0.19575,1,2.2685,-7.88,-2.758,-1.182
-88.76,-54.741,-28.889,-0.19962,90.575,0.57916,3.3542,2,-7.86,-2.751,-1.179,-0.19962,1,2.2899,-7.86,-2.751,-1.179
-88.94,-54.804,-28.916,-0.20198,90.577,0.57928,3.3925,2,-7.84,-2.744,-1.176,-0.20198,1,2.3113,-7.84,-2.744,-1.176
-89.12,-54.867,-28.943,-0.20371,90.58,0.57941,3.4358,2,-7.82,-2.737,-1.173,-0.20371,1,2.3327,-7.82,-2.737,-1.173
-89.3,-54.93,-28.97,-0.20568,90.582,0.57953,3.4784,2,-7.8,-2.73,-1.17,-0.20568,1,2.3541,-7.8,-2.73,-1.17
-89.48,-54.993,-28.997,-0.20792,90.584,0.57966,3.5202,2,-7.78,-2.723,-1.167,-0.20792,1,2.3755,-7.78,-2.723,-1.167
-89.66,-55.056,-29.024,-0.21046,90.586,0.57979,3.5614,2,-7.76,-2.716,-1.164,-0.21046,1,2.3969,-7.76,-2.716,-1.164
-89.84,-55.119,-29.051,-0.21326,90.588,0.57992,3.5989,2,-7.74,-2.709,-1.161,-0.21326,1,2.4183,-7.74,-2.709,-1.161
-90.02,-55.182,-29.078,-0.21631,90.59,0.58006,3.6339,2,-7.72,-2.702,-1.158,-0.21631,1,2.4397,-7.72,-2.702,-1.158
-90.2,-55.245,-29.105,-0.21968,90.592,0.58019,3.6694,2,-7.7,-2.695,-1.155,-0.21968,1,2.4611,-7.7,-2.695,-1.155
-90.38,-55.308,-29.132,-0.22339,90.594,0.58033,3.7056,2,-7.68,-2.688,-1.152,-0.22339,1,2.4825,-7.68,-2.688,-1.152
-90.56,-55.371,-29.159,-0.22686,90.597,0.58047,3.7428,2,-7.66,-2.681,-1.149,-0.22686,1,2.5039,-7.66,-2.681,-1.149
-90.74,-55.434,-29.186,-0.22884,90.599,0.58062,3.782,2,-7.64,-2.674,-1.146,-0.22884,1,2.5253,-7.64,-2.674,-1.146
-90.92,-55.497,-29.213,-0.23033,90.601,0.58077,3.821,2,-7.62,-2.667,-1.143,-0.23033,1,2.5467,-7.62,-2.667,-1.143
-91.1,-55.56,-29.24,-0.23193,90.604,0.58092,3.859,2,-7.6,-2.66,-1.14,-0.23193,1,2.5681,-7.6,-2.66,-1.14
-91.28,-55.623,-29.267,-0.23367,90.606,0.58107,3.8962,2,-7.58,-2.653,-1.137,-0.23367,1,2.5895,-7.58,-2.653,-1.137
-91.46,-55.686,-29.294,-0.23474,90.609,0.58123,3.9345,2,-7.56,-2.646,-1.134,-0.23474,1,2.6109,-7.56,-2.646,-1.134
-91.64,-55.749,-29.321,-0.23521,90.611,0.58139,3.9755,2,-7.54,-2.639,-1.131,-0.23521,1,2.6323,-7.54,-2.639,-1.131
-91.82,-55.812,-29.348,-0.23563,90.614,0.58155,4.0172,2,-7.52,-2.632,-1.128,-0.23563,1,2.6537,-7.52,-2.632,-1.128
-92,-55.875,-29.375,-0.23616,90.617,0.58172,4.0583,2,-7.5,-2.625,-1.125,-0.23616,1,2.6751,-7.5,-2.625,-1.125
-92.18,-55.938,-29.402,-0.23682,90.619,0.58188,4.0989,2,-7.48,-2.618,-1.122,-0.23682,1,2.6965,-7.48,-2.618,-1.122
-92.36,-56.001,-29.429,-0.23763,90.622,0.58205,4.139,2,-7.46,-2.611,-1.119,-0.23763,1,2.7179,-7.46,-2.611,-1.119
-92.54,-56.064,-29.456,-0.23863,90.625,0.58221,4.1785,2,-7.44,-2.604,-1.116,-0.23863,1,2.7393,-7.44,-2.604,-1.116
-92.72,-56.127,-29.483,-0.23983,90.628,0.58238,4.218,2,-7.42,-2.597,-1.113,-0.23983,1,2.7607,-7.42,-2.597,-1.113
-92.9,-56.19,-29.51,-0.24126,90.63,0.58255,4.2577,2,-7.4,-2.59,-1.11,-0.24126,1,2.7821,-7.4,-2.59,-1.11
-93.08,-56.253,-29.537,-0.24294,90.633,0.58272,4.2977,2,-7.38,-2.583,-1.107,-0.24294,1,2.8035,-7.38,-2.583,-1.107
-93.26,-56.316,-29.564,-0.24491,90.636,0.58289,4.338,2,-7.36,-2.576,-1.104,-0.24491,1,2.8249,-7.36,-2.576,-1.104
-93.44,-56.379,-29.591,-0.24704,90.639,0.58307,4.3778,2,-7.34,-2.569,-1.101,-0.24704,1,2.8463,-7.34,-2.569,-1.101
-93.62,-56.442,-29.618,-0.2493,90.642,0.58325,4.4167,2,-7.32,-2.562,-1.098,-0.2493,1,2.8677,-7.32,-2.562,-1.098
-93.8,-56.505,-29.645,-0.25182,90.645,0.58343,4.4554,2,-7.3,-2.555,-1.095,-0.25182,1,2.8891,-7.3,-2.555,-1.095
-93.98,-56.568,-29.672,-0.25434,90.648,0.58362,4.4947,2,-7.28,-2.548,-1.092,-0.25434,1,2.9105,-7.28,-2.548,-1.092
-94.16,-56.631,-29.699,-0.25636,90.651,0.5838,4.536,2,-7.26,-2.541,-1.089,-0.25636,1,2.9319,-7.26,-2.541,-1.089
-94.34,-56.694,-29.726,-0.25818,90.654,0.584,4.578,2,-7.24,-2.534,-1.086,-0.25818,1,2.9533,-7.24,-2.534,-1.086
-94.52,-56.757,-29.753,-0.25987,90.658,0.5842,4.6198,2,-7.22,-2.527,-1.083,-0.25987,1,2.9747,-7.22,-2.527,-1.083
-94.7,-56.82,-29.78,-0.2618,90.661,0.5844,4.6612,2,-7.2,-2.52,-1.08,-0.2618,1,2.9961,-7.2,-2.52,-1.08
-94.88,-56.883,-29.807,-0.264,90.664,0.5846,4.7022,2,-7.18,-2.513,-1.077,-0.264,1,3.0175,-7.18,-2.513,-1.077
-95.06,-56.946,-29.834,-0.26649,90.667,0.5848,4.7426,2,-7.16,-2.506,-1.074,-0.26649,1,3.0389,-7.16,-2.506,-1.074
-95.24,-57.009,-29.861,-0.2693,90.671,0.585,4.783,2,-7.14,-2.499,-1.071,-0.2693,1,3.0603,-7.14,-2.499,-1.071
-95.42,-57.072,-29.888,-0.27245,90.674,0.5852,4.824,2,-7.12,-2.492,-1.068,-0.27245,1,3.0817,-7.12,-2.492,-1.068
-95.6,-57.135,-29.915,-0.27597,90.677,0.5854,4.8654,2,-7.1,-2.485,-1.065,-0.27597,1,3.1031,-7.1,-2.485,-1.065
-95.78,-57.198,-29.942,-0.27989,90.681,0.58561,4.9071,2,-7.08,-2.478,-1.062,-0.27989,1,3.1245,-7.08,-2.478,-1.062
-95.96,-57.261,-29.969,-0.28423,90.684,0.58581,4.9491,2,-7.06,-2.471,-1.059,-0.28423,1,3.1459,-7.06,-2.471,-1.059
-96.14,-57.324,-29.996,-0.2886,90.688,0.58602,4.9899,2,-7.04,-2.464,-1.056,-0.2886,1,3.1673,-7.04,-2.464,-1.056
-96.32,-57.387,-30.023,-0.2929,90.691,0.58623,5.0289,2,-7.02,-2.457,-1.053,-0.2929,1,3.1887,-7.02,-2.457,-1.053
-96.5,-57.45,-30.05,-0.2975,90.695,0.58644,5.0675,2,-7,-2.45,-1.05,-0.2975,1,3.2101,-7,-2.45,-1.05
-96.68,-57.513,-30.077,-0.29851,90.698,0.58667,5.1092,2,-6.98,-2.443,-1.047,-0.29851,1,3.2315,-6.98,-2.443,-1.047
-96.86,-57.576,-30.104,-0.29954,90.702,0.58689,5.1512,2,-6.96,-2.436,-1.044,-0.29954,1,3.2529,-6.96,-2.436,-1.044
-97.04,-57.639,-30.131,-0.30011,90.706,0.58712,5.1944,2,-6.94,-2.429,-1.041,-0.30011,1,3.2743,-6.94,-2.429,-1.041
-97.22,-57.702,-30.158,-0.30027,90.71,0.58735,5.2386,2,-6.92,-2.422,-1.038,-0.30027,1,3.2957,-6.92,-2.422,-1.038
-97.4,-57.765,-30.185,-0.30052,90.714,0.58758,5.2824,2,-6.9,-2.415,-1.035,-0.30052,1,3.3171,-6.9,-2.415,-1.035
-97.58,-57.828,-30.212,-0.30091,90.718,0.58782,5.3258,2,-6.88,-2.408,-1.032,-0.30091,1,3.3385,-6.88,-2.408,-1.032
-97.76,-57.891,-30.239,-0.30144,90.721,0.58805,5.3689,2,-6.86,-2.401,-1.029,-0.30144,1,3.3599,-6.86,-2.401,-1.029
-97.94,-57.954,-30.266,-0.30215,90.725,0.58829,5.4115,2,-6.84,-2.394,-1.026,-0.30215,1,3.3813,-6.84,-2.394,-1.026
-98.12,-58.017,-30.293,-0.30306,90.729,0.58852,5.4537,2,-6.82,-2.387,-1.023,-0.30306,1,3.4027,-6.82,-2.387,-1.023
-98.3,-58.08,-30.32,-0.3042,90.733,0.58876,5.496,2,-6.8,-2.38,-1.02,-0.3042,1,3.4241,-6.8,-2.38,-1.02
-98.48,-58.143,-30.347,-0.30559,90.737,0.589,5.5384,2,-6.78,-2.373,-1.017,-0.30559,1,3.4456,-6.78,-2.373,-1.017
-98.66,-58.206,-30.374,-0.30726,90.741,0.58924,5.581,2,-6.76,-2.366,-1.014,-0.30726,1,3.467,-6.76,-2.366,-1.014
-98.84,-58.269,-30.401,-0.309,90.745,0.58948,5.6233,2,-6.74,-2.359,-1.011,-0.309,1,3.4884,-6.74,-2.359,-1.011
-99.02,-58.332,-30.428,-0.31073,90.749,0.58973,5.6652,2,-6.72,-2.352,-1.008,-0.31073,1,3.5098,-6.72,-2.352,-1.008
-99.2,-58.395,-30.455,-0.31213,90.753,0.58998,5.7084,2,-6.7,-2.345,-1.005,-0.31213,1,3.5312,-6.7,-2.345,-1.005
-99.38,-58.458,-30.482,-0.31346,90.758,0.59024,5.7523,2,-6.68,-2.338,-1.002,-0.31346,1,3.5526,-6.68,-2.338,-1.002
-99.56,-58.521,-30.509,-0.31495,90.762,0.5905,5.7962,2,-6.66,-2.331,-0.999,-0.31495,1,3.574,-6.66,-2.331,-0.999
-99.74,-58.584,-30.536,-0.31647,90.766,0.59076,5.8402,2,-6.64,-2.324,-0.996,-0.31647,1,3.5954,-6.64,-2.324,-0.996
-99.92,-58.647,-30.563,-0.31806,90.771,0.59103,5.8841,2,-6.62,-2.317,-0.993,-0.31806,1,3.6168,-6.62,-2.317,-0.993
-100.1,-58.71,-30.59,-0.31989,90.775,0.59129,5.928,2,-6.6,-2.31,-0.99,-0.31989,1,3.6382,-6.6,-2.31,-0.99
-100.28,-58.773,-30.617,-0.32198,90.779,0.59155,5.9718,2,-6.58,-2.303,-0.987,-0.32198,1,3.6596,-6.58,-2.303,-0.987
-100.46,-58.836,-30.644,-0.32436,90.784,0.59182,6.0156,2,-6.56,-2.296,-0.984,-0.32436,1,3.681,-6.56,-2.296,-0.984
-100.64,-58.899,-30.671,-0.32705,90.788,0.59208,6.0593,2,-6.54,-2.289,-0.981,-0.32705,1,3.7024,-6.54,-2.289,-0.981
-100.82,-58.962,-30.698,-0.33008,90.792,0.59235,6.1029,2,-6.52,-2.282,-0.978,-0.33008,1,3.7238,-6.52,-2.282,-0.978
-101,-59.025,-30.725,-0.33348,90.797,0.59262,6.1464,2,-6.5,-2.275,-0.975,-0.33348,1,3.7452,-6.5,-2.275,-0.975
-101.18,-59.088,-30.752,-0.33727,90.801,0.59289,6.1898,2,-6.48,-2.268,-0.972,-0.33727,1,3.7666,-6.48,-2.268,-0.972
-101.36,-59.151,-30.779,-0.34147,90.806,0.59316,6.233,2,-6.46,-2.261,-0.969,-0.34147,1,3.788,-6.46,-2.261,-0.969
-101.54,-59.214,-30.806,-0.34548,90.81,0.59343,6.2759,2,-6.44,-2.254,-0.966,-0.34548,1,3.8094,-6.44,-2.254,-0.966
-101.72,-59.277,-30.833,-0.34847,90.814,0.59371,6.3194,2,-6.42,-2.247,-0.963,-0.34847,1,3.8308,-6.42,-2.247,-0.963
-101.9,-59.34,-30.86,-0.35082,90.819,0.59399,6.364,2,-6.4,-2.24,-0.96,-0.35082,1,3.8522,-6.4,-2.24,-0.96
-102.08,-59.403,-30.887,-0.35341,90.824,0.59428,6.4085,2,-6.38,-2.233,-0.957,-0.35341,1,3.8736,-6.38,-2.233,-0.957
-102.26,-59.466,-30.914,-0.35628,90.828,0.59456,6.4531,2,-6.36,-2.226,-0.954,-0.35628,1,3.895,-6.36,-2.226,-0.954
-102.44,-59.529,-30.941,-0.35903,90.833,0.59485,6.4975,2,-6.34,-2.219,-0.951,-0.35903,1,3.9164,-6.34,-2.219,-0.951
-102.62,-59.592,-30.968,-0.36034,90.838,0.59513,6.5421,2,-6.32,-2.212,-0.948,-0.36034,1,3.9378,-6.32,-2.212,-0.948
-102.8,-59.655,-30.995,-0.36115,90.843,0.59542,6.5869,2,-6.3,-2.205,-0.945,-0.36115,1,3.9592,-6.3,-2.205,-0.945
-102.98,-59.718,-31.022,-0.36208,90.847,0.59571,6.6315,2,-6.28,-2.198,-0.942,-0.36208,1,3.9806,-6.28,-2.198,-0.942
-103.16,-59.781,-31.049,-0.36315,90.852,0.596,6.6759,2,-6.26,-2.191,-0.939,-0.36315,1,4.002,-6.26,-2.191,-0.939
-103.34,-59.844,-31.076,-0.36429,90.857,0.59629,6.7206,2,-6.24,-2.184,-0.936,-0.36429,1,4.0234,-6.24,-2.184,-0.936
-103.52,-59.907,-31.103,-0.3655,90.862,0.59659,6.7656,2,-6.22,-2.177,-0.933,-0.3655,1,4.0448,-6.22,-2.177,-0.933
-103.7,-59.97,-31.13,-0.3669,90.866,0.59688,6.8105,2,-6.2,-2.17,-0.93,-0.3669,1,4.0662,-6.2,-2.17,-0.93
-103.88,-60.033,-31.157,-0.3685,90.871,0.59718,6.8555,2,-6.18,-2.163,-0.927,-0.3685,1,4.0876,-6.18,-2.163,-0.927
-104.06,-60.096,-31.184,-0.37033,90.876,0.59748,6.9004,2,-6.16,-2.156,-0.924,-0.37033,1,4.109,-6.16,-2.156,-0.924
-104.24,-60.159,-31.211,-0.37201,90.881,0.59777,6.9451,2,-6.14,-2.149,-0.921,-0.37201,1,4.1304,-6.14,-2.149,-0.921
-104.42,-60.222,-31.238,-0.37267,90.886,0.59808,6.9907,2,-6.12,-2.142,-0.918,-0.37267,1,4.1518,-6.12,-2.142,-0.918
-104.6,-60.285,-31.265,-0.37345,90.891,0.59838,7.0361,2,-6.1,-2.135,-0.915,-0.37345,1,4.1732,-6.1,-2.135,-0.915
-104.78,-60.348,-31.292,-0.37437,90.896,0.59869,7.0814,2,-6.08,-2.128,-0.912,-0.37437,1,4.1946,-6.08,-2.128,-0.912
-104.96,-60.411,-31.319,-0.37544,90.901,0.59899,7.1266,2,-6.06,-2.121,-0.909,-0.37544,1,4.216,-6.06,-2.121,-0.909
-105.14,-60.474,-31.346,-0.37668,90.906,0.5993,7.1718,2,-6.04,-2.114,-0.906,-0.37668,1,4.2374,-6.04,-2.114,-0.906
-105.32,-60.537,-31.373,-0.3781,90.911,0.59961,7.2172,2,-6.02,-2.107,-0.903,-0.3781,1,4.2588,-6.02,-2.107,-0.903
-105.5,-60.6,-31.4,-0.37976,90.916,0.59991,7.2625,2,-6,-2.1,-0.9,-0.37976,1,4.2802,-6,-2.1,-0.9
-105.68,-60.663,-31.427,-0.38168,90.921,0.60022,7.3079,2,-5.98,-2.093,-0.897,-0.38168,1,4.3016,-5.98,-2.093,-0.897
-105.86,-60.726,-31.454,-0.38389,90.926,0.60053,7.3532,2,-5.96,-2.086,-0.894,-0.38389,1,4.323,-5.96,-2.086,-0.894
-106.04,-60.789,-31.481,-0.38637,90.93,0.60083,7.3985,2,-5.94,-2.079,-0.891,-0.38637,1,4.3444,-5.94,-2.079,-0.891
-106.22,-60.852,-31.508,-0.38915,90.935,0.60114,7.4437,2,-5.92,-2.072,-0.888,-0.38915,1,4.3658,-5.92,-2.072,-0.888
-106.4,-60.915,-31.535,-0.39227,90.94,0.60145,7.4887,2,-5.9,-2.065,-0.885,-0.39227,1,4.3872,-5.9,-2.065,-0.885
-106.58,-60.978,-31.562,-0.39575,90.945,0.60176,7.5338,2,-5.88,-2.058,-0.882,-0.39575,1,4.4086,-5.88,-2.058,-0.882
-106.76,-61.041,-31.589,-0.39962,90.95,0.60207,7.5787,2,-5.86,-2.051,-0.879,-0.39962,1,4.43,-5.86,-2.051,-0.879
-106.94,-61.104,-31.616,-0.40198,90.955,0.60238,7.6246,2,-5.84,-2.044,-0.876,-0.40198,1,4.4514,-5.84,-2.044,-0.876
-107.12,-61.167,-31.643,-0.40371,90.961,0.60271,7.6704,2,-5.82,-2.037,-0.873,-0.40371,1,4.4728,-5.82,-2.037,-0.873
-107.3,-61.23,-31.67,-0.40568,90.966,0.60303,7.7161,2,-5.8,-2.03,-0.87,-0.40568,1,4.4942,-5.8,-2.03,-0.87
-107.48,-61.293,-31.697,-0.40792,90.971,0.60334,7.7617,2,-5.78,-2.023,-0.867,-0.40792,1,4.5156,-5.78,-2.023,-0.867
-107.66,-61.356,-31.724,-0.41046,90.976,0.60366,7.8073,2,-5.76,-2.016,-0.864,-0.41046,1,4.537,-5.76,-2.016,-0.864
-107.84,-61.419,-31.751,-0.41326,90.981,0.60398,7.853,2,-5.74,-2.009,-0.861,-0.41326,1,4.5584,-5.74,-2.009,-0.861
-108.02,-61.482,-31.778,-0.41631,90.986,0.6043,7.8989,2,-5.72,-2.002,-0.858,-0.41631,1,4.5798,-5.72,-2.002,-0.858
-108.2,-61.545,-31.805,-0.41968,90.991,0.60461,7.9446,2,-5.7,-1.995,-0.855,-0.41968,1,4.6012,-5.7,-1.995,-0.855
-108.38,-61.608,-31.832,-0.42339,90.996,0.60493,7.9902,2,-5.68,-1.988,-0.852,-0.42339,1,4.6226,-5.68,-1.988,-0.852
-108.56,-61.671,-31.859,-0.42686,91.001,0.60525,8.0359,2,-5.66,-1.981,-0.849,-0.42686,1,4.644,-5.66,-1.981,-0.849
-108.74,-61.734,-31.886,-0.42884,91.007,0.60557,8.0819,2,-5.64,-1.974,-0.846,-0.42884,1,4.6654,-5.64,-1.974,-0.846
-108.92,-61.797,-31.913,-0.43033,91.012,0.6059,8.1277,2,-5.62,-1.967,-0.843,-0.43033,1,4.6868,-5.62,-1.967,-0.843
-109.1,-61.86,-31.94,-0.43193,91.017,0.60621,8.1735,2,-5.6,-1.96,-0.84,-0.43193,1,4.7082,-5.6,-1.96,-0.84
-109.28,-61.923,-31.967,-0.43367,91.022,0.60653,8.2193,2,-5.58,-1.953,-0.837,-0.43367,1,4.7296,-5.58,-1.953,-0.837
-109.46,-61.986,-31.994,-0.43474,91.027,0.60686,8.2659,2,-5.56,-1.946,-0.834,-0.43474,1,4.751,-5.56,-1.946,-0.834
-109.64,-62.049,-32.021,-0.43521,91.032,0.60719,8.313,2,-5.54,-1.939,-0.831,-0.43521,1,4.7724,-5.54,-1.939,-0.831
-109.82,-62.112,-32.048,-0.43563,91.038,0.60752,8.36,2,-5.52,-1.932,-0.828,-0.43563,1,4.7938,-5.52,-1.932,-0.828
-110,-62.175,-32.075,-0.43616,91.043,0.60785,8.4069,2,-5.5,-1.925,-0.825,-0.43616,1,4.8152,-5.5,-1.925,-0.825
-110.18,-62.238,-32.102,-0.43682,91.048,0.60818,8.4536,2,-5.48,-1.918,-0.822,-0.43682,1,4.8366,-5.48,-1.918,-0.822
-110.36,-62.301,-32.129,-0.43763,91.053,0.60851,8.5001,2,-5.46,-1.911,-0.819,-0.43763,1,4.858,-5.46,-1.911,-0.819
-110.54,-62.364,-32.156,-0.43863,91.059,0.60884,8.5467,2,-5.44,-1.904,-0.816,-0.43863,1,4.8794,-5.44,-1.904,-0.816
-110.72,-62.427,-32.183,-0.43983,91.064,0.60917,8.5934,2,-5.42,-1.897,-0.813,-0.43983,1,4.9008,-5.42,-1.897,-0.813
-110.9,-62.49,-32.21,-0.44126,91.069,0.6095,8.6399,2,-5.4,-1.89,-0.81,-0.44126,1,4.9222,-5.4,-1.89,-0.81
-111.08,-62.553,-32.237,-0.44294,91.074,0.60983,8.6863,2,-5.38,-1.883,-0.807,-0.44294,1,4.9436,-5.38,-1.883,-0.807
-111.26,-62.616,-32.264,-0.44491,91.079,0.61015,8.7327,2,-5.36,-1.876,-0.804,-0.44491,1,4.965,-5.36,-1.876,-0.804
-111.44,-62.679,-32.291,-0.44704,91.085,0.61048,8.7786,2,-5.34,-1.869,-0.801,-0.44704,1,4.9864,-5.34,-1.869,-0.801
-111.62,-62.742,-32.318,-0.4493,91.09,0.61081,8.8242,2,-5.32,-1.862,-0.798,-0.4493,1,5.0078,-5.32,-1.862,-0.798
-111.8,-62.805,-32.345,-0.45182,91.095,0.61113,8.8697,2,-5.3,-1.855,-0.795,-0.45182,1,5.0292,-5.3,-1.855,-0.795
-111.98,-62.868,-32.372,-0.45434,91.1,0.61146,8.9155,2,-5.28,-1.848,-0.792,-0.45434,1,5.0506,-5.28,-1.848,-0.792
-112.16,-62.931,-32.399,-0.45636,91.105,0.6118,8.9623,2,-5.26,-1.841,-0.789,-0.45636,1,5.072,-5.26,-1.841,-0.789
-112.34,-62.994,-32.426,-0.45818,91.111,0.61213,9.0094,2,-5.24,-1.834,-0.786,-0.45818,1,5.0934,-5.24,-1.834,-0.786
-112.52,-63.057,-32.453,-0.45987,91.116,0.61247,9.0569,2,-5.22,-1.827,-0.783,-0.45987,1,5.1148,-5.22,-1.827,-0.783
-112.7,-63.12,-32.48,-0.4618,91.121,0.6128,9.1042,2,-5.2,-1.82,-0.78,-0.4618,1,5.1362,-5.2,-1.82,-0.78
-112.88,-63.183,-32.507,-0.464,91.126,0.61314,9.1515,2,-5.18,-1.813,-0.777,-0.464,1,5.1576,-5.18,-1.813,-0.777
-113.06,-63.246,-32.534,-0.46649,91.132,0.61347,9.1985,2,-5.16,-1.806,-0.774,-0.46649,1,5.179,-5.16,-1.806,-0.774
-113.24,-63.309,-32.561,-0.4693,91.137,0.61381,9.2452,2,-5.14,-1.799,-0.771,-0.4693,1,5.2004,-5.14,-1.799,-0.771
-113.42,-63.372,-32.588,-0.47245,91.142,0.61414,9.2916,2,-5.12,-1.792,-0.768,-0.47245,1,5.2218,-5.12,-1.792,-0.768
-113.6,-63.435,-32.615,-0.47597,91.147,0.61447,9.338,2,-5.1,-1.785,-0.765,-0.47597,1,5.2432,-5.1,-1.785,-0.765
-113.78,-63.498,-32.642,-0.47989,91.152,0.6148,9.3844,2,-5.08,-1.778,-0.762,-0.47989,1,5.2646,-5.08,-1.778,-0.762
-113.96,-63.561,-32.669,-0.48423,91.158,0.61514,9.4308,2,-5.06,-1.771,-0.759,-0.48423,1,5.286,-5.06,-1.771,-0.759
-114.14,-63.624,-32.696,-0.4886,91.163,0.61547,9.4769,2,-5.04,-1.764,-0.756,-0.4886,1,5.3074,-5.04,-1.764,-0.756
-114.32,-63.687,-32.723,-0.4929,91.168,0.6158,9.5224,2,-5.02,-1.757,-0.753,-0.4929,1,5.3288,-5.02,-1.757,-0.753
-114.5,-63.75,-32.75,-0.4975,91.173,0.61613,9.5675,2,-5,-1.75,-0.75,-0.4975,1,5.3502,-5,-1.75,-0.75
-114.68,-63.813,-32.777,-0.49851,91.178,0.61648,9.6147,2,-4.98,-1.743,-0.747,-0.49851,1,5.3716,-4.98,-1.743,-0.747
-114.86,-63.876,-32.804,-0.49954,91.184,0.61682,9.6618,2,-4.96,-1.736,-0.744,-0.49954,1,5.393,-4.96,-1.736,-0.744
-115.04,-63.939,-32.831,-0.50011,91.189,0.61716,9.7094,2,-4.94,-1.729,-0.741,-0.50011,1,5.4144,-4.94,-1.729,-0.741
-115.22,-64.002,-32.858,-0.50027,91.194,0.6175,9.7572,2,-4.92,-1.722,-0.738,-0.50027,1,5.4358,-4.92,-1.722,-0.738
-115.4,-64.065,-32.885,-0.50052,91.199,0.61784,9.8049,2,-4.9,-1.715,-0.735,-0.50052,1,5.4572,-4.9,-1.715,-0.735
-115.58,-64.128,-32.912,-0.50091,91.205,0.61818,9.8524,2,-4.88,-1.708,-0.732,-0.50091,1,5.4786,-4.88,-1.708,-0.732
-115.76,-64.191,-32.939,-0.50144,91.21,0.61852,9.8997,2,-4.86,-1.701,-0.729,-0.50144,1,5.5,-4.86,-1.701,-0.729
-115.94,-64.254,-32.966,-0.50215,91.215,0.61886,9.9468,2,-4.84,-1.694,-0.726,-0.50215,1,5.5214,-4.84,-1.694,-0.726
-116.12,-64.317,-32.993,-0.50306,91.22,0.6192,9.9937,2,-4.82,-1.687,-0.723,-0.50306,1,5.5428,-4.82,-1.687,-0.723
-116.3,-64.38,-33.02,-0.5042,91.226,0.61954,10.04,2,-4.8,-1.68,-0.72,-0.5042,1,5.5642,-4.8,-1.68,-0.72
-116.48,-64.443,-33.047,-0.50559,91.231,0.61988,10.087,2,-4.78,-1.673,-0.717,-0.50559,1,5.5856,-4.78,-1.673,-0.717
-116.66,-64.506,-33.074,-0.50726,91.236,0.62021,10.134,2,-4.76,-1.666,-0.714,-0.50726,1,5.607,-4.76,-1.666,-0.714
-116.84,-64.569,-33.101,-0.509,91.241,0.62055,10.181,2,-4.74,-1.659,-0.711,-0.509,1,5.6284,-4.74,-1.659,-0.711
-117.02,-64.632,-33.128,-0.51073,91.246,0.62089,10.228,2,-4.72,-1.652,-0.708,-0.51073,1,5.6498,-4.72,-1.652,-0.708
-117.2,-64.695,-33.155,-0.51213,91.251,0.62123,10.276,2,-4.7,-1.645,-0.705,-0.51213,1,5.6712,-4.7,-1.645,-0.705
-117.38,-64.758,-33.182,-0.51346,91.257,0.62157,10.325,2,-4.68,-1.638,-0.702,-0.51346,1,5.6926,-4.68,-1.638,-0.702
-117.56,-64.821,-33.209,-0.51495,91.262,0.62192,10.373,2,-4.66,-1.631,-0.699,-0.51495,1,5.714,-4.66,-1.631,-0.699
-117.74,-64.884,-33.236,-0.51647,91.267,0.62226,10.421,2,-4.64,-1.624,-0.696,-0.51647,1,5.7355,-4.64,-1.624,-0.696
-117.92,-64.947,-33.263,-0.51806,91.272,0.6226,10.468,2,-4.62,-1.617,-0.693,-0.51806,1,5.7569,-4.62,-1.617,-0.693
-118.1,-65.01,-33.29,-0.51989,91.278,0.62295,10.515,2,-4.6,-1.61,-0.69,-0.51989,1,5.7783,-4.6,-1.61,-0.69
-118.28,-65.073,-33.317,-0.52198,91.283,0.62329,10.561,2,-4.58,-1.603,-0.687,-0.52198,1,5.7997,-4.58,-1.603,-0.687
-118.46,-65.136,-33.344,-0.52436,91.288,0.62363,10.608,2,-4.56,-1.596,-0.684,-0.52436,1,5.8211,-4.56,-1.596,-0.684
-118.64,-65.199,-33.371,-0.52705,91.293,0.62397,10.655,2,-4.54,-1.589,-0.681,-0.52705,1,5.8425,-4.54,-1.589,-0.681
-118.82,-65.262,-33.398,-0.53008,91.298,0.62431,10.702,2,-4.52,-1.582,-0.678,-0.53008,1,5.8639,-4.52,-1.582,-0.678
-119,-65.325,-33.425,-0.53348,91.303,0.62466,10.749,2,-4.5,-1.575,-0.675,-0.53348,1,5.8853,-4.5,-1.575,-0.675
-119.18,-65.388,-33.452,-0.53727,91.309,0.625,10.796,2,-4.48,-1.568,-0.672,-0.53727,1,5.9067,-4.48,-1.568,-0.672
-119.36,-65.451,-33.479,-0.54147,91.314,0.62534,10.843,2,-4.46,-1.561,-0.669,-0.54147,1,5.9281,-4.46,-1.561,-0.669
-119.54,-65.514,-33.506,-0.54548,91.319,0.62569,10.89,2,-4.44,-1.554,-0.666,-0.54548,1,5.9495,-4.44,-1.554,-0.666
-119.72,-65.577,-33.533,-0.54847,91.324,0.62602,10.936,2,-4.42,-1.547,-0.663,-0.54847,1,5.9709,-4.42,-1.547,-0.663
-119.9,-65.64,-33.56,-0.55082,91.329,0.62637,10.983,2,-4.4,-1.54,-0.66,-0.55082,1,5.9923,-4.4,-1.54,-0.66
-120.08,-65.703,-33.587,-0.55341,91.334,0.62671,11.03,2,-4.38,-1.533,-0.657,-0.55341,1,6.0137,-4.38,-1.533,-0.657
-120.26,-65.766,-33.614,-0.55628,91.34,0.62705,11.076,2,-4.36,-1.526,-0.654,-0.55628,1,6.0351,-4.36,-1.526,-0.654
-120.44,-65.829,-33.641,-0.55903,91.345,0.6274,11.123,2,-4.34,-1.519,-0.651,-0.55903,1,6.0565,-4.34,-1.519,-0.651
-120.62,-65.892,-33.668,-0.56034,91.35,0.62774,11.171,2,-4.32,-1.512,-0.648,-0.56034,1,6.0779,-4.32,-1.512,-0.648
-120.8,-65.955,-33.695,-0.56115,91.355,0.62809,11.22,2,-4.3,-1.505,-0.645,-0.56115,1,6.0993,-4.3,-1.505,-0.645
-120.98,-66.018,-33.722,-0.56208,91.36,0.62844,11.268,2,-4.28,-1.498,-0.642,-0.56208,1,6.1207,-4.28,-1.498,-0.642
-121.16,-66.081,-33.749,-0.56315,91.365,0.62879,11.316,2,-4.26,-1.491,-0.639,-0.56315,1,6.1421,-4.26,-1.491,-0.639
-121.34,-66.144,-33.776,-0.56429,91.371,0.62913,11.364,2,-4.24,-1.484,-0.636,-0.56429,1,6.1635,-4.24,-1.484,-0.636
-121.52,-66.207,-33.803,-0.5655,91.376,0.62948,11.411,2,-4.22,-1.477,-0.633,-0.5655,1,6.1849,-4.22,-1.477,-0.633
-121.7,-66.27,-33.83,-0.5669,91.381,0.62982,11.458,2,-4.2,-1.47,-0.63,-0.5669,1,6.2063,-4.2,-1.47,-0.63
-121.88,-66.333,-33.857,-0.5685,91.386,0.63016,11.506,2,-4.18,-1.463,-0.627,-0.5685,1,6.2277,-4.18,-1.463,-0.627
-122.06,-66.396,-33.884,-0.57033,91.391,0.6305,11.553,2,-4.16,-1.456,-0.624,-0.57033,1,6.2491,-4.16,-1.456,-0.624
-122.24,-66.459,-33.911,-0.57201,91.396,0.63084,11.6,2,-4.14,-1.449,-0.621,-0.57201,1,6.2705,-4.14,-1.449,-0.621
-122.42,-66.522,-33.938,-0.57267,91.401,0.6312,11.647,2,-4.12,-1.442,-0.618,-0.57267,1,6.2919,-4.12,-1.442,-0.618
-122.6,-66.585,-33.965,-0.57345,91.406,0.63155,11.695,2,-4.1,-1.435,-0.615,-0.57345,1,6.3133,-4.1,-1.435,-0.615
-122.78,-66.648,-33.992,-0.57437,91.412,0.6319,11.743,2,-4.08,-1.428,-0.612,-0.57437,1,6.3347,-4.08,-1.428,-0.612
-122.96,-66.711,-34.019,-0.57544,91.417,0.63225,11.79,2,-4.06,-1.421,-0.609,-0.57544,1,6.3561,-4.06,-1.421,-0.609
-123.14,-66.774,-34.046,-0.57668,91.422,0.6326,11.837,2,-4.04,-1.414,-0.606,-0.57668,1,6.3775,-4.04,-1.414,-0.606
-123.32,-66.837,-34.073,-0.5781,91.427,0.63295,11.885,2,-4.02,-1.407,-0.603,-0.5781,1,6.3989,-4.02,-1.407,-0.603
-123.5,-66.9,-34.1,-0.57976,91.432,0.6333,11.932,2,-4,-1.4,-0.6,-0.57976,1,6.4203,-4,-1.4,-0.6
-123.68,-66.963,-34.127,-0.58168,91.437,0.63365,11.979,2,-3.98,-1.393,-0.597,-0.58168,1,6.4417,-3.98,-1.393,-0.597
-123.86,-67.026,-34.154,-0.58389,91.442,0.63399,12.026,2,-3.96,-1.386,-0.594,-0.58389,1,6.4631,-3.96,-1.386,-0.594
-124.04,-67.089,-34.181,-0.58637,91.447,0.63434,12.073,2,-3.94,-1.379,-0.591,-0.58637,1,6.4845,-3.94,-1.379,-0.591
-124.22,-67.152,-34.208,-0.58915,91.452,0.63469,12.12,2,-3.92,-1.372,-0.588,-0.58915,1,6.5059,-3.92,-1.372,-0.588
-124.4,-67.215,-34.235,-0.59227,91.457,0.63504,12.168,2,-3.9,-1.365,-0.585,-0.59227,1,6.5273,-3.9,-1.365,-0.585
-124.58,-67.278,-34.262,-0.59575,91.462,0.63539,12.215,2,-3.88,-1.358,-0.582,-0.59575,1,6.5487,-3.88,-1.358,-0.582
-124.76,-67.341,-34.289,-0.59962,91.467,0.63573,12.262,2,-3.86,-1.351,-0.579,-0.59962,1,6.5701,-3.86,-1.351,-0.579
-124.94,-67.404,-34.316,-0.60198,91.473,0.63608,12.31,2,-3.84,-1.344,-0.576,-0.60198,1,6.5915,-3.84,-1.344,-0.576
-125.12,-67.467,-34.343,-0.60371,91.478,0.63643,12.358,2,-3.82,-1.337,-0.573,-0.60371,1,6.6129,-3.82,-1.337,-0.573
-125.3,-67.53,-34.37,-0.60568,91.483,0.63678,12.405,2,-3.8,-1.33,-0.57,-0.60568,1,6.6343,-3.8,-1.33,-0.57
-125.48,-67.593,-34.397,-0.60792,91.488,0.63713,12.453,2,-3.78,-1.323,-0.567,-0.60792,1,6.6557,-3.78,-1.323,-0.567
-125.66,-67.656,-34.424,-0.61046,91.493,0.63748,12.501,2,-3.76,-1.316,-0.564,-0.61046,1,6.6771,-3.76,-1.316,-0.564
-125.84,-67.719,-34.451,-0.61326,91.498,0.63783,12.548,2,-3.74,-1.309,-0.561,-0.61326,1,6.6985,-3.74,-1.309,-0.561
-126.02,-67.782,-34.478,-0.61631,91.503,0.63818,12.595,2,-3.72,-1.302,-0.558,-0.61631,1,6.7199,-3.72,-1.302,-0.558
-126.2,-67.845,-34.505,-0.61968,91.508,0.63852,12.642,2,-3.7,-1.295,-0.555,-0.61968,1,6.7413,-3.7,-1.295,-0.555
-126.38,-67.908,-34.532,-0.62339,91.513,0.63887,12.689,2,-3.68,-1.288,-0.552,-0.62339,1,6.7627,-3.68,-1.288,-0.552
-126.56,-67.971,-34.559,-0.62686,91.518,0.63921,12.736,2,-3.66,-1.281,-0.549,-0.62686,1,6.7841,-3.66,-1.281,-0.549
-126.74,-68.034,-34.586,-0.62884,91.523,0.63956,12.783,2,-3.64,-1.274,-0.546,-0.62884,1,6.8055,-3.64,-1.274,-0.546
-126.92,-68.097,-34.613,-0.63033,91.528,0.63991,12.83,2,-3.62,-1.267,-0.543,-0.63033,1,6.8269,-3.62,-1.267,-0.543
-127.1,-68.16,-34.64,-0.63193,91.533,0.64026,12.877,2,-3.6,-1.26,-0.54,-0.63193,1,6.8483,-3.6,-1.26,-0.54
-127.28,-68.223,-34.667,-0.63367,91.538,0.64061,12.924,2,-3.58,-1.253,-0.537,-0.63367,1,6.8697,-3.58,-1.253,-0.537
-127.46,-68.286,-34.694,-0.63474,91.543,0.64097,12.972,2,-3.56,-1.246,-0.534,-0.63474,1,6.8911,-3.56,-1.246,-0.534
-127.64,-68.349,-34.721,-0.63521,91.548,0.64132,13.02,2,-3.54,-1.239,-0.531,-0.63521,1,6.9125,-3.54,-1.239,-0.531
-127.82,-68.412,-34.748,-0.63563,91.553,0.64167,13.069,2,-3.52,-1.232,-0.528,-0.63563,1,6.9339,-3.52,-1.232,-0.528
-128,-68.475,-34.775,-0.63616,91.558,0.64202,13.117,2,-3.5,-1.225,-0.525,-0.63616,1,6.9553,-3.5,-1.225,-0.525
-128.18,-68.538,-34.802,-0.63682,91.563,0.64238,13.164,2,-3.48,-1.218,-0.522,-0.63682,1,6.9767,-3.48,-1.218,-0.522
-128.36,-68.601,-34.829,-0.63763,91.568,0.64273,13.212,2,-3.46,-1.211,-0.519,-0.63763,1,6.9981,-3.46,-1.211,-0.519
-128.54,-68.664,-34.856,-0.63863,91.573,0.64308,13.259,2,-3.44,-1.204,-0.516,-0.63863,1,7.0195,-3.44,-1.204,-0.516
-128.72,-68.727,-34.883,-0.63983,91.578,0.64343,13.306,2,-3.42,-1.197,-0.513,-0.63983,1,7.0409,-3.42,-1.197,-0.513
-128.9,-68.79,-34.91,-0.64126,91.583,0.64378,13.353,2,-3.4,-1.19,-0.51,-0.64126,1,7.0623,-3.4,-1.19,-0.51
-129.08,-68.853,-34.937,-0.64294,91.588,0.64413,13.401,2,-3.38,-1.183,-0.507,-0.64294,1,7.0837,-3.38,-1.183,-0.507
-129.26,-68.916,-34.964,-0.64491,91.593,0.64448,13.448,2,-3.36,-1.176,-0.504,-0.64491,1,7.1051,-3.36,-1.176,-0.504
-129.44,-68.979,-34.991,-0.64704,91.598,0.64483,13.495,2,-3.34,-1.169,-0.501,-0.64704,1,7.1265,-3.34,-1.169,-0.501
-129.62,-69.042,-35.018,-0.6493,91.603,0.64518,13.542,2,-3.32,-1.162,-0.498,-0.6493,1,7.1479,-3.32,-1.162,-0.498
-129.8,-69.105,-35.045,-0.65182,91.608,0.64553,13.59,2,-3.3,-1.155,-0.495,-0.65182,1,7.1693,-3.3,-1.155,-0.495
-129.98,-69.168,-35.072,-0.65434,91.613,0.64588,13.637,2,-3.28,-1.148,-0.492,-0.65434,1,7.1907,-3.28,-1.148,-0.492
-130.16,-69.231,-35.099,-0.65636,91.618,0.64624,13.685,2,-3.26,-1.141,-0.489,-0.65636,1,7.2121,-3.26,-1.141,-0.489
-130.34,-69.294,-35.126,-0.65818,91.623,0.64659,13.733,2,-3.24,-1.134,-0.486,-0.65818,1,7.2335,-3.24,-1.134,-0.486
-130.52,-69.357,-35.153,-0.65987,91.628,0.64695,13.781,2,-3.22,-1.127,-0.483,-0.65987,1,7.2549,-3.22,-1.127,-0.483
-130.7,-69.42,-35.18,-0.6618,91.633,0.6473,13.828,2,-3.2,-1.12,-0.48,-0.6618,1,7.2763,-3.2,-1.12,-0.48
-130.88,-69.483,-35.207,-0.664,91.638,0.64766,13.876,2,-3.18,-1.113,-0.477,-0.664,1,7.2977,-3.18,-1.113,-0.477
-131.06,-69.546,-35.234,-0.66649,91.643,0.64801,13.923,2,-3.16,-1.106,-0.474,-0.66649,1,7.3191,-3.16,-1.106,-0.474
-131.24,-69.609,-35.261,-0.6693,91.648,0.64837,13.971,2,-3.14,-1.099,-0.471,-0.6693,1,7.3405,-3.14,-1.099,-0.471
-131.42,-69.672,-35.288,-0.67245,91.653,0.64872,14.018,2,-3.12,-1.092,-0.468,-0.67245,1,7.3619,-3.12,-1.092,-0.468
-131.6,-69.735,-35.315,-0.67597,91.657,0.64907,14.066,2,-3.1,-1.085,-0.465,-0.67597,1,7.3833,-3.1,-1.085,-0.465
-131.78,-69.798,-35.342,-0.67989,91.662,0.64943,14.113,2,-3.08,-1.078,-0.462,-0.67989,1,7.4047,-3.08,-1.078,-0.462
-131.96,-69.861,-35.369,-0.68423,91.667,0.64977,14.16,2,-3.06,-1.071,-0.459,-0.68423,1,7.4261,-3.06,-1.071,-0.459
-132.14,-69.924,-35.396,-0.6886,91.672,0.65012,14.207,2,-3.04,-1.064,-0.456,-0.6886,1,7.4475,-3.04,-1.064,-0.456
-132.32,-69.987,-35.423,-0.6929,91.677,0.65048,14.254,2,-3.02,-1.057,-0.453,-0.6929,1,7.4689,-3.02,-1.057,-0.453
-132.5,-70.05,-35.45,-0.6975,91.682,0.65083,14.3,2,-3,-1.05,-0.45,-0.6975,1,7.4903,-3,-1.05,-0.45
-132.68,-70.113,-35.477,-0.69851,91.687,0.65119,14.347,2,-2.98,-1.043,-0.447,-0.69851,1,7.5117,-2.98,-1.043,-0.447
-132.86,-70.176,-35.504,-0.69954,91.692,0.65155,14.394,2,-2.96,-1.036,-0.444,-0.69954,1,7.5331,-2.96,-1.036,-0.444
-133.04,-70.239,-35.531,-0.70011,91.697,0.6519,14.442,2,-2.94,-1.029,-0.441,-0.70011,1,7.5545,-2.94,-1.029,-0.441
-133.22,-70.302,-35.558,-0.70027,91.702,0.65226,14.49,2,-2.92,-1.022,-0.438,-0.70027,1,7.5759,-2.92,-1.022,-0.438
-133.4,-70.365,-35.585,-0.70052,91.706,0.65261,14.538,2,-2.9,-1.015,-0.435,-0.70052,1,7.5973,-2.9,-1.015,-0.435
-133.58,-70.428,-35.612,-0.70091,91.711,0.65297,14.586,2,-2.88,-1.008,-0.432,-0.70091,1,7.6187,-2.88,-1.008,-0.432
-133.76,-70.491,-35.639,-0.70144,91.716,0.65332,14.634,2,-2.86,-1.001,-0.429,-0.70144,1,7.6401,-2.86,-1.001,-0.429
-133.94,-70.554,-35.666,-0.70215,91.721,0.65367,14.682,2,-2.84,-0.994,-0.426,-0.70215,1,7.6615,-2.84,-0.994,-0.426
-134.12,-70.617,-35.693,-0.70306,91.726,0.65403,14.73,2,-2.82,-0.987,-0.423,-0.70306,1,7.6829,-2.82,-0.987,-0.423
-134.3,-70.68,-35.72,-0.7042,91.731,0.65438,14.777,2,-2.8,-0.98,-0.42,-0.7042,1,7.7043,-2.8,-0.98,-0.42
-134.48,-70.743,-35.747,-0.70559,91.736,0.65474,14.825,2,-2.78,-0.973,-0.417,-0.70559,1,7.7257,-2.78,-0.973,-0.417
-134.66,-70.806,-35.774,-0.70726,91.741,0.65509,14.872,2,-2.76,-0.966,-0.414,-0.70726,1,7.7471,-2.76,-0.966,-0.414
-134.84,-70.869,-35.801,-0.709,91.745,0.65545,14.919,2,-2.74,-0.959,-0.411,-0.709,1,7.7685,-2.74,-0.959,-0.411
-135.02,-70.932,-35.828,-0.71073,91.75,0.65581,14.966,2,-2.72,-0.952,-0.408,-0.71073,1,7.7899,-2.72,-0.952,-0.408
-135.2,-70.995,-35.855,-0.71213,91.755,0.65617,15.013,2,-2.7,-0.945,-0.405,-0.71213,1,7.8113,-2.7,-0.945,-0.405
-135.38,-71.058,-35.882,-0.71346,91.76,0.65653,15.061,2,-2.68,-0.938,-0.402,-0.71346,1,7.8327,-2.68,-0.938,-0.402
-135.56,-71.121,-35.909,-0.71495,91.765,0.65689,15.108,2,-2.66,-0.931,-0.399,-0.71495,1,7.8541,-2.66,-0.931,-0.399
-135.74,-71.184,-35.936,-0.71647,91.77,0.65725,15.155,2,-2.64,-0.924,-0.396,-0.71647,1,7.8755,-2.64,-0.924,-0.396
-135.92,-71.247,-35.963,-0.71806,91.775,0.65761,15.203,2,-2.62,-0.917,-0.393,-0.71806,1,7.8969,-2.62,-0.917,-0.393
-136.1,-71.31,-35.99,-0.71989,91.779,0.65796,15.25,2,-2.6,-0.91,-0.39,-0.71989,1,7.9183,-2.6,-0.91,-0.39
-136.28,-71.373,-36.017,-0.72198,91.784,0.65832,15.298,2,-2.58,-0.903,-0.387,-0.72198,1,7.9397,-2.58,-0.903,-0.387
-136.46,-71.436,-36.044,-0.72436,91.789,0.65868,15.345,2,-2.56,-0.896,-0.384,-0.72436,1,7.9611,-2.56,-0.896,-0.384
-136.64,-71.499,-36.071,-0.72705,91.794,0.65903,15.392,2,-2.54,-0.889,-0.381,-0.72705,1,7.9825,-2.54,-0.889,-0.381
-136.82,-71.562,-36.098,-0.73008,91.799,0.65938,15.44,2,-2.52,-0.882,-0.378,-0.73008,1,8.0039,-2.52,-0.882,-0.378
-137,-71.625,-36.125,-0.73348,91.803,0.65974,15.487,2,-2.5,-0.875,-0.375,-0.73348,1,8.0254,-2.5,-0.875,-0.375
-137.18,-71.688,-36.152,-0.73727,91.808,0.66009,15.534,2,-2.48,-0.868,-0.372,-0.73727,1,8.0468,-2.48,-0.868,-0.372
-137.36,-71.751,-36.179,-0.74147,91.813,0.66044,15.581,2,-2.46,-0.861,-0.369,-0.74147,1,8.0682,-2.46,-0.861,-0.369
-137.54,-71.814,-36.206,-0.74548,91.818,0.66079,15.628,2,-2.44,-0.854,-0.366,-0.74548,1,8.0896,-2.44,-0.854,-0.366
-137.72,-71.877,-36.233,-0.74847,91.822,0.66115,15.675,2,-2.42,-0.847,-0.363,-0.74847,1,8.111,-2.42,-0.847,-0.363
-137.9,-71.94,-36.26,-0.75082,91.827,0.66151,15.722,2,-2.4,-0.84,-0.36,-0.75082,1,8.1324,-2.4,-0.84,-0.36
-138.08,-72.003,-36.287,-0.75341,91.832,0.66187,15.769,2,-2.38,-0.833,-0.357,-0.75341,1,8.1538,-2.38,-0.833,-0.357
-138.26,-72.066,-36.314,-0.75628,91.837,0.66223,15.817,2,-2.36,-0.826,-0.354,-0.75628,1,8.1752,-2.36,-0.826,-0.354
-138.44,-72.129,-36.341,-0.75903,91.842,0.66258,15.864,2,-2.34,-0.819,-0.351,-0.75903,1,8.1966,-2.34,-0.819,-0.351
-138.62,-72.192,-36.368,-0.76034,91.846,0.66294,15.912,2,-2.32,-0.812,-0.348,-0.76034,1,8.218,-2.32,-0.812,-0.348
-138.8,-72.255,-36.395,-0.76115,91.851,0.6633,15.96,2,-2.3,-0.805,-0.345,-0.76115,1,8.2394,-2.3,-0.805,-0.345
-138.98,-72.318,-36.422,-0.76208,91.856,0.66366,16.007,2,-2.28,-0.798,-0.342,-0.76208,1,8.2608,-2.28,-0.798,-0.342
-139.16,-72.381,-36.449,-0.76315,91.861,0.66402,16.055,2,-2.26,-0.791,-0.339,-0.76315,1,8.2822,-2.26,-0.791,-0.339
-139.34,-72.444,-36.476,-0.76429,91.865,0.66438,16.103,2,-2.24,-0.784,-0.336,-0.76429,1,8.3036,-2.24,-0.784,-0.336
-139.52,-72.507,-36.503,-0.7655,91.87,0.66474,16.149,2,-2.22,-0.777,-0.333,-0.7655,1,8.325,-2.22,-0.777,-0.333
-139.7,-72.57,-36.53,-0.7669,91.875,0.6651,16.196,2,-2.2,-0.77,-0.33,-0.7669,1,8.3464,-2.2,-0.77,-0.33
-139.88,-72.633,-36.557,-0.7685,91.88,0.66546,16.243,2,-2.18,-0.763,-0.327,-0.7685,1,8.3678,-2.18,-0.763,-0.327
-140.06,-72.696,-36.584,-0.77033,91.884,0.66583,16.289,2,-2.16,-0.756,-0.324,-0.77033,1,8.3892,-2.16,-0.756,-0.324
-140.24,-72.759,-36.611,-0.77201,91.889,0.66619,16.336,2,-2.14,-0.749,-0.321,-0.77201,1,8.4106,-2.14,-0.749,-0.321
-140.42,-72.822,-36.638,-0.77267,91.894,0.66655,16.384,2,-2.12,-0.742,-0.318,-0.77267,1,8.432,-2.12,-0.742,-0.318
-140.6,-72.885,-36.665,-0.77345,91.899,0.66692,16.432,2,-2.1,-0.735,-0.315,-0.77345,1,8.4534,-2.1,-0.735,-0.315
-140.78,-72.948,-36.692,-0.77437,91.903,0.66728,16.48,2,-2.08,-0.728,-0.312,-0.77437,1,8.4748,-2.08,-0.728,-0.312
-140.96,-73.011,-36.719,-0.77544,91.908,0.66764,16.527,2,-2.06,-0.721,-0.309,-0.77544,1,8.4962,-2.06,-0.721,-0.309
-141.14,-73.074,-36.746,-0.77668,91.913,0.668,16.575,2,-2.04,-0.714,-0.306,-0.77668,1,8.5176,-2.04,-0.714,-0.306
-141.32,-73.137,-36.773,-0.7781,91.918,0.66836,16.622,2,-2.02,-0.707,-0.303,-0.7781,1,8.539,-2.02,-0.707,-0.303
-141.5,-73.2,-36.8,-0.77976,91.922,0.66871,16.669,2,-2,-0.7,-0.3,-0.77976,1,8.5604,-2,-0.7,-0.3
-141.68,-73.263,-36.827,-0.78168,91.927,0.66907,16.717,2,-1.98,-0.693,-0.297,-0.78168,1,8.5818,-1.98,-0.693,-0.297
-141.86,-73.326,-36.854,-0.78389,91.932,0.66943,16.764,2,-1.96,-0.686,-0.294,-0.78389,1,8.6032,-1.96,-0.686,-0.294
-142.04,-73.389,-36.881,-0.78637,91.936,0.66979,16.811,2,-1.94,-0.679,-0.291,-0.78637,1,8.6246,-1.94,-0.679,-0.291
-142.22,-73.452,-36.908,-0.78915,91.941,0.67015,16.858,2,-1.92,-0.672,-0.288,-0.78915,1,8.646,-1.92,-0.672,-0.288
-142.4,-73.515,-36.935,-0.79227,91.946,0.67051,16.905,2,-1.9,-0.665,-0.285,-0.79227,1,8.6674,-1.9,-0.665,-0.285
-142.58,-73.578,-36.962,-0.79575,91.95,0.67087,16.952,2,-1.88,-0.658,-0.282,-0.79575,1,8.6888,-1.88,-0.658,-0.282
-142.76,-73.641,-36.989,-0.79962,91.955,0.67123,16.999,2,-1.86,-0.651,-0.279,-0.79962,1,8.7102,-1.86,-0.651,-0.279
-142.94,-73.704,-37.016,-0.80198,91.96,0.67159,17.046,2,-1.84,-0.644,-0.276,-0.80198,1,8.7316,-1.84,-0.644,-0.276
-143.12,-73.767,-37.043,-0.80371,91.964,0.67195,17.093,2,-1.82,-0.637,-0.273,-0.80371,1,8.753,-1.82,-0.637,-0.273
-143.3,-73.83,-37.07,-0.80568,91.969,0.67231,17.141,2,-1.8,-0.63,-0.27,-0.80568,1,8.7744,-1.8,-0.63,-0.27
-143.48,-73.893,-37.097,-0.80792,91.974,0.67267,17.188,2,-1.78,-0.623,-0.267,-0.80792,1,8.7958,-1.78,-0.623,-0.267
-143.66,-73.956,-37.124,-0.81046,91.979,0.67303,17.235,2,-1.76,-0.616,-0.264,-0.81046,1,8.8172,-1.76,-0.616,-0.264
-143.84,-74.019,-37.151,-0.81326,91.983,0.67339,17.282,2,-1.74,-0.609,-0.261,-0.81326,1,8.8386,-1.74,-0.609,-0.261
-144.02,-74.082,-37.178,-0.81631,91.988,0.67375,17.33,2,-1.72,-0.602,-0.258,-0.81631,1,8.86,-1.72,-0.602,-0.258
-144.2,-74.145,-37.205,-0.81968,91.992,0.67411,17.377,2,-1.7,-0.595,-0.255,-0.81968,1,8.8814,-1.7,-0.595,-0.255
-144.38,-74.208,-37.232,-0.82339,91.997,0.67447,17.424,2,-1.68,-0.588,-0.252,-0.82339,1,8.9028,-1.68,-0.588,-0.252
-144.56,-74.271,-37.259,-0.82686,92.002,0.67483,17.471,2,-1.66,-0.581,-0.249,-0.82686,1,8.9242,-1.66,-0.581,-0.249
-144.74,-74.334,-37.286,-0.82884,92.006,0.6752,17.518,2,-1.64,-0.574,-0.246,-0.82884,1,8.9456,-1.64,-0.574,-0.246
-144.92,-74.397,-37.313,-0.83033,92.011,0.67556,17.565,2,-1.62,-0.567,-0.243,-0.83033,1,8.967,-1.62,-0.567,-0.243
-145.1,-74.46,-37.34,-0.83193,92.016,0.67592,17.612,2,-1.6,-0.56,-0.24,-0.83193,1,8.9884,-1.6,-0.56,-0.24
-145.28,-74.523,-37.367,-0.83367,92.02,0.67629,17.659,2,-1.58,-0.553,-0.237,-0.83367,1,9.0098,-1.58,-0.553,-0.237
-145.46,-74.586,-37.394,-0.83474,92.025,0.67665,17.706,2,-1.56,-0.546,-0.234,-0.83474,1,9.0312,-1.56,-0.546,-0.234
-145.64,-74.649,-37.421,-0.83521,92.03,0.67702,17.753,2,-1.54,-0.539,-0.231,-0.83521,1,9.0526,-1.54,-0.539,-0.231
-145.82,-74.712,-37.448,-0.83563,92.034,0.67738,17.8,2,-1.52,-0.532,-0.228,-0.83563,1,9.074,-1.52,-0.532,-0.228
-146,-74.775,-37.475,-0.83616,92.039,0.67775,17.847,2,-1.5,-0.525,-0.225,-0.83616,1,9.0954,-1.5,-0.525,-0.225
-146.18,-74.838,-37.502,-0.83682,92.043,0.67812,17.895,2,-1.48,-0.518,-0.222,-0.83682,1,9.1168,-1.48,-0.518,-0.222
-146.36,-74.901,-37.529,-0.83763,92.048,0.67848,17.942,2,-1.46,-0.511,-0.219,-0.83763,1,9.1382,-1.46,-0.511,-0.219
-146.54,-74.964,-37.556,-0.83863,92.053,0.67885,17.989,2,-1.44,-0.504,-0.216,-0.83863,1,9.1596,-1.44,-0.504,-0.216
-146.72,-75.027,-37.583,-0.83983,92.057,0.67921,18.036,2,-1.42,-0.497,-0.213,-0.83983,1,9.181,-1.42,-0.497,-0.213
-146.9,-75.09,-37.61,-0.84126,92.062,0.67957,18.083,2,-1.4,-0.49,-0.21,-0.84126,1,9.2024,-1.4,-0.49,-0.21
-147.08,-75.153,-37.637,-0.84294,92.066,0.67993,18.13,2,-1.38,-0.483,-0.207,-0.84294,1,9.2238,-1.38,-0.483,-0.207
-147.26,-75.216,-37.664,-0.84491,92.071,0.68029,18.177,2,-1.36,-0.476,-0.204,-0.84491,1,9.2452,-1.36,-0.476,-0.204
-147.44,-75.279,-37.691,-0.84704,92.076,0.68066,18.224,2,-1.34,-0.469,-0.201,-0.84704,1,9.2666,-1.34,-0.469,-0.201
-147.62,-75.342,-37.718,-0.8493,92.08,0.68102,18.27,2,-1.32,-0.462,-0.198,-0.8493,1,9.288,-1.32,-0.462,-0.198
-147.8,-75.405,-37.745,-0.85182,92.085,0.68139,18.317,2,-1.3,-0.455,-0.195,-0.85182,1,9.3094,-1.3,-0.455,-0.195
-147.98,-75.468,-37.772,-0.85434,92.089,0.68175,18.364,2,-1.28,-0.448,-0.192,-0.85434,1,9.3308,-1.28,-0.448,-0.192
-148.16,-75.531,-37.799,-0.85636,92.094,0.68212,18.411,2,-1.26,-0.441,-0.189,-0.85636,1,9.3522,-1.26,-0.441,-0.189
-148.34,-75.594,-37.826,-0.85818,92.098,0.68249,18.458,2,-1.24,-0.434,-0.186,-0.85818,1,9.3736,-1.24,-0.434,-0.186
-148.52,-75.657,-37.853,-0.85987,92.103,0.68285,18.505,2,-1.22,-0.427,-0.183,-0.85987,1,9.395,-1.22,-0.427,-0.183
-148.7,-75.72,-37.88,-0.8618,92.108,0.68321,18.553,2,-1.2,-0.42,-0.18,-0.8618,1,9.4164,-1.2,-0.42,-0.18
-148.88,-75.783,-37.907,-0.864,92.112,0.68358,18.599,2,-1.18,-0.413,-0.177,-0.864,1,9.4378,-1.18,-0.413,-0.177
-149.06,-75.846,-37.934,-0.86649,92.117,0.68394,18.646,2,-1.16,-0.406,-0.174,-0.86649,1,9.4592,-1.16,-0.406,-0.174
-149.24,-75.909,-37.961,-0.8693,92.121,0.6843,18.693,2,-1.14,-0.399,-0.171,-0.8693,1,9.4806,-1.14,-0.399,-0.171
-149.42,-75.972,-37.988,-0.87245,92.126,0.68467,18.741,2,-1.12,-0.392,-0.168,-0.87245,1,9.502,-1.12,-0.392,-0.168
-149.6,-76.035,-38.015,-0.87597,92.13,0.68503,18.788,2,-1.1,-0.385,-0.165,-0.87598,1,9.5234,-1.1,-0.385,-0.165
-149.78,-76.098,-38.042,-0.87989,92.135,0.6854,18.835,2,-1.08,-0.378,-0.162,-0.87989,1,9.5448,-1.08,-0.378,-0.162
-149.96,-76.161,-38.069,-0.88423,92.139,0.68576,18.882,2,-1.06,-0.371,-0.159,-0.88423,1,9.5662,-1.06,-0.371,-0.159
-150.14,-76.224,-38.096,-0.8886,92.144,0.68612,18.929,2,-1.04,-0.364,-0.156,-0.8886,1,9.5876,-1.04,-0.364,-0.156
-150.32,-76.287,-38.123,-0.8929,92.148,0.68648,18.976,2,-1.02,-0.357,-0.153,-0.8929,1,9.609,-1.02,-0.357,-0.153
-150.5,-76.35,-38.15,-0.8975,92.153,0.68684,19.023,2,-1,-0.35,-0.15,-0.8975,1,9.6304,-1,-0.35,-0.15
-150.68,-76.413,-38.177,-0.89851,92.157,0.68721,19.07,2,-0.98,-0.343,-0.147,-0.89851,1,9.6518,-0.98,-0.343,-0.147
-150.86,-76.476,-38.204,-0.89954,92.162,0.68758,19.117,2,-0.96,-0.336,-0.144,-0.89954,1,9.6732,-0.96,-0.336,-0.144
-151.04,-76.539,-38.231,-0.90011,92.166,0.68795,19.165,2,-0.94,-0.329,-0.141,-0.90011,1,9.6946,-0.94,-0.329,-0.141
-151.22,-76.602,-38.258,-0.90027,92.171,0.68833,19.212,2,-0.92,-0.322,-0.138,-0.90027,1,9.716,-0.92,-0.322,-0.138
-151.4,-76.665,-38.285,-0.90052,92.175,0.6887,19.259,2,-0.9,-0.315,-0.135,-0.90052,1,9.7374,-0.9,-0.315,-0.135
-151.58,-76.728,-38.312,-0.90091,92.18,0.68907,19.306,2,-0.88,-0.308,-0.132,-0.90091,1,9.7588,-0.88,-0.308,-0.132
-151.76,-76.791,-38.339,-0.90144,92.184,0.68944,19.353,2,-0.86,-0.301,-0.129,-0.90144,1,9.7802,-0.86,-0.301,-0.129
-151.94,-76.854,-38.366,-0.90215,92.189,0.68981,19.4,2,-0.84,-0.294,-0.126,-0.90215,1,9.8016,-0.84,-0.294,-0.126
-152.12,-76.917,-38.393,-0.90306,92.193,0.69018,19.447,2,-0.82,-0.287,-0.123,-0.90306,1,9.823,-0.82,-0.287,-0.123
-152.3,-76.98,-38.42,-0.9042,92.198,0.69054,19.493,2,-0.8,-0.28,-0.12,-0.9042,1,9.8444,-0.8,-0.28,-0.12
-152.48,-77.043,-38.447,-0.90559,92.202,0.69091,19.54,2,-0.78,-0.273,-0.117,-0.90559,1,9.8658,-0.78,-0.273,-0.117
-152.66,-77.106,-38.474,-0.90726,92.207,0.69128,19.586,2,-0.76,-0.266,-0.114,-0.90726,1,9.8872,-0.76,-0.266,-0.114
-152.84,-77.169,-38.501,-0.909,92.211,0.69165,19.633,2,-0.74,-0.259,-0.111,-0.909,1,9.9086,-0.74,-0.259,-0.111
-153.02,-77.232,-38.528,-0.91073,92.216,0.69201,19.68,2,-0.72,-0.252,-0.108,-0.91073,1,9.93,-0.72,-0.252,-0.108
-153.2,-77.295,-38.555,-0.91213,92.22,0.69238,19.727,2,-0.7,-0.245,-0.105,-0.91213,1,9.9514,-0.7,-0.245,-0.105
-153.38,-77.358,-38.582,-0.91346,92.225,0.69275,19.774,2,-0.68,-0.238,-0.102,-0.91346,1,9.9728,-0.68,-0.238,-0.102
-153.56,-77.421,-38.609,-0.91495,92.229,0.69312,19.821,2,-0.66,-0.231,-0.099,-0.91495,1,9.9942,-0.66,-0.231,-0.099
-153.74,-77.484,-38.636,-0.91647,92.234,0.69349,19.868,2,-0.64,-0.224,-0.096,-0.91647,1,10.016,-0.64,-0.224,-0.096
-153.92,-77.547,-38.663,-0.91806,92.238,0.69385,19.915,2,-0.62,-0.217,-0.093,-0.91806,1,10.037,-0.62,-0.217,-0.093
-154.1,-77.61,-38.69,-0.91989,92.243,0.69422,19.962,2,-0.6,-0.21,-0.09,-0.91989,1,10.058,-0.6,-0.21,-0.09
-154.28,-77.673,-38.717,-0.92198,92.247,0.69459,20.009,2,-0.58,-0.203,-0.087,-0.92198,1,10.08,-0.58,-0.203,-0.087
-154.46,-77.736,-38.744,-0.92436,92.251,0.69495,20.056,2,-0.56,-0.196,-0.084,-0.92436,1,10.101,-0.56,-0.196,-0.084
-154.64,-77.799,-38.771,-0.92705,92.256,0.69532,20.103,2,-0.54,-0.189,-0.081,-0.92705,1,10.123,-0.54,-0.189,-0.081
-154.82,-77.862,-38.798,-0.93008,92.26,0.69568,20.149,2,-0.52,-0.182,-0.078,-0.93008,1,10.144,-0.52,-0.182,-0.078
-155,-77.925,-38.825,-0.93348,92.265,0.69605,20.195,2,-0.5,-0.175,-0.075,-0.93348,1,10.165,-0.5,-0.175,-0.075
-155.18,-77.988,-38.852,-0.93727,92.269,0.69642,20.241,2,-0.48,-0.168,-0.072,-0.93727,1,10.187,-0.48,-0.168,-0.072
-155.36,-78.051,-38.879,-0.94147,92.273,0.69679,20.287,2,-0.46,-0.161,-0.069,-0.94147,1,10.208,-0.46,-0.161,-0.069
-155.54,-78.114,-38.906,-0.94548,92.278,0.69715,20.334,2,-0.44,-0.154,-0.066,-0.94548,1,10.23,-0.44,-0.154,-0.066
-155.72,-78.177,-38.933,-0.94847,92.282,0.69752,20.381,2,-0.42,-0.147,-0.063,-0.94847,1,10.251,-0.42,-0.147,-0.063
-155.9,-78.24,-38.96,-0.95082,92.287,0.69789,20.429,2,-0.4,-0.14,-0.06,-0.95082,1,10.272,-0.4,-0.14,-0.06
-156.08,-78.303,-38.987,-0.95341,92.291,0.69826,20.476,2,-0.38,-0.133,-0.057,-0.95341,1,10.294,-0.38,-0.133,-0.057
-156.26,-78.366,-39.014,-0.95628,92.295,0.69863,20.523,2,-0.36,-0.126,-0.054,-0.95628,1,10.315,-0.36,-0.126,-0.054
-156.44,-78.429,-39.041,-0.95903,92.3,0.699,20.57,2,-0.34,-0.119,-0.051,-0.95903,1,10.337,-0.34,-0.119,-0.051
-156.62,-78.492,-39.068,-0.96032,92.304,0.69937,20.616,2,-0.32,-0.112,-0.048,-0.96032,1,10.358,-0.32,-0.112,-0.048
-156.8,-78.555,-39.095,-0.96105,92.309,0.69975,20.662,2,-0.3,-0.105,-0.045,-0.96105,1,10.379,-0.3,-0.105,-0.045
-156.98,-78.618,-39.122,-0.96184,92.313,0.70012,20.709,2,-0.28,-0.098,-0.042,-0.96184,1,10.401,-0.28,-0.098,-0.042
-157.16,-78.681,-39.149,-0.96266,92.317,0.70049,20.755,2,-0.26,-0.091,-0.039,-0.96266,1,10.422,-0.26,-0.091,-0.039
-157.34,-78.744,-39.176,-0.96343,92.322,0.70087,20.802,2,-0.24,-0.084,-0.036,-0.96343,1,10.444,-0.24,-0.084,-0.036
-157.52,-78.807,-39.203,-0.9641,92.326,0.70124,20.85,2,-0.22,-0.077,-0.033,-0.9641,1,10.465,-0.22,-0.077,-0.033
-157.7,-78.87,-39.23,-0.96476,92.331,0.70161,20.897,2,-0.2,-0.07,-0.03,-0.96476,1,10.486,-0.2,-0.07,-0.03
-157.88,-78.933,-39.257,-0.96543,92.335,0.70198,20.944,2,-0.18,-0.063,-0.027,-0.96543,1,10.508,-0.18,-0.063,-0.027
-158.06,-78.996,-39.284,-0.9661,92.339,0.70236,20.991,2,-0.16,-0.056,-0.024,-0.9661,1,10.529,-0.16,-0.056,-0.024
-158.24,-79.059,-39.311,-0.96667,92.344,0.70272,21.038,2,-0.14,-0.049,-0.021,-0.96667,1,10.551,-0.14,-0.049,-0.021
-158.42,-79.122,-39.338,-0.96667,92.348,0.70309,21.085,2,-0.12,-0.042,-0.018,-0.96667,1,10.572,-0.12,-0.042,-0.018
-158.6,-79.185,-39.365,-0.96667,92.352,0.70347,21.132,2,-0.1,-0.035,-0.015,-0.96667,1,10.593,-0.1,-0.035,-0.015
-158.78,-79.248,-39.392,-0.96667,92.357,0.70384,21.178,2,-0.08,-0.028,-0.012,-0.96667,1,10.615,-0.08,-0.028,-0.012
-158.96,-79.311,-39.419,-0.96667,92.361,0.70421,21.225,2,-0.06,-0.021,-0.009,-0.96667,1,10.636,-0.06,-0.021,-0.009
-159.14,-79.374,-39.446,-0.96667,92.366,0.70458,21.272,2,-0.04,-0.014,-0.006,-0.96667,1,10.658,-0.04,-0.014,-0.006
-159.32,-79.437,-39.473,-0.96667,92.37,0.70495,21.318,2,-0.02,-0.007,-0.003,-0.96667,1,10.679,-0.02,-0.007,-0.003
-159.5,-79.5,-39.5,-0.96667,92.374,0.70532,21.364,2,0,0,0,-0.96667,1,10.7,0,0,0
-159.68,-79.563,-39.527,-0.96667,92.379,0.70569,21.411,2,0.02,0.007,0.003,-0.96667,1,10.722,0.02,0.007,0.003
-159.86,-79.626,-39.554,-0.96667,92.383,0.70606,21.457,2,0.04,0.014,0.006,-0.96667,1,10.743,0.04,0.014,0.006
-160.04,-79.689,-39.581,-0.96667,92.387,0.70643,21.503,2,0.06,0.021,0.009,-0.96667,1,10.765,0.06,0.021,0.009
-160.22,-79.752,-39.608,-0.96667,92.392,0.70681,21.55,2,0.08,0.028,0.012,-0.96667,1,10.786,0.08,0.028,0.012
-160.4,-79.815,-39.635,-0.96667,92.396,0.70719,21.596,2,0.1,0.035,0.015,-0.96667,1,10.807,0.1,0.035,0.015
-160.58,-79.878,-39.662,-0.96667,92.4,0.70756,21.642,2,0.12,0.042,0.018,-0.96667,1,10.829,0.12,0.042,0.018
-160.76,-79.941,-39.689,-0.96667,92.404,0.70794,21.688,2,0.14,0.049,0.021,-0.96667,1,10.85,0.14,0.049,0.021
-160.94,-80.004,-39.716,-0.9661,92.409,0.70831,21.735,2,0.16,0.056,0.024,-0.9661,1,10.872,0.16,0.056,0.024
-161.12,-80.067,-39.743,-0.96543,92.413,0.70868,21.783,2,0.18,0.063,0.027,-0.96543,1,10.893,0.18,0.063,0.027
-161.3,-80.13,-39.77,-0.96476,92.417,0.70905,21.83,2,0.2,0.07,0.03,-0.96476,1,10.914,0.2,0.07,0.03
-161.48,-80.193,-39.797,-0.9641,92.422,0.70942,21.877,2,0.22,0.077,0.033,-0.9641,1,10.936,0.22,0.077,0.033
-161.66,-80.256,-39.824,-0.96343,92.426,0.70979,21.924,2,0.24,0.084,0.036,-0.96343,1,10.957,0.24,0.084,0.036
-161.84,-80.319,-39.851,-0.96266,92.43,0.71016,21.97,2,0.26,0.091,0.039,-0.96266,1,10.979,0.26,0.091,0.039
-162.02,-80.382,-39.878,-0.96184,92.435,0.71054,22.017,2,0.28,0.098,0.042,-0.96184,1,11,0.28,0.098,0.042
-162.2,-80.445,-39.905,-0.96105,92.439,0.71092,22.063,2,0.3,0.105,0.045,-0.96105,1,11.021,0.3,0.105,0.045
-162.38,-80.508,-39.932,-0.96032,92.443,0.7113,22.109,2,0.32,0.112,0.048,-0.96032,1,11.043,0.32,0.112,0.048
-162.56,-80.571,-39.959,-0.95903,92.447,0.71167,22.156,2,0.34,0.119,0.051,-0.95903,1,11.064,0.34,0.119,0.051
-162.74,-80.634,-39.986,-0.95628,92.452,0.71205,22.202,2,0.36,0.126,0.054,-0.95628,1,11.086,0.36,0.126,0.054
-162.92,-80.697,-40.013,-0.95341,92.456,0.71242,22.248,2,0.38,0.133,0.057,-0.95341,1,11.107,0.38,0.133,0.057
-163.1,-80.76,-40.04,-0.95082,92.46,0.71279,22.295,2,0.4,0.14,0.06,-0.95082,1,11.128,0.4,0.14,0.06
-163.28,-80.823,-40.067,-0.94847,92.465,0.71317,22.341,2,0.42,0.147,0.063,-0.94847,1,11.15,0.42,0.147,0.063
-163.46,-80.886,-40.094,-0.94548,92.469,0.71354,22.388,2,0.44,0.154,0.066,-0.94548,1,11.171,0.44,0.154,0.066
-163.64,-80.949,-40.121,-0.94147,92.473,0.71391,22.435,2,0.46,0.161,0.069,-0.94147,1,11.193,0.46,0.161,0.069
-163.82,-81.012,-40.148,-0.93727,92.477,0.71429,22.482,2,0.48,0.168,0.072,-0.93727,1,11.214,0.48,0.168,0.072
-164,-81.075,-40.175,-0.93348,92.482,0.71467,22.529,2,0.5,0.175,0.075,-0.93348,1,11.235,0.5,0.175,0.075
-164.18,-81.138,-40.202,-0.93008,92.486,0.71504,22.576,2,0.52,0.182,0.078,-0.93008,1,11.257,0.52,0.182,0.078
-164.36,-81.201,-40.229,-0.92705,92.49,0.71542,22.622,2,0.54,0.189,0.081,-0.92705,1,11.278,0.54,0.189,0.081
-164.54,-81.264,-40.256,-0.92436,92.494,0.7158,22.669,2,0.56,0.196,0.084,-0.92436,1,11.3,0.56,0.196,0.084
-164.72,-81.327,-40.283,-0.92198,92.499,0.71617,22.716,2,0.58,0.203,0.087,-0.92198,1,11.321,0.58,0.203,0.087
-164.9,-81.39,-40.31,-0.91989,92.503,0.71655,22.762,2,0.6,0.21,0.09,-0.91989,1,11.342,0.6,0.21,0.09
-165.08,-81.453,-40.337,-0.91806,92.507,0.71692,22.809,2,0.62,0.217,0.093,-0.91806,1,11.364,0.62,0.217,0.093
-165.26,-81.516,-40.364,-0.91647,92.511,0.7173,22.855,2,0.64,0.224,0.096,-0.91647,1,11.385,0.64,0.224,0.096
-165.44,-81.579,-40.391,-0.91495,92.516,0.71767,22.902,2,0.66,0.231,0.099,-0.91495,1,11.407,0.66,0.231,0.099
-165.62,-81.642,-40.418,-0.91346,92.52,0.71804,22.948,2,0.68,0.238,0.102,-0.91346,1,11.428,0.68,0.238,0.102
-165.8,-81.705,-40.445,-0.91213,92.524,0.71842,22.995,2,0.7,0.245,0.105,-0.91213,1,11.45,0.7,0.245,0.105
-165.98,-81.768,-40.472,-0.91073,92.528,0.71879,23.041,2,0.72,0.252,0.108,-0.91073,1,11.471,0.72,0.252,0.108
-166.16,-81.831,-40.499,-0.909,92.532,0.71917,23.088,2,0.74,0.259,0.111,-0.909,1,11.492,0.74,0.259,0.111
-166.34,-81.894,-40.526,-0.90726,92.537,0.71955,23.135,2,0.76,0.266,0.114,-0.90726,1,11.514,0.76,0.266,0.114
-166.52,-81.957,-40.553,-0.90559,92.541,0.71993,23.181,2,0.78,0.273,0.117,-0.90559,1,11.535,0.78,0.273,0.117
-166.7,-82.02,-40.58,-0.9042,92.545,0.72031,23.228,2,0.8,0.28,0.12,-0.9042,1,11.557,0.8,0.28,0.12
-166.88,-82.083,-40.607,-0.90306,92.549,0.72069,23.275,2,0.82,0.287,0.123,-0.90306,1,11.578,0.82,0.287,0.123
-167.06,-82.146,-40.634,-0.90215,92.554,0.72107,23.321,2,0.84,0.294,0.126,-0.90215,1,11.599,0.84,0.294,0.126
-167.24,-82.209,-40.661,-0.90144,92.558,0.72145,23.368,2,0.86,0.301,0.129,-0.90144,1,11.621,0.86,0.301,0.129
-167.42,-82.272,-40.688,-0.90091,92.562,0.72183,23.414,2,0.88,0.308,0.132,-0.90091,1,11.642,0.88,0.308,0.132
-167.6,-82.335,-40.715,-0.90052,92.566,0.7222,23.46,2,0.9,0.315,0.135,-0.90052,1,11.664,0.9,0.315,0.135
-167.78,-82.398,-40.742,-0.90027,92.57,0.72258,23.506,2,0.92,0.322,0.138,-0.90027,1,11.685,0.92,0.322,0.138
-167.96,-82.461,-40.769,-0.90011,92.574,0.72296,23.552,2,0.94,0.329,0.141,-0.90011,1,11.706,0.94,0.329,0.141
-168.14,-82.524,-40.796,-0.89954,92.579,0.72333,23.598,2,0.96,0.336,0.144,-0.89954,1,11.728,0.96,0.336,0.144
-168.32,-82.587,-40.823,-0.89851,92.583,0.72371,23.644,2,0.98,0.343,0.147,-0.89851,1,11.749,0.98,0.343,0.147
-168.5,-82.65,-40.85,-0.8975,92.587,0.72409,23.69,2,1,0.35,0.15,-0.8975,1,11.771,1,0.35,0.15
-168.68,-82.713,-40.877,-0.8929,92.591,0.72447,23.737,2,1.02,0.357,0.153,-0.8929,1,11.792,1.02,0.357,0.153
-168.86,-82.776,-40.904,-0.8886,92.595,0.72485,23.785,2,1.04,0.364,0.156,-0.8886,1,11.813,1.04,0.364,0.156
-169.04,-82.839,-40.931,-0.88423,92.599,0.72523,23.832,2,1.06,0.371,0.159,-0.88423,1,11.835,1.06,0.371,0.159
-169.22,-82.902,-40.958,-0.87989,92.604,0.72561,23.879,2,1.08,0.378,0.162,-0.87989,1,11.856,1.08,0.378,0.162
-169.4,-82.965,-40.985,-0.87597,92.608,0.72599,23.925,2,1.1,0.385,0.165,-0.87598,1,11.878,1.1,0.385,0.165
-169.58,-83.028,-41.012,-0.87245,92.612,0.72637,23.972,2,1.12,0.392,0.168,-0.87245,1,11.899,1.12,0.392,0.168
-169.76,-83.091,-41.039,-0.8693,92.616,0.72675,24.018,2,1.14,0.399,0.171,-0.8693,1,11.92,1.14,0.399,0.171
-169.94,-83.154,-41.066,-0.86649,92.62,0.72713,24.065,2,1.16,0.406,0.174,-0.86649,1,11.942,1.16,0.406,0.174
-170.12,-83.217,-41.093,-0.864,92.624,0.72751,24.111,2,1.18,0.413,0.177,-0.864,1,11.963,1.18,0.413,0.177
-170.3,-83.28,-41.12,-0.8618,92.629,0.72788,24.157,2,1.2,0.42,0.18,-0.8618,1,11.985,1.2,0.42,0.18
-170.48,-83.343,-41.147,-0.85987,92.633,0.72826,24.204,2,1.22,0.427,0.183,-0.85987,1,12.006,1.22,0.427,0.183
-170.66,-83.406,-41.174,-0.85818,92.637,0.72864,24.25,2,1.24,0.434,0.186,-0.85818,1,12.027,1.24,0.434,0.186
-170.84,-83.469,-41.201,-0.85636,92.641,0.72902,24.296,2,1.26,0.441,0.189,-0.85636,1,12.049,1.26,0.441,0.189
-171.02,-83.532,-41.228,-0.85434,92.645,0.7294,24.342,2,1.28,0.448,0.192,-0.85434,1,12.07,1.28,0.448,0.192
-171.2,-83.595,-41.255,-0.85182,92.649,0.72979,24.389,2,1.3,0.455,0.195,-0.85182,1,12.092,1.3,0.455,0.195
-171.38,-83.658,-41.282,-0.8493,92.653,0.73017,24.436,2,1.32,0.462,0.198,-0.8493,1,12.113,1.32,0.462,0.198
-171.56,-83.721,-41.309,-0.84704,92.658,0.73055,24.482,2,1.34,0.469,0.201,-0.84704,1,12.134,1.34,0.469,0.201
-171.74,-83.784,-41.336,-0.84491,92.662,0.73094,24.529,2,1.36,0.476,0.204,-0.84491,1,12.156,1.36,0.476,0.204
-171.92,-83.847,-41.363,-0.84294,92.666,0.73132,24.576,2,1.38,0.483,0.207,-0.84294,1,12.177,1.38,0.483,0.207
-172.1,-83.91,-41.39,-0.84126,92.67,0.7317,24.622,2,1.4,0.49,0.21,-0.84126,1,12.199,1.4,0.49,0.21
-172.28,-83.973,-41.417,-0.83983,92.674,0.73208,24.669,2,1.42,0.497,0.213,-0.83983,1,12.22,1.42,0.497,0.213
-172.46,-84.036,-41.444,-0.83863,92.678,0.73247,24.716,2,1.44,0.504,0.216,-0.83863,1,12.241,1.44,0.504,0.216
-172.64,-84.099,-41.471,-0.83763,92.682,0.73285,24.762,2,1.46,0.511,0.219,-0.83763,1,12.263,1.46,0.511,0.219
-172.82,-84.162,-41.498,-0.83682,92.686,0.73323,24.808,2,1.48,0.518,0.222,-0.83682,1,12.284,1.48,0.518,0.222
-173,-84.225,-41.525,-0.83616,92.69,0.73361,24.854,2,1.5,0.525,0.225,-0.83616,1,12.306,1.5,0.525,0.225
-173.18,-84.288,-41.552,-0.83563,92.694,0.73399,24.9,2,1.52,0.532,0.228,-0.83563,1,12.327,1.52,0.532,0.228
-173.36,-84.351,-41.579,-0.83521,92.699,0.73437,24.946,2,1.54,0.539,0.231,-0.83521,1,12.348,1.54,0.539,0.231
-173.54,-84.414,-41.606,-0.83474,92.703,0.73475,24.993,2,1.56,0.546,0.234,-0.83474,1,12.37,1.56,0.546,0.234
-173.72,-84.477,-41.633,-0.83367,92.707,0.73513,25.039,2,1.58,0.553,0.237,-0.83367,1,12.391,1.58,0.553,0.237
-173.9,-84.54,-41.66,-0.83193,92.711,0.73551,25.086,2,1.6,0.56,0.24,-0.83193,1,12.413,1.6,0.56,0.24
-174.08,-84.603,-41.687,-0.83033,92.715,0.73589,25.133,2,1.62,0.567,0.243,-0.83033,1,12.434,1.62,0.567,0.243
-174.26,-84.666,-41.714,-0.82884,92.719,0.73627,25.179,2,1.64,0.574,0.246,-0.82884,1,12.455,1.64,0.574,0.246
-174.44,-84.729,-41.741,-0.82686,92.723,0.73665,25.226,2,1.66,0.581,0.249,-0.82686,1,12.477,1.66,0.581,0.249
-174.62,-84.792,-41.768,-0.82339,92.727,0.73704,25.271,2,1.68,0.588,0.252,-0.82339,1,12.498,1.68,0.588,0.252
-174.8,-84.855,-41.795,-0.81968,92.731,0.73743,25.317,2,1.7,0.595,0.255,-0.81968,1,12.52,1.7,0.595,0.255
-174.98,-84.918,-41.822,-0.81631,92.735,0.73781,25.363,2,1.72,0.602,0.258,-0.81631,1,12.541,1.72,0.602,0.258
-175.16,-84.981,-41.849,-0.81326,92.739,0.7382,25.41,2,1.74,0.609,0.261,-0.81326,1,12.562,1.74,0.609,0.261
-175.34,-85.044,-41.876,-0.81046,92.743,0.73859,25.456,2,1.76,0.616,0.264,-0.81046,1,12.584,1.76,0.616,0.264
-175.52,-85.107,-41.903,-0.80792,92.747,0.73897,25.503,2,1.78,0.623,0.267,-0.80792,1,12.605,1.78,0.623,0.267
-175.7,-85.17,-41.93,-0.80568,92.751,0.73936,25.55,2,1.8,0.63,0.27,-0.80568,1,12.627,1.8,0.63,0.27
-175.88,-85.233,-41.957,-0.80371,92.755,0.73974,25.596,2,1.82,0.637,0.273,-0.80371,1,12.648,1.82,0.637,0.273
-176.06,-85.296,-41.984,-0.80198,92.76,0.74012,25.643,2,1.84,0.644,0.276,-0.80198,1,12.669,1.84,0.644,0.276
-176.24,-85.359,-42.011,-0.79962,92.764,0.7405,25.689,2,1.86,0.651,0.279,-0.79962,1,12.691,1.86,0.651,0.279
-176.42,-85.422,-42.038,-0.79575,92.768,0.74089,25.736,2,1.88,0.658,0.282,-0.79575,1,12.712,1.88,0.658,0.282
-176.6,-85.485,-42.065,-0.79227,92.772,0.74128,25.782,2,1.9,0.665,0.285,-0.79227,1,12.734,1.9,0.665,0.285
-176.78,-85.548,-42.092,-0.78915,92.776,0.74167,25.829,2,1.92,0.672,0.288,-0.78915,1,12.755,1.92,0.672,0.288
-176.96,-85.611,-42.119,-0.78637,92.78,0.74205,25.875,2,1.94,0.679,0.291,-0.78637,1,12.776,1.94,0.679,0.291
-177.14,-85.674,-42.146,-0.78389,92.784,0.74244,25.922,2,1.96,0.686,0.294,-0.78389,1,12.798,1.96,0.686,0.294
-177.32,-85.737,-42.173,-0.78168,92.788,0.74283,25.968,2,1.98,0.693,0.297,-0.78168,1,12.819,1.98,0.693,0.297
-177.5,-85.8,-42.2,-0.77976,92.792,0.74321,26.014,2,2,0.7,0.3,-0.77976,1,12.841,2,0.7,0.3
-177.68,-85.863,-42.227,-0.7781,92.796,0.7436,26.06,2,2.02,0.707,0.303,-0.7781,1,12.862,2.02,0.707,0.303
-177.86,-85.926,-42.254,-0.77668,92.8,0.74398,26.106,2,2.04,0.714,0.306,-0.77668,1,12.883,2.04,0.714,0.306
-178.04,-85.989,-42.281,-0.77544,92.804,0.74437,26.152,2,2.06,0.721,0.309,-0.77544,1,12.905,2.06,0.721,0.309
-178.22,-86.052,-42.308,-0.77437,92.808,0.74476,26.198,2,2.08,0.728,0.312,-0.77437,1,12.926,2.08,0.728,0.312
-178.4,-86.115,-42.335,-0.77345,92.812,0.74515,26.244,2,2.1,0.735,0.315,-0.77345,1,12.948,2.1,0.735,0.315
-178.58,-86.178,-42.362,-0.77267,92.816,0.74554,26.29,2,2.12,0.742,0.318,-0.77267,1,12.969,2.12,0.742,0.318
-178.76,-86.241,-42.389,-0.77201,92.82,0.74592,26.336,2,2.14,0.749,0.321,-0.77201,1,12.99,2.14,0.749,0.321
-178.94,-86.304,-42.416,-0.77033,92.824,0.74631,26.382,2,2.16,0.756,0.324,-0.77033,1,13.012,2.16,0.756,0.324
-179.12,-86.367,-42.443,-0.7685,92.828,0.7467,26.429,2,2.18,0.763,0.327,-0.7685,1,13.033,2.18,0.763,0.327
-179.3,-86.43,-42.47,-0.7669,92.832,0.74708,26.476,2,2.2,0.77,0.33,-0.7669,1,13.055,2.2,0.77,0.33
-179.48,-86.493,-42.497,-0.7655,92.836,0.74747,26.523,2,2.22,0.777,0.333,-0.7655,1,13.076,2.22,0.777,0.333
-179.66,-86.556,-42.524,-0.76429,92.84,0.74785,26.569,2,2.24,0.784,0.336,-0.76429,1,13.097,2.24,0.784,0.336
-179.84,-86.619,-42.551,-0.76315,92.844,0.74824,26.616,2,2.26,0.791,0.339,-0.76315,1,13.119,2.26,0.791,0.339
-180.02,-86.682,-42.578,-0.76208,92.848,0.74863,26.662,2,2.28,0.798,0.342,-0.76208,1,13.14,2.28,0.798,0.342
-180.2,-86.745,-42.605,-0.76115,92.852,0.74902,26.708,2,2.3,0.805,0.345,-0.76115,1,13.162,2.3,0.805,0.345
-180.38,-86.808,-42.632,-0.76034,92.856,0.74941,26.754,2,2.32,0.812,0.348,-0.76034,1,13.183,2.32,0.812,0.348
-180.56,-86.871,-42.659,-0.75903,92.86,0.74979,26.8,2,2.34,0.819,0.351,-0.75903,1,13.204,2.34,0.819,0.351
-180.74,-86.934,-42.686,-0.75628,92.864,0.75018,26.846,2,2.36,0.826,0.354,-0.75628,1,13.226,2.36,0.826,0.354
-180.92,-86.997,-42.713,-0.75341,92.868,0.75057,26.893,2,2.38,0.833,0.357,-0.75341,1,13.247,2.38,0.833,0.357
-181.1,-87.06,-42.74,-0.75082,92.872,0.75097,26.94,2,2.4,0.84,0.36,-0.75082,1,13.269,2.4,0.84,0.36
-181.28,-87.123,-42.767,-0.74847,92.876,0.75136,26.987,2,2.42,0.847,0.363,-0.74847,1,13.29,2.42,0.847,0.363
-181.46,-87.186,-42.794,-0.74548,92.88,0.75176,27.034,2,2.44,0.854,0.366,-0.74548,1,13.311,2.44,0.854,0.366
-181.64,-87.249,-42.821,-0.74147,92.884,0.75215,27.081,2,2.46,0.861,0.369,-0.74147,1,13.333,2.46,0.861,0.369
-181.82,-87.312,-42.848,-0.73727,92.888,0.75254,27.127,2,2.48,0.868,0.372,-0.73727,1,13.354,2.48,0.868,0.372
-182,-87.375,-42.875,-0.73348,92.892,0.75293,27.174,2,2.5,0.875,0.375,-0.73348,1,13.376,2.5,0.875,0.375
-182.18,-87.438,-42.902,-0.73008,92.896,0.75332,27.22,2,2.52,0.882,0.378,-0.73008,1,13.397,2.52,0.882,0.378
-182.36,-87.501,-42.929,-0.72705,92.9,0.75371,27.266,2,2.54,0.889,0.381,-0.72705,1,13.418,2.54,0.889,0.381
-182.54,-87.564,-42.956,-0.72436,92.904,0.7541,27.313,2,2.56,0.896,0.384,-0.72436,1,13.44,2.56,0.896,0.384
-182.72,-87.627,-42.983,-0.72198,92.908,0.75449,27.359,2,2.58,0.903,0.387,-0.72198,1,13.461,2.58,0.903,0.387
-182.9,-87.69,-43.01,-0.71989,92.912,0.75488,27.405,2,2.6,0.91,0.39,-0.71989,1,13.483,2.6,0.91,0.39
-183.08,-87.753,-43.037,-0.71806,92.916,0.75527,27.452,2,2.62,0.917,0.393,-0.71806,1,13.504,2.62,0.917,0.393
-183.26,-87.816,-43.064,-0.71647,92.919,0.75566,27.498,2,2.64,0.924,0.396,-0.71647,1,13.525,2.64,0.924,0.396
-183.44,-87.879,-43.091,-0.71495,92.923,0.75605,27.545,2,2.66,0.931,0.399,-0.71495,1,13.547,2.66,0.931,0.399
-183.62,-87.942,-43.118,-0.71346,92.927,0.75644,27.591,2,2.68,0.938,0.402,-0.71346,1,13.568,2.68,0.938,0.402
-183.8,-88.005,-43.145,-0.71213,92.931,0.75683,27.637,2,2.7,0.945,0.405,-0.71213,1,13.59,2.7,0.945,0.405
-183.98,-88.068,-43.172,-0.71073,92.935,0.75722,27.684,2,2.72,0.952,0.408,-0.71073,1,13.611,2.72,0.952,0.408
-184.16,-88.131,-43.199,-0.709,92.939,0.75761,27.73,2,2.74,0.959,0.411,-0.709,1,13.632,2.74,0.959,0.411
-184.34,-88.194,-43.226,-0.70726,92.943,0.75801,27.776,2,2.76,0.966,0.414,-0.70726,1,13.654,2.76,0.966,0.414
-184.52,-88.257,-43.253,-0.70559,92.947,0.7584,27.823,2,2.78,0.973,0.417,-0.70559,1,13.675,2.78,0.973,0.417
-184.7,-88.32,-43.28,-0.7042,92.951,0.7588,27.869,2,2.8,0.98,0.42,-0.7042,1,13.697,2.8,0.98,0.42
-184.88,-88.383,-43.307,-0.70306,92.955,0.75919,27.915,2,2.82,0.987,0.423,-0.70306,1,13.718,2.82,0.987,0.423
-185.06,-88.446,-43.334,-0.70215,92.959,0.75958,27.962,2,2.84,0.994,0.426,-0.70215,1,13.739,2.84,0.994,0.426
-185.24,-88.509,-43.361,-0.70144,92.963,0.75997,28.008,2,2.86,1.001,0.429,-0.70144,1,13.761,2.86,1.001,0.429
-185.42,-88.572,-43.388,-0.70091,92.967,0.76036,28.054,2,2.88,1.008,0.432,-0.70091,1,13.782,2.88,1.008,0.432
-185.6,-88.635,-43.415,-0.70052,92.97,0.76076,28.101,2,2.9,1.015,0.435,-0.70052,1,13.804,2.9,1.015,0.435
-185.78,-88.698,-43.442,-0.70027,92.974,0.76115,28.147,2,2.92,1.022,0.438,-0.70027,1,13.825,2.92,1.022,0.438
-185.96,-88.761,-43.469,-0.70011,92.978,0.76154,28.193,2,2.94,1.029,0.441,-0.70011,1,13.846,2.94,1.029,0.441
-186.14,-88.824,-43.496,-0.69954,92.982,0.76193,28.24,2,2.96,1.036,0.444,-0.69954,1,13.868,2.96,1.036,0.444
-186.32,-88.887,-43.523,-0.69851,92.986,0.76233,28.286,2,2.98,1.043,0.447,-0.69851,1,13.889,2.98,1.043,0.447
-186.5,-88.95,-43.55,-0.6975,92.99,0.76272,28.332,2,3,1.05,0.45,-0.6975,1,13.911,3,1.05,0.45
-186.68,-89.013,-43.577,-0.6929,92.994,0.76312,28.379,2,3.02,1.057,0.453,-0.6929,1,13.932,3.02,1.057,0.453
-186.86,-89.076,-43.604,-0.6886,92.998,0.76351,28.425,2,3.04,1.064,0.456,-0.6886,1,13.953,3.04,1.064,0.456
-187.04,-89.139,-43.631,-0.68423,93.002,0.76391,28.472,2,3.06,1.071,0.459,-0.68423,1,13.975,3.06,1.071,0.459
-187.22,-89.202,-43.658,-0.67989,93.005,0.76431,28.518,2,3.08,1.078,0.462,-0.67989,1,13.996,3.08,1.078,0.462
-187.4,-89.265,-43.685,-0.67597,93.009,0.76471,28.565,2,3.1,1.085,0.465,-0.67597,1,14.018,3.1,1.085,0.465
-187.58,-89.328,-43.712,-0.67245,93.013,0.76511,28.611,2,3.12,1.092,0.468,-0.67245,1,14.039,3.12,1.092,0.468
-187.76,-89.391,-43.739,-0.6693,93.017,0.76551,28.658,2,3.14,1.099,0.471,-0.6693,1,14.06,3.14,1.099,0.471
-187.94,-89.454,-43.766,-0.66649,93.021,0.76591,28.704,2,3.16,1.106,0.474,-0.66649,1,14.082,3.16,1.106,0.474
-188.12,-89.517,-43.793,-0.664,93.025,0.76631,28.75,2,3.18,1.113,0.477,-0.664,1,14.103,3.18,1.113,0.477
-188.3,-89.58,-43.82,-0.6618,93.029,0.76671,28.796,2,3.2,1.12,0.48,-0.6618,1,14.125,3.2,1.12,0.48
-188.48,-89.643,-43.847,-0.65987,93.033,0.76711,28.842,2,3.22,1.127,0.483,-0.65987,1,14.146,3.22,1.127,0.483
-188.66,-89.706,-43.874,-0.65818,93.037,0.7675,28.888,2,3.24,1.134,0.486,-0.65818,1,14.167,3.24,1.134,0.486
-188.84,-89.769,-43.901,-0.65636,93.04,0.7679,28.934,2,3.26,1.141,0.489,-0.65636,1,14.189,3.26,1.141,0.489
-189.02,-89.832,-43.928,-0.65434,93.044,0.7683,28.98,2,3.28,1.148,0.492,-0.65434,1,14.21,3.28,1.148,0.492
-189.2,-89.895,-43.955,-0.65182,93.048,0.76869,29.026,2,3.3,1.155,0.495,-0.65182,1,14.232,3.3,1.155,0.495
-189.38,-89.958,-43.982,-0.6493,93.052,0.76909,29.073,2,3.32,1.162,0.498,-0.6493,1,14.253,3.32,1.162,0.498
-189.56,-90.021,-44.009,-0.64704,93.056,0.76949,29.119,2,3.34,1.169,0.501,-0.64704,1,14.274,3.34,1.169,0.501
-189.74,-90.084,-44.036,-0.64491,93.06,0.76989,29.166,2,3.36,1.176,0.504,-0.64491,1,14.296,3.36,1.176,0.504
-189.92,-90.147,-44.063,-0.64294,93.064,0.77028,29.212,2,3.38,1.183,0.507,-0.64294,1,14.317,3.38,1.183,0.507
-190.1,-90.21,-44.09,-0.64126,93.067,0.77068,29.258,2,3.4,1.19,0.51,-0.64126,1,14.339,3.4,1.19,0.51
-190.28,-90.273,-44.117,-0.63983,93.071,0.77108,29.305,2,3.42,1.197,0.513,-0.63983,1,14.36,3.42,1.197,0.513
-190.46,-90.336,-44.144,-0.63863,93.075,0.77148,29.351,2,3.44,1.204,0.516,-0.63863,1,14.381,3.44,1.204,0.516
-190.64,-90.399,-44.171,-0.63763,93.079,0.77188,29.397,2,3.46,1.211,0.519,-0.63763,1,14.403,3.46,1.211,0.519
-190.82,-90.462,-44.198,-0.63682,93.083,0.77228,29.443,2,3.48,1.218,0.522,-0.63682,1,14.424,3.48,1.218,0.522
-191,-90.525,-44.225,-0.63616,93.087,0.77268,29.49,2,3.5,1.225,0.525,-0.63616,1,14.446,3.5,1.225,0.525
-191.18,-90.588,-44.252,-0.63563,93.09,0.77308,29.536,2,3.52,1.232,0.528,-0.63563,1,14.467,3.52,1.232,0.528
-191.36,-90.651,-44.279,-0.63521,93.094,0.77347,29.583,2,3.54,1.239,0.531,-0.63521,1,14.488,3.54,1.239,0.531
-191.54,-90.714,-44.306,-0.63474,93.098,0.77387,29.63,2,3.56,1.246,0.534,-0.63474,1,14.51,3.56,1.246,0.534
-191.72,-90.777,-44.333,-0.63367,93.102,0.77427,29.676,2,3.58,1.253,0.537,-0.63367,1,14.531,3.58,1.253,0.537
-191.9,-90.84,-44.36,-0.63193,93.106,0.77468,29.723,2,3.6,1.26,0.54,-0.63193,1,14.553,3.6,1.26,0.54
-192.08,-90.903,-44.387,-0.63033,93.109,0.77508,29.769,2,3.62,1.267,0.543,-0.63033,1,14.574,3.62,1.267,0.543
-192.26,-90.966,-44.414,-0.62884,93.113,0.77548,29.816,2,3.64,1.274,0.546,-0.62884,1,14.595,3.64,1.274,0.546
-192.44,-91.029,-44.441,-0.62686,93.117,0.77588,29.862,2,3.66,1.281,0.549,-0.62686,1,14.617,3.66,1.281,0.549
-192.62,-91.092,-44.468,-0.62339,93.121,0.77628,29.909,2,3.68,1.288,0.552,-0.62339,1,14.638,3.68,1.288,0.552
-192.8,-91.155,-44.495,-0.61968,93.125,0.77668,29.955,2,3.7,1.295,0.555,-0.61968,1,14.66,3.7,1.295,0.555
-192.98,-91.218,-44.522,-0.61631,93.129,0.77708,30.002,2,3.72,1.302,0.558,-0.61631,1,14.681,3.72,1.302,0.558
-193.16,-91.281,-44.549,-0.61326,93.132,0.77749,30.049,2,3.74,1.309,0.561,-0.61326,1,14.702,3.74,1.309,0.561
-193.34,-91.344,-44.576,-0.61046,93.136,0.77789,30.095,2,3.76,1.316,0.564,-0.61046,1,14.724,3.76,1.316,0.564
-193.52,-91.407,-44.603,-0.60792,93.14,0.77829,30.142,2,3.78,1.323,0.567,-0.60792,1,14.745,3.78,1.323,0.567
-193.7,-91.47,-44.63,-0.60568,93.144,0.77869,30.188,2,3.8,1.33,0.57,-0.60568,1,14.767,3.8,1.33,0.57
-193.88,-91.533,-44.657,-0.60371,93.148,0.77909,30.235,2,3.82,1.337,0.573,-0.60371,1,14.788,3.82,1.337,0.573
-194.06,-91.596,-44.684,-0.60198,93.151,0.77949,30.282,2,3.84,1.344,0.576,-0.60198,1,14.809,3.84,1.344,0.576
-194.24,-91.659,-44.711,-0.59962,93.155,0.7799,30.328,2,3.86,1.351,0.579,-0.59962,1,14.831,3.86,1.351,0.579
-194.42,-91.722,-44.738,-0.59575,93.159,0.7803,30.374,2,3.88,1.358,0.582,-0.59575,1,14.852,3.88,1.358,0.582
-194.6,-91.785,-44.765,-0.59227,93.163,0.7807,30.42,2,3.9,1.365,0.585,-0.59227,1,14.874,3.9,1.365,0.585
-194.78,-91.848,-44.792,-0.58915,93.167,0.78111,30.467,2,3.92,1.372,0.588,-0.58915,1,14.895,3.92,1.372,0.588
-194.96,-91.911,-44.819,-0.58637,93.17,0.78151,30.513,2,3.94,1.379,0.591,-0.58637,1,14.916,3.94,1.379,0.591
-195.14,-91.974,-44.846,-0.58389,93.174,0.78192,30.56,2,3.96,1.386,0.594,-0.58389,1,14.938,3.96,1.386,0.594
-195.32,-92.037,-44.873,-0.58168,93.178,0.78232,30.606,2,3.98,1.393,0.597,-0.58168,1,14.959,3.98,1.393,0.597
-195.5,-92.1,-44.9,-0.57976,93.182,0.78272,30.653,2,4,1.4,0.6,-0.57976,1,14.981,4,1.4,0.6
-195.68,-92.163,-44.927,-0.5781,93.185,0.78312,30.7,2,4.02,1.407,0.603,-0.5781,1,15.002,4.02,1.407,0.603
-195.86,-92.226,-44.954,-0.57668,93.189,0.78353,30.747,2,4.04,1.414,0.606,-0.57668,1,15.023,4.04,1.414,0.606
-196.04,-92.289,-44.981,-0.57544,93.193,0.78393,30.793,2,4.06,1.421,0.609,-0.57544,1,15.045,4.06,1.421,0.609
-196.22,-92.352,-45.008,-0.57437,93.197,0.78434,30.839,2,4.08,1.428,0.612,-0.57437,1,15.066,4.08,1.428,0.612
-196.4,-92.415,-45.035,-0.57345,93.2,0.78475,30.885,2,4.1,1.435,0.615,-0.57345,1,15.088,4.1,1.435,0.615
-196.58,-92.478,-45.062,-0.57267,93.204,0.78515,30.931,2,4.12,1.442,0.618,-0.57267,1,15.109,4.12,1.442,0.618
-196.76,-92.541,-45.089,-0.57201,93.208,0.78556,30.977,2,4.14,1.449,0.621,-0.57201,1,15.13,4.14,1.449,0.621
-196.94,-92.604,-45.116,-0.57033,93.212,0.78596,31.023,2,4.16,1.456,0.624,-0.57033,1,15.152,4.16,1.456,0.624
-197.12,-92.667,-45.143,-0.5685,93.216,0.78637,31.07,2,4.18,1.463,0.627,-0.5685,1,15.173,4.18,1.463,0.627
-197.3,-92.73,-45.17,-0.5669,93.219,0.78678,31.117,2,4.2,1.47,0.63,-0.5669,1,15.195,4.2,1.47,0.63
-197.48,-92.793,-45.197,-0.5655,93.223,0.78718,31.164,2,4.22,1.477,0.633,-0.5655,1,15.216,4.22,1.477,0.633
-197.66,-92.856,-45.224,-0.56429,93.227,0.78759,31.21,2,4.24,1.484,0.636,-0.56429,1,15.237,4.24,1.484,0.636
-197.84,-92.919,-45.251,-0.56315,93.231,0.78799,31.257,2,4.26,1.491,0.639,-0.56315,1,15.259,4.26,1.491,0.639
-198.02,-92.982,-45.278,-0.56208,93.234,0.7884,31.303,2,4.28,1.498,0.642,-0.56208,1,15.28,4.28,1.498,0.642
-198.2,-93.045,-45.305,-0.56115,93.238,0.78881,31.35,2,4.3,1.505,0.645,-0.56115,1,15.302,4.3,1.505,0.645
-198.38,-93.108,-45.332,-0.56034,93.242,0.78922,31.396,2,4.32,1.512,0.648,-0.56034,1,15.323,4.32,1.512,0.648
-198.56,-93.171,-45.359,-0.55903,93.245,0.78963,31.443,2,4.34,1.519,0.651,-0.55903,1,15.344,4.34,1.519,0.651
-198.74,-93.234,-45.386,-0.55628,93.249,0.79004,31.49,2,4.36,1.526,0.654,-0.55628,1,15.366,4.36,1.526,0.654
-198.92,-93.297,-45.413,-0.55341,93.253,0.79045,31.537,2,4.38,1.533,0.657,-0.55341,1,15.387,4.38,1.533,0.657
-199.1,-93.36,-45.44,-0.55082,93.257,0.79086,31.584,2,4.4,1.54,0.66,-0.55082,1,15.409,4.4,1.54,0.66
-199.28,-93.423,-45.467,-0.54847,93.26,0.79127,31.63,2,4.42,1.547,0.663,-0.54847,1,15.43,4.42,1.547,0.663
-199.46,-93.486,-45.494,-0.54548,93.264,0.79168,31.677,2,4.44,1.554,0.666,-0.54548,1,15.451,4.44,1.554,0.666
-199.64,-93.549,-45.521,-0.54147,93.268,0.79209,31.724,2,4.46,1.561,0.669,-0.54147,1,15.473,4.46,1.561,0.669
-199.82,-93.612,-45.548,-0.53727,93.272,0.7925,31.77,2,4.48,1.568,0.672,-0.53727,1,15.494,4.48,1.568,0.672
-200,-93.675,-45.575,-0.53348,93.275,0.7929,31.816,2,4.5,1.575,0.675,-0.53348,1,15.516,4.5,1.575,0.675
-200.18,-93.738,-45.602,-0.53008,93.279,0.79331,31.863,2,4.52,1.582,0.678,-0.53008,1,15.537,4.52,1.582,0.678
-200.36,-93.801,-45.629,-0.52705,93.283,0.79372,31.909,2,4.54,1.589,0.681,-0.52705,1,15.558,4.54,1.589,0.681
-200.54,-93.864,-45.656,-0.52436,93.287,0.79413,31.956,2,4.56,1.596,0.684,-0.52436,1,15.58,4.56,1.596,0.684
-200.72,-93.927,-45.683,-0.52198,93.29,0.79455,32.003,2,4.58,1.603,0.687,-0.52198,1,15.601,4.58,1.603,0.687
-200.9,-93.99,-45.71,-0.51989,93.294,0.79496,32.049,2,4.6,1.61,0.69,-0.51989,1,15.623,4.6,1.61,0.69
-201.08,-94.053,-45.737,-0.51806,93.298,0.79537,32.096,2,4.62,1.617,0.693,-0.51806,1,15.644,4.62,1.617,0.693
-201.26,-94.116,-45.764,-0.51647,93.301,0.79579,32.143,2,4.64,1.624,0.696,-0.51647,1,15.665,4.64,1.624,0.696
-201.44,-94.179,-45.791,-0.51495,93.305,0.7962,32.189,2,4.66,1.631,0.699,-0.51495,1,15.687,4.66,1.631,0.699
-201.62,-94.242,-45.818,-0.51346,93.309,0.79661,32.236,2,4.68,1.638,0.702,-0.51346,1,15.708,4.68,1.638,0.702
-201.8,-94.305,-45.845,-0.51213,93.313,0.79702,32.282,2,4.7,1.645,0.705,-0.51213,1,15.73,4.7,1.645,0.705
-201.98,-94.368,-45.872,-0.51073,93.316,0.79743,32.328,2,4.72,1.652,0.708,-0.51073,1,15.751,4.72,1.652,0.708
-202.16,-94.431,-45.899,-0.509,93.32,0.79784,32.375,2,4.74,1.659,0.711,-0.509,1,15.772,4.74,1.659,0.711
-202.34,-94.494,-45.926,-0.50726,93.324,0.79826,32.422,2,4.76,1.666,0.714,-0.50726,1,15.794,4.76,1.666,0.714
-202.52,-94.557,-45.953,-0.50559,93.327,0.79867,32.469,2,4.78,1.673,0.717,-0.50559,1,15.815,4.78,1.673,0.717
-202.7,-94.62,-45.98,-0.5042,93.331,0.79908,32.515,2,4.8,1.68,0.72,-0.5042,1,15.837,4.8,1.68,0.72
-202.88,-94.683,-46.007,-0.50306,93.335,0.79949,32.562,2,4.82,1.687,0.723,-0.50306,1,15.858,4.82,1.687,0.723
-203.06,-94.746,-46.034,-0.50215,93.338,0.79991,32.608,2,4.84,1.694,0.726,-0.50215,1,15.879,4.84,1.694,0.726
-203.24,-94.809,-46.061,-0.50144,93.342,0.80032,32.655,2,4.86,1.701,0.729,-0.50144,1,15.901,4.86,1.701,0.729
-203.42,-94.872,-46.088,-0.50091,93.346,0.80074,32.702,2,4.88,1.708,0.732,-0.50091,1,15.922,4.88,1.708,0.732
-203.6,-94.935,-46.115,-0.50052,93.35,0.80115,32.748,2,4.9,1.715,0.735,-0.50052,1,15.944,4.9,1.715,0.735
-203.78,-94.998,-46.142,-0.50027,93.353,0.80157,32.795,2,4.92,1.722,0.738,-0.50027,1,15.965,4.92,1.722,0.738
-203.96,-95.061,-46.169,-0.50011,93.357,0.80199,32.842,2,4.94,1.729,0.741,-0.50011,1,15.986,4.94,1.729,0.741
-204.14,-95.124,-46.196,-0.49954,93.361,0.80241,32.889,2,4.96,1.736,0.744,-0.49954,1,16.008,4.96,1.736,0.744
-204.32,-95.187,-46.223,-0.49851,93.364,0.80282,32.936,2,4.98,1.743,0.747,-0.49851,1,16.029,4.98,1.743,0.747
-204.5,-95.25,-46.25,-0.4975,93.368,0.80323,32.982,2,5,1.75,0.75,-0.4975,1,16.051,5,1.75,0.75
-204.68,-95.313,-46.277,-0.4929,93.372,0.80364,33.03,2,5.02,1.757,0.753,-0.4929,1,16.072,5.02,1.757,0.753
-204.86,-95.376,-46.304,-0.4886,93.375,0.80405,33.077,2,5.04,1.764,0.756,-0.4886,1,16.094,5.04,1.764,0.756
-205.04,-95.439,-46.331,-0.48423,93.379,0.80447,33.123,2,5.06,1.771,0.759,-0.48423,1,16.115,5.06,1.771,0.759
-205.22,-95.502,-46.358,-0.47989,93.383,0.80489,33.17,2,5.08,1.778,0.762,-0.47989,1,16.136,5.08,1.778,0.762
-205.4,-95.565,-46.385,-0.47597,93.386,0.80531,33.216,2,5.1,1.785,0.765,-0.47597,1,16.158,5.1,1.785,0.765
-205.58,-95.628,-46.412,-0.47245,93.39,0.80573,33.263,2,5.12,1.792,0.768,-0.47245,1,16.179,5.12,1.792,0.768
-205.76,-95.691,-46.439,-0.4693,93.394,0.80614,33.31,2,5.14,1.799,0.771,-0.4693,1,16.201,5.14,1.799,0.771
-205.94,-95.754,-46.466,-0.46649,93.397,0.80656,33.357,2,5.16,1.806,0.774,-0.46649,1,16.222,5.16,1.806,0.774
-206.12,-95.817,-46.493,-0.464,93.401,0.80698,33.404,2,5.18,1.813,0.777,-0.464,1,16.243,5.18,1.813,0.777
-206.3,-95.88,-46.52,-0.4618,93.405,0.8074,33.45,2,5.2,1.82,0.78,-0.4618,1,16.265,5.2,1.82,0.78
-206.48,-95.943,-46.547,-0.45987,93.408,0.80782,33.497,2,5.22,1.827,0.783,-0.45987,1,16.286,5.22,1.827,0.783
-206.66,-96.006,-46.574,-0.45818,93.412,0.80824,33.543,2,5.24,1.834,0.786,-0.45818,1,16.308,5.24,1.834,0.786
-206.84,-96.069,-46.601,-0.45636,93.416,0.80865,33.59,2,5.26,1.841,0.789,-0.45636,1,16.329,5.26,1.841,0.789
-207.02,-96.132,-46.628,-0.45434,93.419,0.80907,33.637,2,5.28,1.848,0.792,-0.45434,1,16.35,5.28,1.848,0.792
-207.2,-96.195,-46.655,-0.45182,93.423,0.8095,33.684,2,5.3,1.855,0.795,-0.45182,1,16.372,5.3,1.855,0.795
-207.38,-96.258,-46.682,-0.4493,93.427,0.80992,33.732,2,5.32,1.862,0.798,-0.4493,1,16.393,5.32,1.862,0.798
-207.56,-96.321,-46.709,-0.44704,93.43,0.81035,33.779,2,5.34,1.869,0.801,-0.44704,1,16.415,5.34,1.869,0.801
-207.74,-96.384,-46.736,-0.44491,93.434,0.81077,33.826,2,5.36,1.876,0.804,-0.44491,1,16.436,5.36,1.876,0.804
-207.92,-96.447,-46.763,-0.44294,93.437,0.81119,33.873,2,5.38,1.883,0.807,-0.44294,1,16.457,5.38,1.883,0.807
-208.1,-96.51,-46.79,-0.44126,93.441,0.81161,33.919,2,5.4,1.89,0.81,-0.44126,1,16.479,5.4,1.89,0.81
-208.28,-96.573,-46.817,-0.43983,93.445,0.81203,33.965,2,5.42,1.897,0.813,-0.43983,1,16.5,5.42,1.897,0.813
-208.46,-96.636,-46.844,-0.43863,93.448,0.81244,34.012,2,5.44,1.904,0.816,-0.43863,1,16.522,5.44,1.904,0.816
-208.64,-96.699,-46.871,-0.43763,93.452,0.81286,34.059,2,5.46,1.911,0.819,-0.43763,1,16.543,5.46,1.911,0.819
-208.82,-96.762,-46.898,-0.43682,93.456,0.81328,34.105,2,5.48,1.918,0.822,-0.43682,1,16.564,5.48,1.918,0.822
-209,-96.825,-46.925,-0.43616,93.459,0.81371,34.152,2,5.5,1.925,0.825,-0.43616,1,16.586,5.5,1.925,0.825
-209.18,-96.888,-46.952,-0.43563,93.463,0.81413,34.198,2,5.52,1.932,0.828,-0.43563,1,16.607,5.52,1.932,0.828
-209.36,-96.951,-46.979,-0.43521,93.467,0.81455,34.245,2,5.54,1.939,0.831,-0.43521,1,16.629,5.54,1.939,0.831
-209.54,-97.014,-47.006,-0.43474,93.47,0.81497,34.291,2,5.56,1.946,0.834,-0.43474,1,16.65,5.56,1.946,0.834
-209.72,-97.077,-47.033,-0.43367,93.474,0.81539,34.339,2,5.58,1.953,0.837,-0.43367,1,16.671,5.58,1.953,0.837
-209.9,-97.14,-47.06,-0.43193,93.477,0.81581,34.386,2,5.6,1.96,0.84,-0.43193,1,16.693,5.6,1.96,0.84
-210.08,-97.203,-47.087,-0.43033,93.481,0.81623,34.433,2,5.62,1.967,0.843,-0.43033,1,16.714,5.62,1.967,0.843
-210.26,-97.266,-47.114,-0.42884,93.485,0.81665,34.481,2,5.64,1.974,0.846,-0.42884,1,16.736,5.64,1.974,0.846
-210.44,-97.329,-47.141,-0.42686,93.488,0.81708,34.528,2,5.66,1.981,0.849,-0.42686,1,16.757,5.66,1.981,0.849
-210.62,-97.392,-47.168,-0.42339,93.492,0.81751,34.575,2,5.68,1.988,0.852,-0.42339,1,16.778,5.68,1.988,0.852
-210.8,-97.455,-47.195,-0.41968,93.495,0.81794,34.621,2,5.7,1.995,0.855,-0.41968,1,16.8,5.7,1.995,0.855
-210.98,-97.518,-47.222,-0.41631,93.499,0.81837,34.668,2,5.72,2.002,0.858,-0.41631,1,16.821,5.72,2.002,0.858
-211.16,-97.581,-47.249,-0.41326,93.503,0.8188,34.715,2,5.74,2.009,0.861,-0.41326,1,16.843,5.74,2.009,0.861
-211.34,-97.644,-47.276,-0.41046,93.506,0.81922,34.762,2,5.76,2.016,0.864,-0.41046,1,16.864,5.76,2.016,0.864
-211.52,-97.707,-47.303,-0.40792,93.51,0.81965,34.809,2,5.78,2.023,0.867,-0.40792,1,16.885,5.78,2.023,0.867
-211.7,-97.77,-47.33,-0.40568,93.513,0.82007,34.855,2,5.8,2.03,0.87,-0.40568,1,16.907,5.8,2.03,0.87
-211.88,-97.833,-47.357,-0.40371,93.517,0.8205,34.902,2,5.82,2.037,0.873,-0.40371,1,16.928,5.82,2.037,0.873
-212.06,-97.896,-47.384,-0.40198,93.521,0.82092,34.949,2,5.84,2.044,0.876,-0.40198,1,16.95,5.84,2.044,0.876
-212.24,-97.959,-47.411,-0.39962,93.524,0.82134,34.996,2,5.86,2.051,0.879,-0.39962,1,16.971,5.86,2.051,0.879
-212.42,-98.022,-47.438,-0.39575,93.528,0.82177,35.043,2,5.88,2.058,0.882,-0.39575,1,16.992,5.88,2.058,0.882
-212.6,-98.085,-47.465,-0.39227,93.531,0.8222,35.091,2,5.9,2.065,0.885,-0.39227,1,17.014,5.9,2.065,0.885
-212.78,-98.148,-47.492,-0.38915,93.535,0.82262,35.139,2,5.92,2.072,0.888,-0.38915,1,17.035,5.92,2.072,0.888
-212.96,-98.211,-47.519,-0.38637,93.539,0.82305,35.186,2,5.94,2.079,0.891,-0.38637,1,17.057,5.94,2.079,0.891
-213.14,-98.274,-47.546,-0.38389,93.542,0.82348,35.233,2,5.96,2.086,0.894,-0.38389,1,17.078,5.96,2.086,0.894
-213.32,-98.337,-47.573,-0.38168,93.546,0.82391,35.28,2,5.98,2.093,0.897,-0.38168,1,17.099,5.98,2.093,0.897
-213.5,-98.4,-47.6,-0.37976,93.549,0.82434,35.327,2,6,2.1,0.9,-0.37976,1,17.121,6,2.1,0.9
-213.68,-98.463,-47.627,-0.3781,93.553,0.82477,35.374,2,6.02,2.107,0.903,-0.3781,1,17.142,6.02,2.107,0.903
-213.86,-98.526,-47.654,-0.37668,93.556,0.8252,35.421,2,6.04,2.114,0.906,-0.37668,1,17.164,6.04,2.114,0.906
-214.04,-98.589,-47.681,-0.37544,93.56,0.82562,35.468,2,6.06,2.121,0.909,-0.37544,1,17.185,6.06,2.121,0.909
-214.22,-98.652,-47.708,-0.37437,93.564,0.82605,35.515,2,6.08,2.128,0.912,-0.37437,1,17.206,6.08,2.128,0.912
-214.4,-98.715,-47.735,-0.37345,93.567,0.82648,35.562,2,6.1,2.135,0.915,-0.37345,1,17.228,6.1,2.135,0.915
-214.58,-98.778,-47.762,-0.37267,93.571,0.82691,35.608,2,6.12,2.142,0.918,-0.37267,1,17.249,6.12,2.142,0.918
-214.76,-98.841,-47.789,-0.37201,93.574,0.82734,35.655,2,6.14,2.149,0.921,-0.37201,1,17.271,6.14,2.149,0.921
-214.94,-98.904,-47.816,-0.37033,93.578,0.82778,35.702,2,6.16,2.156,0.924,-0.37033,1,17.292,6.16,2.156,0.924
-215.12,-98.967,-47.843,-0.3685,93.581,0.82821,35.749,2,6.18,2.163,0.927,-0.3685,1,17.313,6.18,2.163,0.927
-215.3,-99.03,-47.87,-0.3669,93.585,0.82864,35.795,2,6.2,2.17,0.93,-0.3669,1,17.335,6.2,2.17,0.93
-215.48,-99.093,-47.897,-0.3655,93.588,0.82906,35.842,2,6.22,2.177,0.933,-0.3655,1,17.356,6.22,2.177,0.933
-215.66,-99.156,-47.924,-0.36429,93.592,0.82949,35.889,2,6.24,2.184,0.936,-0.36429,1,17.378,6.24,2.184,0.936
-215.84,-99.219,-47.951,-0.36315,93.596,0.82992,35.936,2,6.26,2.191,0.939,-0.36315,1,17.399,6.26,2.191,0.939
-216.02,-99.282,-47.978,-0.36208,93.599,0.83036,35.983,2,6.28,2.198,0.942,-0.36208,1,17.42,6.28,2.198,0.942
-216.2,-99.345,-48.005,-0.36115,93.603,0.8308,36.03,2,6.3,2.205,0.945,-0.36115,1,17.442,6.3,2.205,0.945
-216.38,-99.408,-48.032,-0.36034,93.606,0.83123,36.077,2,6.32,2.212,0.948,-0.36034,1,17.463,6.32,2.212,0.948
-216.56,-99.471,-48.059,-0.35903,93.61,0.83167,36.124,2,6.34,2.219,0.951,-0.35903,1,17.485,6.34,2.219,0.951
-216.74,-99.534,-48.086,-0.35628,93.613,0.83211,36.171,2,6.36,2.226,0.954,-0.35628,1,17.506,6.36,2.226,0.954
-216.92,-99.597,-48.113,-0.35341,93.617,0.83254,36.217,2,6.38,2.233,0.957,-0.35341,1,17.527,6.38,2.233,0.957
-217.1,-99.66,-48.14,-0.35082,93.62,0.83297,36.264,2,6.4,2.24,0.96,-0.35082,1,17.549,6.4,2.24,0.96
-217.28,-99.723,-48.167,-0.34847,93.624,0.8334,36.311,2,6.42,2.247,0.963,-0.34847,1,17.57,6.42,2.247,0.963
-217.46,-99.786,-48.194,-0.34548,93.628,0.83383,36.358,2,6.44,2.254,0.966,-0.34548,1,17.592,6.44,2.254,0.966
-217.64,-99.849,-48.221,-0.34147,93.631,0.83426,36.406,2,6.46,2.261,0.969,-0.34147,1,17.613,6.46,2.261,0.969
-217.82,-99.912,-48.248,-0.33727,93.635,0.8347,36.454,2,6.48,2.268,0.972,-0.33727,1,17.634,6.48,2.268,0.972
-218,-99.975,-48.275,-0.33348,93.638,0.83513,36.501,2,6.5,2.275,0.975,-0.33348,1,17.656,6.5,2.275,0.975
-218.18,-100.04,-48.302,-0.33008,93.642,0.83557,36.548,2,6.52,2.282,0.978,-0.33008,1,17.677,6.52,2.282,0.978
-218.36,-100.1,-48.329,-0.32705,93.645,0.83601,36.596,2,6.54,2.289,0.981,-0.32705,1,17.699,6.54,2.289,0.981
-218.54,-100.16,-48.356,-0.32436,93.649,0.83645,36.643,2,6.56,2.296,0.984,-0.32436,1,17.72,6.56,2.296,0.984
-218.72,-100.23,-48.383,-0.32198,93.652,0.83689,36.689,2,6.58,2.303,0.987,-0.32198,1,17.741,6.58,2.303,0.987
-218.9,-100.29,-48.41,-0.31989,93.656,0.83733,36.736,2,6.6,2.31,0.99,-0.31989,1,17.763,6.6,2.31,0.99
-219.08,-100.35,-48.437,-0.31806,93.659,0.83777,36.783,2,6.62,2.317,0.993,-0.31806,1,17.784,6.62,2.317,0.993
-219.26,-100.42,-48.464,-0.31647,93.663,0.83821,36.829,2,6.64,2.324,0.996,-0.31647,1,17.806,6.64,2.324,0.996
-219.44,-100.48,-48.491,-0.31495,93.666,0.83864,36.876,2,6.66,2.331,0.999,-0.31495,1,17.827,6.66,2.331,0.999
-219.62,-100.54,-48.518,-0.31346,93.67,0.83907,36.923,2,6.68,2.338,1.002,-0.31346,1,17.848,6.68,2.338,1.002
-219.8,-100.6,-48.545,-0.31213,93.674,0.83951,36.969,2,6.7,2.345,1.005,-0.31213,1,17.87,6.7,2.345,1.005
-219.98,-100.67,-48.572,-0.31073,93.677,0.83994,37.016,2,6.72,2.352,1.008,-0.31073,1,17.891,6.72,2.352,1.008
-220.16,-100.73,-48.599,-0.309,93.681,0.84038,37.063,2,6.74,2.359,1.011,-0.309,1,17.913,6.74,2.359,1.011
-220.34,-100.79,-48.626,-0.30726,93.684,0.84082,37.11,2,6.76,2.366,1.014,-0.30726,1,17.934,6.76,2.366,1.014
-220.52,-100.86,-48.653,-0.30559,93.688,0.84126,37.156,2,6.78,2.373,1.017,-0.30559,1,17.955,6.78,2.373,1.017
-220.7,-100.92,-48.68,-0.3042,93.691,0.8417,37.203,2,6.8,2.38,1.02,-0.3042,1,17.977,6.8,2.38,1.02
-220.88,-100.98,-48.707,-0.30306,93.695,0.84214,37.25,2,6.82,2.387,1.023,-0.30306,1,17.998,6.82,2.387,1.023
-221.06,-101.05,-48.734,-0.30215,93.698,0.84258,37.296,2,6.84,2.394,1.026,-0.30215,1,18.02,6.84,2.394,1.026
-221.24,-101.11,-48.761,-0.30144,93.702,0.84303,37.343,2,6.86,2.401,1.029,-0.30144,1,18.041,6.86,2.401,1.029
-221.42,-101.17,-48.788,-0.30091,93.705,0.84347,37.389,2,6.88,2.408,1.032,-0.30091,1,18.062,6.88,2.408,1.032
-221.6,-101.23,-48.815,-0.30052,93.709,0.84391,37.435,2,6.9,2.415,1.035,-0.30052,1,18.084,6.9,2.415,1.035
-221.78,-101.3,-48.842,-0.30027,93.712,0.84435,37.481,2,6.92,2.422,1.038,-0.30027,1,18.105,6.92,2.422,1.038
-221.96,-101.36,-48.869,-0.30011,93.716,0.84479,37.526,2,6.94,2.429,1.041,-0.30011,1,18.127,6.94,2.429,1.041
-222.14,-101.42,-48.896,-0.29954,93.719,0.84523,37.572,2,6.96,2.436,1.044,-0.29954,1,18.148,6.96,2.436,1.044
-222.32,-101.49,-48.923,-0.29851,93.723,0.84566,37.619,2,6.98,2.443,1.047,-0.29851,1,18.169,6.98,2.443,1.047
-222.5,-101.55,-48.95,-0.2975,93.726,0.8461,37.665,2,7,2.45,1.05,-0.2975,1,18.191,7,2.45,1.05
-222.68,-101.61,-48.977,-0.2929,93.73,0.84654,37.712,2,7.02,2.457,1.053,-0.2929,1,18.212,7.02,2.457,1.053
-222.86,-101.68,-49.004,-0.2886,93.733,0.84698,37.759,2,7.04,2.464,1.056,-0.2886,1,18.234,7.04,2.464,1.056
-223.04,-101.74,-49.031,-0.28423,93.737,0.84743,37.805,2,7.06,2.471,1.059,-0.28423,1,18.255,7.06,2.471,1.059
-223.22,-101.8,-49.058,-0.27989,93.74,0.84787,37.852,2,7.08,2.478,1.062,-0.27989,1,18.276,7.08,2.478,1.062
-223.4,-101.86,-49.085,-0.27597,93.744,0.84832,37.898,2,7.1,2.485,1.065,-0.27597,1,18.298,7.1,2.485,1.065
-223.58,-101.93,-49.112,-0.27245,93.747,0.84876,37.944,2,7.12,2.492,1.068,-0.27245,1,18.319,7.12,2.492,1.068
-223.76,-101.99,-49.139,-0.2693,93.75,0.84921,37.99,2,7.14,2.499,1.071,-0.2693,1,18.341,7.14,2.499,1.071
-223.94,-102.05,-49.166,-0.26649,93.754,0.84966,38.036,2,7.16,2.506,1.074,-0.26649,1,18.362,7.16,2.506,1.074
-224.12,-102.12,-49.193,-0.264,93.757,0.85011,38.082,2,7.18,2.513,1.077,-0.264,1,18.383,7.18,2.513,1.077
-224.3,-102.18,-49.22,-0.2618,93.761,0.85056,38.129,2,7.2,2.52,1.08,-0.2618,1,18.405,7.2,2.52,1.08
-224.48,-102.24,-49.247,-0.25987,93.764,0.85101,38.175,2,7.22,2.527,1.083,-0.25987,1,18.426,7.22,2.527,1.083
-224.66,-102.31,-49.274,-0.25818,93.768,0.85146,38.222,2,7.24,2.534,1.086,-0.25818,1,18.448,7.24,2.534,1.086
-224.84,-102.37,-49.301,-0.25636,93.771,0.8519,38.268,2,7.26,2.541,1.089,-0.25636,1,18.469,7.26,2.541,1.089
-225.02,-102.43,-49.328,-0.25434,93.775,0.85235,38.314,2,7.28,2.548,1.092,-0.25434,1,18.49,7.28,2.548,1.092
-225.2,-102.5,-49.355,-0.25182,93.778,0.85279,38.359,2,7.3,2.555,1.095,-0.25182,1,18.512,7.3,2.555,1.095
-225.38,-102.56,-49.382,-0.2493,93.782,0.85323,38.404,2,7.32,2.562,1.098,-0.2493,1,18.533,7.32,2.562,1.098
-225.56,-102.62,-49.409,-0.24704,93.785,0.85368,38.45,2,7.34,2.569,1.101,-0.24704,1,18.555,7.34,2.569,1.101
-225.74,-102.68,-49.436,-0.24491,93.789,0.85412,38.495,2,7.36,2.576,1.104,-0.24491,1,18.576,7.36,2.576,1.104
-225.92,-102.75,-49.463,-0.24294,93.792,0.85457,38.539,2,7.38,2.583,1.107,-0.24294,1,18.597,7.38,2.583,1.107
-226.1,-102.81,-49.49,-0.24126,93.795,0.85502,38.584,2,7.4,2.59,1.11,-0.24126,1,18.619,7.4,2.59,1.11
-226.28,-102.87,-49.517,-0.23983,93.799,0.85546,38.629,2,7.42,2.597,1.113,-0.23983,1,18.64,7.42,2.597,1.113
-226.46,-102.94,-49.544,-0.23863,93.802,0.85591,38.673,2,7.44,2.604,1.116,-0.23863,1,18.662,7.44,2.604,1.116
-226.64,-103,-49.571,-0.23763,93.806,0.85635,38.718,2,7.46,2.611,1.119,-0.23763,1,18.683,7.46,2.611,1.119
-226.82,-103.06,-49.598,-0.23682,93.809,0.8568,38.763,2,7.48,2.618,1.122,-0.23682,1,18.704,7.48,2.618,1.122
-227,-103.12,-49.625,-0.23616,93.813,0.85725,38.807,2,7.5,2.625,1.125,-0.23616,1,18.726,7.5,2.625,1.125
-227.18,-103.19,-49.652,-0.23563,93.816,0.85769,38.851,2,7.52,2.632,1.128,-0.23563,1,18.747,7.52,2.632,1.128
-227.36,-103.25,-49.679,-0.23521,93.819,0.85814,38.896,2,7.54,2.639,1.131,-0.23521,1,18.769,7.54,2.639,1.131
-227.54,-103.31,-49.706,-0.23474,93.823,0.85859,38.94,2,7.56,2.646,1.134,-0.23474,1,18.79,7.56,2.646,1.134
-227.72,-103.38,-49.733,-0.23367,93.826,0.85904,38.984,2,7.58,2.653,1.137,-0.23367,1,18.811,7.58,2.653,1.137
-227.9,-103.44,-49.76,-0.23193,93.83,0.85948,39.028,2,7.6,2.66,1.14,-0.23193,1,18.833,7.6,2.66,1.14
-228.08,-103.5,-49.787,-0.23033,93.833,0.85993,39.072,2,7.62,2.667,1.143,-0.23033,1,18.854,7.62,2.667,1.143
-228.26,-103.57,-49.814,-0.22884,93.836,0.86038,39.115,2,7.64,2.674,1.146,-0.22884,1,18.876,7.64,2.674,1.146
-228.44,-103.63,-49.841,-0.22686,93.84,0.86083,39.159,2,7.66,2.681,1.149,-0.22686,1,18.897,7.66,2.681,1.149
-228.62,-103.69,-49.868,-0.22339,93.843,0.86128,39.203,2,7.68,2.688,1.152,-0.22339,1,18.918,7.68,2.688,1.152
-228.8,-103.75,-49.895,-0.21968,93.846,0.86173,39.247,2,7.7,2.695,1.155,-0.21968,1,18.94,7.7,2.695,1.155
-228.98,-103.82,-49.922,-0.21631,93.85,0.86218,39.291,2,7.72,2.702,1.158,-0.21631,1,18.961,7.72,2.702,1.158
-229.16,-103.88,-49.949,-0.21326,93.853,0.86263,39.336,2,7.74,2.709,1.161,-0.21326,1,18.983,7.74,2.709,1.161
-229.34,-103.94,-49.976,-0.21046,93.857,0.86309,39.38,2,7.76,2.716,1.164,-0.21046,1,19.004,7.76,2.716,1.164
-229.52,-104.01,-50.003,-0.20792,93.86,0.86354,39.423,2,7.78,2.723,1.167,-0.20792,1,19.025,7.78,2.723,1.167
-229.7,-104.07,-50.03,-0.20568,93.863,0.864,39.466,2,7.8,2.73,1.17,-0.20568,1,19.047,7.8,2.73,1.17
-229.88,-104.13,-50.057,-0.20371,93.867,0.86445,39.509,2,7.82,2.737,1.173,-0.20371,1,19.068,7.82,2.737,1.173
-230.06,-104.2,-50.084,-0.20198,93.87,0.8649,39.552,2,7.84,2.744,1.176,-0.20198,1,19.09,7.84,2.744,1.176
-230.24,-104.26,-50.111,-0.19962,93.873,0.86535,39.595,2,7.86,2.751,1.179,-0.19962,1,19.111,7.86,2.751,1.179
-230.42,-104.32,-50.138,-0.19575,93.877,0.8658,39.637,2,7.88,2.758,1.182,-0.19575,1,19.132,7.88,2.758,1.182
-230.6,-104.39,-50.165,-0.19227,93.88,0.86625,39.679,2,7.9,2.765,1.185,-0.19227,1,19.154,7.9,2.765,1.185
-230.78,-104.45,-50.192,-0.18915,93.883,0.8667,39.721,2,7.92,2.772,1.188,-0.18915,1,19.175,7.92,2.772,1.188
-230.96,-104.51,-50.219,-0.18637,93.887,0.86716,39.763,2,7.94,2.779,1.191,-0.18637,1,19.197,7.94,2.779,1.191
-231.14,-104.57,-50.246,-0.18389,93.89,0.86761,39.805,2,7.96,2.786,1.194,-0.18389,1,19.218,7.96,2.786,1.194
-231.32,-104.64,-50.273,-0.18168,93.893,0.86806,39.847,2,7.98,2.793,1.197,-0.18168,1,19.239,7.98,2.793,1.197
-231.5,-104.7,-50.3,-0.17976,93.897,0.86851,39.889,2,8,2.8,1.2,-0.17976,1,19.261,8,2.8,1.2
-231.68,-104.76,-50.327,-0.1781,93.9,0.86896,39.93,2,8.02,2.807,1.203,-0.1781,1,19.282,8.02,2.807,1.203
-231.86,-104.83,-50.354,-0.17668,93.903,0.86942,39.972,2,8.04,2.814,1.206,-0.17668,1,19.304,8.04,2.814,1.206
-232.04,-104.89,-50.381,-0.17544,93.906,0.86987,40.013,2,8.06,2.821,1.209,-0.17544,1,19.325,8.06,2.821,1.209
-232.22,-104.95,-50.408,-0.17437,93.91,0.87031,40.054,2,8.08,2.828,1.212,-0.17437,1,19.346,8.08,2.828,1.212
-232.4,-105.01,-50.435,-0.17345,93.913,0.87076,40.095,2,8.1,2.835,1.215,-0.17345,1,19.368,8.1,2.835,1.215
-232.58,-105.08,-50.462,-0.17267,93.916,0.87121,40.135,2,8.12,2.842,1.218,-0.17267,1,19.389,8.12,2.842,1.218
-232.76,-105.14,-50.489,-0.17201,93.919,0.87165,40.176,2,8.14,2.849,1.221,-0.17201,1,19.411,8.14,2.849,1.221
-232.94,-105.2,-50.516,-0.17033,93.922,0.8721,40.216,2,8.16,2.856,1.224,-0.17033,1,19.432,8.16,2.856,1.224
-233.12,-105.27,-50.543,-0.1685,93.926,0.87255,40.256,2,8.18,2.863,1.227,-0.1685,1,19.453,8.18,2.863,1.227
-233.3,-105.33,-50.57,-0.1669,93.929,0.873,40.296,2,8.2,2.87,1.23,-0.1669,1,19.475,8.2,2.87,1.23
-233.48,-105.39,-50.597,-0.1655,93.932,0.87344,40.336,2,8.22,2.877,1.233,-0.1655,1,19.496,8.22,2.877,1.233
-233.66,-105.46,-50.624,-0.16429,93.935,0.87389,40.376,2,8.24,2.884,1.236,-0.16429,1,19.518,8.24,2.884,1.236
-233.84,-105.52,-50.651,-0.16315,93.939,0.87434,40.416,2,8.26,2.891,1.239,-0.16315,1,19.539,8.26,2.891,1.239
-234.02,-105.58,-50.678,-0.16208,93.942,0.87479,40.455,2,8.28,2.898,1.242,-0.16208,1,19.56,8.28,2.898,1.242
-234.2,-105.64,-50.705,-0.16115,93.945,0.87523,40.494,2,8.3,2.905,1.245,-0.16115,1,19.582,8.3,2.905,1.245
-234.38,-105.71,-50.732,-0.16034,93.948,0.87568,40.534,2,8.32,2.912,1.248,-0.16034,1,19.603,8.32,2.912,1.248
-234.56,-105.77,-50.759,-0.15903,93.951,0.87612,40.573,2,8.34,2.919,1.251,-0.15903,1,19.625,8.34,2.919,1.251
-234.74,-105.83,-50.786,-0.15628,93.955,0.87657,40.613,2,8.36,2.926,1.254,-0.15628,1,19.646,8.36,2.926,1.254
-234.92,-105.9,-50.813,-0.15341,93.958,0.87702,40.652,2,8.38,2.933,1.257,-0.15341,1,19.667,8.38,2.933,1.257
-235.1,-105.96,-50.84,-0.15082,93.961,0.87747,40.691,2,8.4,2.94,1.26,-0.15082,1,19.689,8.4,2.94,1.26
-235.28,-106.02,-50.867,-0.14847,93.964,0.87793,40.73,2,8.42,2.947,1.263,-0.14847,1,19.71,8.42,2.947,1.263
-235.46,-106.09,-50.894,-0.14548,93.967,0.87838,40.769,2,8.44,2.954,1.266,-0.14548,1,19.732,8.44,2.954,1.266
-235.64,-106.15,-50.921,-0.14147,93.97,0.87882,40.807,2,8.46,2.961,1.269,-0.14147,1,19.753,8.46,2.961,1.269
-235.82,-106.21,-50.948,-0.13727,93.973,0.87926,40.844,2,8.48,2.968,1.272,-0.13727,1,19.774,8.48,2.968,1.272
-236,-106.27,-50.975,-0.13348,93.975,0.87969,40.882,2,8.5,2.975,1.275,-0.13348,1,19.796,8.5,2.975,1.275
-236.18,-106.34,-51.002,-0.13008,93.978,0.88013,40.919,2,8.52,2.982,1.278,-0.13008,1,19.817,8.52,2.982,1.278
-236.36,-106.4,-51.029,-0.12705,93.981,0.88057,40.957,2,8.54,2.989,1.281,-0.12705,1,19.839,8.54,2.989,1.281
-236.54,-106.46,-51.056,-0.12436,93.984,0.88101,40.994,2,8.56,2.996,1.284,-0.12436,1,19.86,8.56,2.996,1.284
-236.72,-106.53,-51.083,-0.12198,93.987,0.88145,41.031,2,8.58,3.003,1.287,-0.12198,1,19.881,8.58,3.003,1.287
-236.9,-106.59,-51.11,-0.11989,93.99,0.88189,41.068,2,8.6,3.01,1.29,-0.11989,1,19.903,8.6,3.01,1.29
-237.08,-106.65,-51.137,-0.11806,93.993,0.88233,41.105,2,8.62,3.017,1.293,-0.11806,1,19.924,8.62,3.017,1.293
-237.26,-106.72,-51.164,-0.11647,93.996,0.88277,41.142,2,8.64,3.024,1.296,-0.11647,1,19.946,8.64,3.024,1.296
-237.44,-106.78,-51.191,-0.11495,93.999,0.8832,41.179,2,8.66,3.031,1.299,-0.11495,1,19.967,8.66,3.031,1.299
-237.62,-106.84,-51.218,-0.11346,94.002,0.88364,41.216,2,8.68,3.038,1.302,-0.11346,1,19.988,8.68,3.038,1.302
-237.8,-106.91,-51.245,-0.11213,94.005,0.88408,41.253,2,8.7,3.045,1.305,-0.11213,1,20.01,8.7,3.045,1.305
-237.98,-106.97,-51.272,-0.11073,94.007,0.88451,41.289,2,8.72,3.052,1.308,-0.11073,1,20.031,8.72,3.052,1.308
-238.16,-107.03,-51.299,-0.109,94.01,0.88494,41.326,2,8.74,3.059,1.311,-0.109,1,20.053,8.74,3.059,1.311
-238.34,-107.09,-51.326,-0.10726,94.012,0.88537,41.361,2,8.76,3.066,1.314,-0.10726,1,20.074,8.76,3.066,1.314
-238.52,-107.16,-51.353,-0.10559,94.015,0.88579,41.396,2,8.78,3.073,1.317,-0.10559,1,20.095,8.78,3.073,1.317
-238.7,-107.22,-51.38,-0.1042,94.017,0.88622,41.431,2,8.8,3.08,1.32,-0.1042,1,20.117,8.8,3.08,1.32
-238.88,-107.28,-51.407,-0.10306,94.019,0.88664,41.466,2,8.82,3.087,1.323,-0.10306,1,20.138,8.82,3.087,1.323
-239.06,-107.35,-51.434,-0.10215,94.021,0.88707,41.501,2,8.84,3.094,1.326,-0.10215,1,20.16,8.84,3.094,1.326
-239.24,-107.41,-51.461,-0.10144,94.023,0.88749,41.536,2,8.86,3.101,1.329,-0.10144,1,20.181,8.86,3.101,1.329
-239.42,-107.47,-51.488,-0.10091,94.025,0.88791,41.57,2,8.88,3.108,1.332,-0.10091,1,20.202,8.88,3.108,1.332
-239.6,-107.53,-51.515,-0.10052,94.027,0.88832,41.604,2,8.9,3.115,1.335,-0.10052,1,20.224,8.9,3.115,1.335
-239.78,-107.6,-51.542,-0.10027,94.029,0.88873,41.638,2,8.92,3.122,1.338,-0.10027,1,20.245,8.92,3.122,1.338
-239.96,-107.66,-51.569,-0.10011,94.031,0.88915,41.671,2,8.94,3.129,1.341,-0.10011,1,20.267,8.94,3.129,1.341
-240.14,-107.72,-51.596,-0.099538,94.032,0.88956,41.705,2,8.96,3.136,1.344,-0.099538,1,20.288,8.96,3.136,1.344
-240.32,-107.79,-51.623,-0.098507,94.034,0.88996,41.739,2,8.98,3.143,1.347,-0.098507,1,20.309,8.98,3.143,1.347
-240.5,-107.85,-51.65,-0.0975,94.035,0.89037,41.772,2,9,3.15,1.35,-0.0975,1,20.331,9,3.15,1.35
-240.68,-107.91,-51.677,-0.092903,94.038,0.89079,41.811,2,9.02,3.157,1.353,-0.092903,1,20.352,9.02,3.157,1.353
-240.86,-107.98,-51.704,-0.088602,94.041,0.8912,41.849,2,9.04,3.164,1.356,-0.088602,1,20.374,9.04,3.164,1.356
-241.04,-108.04,-51.731,-0.084227,94.044,0.89161,41.886,2,9.06,3.171,1.359,-0.084227,1,20.395,9.06,3.171,1.359
-241.22,-108.1,-51.758,-0.079891,94.046,0.89201,41.923,2,9.08,3.178,1.362,-0.079891,1,20.416,9.08,3.178,1.362
-241.4,-108.16,-51.785,-0.075975,94.049,0.89241,41.96,2,9.1,3.185,1.365,-0.075975,1,20.438,9.1,3.185,1.365
-241.58,-108.23,-51.812,-0.072453,94.051,0.89281,41.997,2,9.12,3.192,1.368,-0.072453,1,20.459,9.12,3.192,1.368
-241.76,-108.29,-51.839,-0.069299,94.053,0.89321,42.034,2,9.14,3.199,1.371,-0.069299,1,20.481,9.14,3.199,1.371
-241.94,-108.35,-51.866,-0.06649,94.055,0.89361,42.07,2,9.16,3.206,1.374,-0.06649,1,20.502,9.16,3.206,1.374
-242.12,-108.42,-51.893,-0.063998,94.056,0.89401,42.106,2,9.18,3.213,1.377,-0.063998,1,20.523,9.18,3.213,1.377
-242.3,-108.48,-51.92,-0.0618,94.057,0.8944,42.142,2,9.2,3.22,1.38,-0.0618,1,20.545,9.2,3.22,1.38
-242.48,-108.54,-51.947,-0.05987,94.058,0.89479,42.177,2,9.22,3.227,1.383,-0.05987,1,20.566,9.22,3.227,1.383
-242.66,-108.61,-51.974,-0.058182,94.059,0.89518,42.213,2,9.24,3.234,1.386,-0.058182,1,20.588,9.24,3.234,1.386
-242.84,-108.67,-52.001,-0.056356,94.06,0.89557,42.248,2,9.26,3.241,1.389,-0.056356,1,20.609,9.26,3.241,1.389
-243.02,-108.73,-52.028,-0.054339,94.06,0.89595,42.283,2,9.28,3.248,1.392,-0.054339,1,20.631,9.28,3.248,1.392
-243.2,-108.8,-52.055,-0.05182,94.059,0.89632,42.321,2,9.3,3.255,1.395,-0.05182,1,20.652,9.3,3.255,1.395
-243.38,-108.86,-52.082,-0.049301,94.059,0.89669,42.361,2,9.32,3.262,1.398,-0.049301,1,20.673,9.32,3.262,1.398
-243.56,-108.92,-52.109,-0.047044,94.058,0.89706,42.4,2,9.34,3.269,1.401,-0.047044,1,20.695,9.34,3.269,1.401
-243.74,-108.98,-52.136,-0.044911,94.058,0.89743,42.441,2,9.36,3.276,1.404,-0.044911,1,20.716,9.36,3.276,1.404
-243.92,-109.05,-52.163,-0.042944,94.058,0.89779,42.481,2,9.38,3.283,1.407,-0.042944,1,20.738,9.38,3.283,1.407
-244.1,-109.11,-52.19,-0.041257,94.058,0.89816,42.522,2,9.4,3.29,1.41,-0.041257,1,20.759,9.4,3.29,1.41
-244.28,-109.17,-52.217,-0.039827,94.058,0.89852,42.565,2,9.42,3.297,1.413,-0.039827,1,20.78,9.42,3.297,1.413
-244.46,-109.24,-52.244,-0.038627,94.058,0.89888,42.608,2,9.44,3.304,1.416,-0.038627,1,20.802,9.44,3.304,1.416
-244.64,-109.3,-52.271,-0.037633,94.059,0.89924,42.651,2,9.46,3.311,1.419,-0.037633,1,20.823,9.46,3.311,1.419
-244.82,-109.36,-52.298,-0.036819,94.059,0.89959,42.696,2,9.48,3.318,1.422,-0.036819,1,20.845,9.48,3.318,1.422
-245,-109.42,-52.325,-0.036161,94.059,0.89994,42.742,2,9.5,3.325,1.425,-0.036161,1,20.866,9.5,3.325,1.425
-245.18,-109.49,-52.352,-0.035632,94.06,0.90029,42.788,2,9.52,3.332,1.428,-0.035632,1,20.887,9.52,3.332,1.428
-245.36,-109.55,-52.379,-0.035209,94.061,0.90065,42.835,2,9.54,3.339,1.431,-0.035209,1,20.909,9.54,3.339,1.431
-245.54,-109.61,-52.406,-0.034744,94.062,0.901,42.884,2,9.56,3.346,1.434,-0.034744,1,20.93,9.56,3.346,1.434
-245.72,-109.68,-52.433,-0.033666,94.057,0.90133,42.932,2,9.58,3.353,1.437,-0.033666,1,20.952,9.58,3.353,1.437
-245.9,-109.74,-52.46,-0.031932,94.045,0.90166,42.98,2,9.6,3.36,1.44,-0.031932,1,20.973,9.6,3.36,1.44
-246.08,-109.8,-52.487,-0.030329,94.032,0.90199,43.027,2,9.62,3.367,1.443,-0.030329,1,20.994,9.62,3.367,1.443
-246.26,-109.87,-52.514,-0.028836,94.019,0.90232,43.075,2,9.64,3.374,1.446,-0.028836,1,21.016,9.64,3.374,1.446
-246.44,-109.93,-52.541,-0.026864,94.005,0.90265,43.122,2,9.66,3.381,1.449,-0.026864,1,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> dat/niederer/act_02_0005.csv <==
"ele_bb:0","ele_bb:1","ele_bb:2","ele_bb:3","ele_def:0","ele_def:1","ele_def:2","ele_ff:0","ele_ff:1","ele_ff:2","ele_ff:3","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
90.585,0.57694,0.005,2,-52.02,-29.882,-15.378,0.13342,0,0,0.017606,-0.065943,90.585,0.57694,0.005,2,-9.16,-3.206,-1.374,-0.065943,1,0.89884,-9.16,-3.206,-1.374
90.585,0.57694,0.005,2,-52.08,-29.903,-15.387,0.13342,0,0,0.017606,-0.068402,90.586,0.57694,0.005,2,-9.14,-3.199,-1.371,-0.068402,1,0.92024,-9.14,-3.199,-1.371
90.586,0.57694,0.005,2,-52.14,-29.924,-15.396,0.13342,0,0,0.017606,-0.070665,90.586,0.57694,0.005,2,-9.12,-3.192,-1.368,-0.070665,1,0.94164,-9.12,-3.192,-1.368
90.586,0.57694,0.005,2,-52.2,-29.945,-15.405,0.13342,0,0,0.017606,-0.072091,90.587,0.57694,0.005,2,-9.1,-3.185,-1.365,-0.072091,1,0.96304,-9.1,-3.185,-1.365
90.587,0.57694,0.005,2,-52.26,-29.966,-15.414,0.13342,0,0,0.017606,-0.073554,90.588,0.57694,0.005,2,-9.08,-3.178,-1.362,-0.073554,1,0.98444,-9.08,-3.178,-1.362
90.588,0.57694,0.005,2,-52.32,-29.987,-15.423,0.13342,0,0,0.017606,-0.075056,90.588,0.57694,0.005,2,-9.06,-3.171,-1.359,-0.075056,1,1.0058,-9.06,-3.171,-1.359
90.588,0.57694,0.005,2,-52.38,-30.008,-15.432,0.13342,0,0,0.017606,-0.0766,90.589,0.57694,0.005,2,-9.04,-3.164,-1.356,-0.0766,1,1.0272,-9.04,-3.164,-1.356
90.589,0.57694,0.005,2,-52.44,-30.029,-15.441,0.13342,0,0,0.017606,-0.078191,90.589,0.57694,0.005,2,-9.02,-3.157,-1.353,-0.078191,1,1.0486,-9.02,-3.157,-1.353
90.589,0.57694,0.005,2,-52.5,-30.05,-15.45,0.13342,0,0,0.017606,-0.07983,90.59,0.57694,0.005,2,-9,-3.15,-1.35,-0.07983,1,1.07,-9,-3.15,-1.35
90.59,0.57694,0.005,2,-52.56,-30.071,-15.459,0.13342,0,0,0.017606,-0.081522,90.59,0.57694,0.005,2,-8.98,-3.143,-1.347,-0.081522,1,1.0914,-8.98,-3.143,-1.347
90.59,0.57694,0.005,2,-52.62,-30.092,-15.468,0.13342,0,0,0.017606,-0.083269,90.591,0.57694,0.005,2,-8.96,-3.136,-1.344,-0.083269,1,1.1128,-8.96,-3.136,-1.344
90.591,0.57694,0.005,2,-52.68,-30.113,-15.477,0.13342,0,0,0.017606,-0.085074,90.591,0.57694,0.005,2,-8.94,-3.129,-1.341,-0.085074,1,1.1342,-8.94,-3.129,-1.341
90.591,0.57694,0.005,2,-52.74,-30.134,-15.486,0.13342,0,0,0.017606,-0.086342,90.591,0.57694,0.005,2,-8.92,-3.122,-1.338,-0.086342,1,1.1557,-8.92,-3.122,-1.338
90.59,0.57694,0.005,2,-52.8,-30.155,-15.495,0.13342,0,0,0.017606,-0.086859,90.59,0.57694,0.005,2,-8.9,-3.115,-1.335,-0.086859,1,1.1771,-8.9,-3.115,-1.335
90.589,0.57694,0.005,2,-52.86,-30.176,-15.504,0.13342,0,0,0.017606,-0.087422,90.589,0.57694,0.005,2,-8.88,-3.108,-1.332,-0.087422,1,1.1985,-8.88,-3.108,-1.332
90.588,0.57694,0.005,2,-52.92,-30.197,-15.513,0.13342,0,0,0.017606,-0.087835,90.589,0.57694,0.005,2,-8.86,-3.101,-1.329,-0.087835,1,1.2199,-8.86,-3.101,-1.329
90.587,0.57694,0.005,2,-52.98,-30.218,-15.522,0.13342,0,0,0.017606,-0.088215,90.588,0.57694,0.005,2,-8.84,-3.094,-1.326,-0.088215,1,1.2413,-8.84,-3.094,-1.326
90.586,0.57694,0.005,2,-53.04,-30.239,-15.531,0.13342,0,0,0.017606,-0.088629,90.587,0.57694,0.005,2,-8.82,-3.087,-1.323,-0.088629,1,1.2627,-8.82,-3.087,-1.323
90.585,0.57694,0.005,2,-53.1,-30.26,-15.54,0.13342,0,0,0.017606,-0.089081,90.586,0.57694,0.005,2,-8.8,-3.08,-1.32,-0.089081,1,1.2841,-8.8,-3.08,-1.32
90.585,0.57694,0.005,2,-53.16,-30.281,-15.549,0.13342,0,0,0.017606,-0.089574,90.585,0.57694,0.005,2,-8.78,-3.073,-1.317,-0.089574,1,1.3055,-8.78,-3.073,-1.317
90.584,0.57694,0.005,2,-53.22,-30.302,-15.558,0.13342,0,0,0.017606,-0.090114,90.584,0.57694,0.005,2,-8.76,-3.066,-1.314,-0.090114,1,1.3269,-8.76,-3.066,-1.314
90.583,0.57694,0.005,2,-53.28,-30.323,-15.567,0.13342,0,0,0.017606,-0.090703,90.584,0.57694,0.005,2,-8.74,-3.059,-1.311,-0.090703,1,1.3483,-8.74,-3.059,-1.311
90.582,0.57694,0.005,2,-53.34,-30.344,-15.576,0.13342,0,0,0.017606,-0.091346,90.583,0.57694,0.005,2,-8.72,-3.052,-1.308,-0.091346,1,1.3697,-8.72,-3.052,-1.308
90.582,0.57694,0.005,2,-53.4,-30.365,-15.585,0.13342,0,0,0.017606,-0.092048,90.582,0.57694,0.005,2,-8.7,-3.045,-1.305,-0.092048,1,1.3911,-8.7,-3.045,-1.305
90.581,0.57694,0.005,2,-53.46,-30.386,-15.594,0.13342,0,0,0.017606,-0.092812,90.582,0.57694,0.005,2,-8.68,-3.038,-1.302,-0.092812,1,1.4125,-8.68,-3.038,-1.302
90.58,0.57694,0.005,2,-53.52,-30.407,-15.603,0.13342,0,0,0.017606,-0.093641,90.581,0.57694,0.005,2,-8.66,-3.031,-1.299,-0.093641,1,1.4339,-8.66,-3.031,-1.299
90.58,0.57694,0.005,2,-53.58,-30.428,-15.612,0.13342,0,0,0.017606,-0.094541,90.58,0.57694,0.005,2,-8.64,-3.024,-1.296,-0.094541,1,1.4553,-8.64,-3.024,-1.296
90.579,0.57695,0.073868,2,-53.64,-30.449,-15.621,0.13342,0,0,0.017606,-0.095515,90.58,0.57695,0.073868,2,-8.62,-3.017,-1.293,-0.095515,1,1.4767,-8.62,-3.017,-1.293
90.579,0.57698,0.34691,2,-53.7,-30.47,-15.63,0.13342,0,0,0.017606,-0.096567,90.58,0.57698,0.34691,2,-8.6,-3.01,-1.29,-0.096567,1,1.4981,-8.6,-3.01,-1.29
90.579,0.57701,0.61614,2,-53.76,-30.491,-15.639,0.13342,0,0,0.017606,-0.097702,90.58,0.57701,0.61614,2,-8.58,-3.003,-1.287,-0.097702,1,1.5195,-8.58,-3.003,-1.287
90.579,0.57704,0.88156,2,-53.82,-30.512,-15.648,0.13342,0,0,0.017606,-0.098923,90.58,0.57704,0.88156,2,-8.56,-2.996,-1.284,-0.098923,1,1.5409,-8.56,-2.996,-1.284
90.579,0.57707,1.1432,2,-53.88,-30.533,-15.657,0.13342,0,0,0.017606,-0.10023,90.58,0.57707,1.1432,2,-8.54,-2.989,-1.281,-0.10023,1,1.5623,-8.54,-2.989,-1.281
90.579,0.57709,1.4012,2,-53.94,-30.554,-15.666,0.13342,0,0,0.017606,-0.10164,90.58,0.57709,1.4012,2,-8.52,-2.982,-1.278,-0.10164,1,1.5837,-8.52,-2.982,-1.278
90.579,0.57712,1.6555,2,-54,-30.575,-15.675,0.13342,0,0,0.017606,-0.10314,90.58,0.57712,1.6555,2,-8.5,-2.975,-1.275,-0.10314,1,1.6051,-8.5,-2.975,-1.275
90.579,0.57715,1.9062,2,-54.06,-30.596,-15.684,0.13342,0,0,0.017606,-0.10475,90.58,0.57715,1.9062,2,-8.48,-2.968,-1.272,-0.10475,1,1.6265,-8.48,-2.968,-1.272
90.579,0.57718,2.1532,2,-54.12,-30.617,-15.693,0.13342,0,0,0.017606,-0.10646,90.58,0.57718,2.1532,2,-8.46,-2.961,-1.269,-0.10646,1,1.6479,-8.46,-2.961,-1.269
90.579,0.57721,2.3968,2,-54.18,-30.638,-15.702,0.13342,0,0,0.017606,-0.10828,90.58,0.57721,2.3968,2,-8.44,-2.954,-1.266,-0.10828,1,1.6693,-8.44,-2.954,-1.266
90.579,0.57723,2.6368,2,-54.24,-30.659,-15.711,0.13342,0,0,0.017606,-0.11022,90.579,0.57723,2.6368,2,-8.42,-2.947,-1.263,-0.11022,1,1.6907,-8.42,-2.947,-1.263
90.579,0.57726,2.8733,2,-54.3,-30.68,-15.72,0.13342,0,0,0.017606,-0.11228,90.579,0.57726,2.8733,2,-8.4,-2.94,-1.26,-0.11228,1,1.7121,-8.4,-2.94,-1.26
90.579,0.57729,3.1064,2,-54.36,-30.701,-15.729,0.13342,0,0,0.017606,-0.11446,90.579,0.57729,3.1064,2,-8.38,-2.933,-1.257,-0.11446,1,1.7335,-8.38,-2.933,-1.257
90.579,0.57736,3.1819,2,-54.42,-30.722,-15.738,0.13342,0,0,0.017606,-0.11656,90.58,0.57736,3.1819,2,-8.36,-2.926,-1.254,-0.11656,1,1.7549,-8.36,-2.926,-1.254
90.58,0.57745,3.2059,2,-54.48,-30.743,-15.747,0.13342,0,0,0.017606,-0.11869,90.58,0.57745,3.2059,2,-8.34,-2.919,-1.251,-0.11869,1,1.7763,-8.34,-2.919,-1.251
90.581,0.57753,3.2304,2,-54.54,-30.764,-15.756,0.13342,0,0,0.017606,-0.12092,90.581,0.57753,3.2304,2,-8.32,-2.912,-1.248,-0.12092,1,1.7977,-8.32,-2.912,-1.248
90.581,0.57762,3.2554,2,-54.6,-30.785,-15.765,0.13342,0,0,0.017606,-0.12325,90.582,0.57762,3.2554,2,-8.3,-2.905,-1.245,-0.12325,1,1.8191,-8.3,-2.905,-1.245
90.582,0.5777,3.2808,2,-54.66,-30.806,-15.774,0.13342,0,0,0.017606,-0.12569,90.583,0.5777,3.2808,2,-8.28,-2.898,-1.242,-0.12569,1,1.8405,-8.28,-2.898,-1.242
90.583,0.57778,3.3067,2,-54.72,-30.827,-15.783,0.13342,0,0,0.017606,-0.12824,90.584,0.57778,3.3067,2,-8.26,-2.891,-1.239,-0.12824,1,1.8619,-8.26,-2.891,-1.239
90.584,0.57786,3.333,2,-54.78,-30.848,-15.792,0.13342,0,0,0.017606,-0.13089,90.584,0.57786,3.333,2,-8.24,-2.884,-1.236,-0.13089,1,1.8833,-8.24,-2.884,-1.236
90.585,0.57794,3.3598,2,-54.84,-30.869,-15.801,0.13342,0,0,0.017606,-0.13366,90.585,0.57794,3.3598,2,-8.22,-2.877,-1.233,-0.13366,1,1.9047,-8.22,-2.877,-1.233
90.586,0.57802,3.394,2,-54.9,-30.89,-15.81,0.13342,0,0,0.017606,-0.13585,90.586,0.57802,3.394,2,-8.2,-2.87,-1.23,-0.13585,1,1.9261,-8.2,-2.87,-1.23
90.587,0.5781,3.4308,2,-54.96,-30.911,-15.819,0.13342,0,0,0.017606,-0.13782,90.588,0.5781,3.4308,2,-8.18,-2.863,-1.227,-0.13782,1,1.9475,-8.18,-2.863,-1.227
90.588,0.57818,3.4671,2,-55.02,-30.932,-15.828,0.13342,0,0,0.017606,-0.13985,90.589,0.57818,3.4671,2,-8.16,-2.856,-1.224,-0.13985,1,1.9689,-8.16,-2.856,-1.224
90.589,0.57826,3.5031,2,-55.08,-30.953,-15.837,0.13342,0,0,0.017606,-0.14194,90.59,0.57826,3.5031,2,-8.14,-2.849,-1.221,-0.14194,1,1.9903,-8.14,-2.849,-1.221
90.591,0.57834,3.5375,2,-55.14,-30.974,-15.846,0.13342,0,0,0.017606,-0.14392,90.591,0.57834,3.5375,2,-8.12,-2.842,-1.218,-0.14392,1,2.0117,-8.12,-2.842,-1.218
90.592,0.57847,3.5686,2,-55.2,-30.995,-15.855,0.13342,0,0,0.017606,-0.14546,90.593,0.57847,3.5686,2,-8.1,-2.835,-1.215,-0.14546,1,2.0331,-8.1,-2.835,-1.215
90.594,0.57859,3.6001,2,-55.26,-31.016,-15.864,0.13342,0,0,0.017606,-0.14707,90.594,0.57859,3.6001,2,-8.08,-2.828,-1.212,-0.14707,1,2.0545,-8.08,-2.828,-1.212
90.595,0.57871,3.6322,2,-55.32,-31.037,-15.873,0.13342,0,0,0.017606,-0.14878,90.596,0.57871,3.6322,2,-8.06,-2.821,-1.209,-0.14878,1,2.0759,-8.06,-2.821,-1.209
90.597,0.57883,3.6648,2,-55.38,-31.058,-15.882,0.13342,0,0,0.017606,-0.15059,90.597,0.57883,3.6648,2,-8.04,-2.814,-1.206,-0.15059,1,2.0973,-8.04,-2.814,-1.206
90.598,0.57895,3.6978,2,-55.44,-31.079,-15.891,0.13342,0,0,0.017606,-0.15249,90.599,0.57895,3.6978,2,-8.02,-2.807,-1.203,-0.15249,1,2.1187,-8.02,-2.807,-1.203
90.6,0.57907,3.7314,2,-55.5,-31.1,-15.9,0.13342,0,0,0.017606,-0.1545,90.6,0.57907,3.7314,2,-8,-2.8,-1.2,-0.1545,1,2.1401,-8,-2.8,-1.2
90.601,0.57919,3.7655,2,-55.56,-31.121,-15.909,0.13342,0,0,0.017606,-0.15661,90.602,0.57919,3.7655,2,-7.98,-2.793,-1.197,-0.15661,1,2.1615,-7.98,-2.793,-1.197
90.603,0.5793,3.8001,2,-55.62,-31.142,-15.918,0.13342,0,0,0.017606,-0.15884,90.604,0.5793,3.8001,2,-7.96,-2.786,-1.194,-0.15884,1,2.1829,-7.96,-2.786,-1.194
90.605,0.57942,3.8352,2,-55.68,-31.163,-15.927,0.13342,0,0,0.017606,-0.16118,90.605,0.57942,3.8352,2,-7.94,-2.779,-1.191,-0.16118,1,2.2043,-7.94,-2.779,-1.191
90.606,0.57954,3.8708,2,-55.74,-31.184,-15.936,0.13342,0,0,0.017606,-0.16364,90.607,0.57954,3.8708,2,-7.92,-2.772,-1.188,-0.16364,1,2.2257,-7.92,-2.772,-1.188
90.608,0.57965,3.9069,2,-55.8,-31.205,-15.945,0.13342,0,0,0.017606,-0.16622,90.608,0.57965,3.9069,2,-7.9,-2.765,-1.185,-0.16622,1,2.2471,-7.9,-2.765,-1.185
90.609,0.57976,3.9435,2,-55.86,-31.226,-15.954,0.13342,0,0,0.017606,-0.16893,90.61,0.57976,3.9435,2,-7.88,-2.758,-1.182,-0.16893,1,2.2685,-7.88,-2.758,-1.182
90.611,0.5799,3.9777,2,-55.92,-31.247,-15.963,0.13342,0,0,0.017606,-0.17178,90.612,0.5799,3.9777,2,-7.86,-2.751,-1.179,-0.17178,1,2.2899,-7.86,-2.751,-1.179
90.613,0.58005,4.0108,2,-55.98,-31.268,-15.972,0.13342,0,0,0.017606,-0.17475,90.614,0.58005,4.0108,2,-7.84,-2.744,-1.176,-0.17475,1,2.3113,-7.84,-2.744,-1.176
90.615,0.5802,4.0435,2,-56.04,-31.289,-15.981,0.13342,0,0,0.017606,-0.17787,90.616,0.5802,4.0435,2,-7.82,-2.737,-1.173,-0.17787,1,2.3327,-7.82,-2.737,-1.173
90.617,0.58035,4.0759,2,-56.1,-31.31,-15.99,0.13342,0,0,0.017606,-0.18113,90.618,0.58035,4.0759,2,-7.8,-2.73,-1.17,-0.18113,1,2.3541,-7.8,-2.73,-1.17
90.619,0.58049,4.1081,2,-56.16,-31.331,-15.999,0.13342,0,0,0.017606,-0.18454,90.62,0.58049,4.1081,2,-7.78,-2.723,-1.167,-0.18454,1,2.3755,-7.78,-2.723,-1.167
90.621,0.58064,4.1399,2,-56.22,-31.352,-16.008,0.13342,0,0,0.017606,-0.1881,90.621,0.58064,4.1399,2,-7.76,-2.716,-1.164,-0.1881,1,2.3969,-7.76,-2.716,-1.164
90.623,0.58078,4.1715,2,-56.28,-31.373,-16.017,0.13342,0,0,0.017606,-0.19181,90.623,0.58078,4.1715,2,-7.74,-2.709,-1.161,-0.19181,1,2.4183,-7.74,-2.709,-1.161
90.625,0.58093,4.2028,2,-56.34,-31.394,-16.026,0.13342,0,0,0.017606,-0.19569,90.625,0.58093,4.2028,2,-7.72,-2.702,-1.158,-0.19569,1,2.4397,-7.72,-2.702,-1.158
90.627,0.58107,4.2337,2,-56.4,-31.415,-16.035,0.13342,0,0,0.017606,-0.19973,90.627,0.58107,4.2337,2,-7.7,-2.695,-1.155,-0.19973,1,2.4611,-7.7,-2.695,-1.155
90.628,0.58121,4.2644,2,-56.46,-31.436,-16.044,0.13342,0,0,0.017606,-0.20393,90.629,0.58121,4.2644,2,-7.68,-2.688,-1.152,-0.20393,1,2.4825,-7.68,-2.688,-1.152
90.63,0.58135,4.2948,2,-56.52,-31.457,-16.053,0.13342,0,0,0.017606,-0.20831,90.631,0.58135,4.2948,2,-7.66,-2.681,-1.149,-0.20831,1,2.5039,-7.66,-2.681,-1.149
90.632,0.58149,4.3249,2,-56.58,-31.478,-16.062,0.13342,0,0,0.017606,-0.21287,90.632,0.58149,4.3249,2,-7.64,-2.674,-1.146,-0.21287,1,2.5253,-7.64,-2.674,-1.146
90.634,0.58164,4.3557,2,-56.64,-31.499,-16.071,0.13342,0,0,0.017606,-0.21741,90.634,0.58164,4.3557,2,-7.62,-2.667,-1.143,-0.21741,1,2.5467,-7.62,-2.667,-1.143
90.636,0.58181,4.3892,2,-56.7,-31.52,-16.08,0.13342,0,0,0.017606,-0.22151,90.637,0.58181,4.3892,2,-7.6,-2.66,-1.14,-0.22151,1,2.5681,-7.6,-2.66,-1.14
90.638,0.58198,4.423,2,-56.76,-31.541,-16.089,0.13342,0,0,0.017606,-0.22572,90.639,0.58198,4.423,2,-7.58,-2.653,-1.137,-0.22572,1,2.5895,-7.58,-2.653,-1.137
90.641,0.58214,4.4569,2,-56.82,-31.562,-16.098,0.13342,0,0,0.017606,-0.23005,90.641,0.58214,4.4569,2,-7.56,-2.646,-1.134,-0.23005,1,2.6109,-7.56,-2.646,-1.134
90.643,0.58231,4.4911,2,-56.88,-31.583,-16.107,0.13342,0,0,0.017606,-0.23449,90.644,0.58231,4.4911,2,-7.54,-2.639,-1.131,-0.23449,1,2.6323,-7.54,-2.639,-1.131
90.645,0.58248,4.5255,2,-56.94,-31.604,-16.116,0.13342,0,0,0.017606,-0.23906,90.646,0.58248,4.5255,2,-7.52,-2.632,-1.128,-0.23906,1,2.6537,-7.52,-2.632,-1.128
90.648,0.58264,4.56,2,-57,-31.625,-16.125,0.13342,0,0,0.017606,-0.24375,90.648,0.58264,4.56,2,-7.5,-2.625,-1.125,-0.24375,1,2.6751,-7.5,-2.625,-1.125
90.651,0.58284,4.6082,2,-57.06,-31.646,-16.134,0.13342,0,0,0.017606,-0.24475,90.651,0.58284,4.6082,2,-7.48,-2.618,-1.122,-0.24475,1,2.6965,-7.48,-2.618,-1.122
90.654,0.58303,4.6561,2,-57.12,-31.667,-16.143,0.13342,0,0,0.017606,-0.24576,90.655,0.58303,4.6561,2,-7.46,-2.611,-1.119,-0.24576,1,2.7179,-7.46,-2.611,-1.119
90.658,0.58323,4.7037,2,-57.18,-31.688,-16.152,0.13342,0,0,0.017606,-0.24678,90.658,0.58323,4.7037,2,-7.44,-2.604,-1.116,-0.24678,1,2.7393,-7.44,-2.604,-1.116
90.661,0.58342,4.7509,2,-57.24,-31.709,-16.161,0.13342,0,0,0.017606,-0.24781,90.661,0.58342,4.7509,2,-7.42,-2.597,-1.113,-0.24781,1,2.7607,-7.42,-2.597,-1.113
90.664,0.58362,4.7977,2,-57.3,-31.73,-16.17,0.13342,0,0,0.017606,-0.24884,90.665,0.58362,4.7977,2,-7.4,-2.59,-1.11,-0.24884,1,2.7821,-7.4,-2.59,-1.11
90.668,0.58381,4.8442,2,-57.36,-31.751,-16.179,0.13342,0,0,0.017606,-0.2499,90.668,0.58381,4.8442,2,-7.38,-2.583,-1.107,-0.2499,1,2.8035,-7.38,-2.583,-1.107
90.671,0.58403,4.8879,2,-57.42,-31.772,-16.188,0.13342,0,0,0.017606,-0.25023,90.671,0.58403,4.8879,2,-7.36,-2.576,-1.104,-0.25023,1,2.8249,-7.36,-2.576,-1.104
90.675,0.58425,4.9307,2,-57.48,-31.793,-16.197,0.13342,0,0,0.017606,-0.25034,90.675,0.58425,4.9307,2,-7.34,-2.569,-1.101,-0.25034,1,2.8463,-7.34,-2.569,-1.101
90.678,0.58447,4.9735,2,-57.54,-31.814,-16.206,0.13342,0,0,0.017606,-0.25049,90.678,0.58447,4.9735,2,-7.32,-2.562,-1.098,-0.25049,1,2.8677,-7.32,-2.562,-1.098
90.682,0.58469,5.0165,2,-57.6,-31.835,-16.215,0.13342,0,0,0.017606,-0.25067,90.682,0.58469,5.0165,2,-7.3,-2.555,-1.095,-0.25067,1,2.8891,-7.3,-2.555,-1.095
90.685,0.58491,5.0594,2,-57.66,-31.856,-16.224,0.13342,0,0,0.017606,-0.25089,90.686,0.58491,5.0594,2,-7.28,-2.548,-1.092,-0.25089,1,2.9105,-7.28,-2.548,-1.092
90.689,0.58514,5.1025,2,-57.72,-31.877,-16.233,0.13342,0,0,0.017606,-0.25116,90.689,0.58514,5.1025,2,-7.26,-2.541,-1.089,-0.25116,1,2.9319,-7.26,-2.541,-1.089
90.692,0.58536,5.1456,2,-57.78,-31.898,-16.242,0.13342,0,0,0.017606,-0.25148,90.693,0.58536,5.1456,2,-7.24,-2.534,-1.086,-0.25148,1,2.9533,-7.24,-2.534,-1.086
90.696,0.58559,5.1887,2,-57.84,-31.919,-16.251,0.13342,0,0,0.017606,-0.25184,90.696,0.58559,5.1887,2,-7.22,-2.527,-1.083,-0.25184,1,2.9747,-7.22,-2.527,-1.083
90.7,0.58581,5.2319,2,-57.9,-31.94,-16.26,0.13342,0,0,0.017606,-0.25227,90.7,0.58581,5.2319,2,-7.2,-2.52,-1.08,-0.25227,1,2.9961,-7.2,-2.52,-1.08
90.703,0.58603,5.2752,2,-57.96,-31.961,-16.269,0.13342,0,0,0.017606,-0.25275,90.704,0.58603,5.2752,2,-7.18,-2.513,-1.077,-0.25275,1,3.0175,-7.18,-2.513,-1.077
90.707,0.58626,5.3185,2,-58.02,-31.982,-16.278,0.13342,0,0,0.017606,-0.2533,90.707,0.58626,5.3185,2,-7.16,-2.506,-1.074,-0.2533,1,3.0389,-7.16,-2.506,-1.074
90.711,0.58649,5.3618,2,-58.08,-32.003,-16.287,0.13342,0,0,0.017606,-0.25392,90.711,0.58649,5.3618,2,-7.14,-2.499,-1.071,-0.25392,1,3.0603,-7.14,-2.499,-1.071
90.714,0.58672,5.4052,2,-58.14,-32.024,-16.296,0.13342,0,0,0.017606,-0.25461,90.715,0.58672,5.4052,2,-7.12,-2.492,-1.068,-0.25461,1,3.0817,-7.12,-2.492,-1.068
90.718,0.58696,5.4484,2,-58.2,-32.045,-16.305,0.13342,0,0,0.017606,-0.25538,90.719,0.58696,5.4484,2,-7.1,-2.485,-1.065,-0.25538,1,3.1031,-7.1,-2.485,-1.065
90.722,0.5872,5.4914,2,-58.26,-32.066,-16.314,0.13342,0,0,0.017606,-0.25622,90.722,0.5872,5.4914,2,-7.08,-2.478,-1.062,-0.25622,1,3.1245,-7.08,-2.478,-1.062
90.726,0.58745,5.5342,2,-58.32,-32.087,-16.323,0.13342,0,0,0.017606,-0.25716,90.726,0.58745,5.5342,2,-7.06,-2.471,-1.059,-0.25716,1,3.1459,-7.06,-2.471,-1.059
90.73,0.58769,5.5769,2,-58.38,-32.108,-16.332,0.13342,0,0,0.017606,-0.25818,90.73,0.58769,5.5769,2,-7.04,-2.464,-1.056,-0.25818,1,3.1673,-7.04,-2.464,-1.056
90.734,0.58793,5.6194,2,-58.44,-32.129,-16.341,0.13342,0,0,0.017606,-0.25929,90.734,0.58793,5.6194,2,-7.02,-2.457,-1.053,-0.25929,1,3.1887,-7.02,-2.457,-1.053
90.738,0.58818,5.6618,2,-58.5,-32.15,-16.35,0.13342,0,0,0.017606,-0.2605,90.738,0.58818,5.6618,2,-7,-2.45,-1.05,-0.2605,1,3.2101,-7,-2.45,-1.05
90.742,0.58842,5.704,2,-58.56,-32.171,-16.359,0.13342,0,0,0.017606,-0.26181,90.742,0.58842,5.704,2,-6.98,-2.443,-1.047,-0.26181,1,3.2315,-6.98,-2.443,-1.047
90.746,0.58867,5.746,2,-58.62,-32.192,-16.368,0.13342,0,0,0.017606,-0.26323,90.746,0.58867,5.746,2,-6.96,-2.436,-1.044,-0.26323,1,3.2529,-6.96,-2.436,-1.044
90.75,0.58891,5.7879,2,-58.68,-32.213,-16.377,0.13342,0,0,0.017606,-0.26475,90.75,0.58891,5.7879,2,-6.94,-2.429,-1.041,-0.26475,1,3.2743,-6.94,-2.429,-1.041
90.753,0.58916,5.8296,2,-58.74,-32.234,-16.386,0.13342,0,0,0.017606,-0.26639,90.754,0.58916,5.8296,2,-6.92,-2.422,-1.038,-0.26639,1,3.2957,-6.92,-2.422,-1.038
90.757,0.5894,5.8712,2,-58.8,-32.255,-16.395,0.13342,0,0,0.017606,-0.26814,90.758,0.5894,5.8712,2,-6.9,-2.415,-1.035,-0.26814,1,3.3171,-6.9,-2.415,-1.035
90.761,0.58965,5.9126,2,-58.86,-32.276,-16.404,0.13342,0,0,0.017606,-0.27002,90.762,0.58965,5.9126,2,-6.88,-2.408,-1.032,-0.27002,1,3.3385,-6.88,-2.408,-1.032
90.765,0.5899,5.9542,2,-58.92,-32.297,-16.413,0.13342,0,0,0.017606,-0.27169,90.766,0.5899,5.9542,2,-6.86,-2.401,-1.029,-0.27169,1,3.3599,-6.86,-2.401,-1.029
90.77,0.59016,5.9959,2,-58.98,-32.318,-16.422,0.13342,0,0,0.017606,-0.27333,90.77,0.59016,5.9959,2,-6.84,-2.394,-1.026,-0.27333,1,3.3813,-6.84,-2.394,-1.026
90.774,0.59042,6.0376,2,-59.04,-32.339,-16.431,0.13342,0,0,0.017606,-0.27504,90.774,0.59042,6.0376,2,-6.82,-2.387,-1.023,-0.27504,1,3.4027,-6.82,-2.387,-1.023
90.778,0.59067,6.0792,2,-59.1,-32.36,-16.44,0.13342,0,0,0.017606,-0.27683,90.778,0.59067,6.0792,2,-6.8,-2.38,-1.02,-0.27683,1,3.4241,-6.8,-2.38,-1.02
90.782,0.59094,6.1229,2,-59.16,-32.381,-16.449,0.13342,0,0,0.017606,-0.27849,90.782,0.59094,6.1229,2,-6.78,-2.373,-1.017,-0.27849,1,3.4456,-6.78,-2.373,-1.017
90.787,0.59124,6.1714,2,-59.22,-32.402,-16.458,0.13342,0,0,0.017606,-0.27969,90.787,0.59124,6.1714,2,-6.76,-2.366,-1.014,-0.27969,1,3.467,-6.76,-2.366,-1.014
90.792,0.59153,6.2197,2,-59.28,-32.423,-16.467,0.13342,0,0,0.017606,-0.28095,90.792,0.59153,6.2197,2,-6.74,-2.359,-1.011,-0.28095,1,3.4884,-6.74,-2.359,-1.011
90.796,0.59183,6.2679,2,-59.34,-32.444,-16.476,0.13342,0,0,0.017606,-0.28227,90.797,0.59183,6.2679,2,-6.72,-2.352,-1.008,-0.28227,1,3.5098,-6.72,-2.352,-1.008
90.801,0.59212,6.3158,2,-59.4,-32.465,-16.485,0.13342,0,0,0.017606,-0.28365,90.801,0.59212,6.3158,2,-6.7,-2.345,-1.005,-0.28365,1,3.5312,-6.7,-2.345,-1.005
90.806,0.59242,6.3636,2,-59.46,-32.486,-16.494,0.13342,0,0,0.017606,-0.28509,90.806,0.59242,6.3636,2,-6.68,-2.338,-1.002,-0.28509,1,3.5526,-6.68,-2.338,-1.002
90.811,0.59271,6.4112,2,-59.52,-32.507,-16.503,0.13342,0,0,0.017606,-0.2866,90.811,0.59271,6.4112,2,-6.66,-2.331,-0.999,-0.2866,1,3.574,-6.66,-2.331,-0.999
90.815,0.59301,6.4586,2,-59.58,-32.528,-16.512,0.13342,0,0,0.017606,-0.28817,90.816,0.59301,6.4586,2,-6.64,-2.324,-0.996,-0.28817,1,3.5954,-6.64,-2.324,-0.996
90.82,0.5933,6.5057,2,-59.64,-32.549,-16.521,0.13342,0,0,0.017606,-0.28974,90.82,0.5933,6.5057,2,-6.62,-2.317,-0.993,-0.28974,1,3.6168,-6.62,-2.317,-0.993
90.825,0.59361,6.5521,2,-59.7,-32.57,-16.53,0.13342,0,0,0.017606,-0.29118,90.825,0.59361,6.5521,2,-6.6,-2.31,-0.99,-0.29118,1,3.6382,-6.6,-2.31,-0.99
90.83,0.59391,6.5985,2,-59.76,-32.591,-16.539,0.13342,0,0,0.017606,-0.2927,90.83,0.59391,6.5985,2,-6.58,-2.303,-0.987,-0.2927,1,3.6596,-6.58,-2.303,-0.987
90.835,0.59421,6.6447,2,-59.82,-32.612,-16.548,0.13342,0,0,0.017606,-0.29431,90.835,0.59421,6.6447,2,-6.56,-2.296,-0.984,-0.29431,1,3.681,-6.56,-2.296,-0.984
90.84,0.59452,6.6909,2,-59.88,-32.633,-16.557,0.13342,0,0,0.017606,-0.29601,90.84,0.59452,6.6909,2,-6.54,-2.289,-0.981,-0.29601,1,3.7024,-6.54,-2.289,-0.981
90.844,0.59482,6.7369,2,-59.94,-32.654,-16.566,0.13342,0,0,0.017606,-0.29781,90.845,0.59482,6.7369,2,-6.52,-2.282,-0.978,-0.29781,1,3.7238,-6.52,-2.282,-0.978
90.849,0.59512,6.7828,2,-60,-32.675,-16.575,0.13342,0,0,0.017606,-0.29971,90.849,0.59512,6.7828,2,-6.5,-2.275,-0.975,-0.29971,1,3.7452,-6.5,-2.275,-0.975
90.854,0.59543,6.8286,2,-60.06,-32.696,-16.584,0.13342,0,0,0.017606,-0.30172,90.854,0.59543,6.8286,2,-6.48,-2.268,-0.972,-0.30172,1,3.7666,-6.48,-2.268,-0.972
90.859,0.59573,6.8743,2,-60.12,-32.717,-16.593,0.13342,0,0,0.017606,-0.30384,90.859,0.59573,6.8743,2,-6.46,-2.261,-0.969,-0.30384,1,3.788,-6.46,-2.261,-0.969
90.864,0.59603,6.9199,2,-60.18,-32.738,-16.602,0.13342,0,0,0.017606,-0.30607,90.864,0.59603,6.9199,2,-6.44,-2.254,-0.966,-0.30607,1,3.8094,-6.44,-2.254,-0.966
90.869,0.59634,6.9653,2,-60.24,-32.759,-16.611,0.13342,0,0,0.017606,-0.30842,90.869,0.59634,6.9653,2,-6.42,-2.247,-0.963,-0.30842,1,3.8308,-6.42,-2.247,-0.963
90.873,0.59664,7.0107,2,-60.3,-32.78,-16.62,0.13342,0,0,0.017606,-0.31089,90.874,0.59664,7.0107,2,-6.4,-2.24,-0.96,-0.31089,1,3.8522,-6.4,-2.24,-0.96
90.878,0.59694,7.0559,2,-60.36,-32.801,-16.629,0.13342,0,0,0.017606,-0.31349,90.878,0.59694,7.0559,2,-6.38,-2.233,-0.957,-0.31349,1,3.8736,-6.38,-2.233,-0.957
90.883,0.59725,7.1011,2,-60.42,-32.822,-16.638,0.13342,0,0,0.017606,-0.31621,90.883,0.59725,7.1011,2,-6.36,-2.226,-0.954,-0.31621,1,3.895,-6.36,-2.226,-0.954
90.888,0.59756,7.1461,2,-60.48,-32.843,-16.647,0.13342,0,0,0.017606,-0.31907,90.888,0.59756,7.1461,2,-6.34,-2.219,-0.951,-0.31907,1,3.9164,-6.34,-2.219,-0.951
90.893,0.59786,7.191,2,-60.54,-32.864,-16.656,0.13342,0,0,0.017606,-0.32207,90.893,0.59786,7.191,2,-6.32,-2.212,-0.948,-0.32207,1,3.9378,-6.32,-2.212,-0.948
90.898,0.59817,7.2358,2,-60.6,-32.885,-16.665,0.13342,0,0,0.017606,-0.32521,90.898,0.59817,7.2358,2,-6.3,-2.205,-0.945,-0.32521,1,3.9592,-6.3,-2.205,-0.945
90.902,0.59847,7.2805,2,-60.66,-32.906,-16.674,0.13342,0,0,0.017606,-0.32849,90.903,0.59847,7.2805,2,-6.28,-2.198,-0.942,-0.32849,1,3.9806,-6.28,-2.198,-0.942
90.907,0.59878,7.325,2,-60.72,-32.927,-16.683,0.13342,0,0,0.017606,-0.33193,90.908,0.59878,7.325,2,-6.26,-2.191,-0.939,-0.33193,1,4.002,-6.26,-2.191,-0.939
90.912,0.59908,7.3694,2,-60.78,-32.948,-16.692,0.13342,0,0,0.017606,-0.33552,90.912,0.59908,7.3694,2,-6.24,-2.184,-0.936,-0.33552,1,4.0234,-6.24,-2.184,-0.936
90.917,0.59939,7.4136,2,-60.84,-32.969,-16.701,0.13342,0,0,0.017606,-0.33927,90.917,0.59939,7.4136,2,-6.22,-2.177,-0.933,-0.33927,1,4.0448,-6.22,-2.177,-0.933
90.922,0.59969,7.4577,2,-60.9,-32.99,-16.71,0.13342,0,0,0.017606,-0.34318,90.922,0.59969,7.4577,2,-6.2,-2.17,-0.93,-0.34318,1,4.0662,-6.2,-2.17,-0.93
90.927,0.6,7.5016,2,-60.96,-33.011,-16.719,0.13342,0,0,0.017606,-0.34725,90.927,0.6,7.5016,2,-6.18,-2.163,-0.927,-0.34725,1,4.0876,-6.18,-2.163,-0.927
90.932,0.6003,7.5455,2,-61.02,-33.032,-16.728,0.13342,0,0,0.017606,-0.3515,90.932,0.6003,7.5455,2,-6.16,-2.156,-0.924,-0.3515,1,4.109,-6.16,-2.156,-0.924
90.936,0.60061,7.5891,2,-61.08,-33.053,-16.737,0.13342,0,0,0.017606,-0.35592,90.937,0.60061,7.5891,2,-6.14,-2.149,-0.921,-0.35592,1,4.1304,-6.14,-2.149,-0.921
90.941,0.60091,7.6328,2,-61.14,-33.074,-16.746,0.13342,0,0,0.017606,-0.36021,90.941,0.60091,7.6328,2,-6.12,-2.142,-0.918,-0.36021,1,4.1518,-6.12,-2.142,-0.918
90.946,0.60122,7.6766,2,-61.2,-33.095,-16.755,0.13342,0,0,0.017606,-0.36371,90.946,0.60122,7.6766,2,-6.1,-2.135,-0.915,-0.36371,1,4.1732,-6.1,-2.135,-0.915
90.951,0.60153,7.7202,2,-61.26,-33.116,-16.764,0.13342,0,0,0.017606,-0.36729,90.951,0.60153,7.7202,2,-6.08,-2.128,-0.912,-0.36729,1,4.1946,-6.08,-2.128,-0.912
90.956,0.60186,7.7669,2,-61.32,-33.137,-16.773,0.13342,0,0,0.017606,-0.37007,90.956,0.60186,7.7669,2,-6.06,-2.121,-0.909,-0.37007,1,4.216,-6.06,-2.121,-0.909
90.962,0.6022,7.8157,2,-61.38,-33.158,-16.782,0.13342,0,0,0.017606,-0.3723,90.962,0.6022,7.8157,2,-6.04,-2.114,-0.906,-0.3723,1,4.2374,-6.04,-2.114,-0.906
90.967,0.60255,7.8643,2,-61.44,-33.179,-16.791,0.13342,0,0,0.017606,-0.37463,90.967,0.60255,7.8643,2,-6.02,-2.107,-0.903,-0.37463,1,4.2588,-6.02,-2.107,-0.903
90.972,0.6029,7.9128,2,-61.5,-33.2,-16.8,0.13342,0,0,0.017606,-0.37704,90.973,0.6029,7.9128,2,-6,-2.1,-0.9,-0.37704,1,4.2802,-6,-2.1,-0.9
90.978,0.60324,7.9611,2,-61.56,-33.221,-16.809,0.13342,0,0,0.017606,-0.37956,90.978,0.60324,7.9611,2,-5.98,-2.093,-0.897,-0.37956,1,4.3016,-5.98,-2.093,-0.897
90.983,0.60359,8.0093,2,-61.62,-33.242,-16.818,0.13342,0,0,0.017606,-0.38219,90.984,0.60359,8.0093,2,-5.96,-2.086,-0.894,-0.38219,1,4.323,-5.96,-2.086,-0.894
90.989,0.60393,8.0573,2,-61.68,-33.263,-16.827,0.13342,0,0,0.017606,-0.38491,90.989,0.60393,8.0573,2,-5.94,-2.079,-0.891,-0.38491,1,4.3444,-5.94,-2.079,-0.891
90.994,0.60427,8.1051,2,-61.74,-33.284,-16.836,0.13342,0,0,0.017606,-0.38775,90.994,0.60427,8.1051,2,-5.92,-2.072,-0.888,-0.38775,1,4.3658,-5.92,-2.072,-0.888
90.999,0.60462,8.1528,2,-61.8,-33.305,-16.845,0.13342,0,0,0.017606,-0.3907,91,0.60462,8.1528,2,-5.9,-2.065,-0.885,-0.3907,1,4.3872,-5.9,-2.065,-0.885
91.005,0.60496,8.2003,2,-61.86,-33.326,-16.854,0.13342,0,0,0.017606,-0.39377,91.005,0.60496,8.2003,2,-5.88,-2.058,-0.882,-0.39377,1,4.4086,-5.88,-2.058,-0.882
91.01,0.6053,8.2475,2,-61.92,-33.347,-16.863,0.13342,0,0,0.017606,-0.39637,91.01,0.6053,8.2475,2,-5.86,-2.051,-0.879,-0.39637,1,4.43,-5.86,-2.051,-0.879
91.015,0.60564,8.2946,2,-61.98,-33.368,-16.872,0.13342,0,0,0.017606,-0.39881,91.016,0.60564,8.2946,2,-5.84,-2.044,-0.876,-0.39881,1,4.4514,-5.84,-2.044,-0.876
91.021,0.60599,8.3435,2,-62.04,-33.389,-16.881,0.13342,0,0,0.017606,-0.40011,91.021,0.60599,8.3435,2,-5.82,-2.037,-0.873,-0.40011,1,4.4728,-5.82,-2.037,-0.873
91.027,0.60634,8.3932,2,-62.1,-33.41,-16.89,0.13342,0,0,0.017606,-0.40084,91.027,0.60634,8.3932,2,-5.8,-2.03,-0.87,-0.40084,1,4.4942,-5.8,-2.03,-0.87
91.032,0.60669,8.4427,2,-62.16,-33.431,-16.899,0.13342,0,0,0.017606,-0.40162,91.032,0.60669,8.4427,2,-5.78,-2.023,-0.867,-0.40162,1,4.5156,-5.78,-2.023,-0.867
91.038,0.60705,8.4922,2,-62.22,-33.452,-16.908,0.13342,0,0,0.017606,-0.40244,91.038,0.60705,8.4922,2,-5.76,-2.016,-0.864,-0.40244,1,4.537,-5.76,-2.016,-0.864
91.043,0.6074,8.5415,2,-62.28,-33.473,-16.917,0.13342,0,0,0.017606,-0.40331,91.043,0.6074,8.5415,2,-5.74,-2.009,-0.861,-0.40331,1,4.5584,-5.74,-2.009,-0.861
91.049,0.60775,8.5906,2,-62.34,-33.494,-16.926,0.13342,0,0,0.017606,-0.40422,91.049,0.60775,8.5906,2,-5.72,-2.002,-0.858,-0.40422,1,4.5798,-5.72,-2.002,-0.858
91.054,0.6081,8.6397,2,-62.4,-33.515,-16.935,0.13342,0,0,0.017606,-0.40519,91.055,0.6081,8.6397,2,-5.7,-1.995,-0.855,-0.40519,1,4.6012,-5.7,-1.995,-0.855
91.06,0.60845,8.6886,2,-62.46,-33.536,-16.944,0.13342,0,0,0.017606,-0.40622,91.06,0.60845,8.6886,2,-5.68,-1.988,-0.852,-0.40622,1,4.6226,-5.68,-1.988,-0.852
91.065,0.6088,8.7373,2,-62.52,-33.557,-16.953,0.13342,0,0,0.017606,-0.40731,91.066,0.6088,8.7373,2,-5.66,-1.981,-0.849,-0.40731,1,4.644,-5.66,-1.981,-0.849
91.071,0.60915,8.786,2,-62.58,-33.578,-16.962,0.13342,0,0,0.017606,-0.40846,91.071,0.60915,8.786,2,-5.64,-1.974,-0.846,-0.40846,1,4.6654,-5.64,-1.974,-0.846
91.076,0.6095,8.8345,2,-62.64,-33.599,-16.971,0.13342,0,0,0.017606,-0.40963,91.077,0.6095,8.8345,2,-5.62,-1.967,-0.843,-0.40963,1,4.6868,-5.62,-1.967,-0.843
91.082,0.60985,8.883,2,-62.7,-33.62,-16.98,0.13342,0,0,0.017606,-0.41073,91.082,0.60985,8.883,2,-5.6,-1.96,-0.84,-0.41073,1,4.7082,-5.6,-1.96,-0.84
91.087,0.6102,8.9314,2,-62.76,-33.641,-16.989,0.13342,0,0,0.017606,-0.41189,91.087,0.6102,8.9314,2,-5.58,-1.953,-0.837,-0.41189,1,4.7296,-5.58,-1.953,-0.837
91.093,0.61055,8.9796,2,-62.82,-33.662,-16.998,0.13342,0,0,0.017606,-0.41311,91.093,0.61055,8.9796,2,-5.56,-1.946,-0.834,-0.41311,1,4.751,-5.56,-1.946,-0.834
91.098,0.61089,9.0276,2,-62.88,-33.683,-17.007,0.13342,0,0,0.017606,-0.41441,91.098,0.61089,9.0276,2,-5.54,-1.939,-0.831,-0.41441,1,4.7724,-5.54,-1.939,-0.831
91.104,0.61124,9.0755,2,-62.94,-33.704,-17.016,0.13342,0,0,0.017606,-0.41579,91.104,0.61124,9.0755,2,-5.52,-1.932,-0.828,-0.41579,1,4.7938,-5.52,-1.932,-0.828
91.109,0.61159,9.1233,2,-63,-33.725,-17.025,0.13342,0,0,0.017606,-0.41724,91.109,0.61159,9.1233,2,-5.5,-1.925,-0.825,-0.41724,1,4.8152,-5.5,-1.925,-0.825
91.114,0.61193,9.1709,2,-63.06,-33.746,-17.034,0.13342,0,0,0.017606,-0.41877,91.114,0.61193,9.1709,2,-5.48,-1.918,-0.822,-0.41877,1,4.8366,-5.48,-1.918,-0.822
91.12,0.61228,9.2184,2,-63.12,-33.767,-17.043,0.13342,0,0,0.017606,-0.4204,91.12,0.61228,9.2184,2,-5.46,-1.911,-0.819,-0.4204,1,4.858,-5.46,-1.911,-0.819
91.125,0.61262,9.2657,2,-63.18,-33.788,-17.052,0.13342,0,0,0.017606,-0.42211,91.125,0.61262,9.2657,2,-5.44,-1.904,-0.816,-0.42211,1,4.8794,-5.44,-1.904,-0.816
91.13,0.61297,9.3129,2,-63.24,-33.809,-17.061,0.13342,0,0,0.017606,-0.42392,91.131,0.61297,9.3129,2,-5.42,-1.897,-0.813,-0.42392,1,4.9008,-5.42,-1.897,-0.813
91.136,0.61331,9.3599,2,-63.3,-33.83,-17.07,0.13342,0,0,0.017606,-0.42583,91.136,0.61331,9.3599,2,-5.4,-1.89,-0.81,-0.42583,1,4.9222,-5.4,-1.89,-0.81
91.141,0.61365,9.4068,2,-63.36,-33.851,-17.079,0.13342,0,0,0.017606,-0.42784,91.141,0.61365,9.4068,2,-5.38,-1.883,-0.807,-0.42784,1,4.9436,-5.38,-1.883,-0.807
91.146,0.614,9.4539,2,-63.42,-33.872,-17.088,0.13342,0,0,0.017606,-0.42957,91.146,0.614,9.4539,2,-5.36,-1.876,-0.804,-0.42957,1,4.965,-5.36,-1.876,-0.804
91.152,0.61436,9.5045,2,-63.48,-33.893,-17.097,0.13342,0,0,0.017606,-0.43033,91.152,0.61436,9.5045,2,-5.34,-1.869,-0.801,-0.43033,1,4.9864,-5.34,-1.869,-0.801
91.158,0.61474,9.5556,2,-63.54,-33.914,-17.106,0.13342,0,0,0.017606,-0.43099,91.158,0.61474,9.5556,2,-5.32,-1.862,-0.798,-0.43099,1,5.0078,-5.32,-1.862,-0.798
91.163,0.61511,9.6065,2,-63.6,-33.935,-17.115,0.13342,0,0,0.017606,-0.43168,91.164,0.61511,9.6065,2,-5.3,-1.855,-0.795,-0.43168,1,5.0292,-5.3,-1.855,-0.795
91.169,0.61548,9.6572,2,-63.66,-33.956,-17.124,0.13342,0,0,0.017606,-0.43242,91.169,0.61548,9.6572,2,-5.28,-1.848,-0.792,-0.43242,1,5.0506,-5.28,-1.848,-0.792
91.175,0.61585,9.7079,2,-63.72,-33.977,-17.133,0.13342,0,0,0.017606,-0.43322,91.175,0.61585,9.7079,2,-5.26,-1.841,-0.789,-0.43322,1,5.072,-5.26,-1.841,-0.789
91.181,0.61622,9.7583,2,-63.78,-33.998,-17.142,0.13342,0,0,0.017606,-0.43406,91.181,0.61622,9.7583,2,-5.24,-1.834,-0.786,-0.43406,1,5.0934,-5.24,-1.834,-0.786
91.186,0.61658,9.8087,2,-63.84,-34.019,-17.151,0.13342,0,0,0.017606,-0.43496,91.186,0.61658,9.8087,2,-5.22,-1.827,-0.783,-0.43496,1,5.1148,-5.22,-1.827,-0.783
91.192,0.61695,9.8588,2,-63.9,-34.04,-17.16,0.13342,0,0,0.017606,-0.43592,91.192,0.61695,9.8588,2,-5.2,-1.82,-0.78,-0.43592,1,5.1362,-5.2,-1.82,-0.78
91.198,0.61732,9.9089,2,-63.96,-34.061,-17.169,0.13342,0,0,0.017606,-0.43694,91.198,0.61732,9.9089,2,-5.18,-1.813,-0.777,-0.43694,1,5.1576,-5.18,-1.813,-0.777
91.203,0.61768,9.9587,2,-64.02,-34.082,-17.178,0.13342,0,0,0.017606,-0.43803,91.203,0.61768,9.9587,2,-5.16,-1.806,-0.774,-0.43803,1,5.179,-5.16,-1.806,-0.774
91.209,0.61805,10.008,2,-64.08,-34.103,-17.187,0.13342,0,0,0.017606,-0.43919,91.209,0.61805,10.008,2,-5.14,-1.799,-0.771,-0.43919,1,5.2004,-5.14,-1.799,-0.771
91.214,0.61841,10.058,2,-64.14,-34.124,-17.196,0.13342,0,0,0.017606,-0.44042,91.214,0.61841,10.058,2,-5.12,-1.792,-0.768,-0.44042,1,5.2218,-5.12,-1.792,-0.768
91.22,0.61877,10.108,2,-64.2,-34.145,-17.205,0.13342,0,0,0.017606,-0.44169,91.22,0.61877,10.108,2,-5.1,-1.785,-0.765,-0.44169,1,5.2432,-5.1,-1.785,-0.765
91.225,0.61914,10.157,2,-64.26,-34.166,-17.214,0.13342,0,0,0.017606,-0.44305,91.226,0.61914,10.157,2,-5.08,-1.778,-0.762,-0.44305,1,5.2646,-5.08,-1.778,-0.762
91.231,0.6195,10.206,2,-64.32,-34.187,-17.223,0.13342,0,0,0.017606,-0.4445,91.231,0.6195,10.206,2,-5.06,-1.771,-0.759,-0.4445,1,5.286,-5.06,-1.771,-0.759
91.236,0.61986,10.256,2,-64.38,-34.208,-17.232,0.13342,0,0,0.017606,-0.44604,91.237,0.61986,10.256,2,-5.04,-1.764,-0.756,-0.44604,1,5.3074,-5.04,-1.764,-0.756
91.242,0.62022,10.305,2,-64.44,-34.229,-17.241,0.13342,0,0,0.017606,-0.44767,91.242,0.62022,10.305,2,-5.02,-1.757,-0.753,-0.44767,1,5.3288,-5.02,-1.757,-0.753
91.247,0.62058,10.354,2,-64.5,-34.25,-17.25,0.13342,0,0,0.017606,-0.4494,91.247,0.62058,10.354,2,-5,-1.75,-0.75,-0.4494,1,5.3502,-5,-1.75,-0.75
91.253,0.62094,10.403,2,-64.56,-34.271,-17.259,0.13342,0,0,0.017606,-0.45124,91.253,0.62094,10.403,2,-4.98,-1.743,-0.747,-0.45124,1,5.3716,-4.98,-1.743,-0.747
91.258,0.6213,10.451,2,-64.62,-34.292,-17.268,0.13342,0,0,0.017606,-0.45319,91.258,0.6213,10.451,2,-4.96,-1.736,-0.744,-0.45319,1,5.393,-4.96,-1.736,-0.744
91.264,0.62166,10.5,2,-64.68,-34.313,-17.277,0.13342,0,0,0.017606,-0.45525,91.264,0.62166,10.5,2,-4.94,-1.729,-0.741,-0.45525,1,5.4144,-4.94,-1.729,-0.741
91.269,0.62202,10.548,2,-64.74,-34.334,-17.286,0.13342,0,0,0.017606,-0.45742,91.269,0.62202,10.548,2,-4.92,-1.722,-0.738,-0.45742,1,5.4358,-4.92,-1.722,-0.738
91.274,0.62238,10.597,2,-64.8,-34.355,-17.295,0.13342,0,0,0.017606,-0.45972,91.275,0.62238,10.597,2,-4.9,-1.715,-0.735,-0.45972,1,5.4572,-4.9,-1.715,-0.735
91.28,0.62273,10.645,2,-64.86,-34.376,-17.304,0.13342,0,0,0.017606,-0.46214,91.28,0.62273,10.645,2,-4.88,-1.708,-0.732,-0.46214,1,5.4786,-4.88,-1.708,-0.732
91.285,0.62309,10.693,2,-64.92,-34.397,-17.313,0.13342,0,0,0.017606,-0.46464,91.285,0.62309,10.693,2,-4.86,-1.701,-0.729,-0.46464,1,5.5,-4.86,-1.701,-0.729
91.291,0.62345,10.741,2,-64.98,-34.418,-17.322,0.13342,0,0,0.017606,-0.46725,91.291,0.62345,10.741,2,-4.84,-1.694,-0.726,-0.46725,1,5.5214,-4.84,-1.694,-0.726
91.296,0.6238,10.789,2,-65.04,-34.439,-17.331,0.13342,0,0,0.017606,-0.47,91.296,0.6238,10.789,2,-4.82,-1.687,-0.723,-0.47,1,5.5428,-4.82,-1.687,-0.723
91.301,0.62416,10.837,2,-65.1,-34.46,-17.34,0.13342,0,0,0.017606,-0.47287,91.301,0.62416,10.837,2,-4.8,-1.68,-0.72,-0.47287,1,5.5642,-4.8,-1.68,-0.72
91.306,0.62451,10.885,2,-65.16,-34.481,-17.349,0.13342,0,0,0.017606,-0.47589,91.307,0.62451,10.885,2,-4.78,-1.673,-0.717,-0.47589,1,5.5856,-4.78,-1.673,-0.717
91.312,0.62486,10.933,2,-65.22,-34.502,-17.358,0.13342,0,0,0.017606,-0.47904,91.312,0.62486,10.933,2,-4.76,-1.666,-0.714,-0.47904,1,5.607,-4.76,-1.666,-0.714
91.317,0.62521,10.98,2,-65.28,-34.523,-17.367,0.13342,0,0,0.017606,-0.48234,91.317,0.62521,10.98,2,-4.74,-1.659,-0.711,-0.48234,1,5.6284,-4.74,-1.659,-0.711
91.322,0.62556,11.027,2,-65.34,-34.544,-17.376,0.13342,0,0,0.017606,-0.48578,91.322,0.62556,11.027,2,-4.72,-1.652,-0.708,-0.48578,1,5.6498,-4.72,-1.652,-0.708
91.328,0.62591,11.075,2,-65.4,-34.565,-17.385,0.13342,0,0,0.017606,-0.48938,91.328,0.62591,11.075,2,-4.7,-1.645,-0.705,-0.48938,1,5.6712,-4.7,-1.645,-0.705
91.333,0.62626,11.121,2,-65.46,-34.586,-17.394,0.13342,0,0,0.017606,-0.49313,91.333,0.62626,11.121,2,-4.68,-1.638,-0.702,-0.49313,1,5.6926,-4.68,-1.638,-0.702
91.338,0.62661,11.168,2,-65.52,-34.607,-17.403,0.13342,0,0,0.017606,-0.49704,91.338,0.62661,11.168,2,-4.66,-1.631,-0.699,-0.49704,1,5.714,-4.66,-1.631,-0.699
91.343,0.62696,11.216,2,-65.58,-34.628,-17.412,0.13342,0,0,0.017606,-0.50091,91.343,0.62696,11.216,2,-4.64,-1.624,-0.696,-0.50091,1,5.7355,-4.64,-1.624,-0.696
91.349,0.62734,11.266,2,-65.64,-34.649,-17.421,0.13342,0,0,0.017606,-0.50339,91.349,0.62734,11.266,2,-4.62,-1.617,-0.693,-0.50339,1,5.7569,-4.62,-1.617,-0.693
91.354,0.62771,11.316,2,-65.7,-34.67,-17.43,0.13342,0,0,0.017606,-0.50495,91.354,0.62771,11.316,2,-4.6,-1.61,-0.69,-0.50495,1,5.7783,-4.6,-1.61,-0.69
91.36,0.62808,11.366,2,-65.76,-34.691,-17.439,0.13342,0,0,0.017606,-0.50661,91.36,0.62808,11.366,2,-4.58,-1.603,-0.687,-0.50661,1,5.7997,-4.58,-1.603,-0.687
91.365,0.62845,11.416,2,-65.82,-34.712,-17.448,0.13342,0,0,0.017606,-0.50835,91.365,0.62845,11.416,2,-4.56,-1.596,-0.684,-0.50835,1,5.8211,-4.56,-1.596,-0.684
91.371,0.62882,11.466,2,-65.88,-34.733,-17.457,0.13342,0,0,0.017606,-0.5102,91.371,0.62882,11.466,2,-4.54,-1.589,-0.681,-0.5102,1,5.8425,-4.54,-1.589,-0.681
91.376,0.62919,11.516,2,-65.94,-34.754,-17.466,0.13342,0,0,0.017606,-0.51214,91.376,0.62919,11.516,2,-4.52,-1.582,-0.678,-0.51214,1,5.8639,-4.52,-1.582,-0.678
91.382,0.62956,11.565,2,-66,-34.775,-17.475,0.13342,0,0,0.017606,-0.51419,91.382,0.62956,11.565,2,-4.5,-1.575,-0.675,-0.51419,1,5.8853,-4.5,-1.575,-0.675
91.387,0.62993,11.615,2,-66.06,-34.796,-17.484,0.13342,0,0,0.017606,-0.51635,91.387,0.62993,11.615,2,-4.48,-1.568,-0.672,-0.51635,1,5.9067,-4.48,-1.568,-0.672
91.392,0.63029,11.664,2,-66.12,-34.817,-17.493,0.13342,0,0,0.017606,-0.51862,91.392,0.63029,11.664,2,-4.46,-1.561,-0.669,-0.51862,1,5.9281,-4.46,-1.561,-0.669
91.398,0.63066,11.714,2,-66.18,-34.838,-17.502,0.13342,0,0,0.017606,-0.52101,91.398,0.63066,11.714,2,-4.44,-1.554,-0.666,-0.52101,1,5.9495,-4.44,-1.554,-0.666
91.403,0.63102,11.763,2,-66.24,-34.859,-17.511,0.13342,0,0,0.017606,-0.52352,91.403,0.63102,11.763,2,-4.42,-1.547,-0.663,-0.52352,1,5.9709,-4.42,-1.547,-0.663
91.408,0.63139,11.812,2,-66.3,-34.88,-17.52,0.13342,0,0,0.017606,-0.52615,91.409,0.63139,11.812,2,-4.4,-1.54,-0.66,-0.52615,1,5.9923,-4.4,-1.54,-0.66
91.414,0.63175,11.86,2,-66.36,-34.901,-17.529,0.13342,0,0,0.017606,-0.52891,91.414,0.63175,11.86,2,-4.38,-1.533,-0.657,-0.52891,1,6.0137,-4.38,-1.533,-0.657
91.419,0.63212,11.909,2,-66.42,-34.922,-17.538,0.13342,0,0,0.017606,-0.53172,91.419,0.63212,11.909,2,-4.36,-1.526,-0.654,-0.53172,1,6.0351,-4.36,-1.526,-0.654
91.424,0.63248,11.958,2,-66.48,-34.943,-17.547,0.13342,0,0,0.017606,-0.53462,91.424,0.63248,11.958,2,-4.34,-1.519,-0.651,-0.53462,1,6.0565,-4.34,-1.519,-0.651
91.43,0.63285,12.007,2,-66.54,-34.964,-17.556,0.13342,0,0,0.017606,-0.53764,91.43,0.63285,12.007,2,-4.32,-1.512,-0.648,-0.53764,1,6.0779,-4.32,-1.512,-0.648
91.435,0.63321,12.056,2,-66.6,-34.985,-17.565,0.13342,0,0,0.017606,-0.54078,91.435,0.63321,12.056,2,-4.3,-1.505,-0.645,-0.54078,1,6.0993,-4.3,-1.505,-0.645
91.44,0.63357,12.104,2,-66.66,-35.006,-17.574,0.13342,0,0,0.017606,-0.54405,91.44,0.63357,12.104,2,-4.28,-1.498,-0.642,-0.54405,1,6.1207,-4.28,-1.498,-0.642
91.445,0.63393,12.153,2,-66.72,-35.027,-17.583,0.13342,0,0,0.017606,-0.54745,91.446,0.63393,12.153,2,-4.26,-1.491,-0.639,-0.54745,1,6.1421,-4.26,-1.491,-0.639
91.451,0.63429,12.201,2,-66.78,-35.048,-17.592,0.13342,0,0,0.017606,-0.55098,91.451,0.63429,12.201,2,-4.24,-1.484,-0.636,-0.55098,1,6.1635,-4.24,-1.484,-0.636
91.456,0.63465,12.249,2,-66.84,-35.069,-17.601,0.13342,0,0,0.017606,-0.55466,91.456,0.63465,12.249,2,-4.22,-1.477,-0.633,-0.55466,1,6.1849,-4.22,-1.477,-0.633
91.461,0.63501,12.297,2,-66.9,-35.09,-17.61,0.13342,0,0,0.017606,-0.55847,91.461,0.63501,12.297,2,-4.2,-1.47,-0.63,-0.55847,1,6.2063,-4.2,-1.47,-0.63
91.466,0.63537,12.345,2,-66.96,-35.111,-17.619,0.13342,0,0,0.017606,-0.56243,91.466,0.63537,12.345,2,-4.18,-1.463,-0.627,-0.56243,1,6.2277,-4.18,-1.463,-0.627
91.471,0.63573,12.394,2,-67.02,-35.132,-17.628,0.13342,0,0,0.017606,-0.56594,91.472,0.63573,12.394,2,-4.16,-1.456,-0.624,-0.56594,1,6.2491,-4.16,-1.456,-0.624
91.477,0.63609,12.444,2,-67.08,-35.153,-17.637,0.13342,0,0,0.017606,-0.5684,91.477,0.63609,12.444,2,-4.14,-1.449,-0.621,-0.5684,1,6.2705,-4.14,-1.449,-0.621
91.482,0.63646,12.493,2,-67.14,-35.174,-17.646,0.13342,0,0,0.017606,-0.57066,91.482,0.63646,12.493,2,-4.12,-1.442,-0.618,-0.57066,1,6.2919,-4.12,-1.442,-0.618
91.487,0.63683,12.543,2,-67.2,-35.195,-17.655,0.13342,0,0,0.017606,-0.57209,91.488,0.63683,12.543,2,-4.1,-1.435,-0.615,-0.57209,1,6.3133,-4.1,-1.435,-0.615
91.493,0.6372,12.592,2,-67.26,-35.216,-17.664,0.13342,0,0,0.017606,-0.57355,91.493,0.6372,12.592,2,-4.08,-1.428,-0.612,-0.57355,1,6.3347,-4.08,-1.428,-0.612
91.498,0.63756,12.642,2,-67.32,-35.237,-17.673,0.13342,0,0,0.017606,-0.57506,91.498,0.63756,12.642,2,-4.06,-1.421,-0.609,-0.57506,1,6.3561,-4.06,-1.421,-0.609
91.503,0.63793,12.691,2,-67.38,-35.258,-17.682,0.13342,0,0,0.017606,-0.5766,91.503,0.63793,12.691,2,-4.04,-1.414,-0.606,-0.5766,1,6.3775,-4.04,-1.414,-0.606
91.509,0.6383,12.74,2,-67.44,-35.279,-17.691,0.13342,0,0,0.017606,-0.57819,91.509,0.6383,12.74,2,-4.02,-1.407,-0.603,-0.57819,1,6.3989,-4.02,-1.407,-0.603
91.514,0.63866,12.789,2,-67.5,-35.3,-17.7,0.13342,0,0,0.017606,-0.57983,91.514,0.63866,12.789,2,-4,-1.4,-0.6,-0.57983,1,6.4203,-4,-1.4,-0.6
91.519,0.63903,12.838,2,-67.56,-35.321,-17.709,0.13342,0,0,0.017606,-0.58152,91.519,0.63903,12.838,2,-3.98,-1.393,-0.597,-0.58152,1,6.4417,-3.98,-1.393,-0.597
91.524,0.63939,12.887,2,-67.62,-35.342,-17.718,0.13342,0,0,0.017606,-0.58327,91.524,0.63939,12.887,2,-3.96,-1.386,-0.594,-0.58327,1,6.4631,-3.96,-1.386,-0.594
91.53,0.63975,12.935,2,-67.68,-35.363,-17.727,0.13342,0,0,0.017606,-0.58507,91.53,0.63975,12.935,2,-3.94,-1.379,-0.591,-0.58507,1,6.4845,-3.94,-1.379,-0.591
91.535,0.64012,12.985,2,-67.74,-35.384,-17.736,0.13342,0,0,0.017606,-0.58634,91.535,0.64012,12.985,2,-3.92,-1.372,-0.588,-0.58634,1,6.5059,-3.92,-1.372,-0.588
91.54,0.64051,13.036,2,-67.8,-35.405,-17.745,0.13342,0,0,0.017606,-0.58686,91.54,0.64051,13.036,2,-3.9,-1.365,-0.585,-0.58686,1,6.5273,-3.9,-1.365,-0.585
91.546,0.64089,13.087,2,-67.86,-35.426,-17.754,0.13342,0,0,0.017606,-0.58742,91.546,0.64089,13.087,2,-3.88,-1.358,-0.582,-0.58742,1,6.5487,-3.88,-1.358,-0.582
91.551,0.64127,13.138,2,-67.92,-35.447,-17.763,0.13342,0,0,0.017606,-0.58784,91.551,0.64127,13.138,2,-3.86,-1.351,-0.579,-0.58784,1,6.5701,-3.86,-1.351,-0.579
91.557,0.64165,13.188,2,-67.98,-35.468,-17.772,0.13342,0,0,0.017606,-0.58822,91.557,0.64165,13.188,2,-3.84,-1.344,-0.576,-0.58822,1,6.5915,-3.84,-1.344,-0.576
91.562,0.64203,13.239,2,-68.04,-35.489,-17.781,0.13342,0,0,0.017606,-0.58863,91.562,0.64203,13.239,2,-3.82,-1.337,-0.573,-0.58863,1,6.6129,-3.82,-1.337,-0.573
91.567,0.64241,13.29,2,-68.1,-35.51,-17.79,0.13342,0,0,0.017606,-0.58908,91.567,0.64241,13.29,2,-3.8,-1.33,-0.57,-0.58908,1,6.6343,-3.8,-1.33,-0.57
91.573,0.64279,13.34,2,-68.16,-35.531,-17.799,0.13342,0,0,0.017606,-0.58957,91.573,0.64279,13.34,2,-3.78,-1.323,-0.567,-0.58957,1,6.6557,-3.78,-1.323,-0.567
91.578,0.64316,13.39,2,-68.22,-35.552,-17.808,0.13342,0,0,0.017606,-0.59011,91.578,0.64316,13.39,2,-3.76,-1.316,-0.564,-0.59011,1,6.6771,-3.76,-1.316,-0.564
91.583,0.64354,13.441,2,-68.28,-35.573,-17.817,0.13342,0,0,0.017606,-0.5907,91.583,0.64354,13.441,2,-3.74,-1.309,-0.561,-0.5907,1,6.6985,-3.74,-1.309,-0.561
91.589,0.64392,13.491,2,-68.34,-35.594,-17.826,0.13342,0,0,0.017606,-0.59135,91.589,0.64392,13.491,2,-3.72,-1.302,-0.558,-0.59135,1,6.7199,-3.72,-1.302,-0.558
91.594,0.64429,13.541,2,-68.4,-35.615,-17.835,0.13342,0,0,0.017606,-0.59205,91.594,0.64429,13.541,2,-3.7,-1.295,-0.555,-0.59205,1,6.7413,-3.7,-1.295,-0.555
91.599,0.64467,13.591,2,-68.46,-35.636,-17.844,0.13342,0,0,0.017606,-0.59281,91.599,0.64467,13.591,2,-3.68,-1.288,-0.552,-0.59281,1,6.7627,-3.68,-1.288,-0.552
91.605,0.64504,13.641,2,-68.52,-35.657,-17.853,0.13342,0,0,0.017606,-0.59364,91.605,0.64504,13.641,2,-3.66,-1.281,-0.549,-0.59364,1,6.7841,-3.66,-1.281,-0.549
91.61,0.64542,13.691,2,-68.58,-35.678,-17.862,0.13342,0,0,0.017606,-0.59454,91.61,0.64542,13.691,2,-3.64,-1.274,-0.546,-0.59454,1,6.8055,-3.64,-1.274,-0.546
91.615,0.64579,13.741,2,-68.64,-35.699,-17.871,0.13342,0,0,0.017606,-0.59552,91.615,0.64579,13.741,2,-3.62,-1.267,-0.543,-0.59552,1,6.8269,-3.62,-1.267,-0.543
91.62,0.64617,13.791,2,-68.7,-35.72,-17.88,0.13342,0,0,0.017606,-0.59657,91.62,0.64617,13.791,2,-3.6,-1.26,-0.54,-0.59657,1,6.8483,-3.6,-1.26,-0.54
91.626,0.64654,13.841,2,-68.76,-35.741,-17.889,0.13342,0,0,0.017606,-0.5977,91.626,0.64654,13.841,2,-3.58,-1.253,-0.537,-0.5977,1,6.8697,-3.58,-1.253,-0.537
91.631,0.64691,13.89,2,-68.82,-35.762,-17.898,0.13342,0,0,0.017606,-0.59892,91.631,0.64691,13.89,2,-3.56,-1.246,-0.534,-0.59892,1,6.8911,-3.56,-1.246,-0.534
91.636,0.64728,13.94,2,-68.88,-35.783,-17.907,0.13342,0,0,0.017606,-0.60023,91.636,0.64728,13.94,2,-3.54,-1.239,-0.531,-0.60023,1,6.9125,-3.54,-1.239,-0.531
91.641,0.64766,13.99,2,-68.94,-35.804,-17.916,0.13342,0,0,0.017606,-0.60164,91.641,0.64766,13.99,2,-3.52,-1.232,-0.528,-0.60164,1,6.9339,-3.52,-1.232,-0.528
91.646,0.64803,14.039,2,-69,-35.825,-17.925,0.13342,0,0,0.017606,-0.60314,91.646,0.64803,14.039,2,-3.5,-1.225,-0.525,-0.60314,1,6.9553,-3.5,-1.225,-0.525
91.651,0.6484,14.088,2,-69.06,-35.846,-17.934,0.13342,0,0,0.017606,-0.60475,91.652,0.6484,14.088,2,-3.48,-1.218,-0.522,-0.60475,1,6.9767,-3.48,-1.218,-0.522
91.657,0.64876,14.137,2,-69.12,-35.867,-17.943,0.13342,0,0,0.017606,-0.60646,91.657,0.64876,14.137,2,-3.46,-1.211,-0.519,-0.60646,1,6.9981,-3.46,-1.211,-0.519
91.662,0.64913,14.186,2,-69.18,-35.888,-17.952,0.13342,0,0,0.017606,-0.60828,91.662,0.64913,14.186,2,-3.44,-1.204,-0.516,-0.60828,1,7.0195,-3.44,-1.204,-0.516
91.667,0.6495,14.235,2,-69.24,-35.909,-17.961,0.13342,0,0,0.017606,-0.61022,91.667,0.6495,14.235,2,-3.42,-1.197,-0.513,-0.61022,1,7.0409,-3.42,-1.197,-0.513
91.672,0.64987,14.284,2,-69.3,-35.93,-17.97,0.13342,0,0,0.017606,-0.61228,91.672,0.64987,14.284,2,-3.4,-1.19,-0.51,-0.61228,1,7.0623,-3.4,-1.19,-0.51
91.677,0.65023,14.333,2,-69.36,-35.951,-17.979,0.13342,0,0,0.017606,-0.61446,91.677,0.65023,14.333,2,-3.38,-1.183,-0.507,-0.61446,1,7.0837,-3.38,-1.183,-0.507
91.682,0.6506,14.381,2,-69.42,-35.972,-17.988,0.13342,0,0,0.017606,-0.61656,91.682,0.6506,14.381,2,-3.36,-1.176,-0.504,-0.61656,1,7.1051,-3.36,-1.176,-0.504
91.687,0.65097,14.43,2,-69.48,-35.993,-17.997,0.13342,0,0,0.017606,-0.61869,91.687,0.65097,14.43,2,-3.34,-1.169,-0.501,-0.61869,1,7.1265,-3.34,-1.169,-0.501
91.692,0.65134,14.479,2,-69.54,-36.014,-18.006,0.13342,0,0,0.017606,-0.62092,91.692,0.65134,14.479,2,-3.32,-1.162,-0.498,-0.62092,1,7.1479,-3.32,-1.162,-0.498
91.697,0.6517,14.527,2,-69.6,-36.035,-18.015,0.13342,0,0,0.017606,-0.62325,91.697,0.6517,14.527,2,-3.3,-1.155,-0.495,-0.62325,1,7.1693,-3.3,-1.155,-0.495
91.702,0.65207,14.576,2,-69.66,-36.056,-18.024,0.13342,0,0,0.017606,-0.62569,91.702,0.65207,14.576,2,-3.28,-1.148,-0.492,-0.62569,1,7.1907,-3.28,-1.148,-0.492
91.707,0.65243,14.624,2,-69.72,-36.077,-18.033,0.13342,0,0,0.017606,-0.62824,91.707,0.65243,14.624,2,-3.26,-1.141,-0.489,-0.62824,1,7.2121,-3.26,-1.141,-0.489
91.712,0.6528,14.672,2,-69.78,-36.098,-18.042,0.13342,0,0,0.017606,-0.63089,91.712,0.6528,14.672,2,-3.24,-1.134,-0.486,-0.63089,1,7.2335,-3.24,-1.134,-0.486
91.717,0.65316,14.72,2,-69.84,-36.119,-18.051,0.13342,0,0,0.017606,-0.63366,91.717,0.65316,14.72,2,-3.22,-1.127,-0.483,-0.63366,1,7.2549,-3.22,-1.127,-0.483
91.722,0.65354,14.77,2,-69.9,-36.14,-18.06,0.13342,0,0,0.017606,-0.63585,91.723,0.65354,14.77,2,-3.2,-1.12,-0.48,-0.63585,1,7.2763,-3.2,-1.12,-0.48
91.728,0.65392,14.82,2,-69.96,-36.161,-18.069,0.13342,0,0,0.017606,-0.63782,91.728,0.65392,14.82,2,-3.18,-1.113,-0.477,-0.63782,1,7.2977,-3.18,-1.113,-0.477
91.733,0.6543,14.87,2,-70.02,-36.182,-18.078,0.13342,0,0,0.017606,-0.63985,91.733,0.6543,14.87,2,-3.16,-1.106,-0.474,-0.63985,1,7.3191,-3.16,-1.106,-0.474
91.738,0.65467,14.919,2,-70.08,-36.203,-18.087,0.13342,0,0,0.017606,-0.64194,91.738,0.65467,14.919,2,-3.14,-1.099,-0.471,-0.64194,1,7.3405,-3.14,-1.099,-0.471
91.743,0.65505,14.969,2,-70.14,-36.224,-18.096,0.13342,0,0,0.017606,-0.64392,91.743,0.65505,14.969,2,-3.12,-1.092,-0.468,-0.64392,1,7.3619,-3.12,-1.092,-0.468
91.748,0.65543,15.019,2,-70.2,-36.245,-18.105,0.13342,0,0,0.017606,-0.64546,91.748,0.65543,15.019,2,-3.1,-1.085,-0.465,-0.64546,1,7.3833,-3.1,-1.085,-0.465
91.753,0.65581,15.069,2,-70.26,-36.266,-18.114,0.13342,0,0,0.017606,-0.64707,91.753,0.65581,15.069,2,-3.08,-1.078,-0.462,-0.64707,1,7.4047,-3.08,-1.078,-0.462
91.758,0.65618,15.119,2,-70.32,-36.287,-18.123,0.13342,0,0,0.017606,-0.64878,91.758,0.65618,15.119,2,-3.06,-1.071,-0.459,-0.64878,1,7.4261,-3.06,-1.071,-0.459
91.763,0.65656,15.168,2,-70.38,-36.308,-18.132,0.13342,0,0,0.017606,-0.65059,91.764,0.65656,15.168,2,-3.04,-1.064,-0.456,-0.65059,1,7.4475,-3.04,-1.064,-0.456
91.769,0.65694,15.218,2,-70.44,-36.329,-18.141,0.13342,0,0,0.017606,-0.65249,91.769,0.65694,15.218,2,-3.02,-1.057,-0.453,-0.65249,1,7.4689,-3.02,-1.057,-0.453
91.774,0.65731,15.267,2,-70.5,-36.35,-18.15,0.13342,0,0,0.017606,-0.6545,91.774,0.65731,15.267,2,-3,-1.05,-0.45,-0.6545,1,7.4903,-3,-1.05,-0.45
91.779,0.65769,15.316,2,-70.56,-36.371,-18.159,0.13342,0,0,0.017606,-0.65661,91.779,0.65769,15.316,2,-2.98,-1.043,-0.447,-0.65661,1,7.5117,-2.98,-1.043,-0.447
91.784,0.65806,15.366,2,-70.62,-36.392,-18.168,0.13342,0,0,0.017606,-0.65884,91.784,0.65806,15.366,2,-2.96,-1.036,-0.444,-0.65884,1,7.5331,-2.96,-1.036,-0.444
91.789,0.65843,15.415,2,-70.68,-36.413,-18.177,0.13342,0,0,0.017606,-0.66118,91.789,0.65843,15.415,2,-2.94,-1.029,-0.441,-0.66118,1,7.5545,-2.94,-1.029,-0.441
91.794,0.65881,15.464,2,-70.74,-36.434,-18.186,0.13342,0,0,0.017606,-0.66364,91.794,0.65881,15.464,2,-2.92,-1.022,-0.438,-0.66364,1,7.5759,-2.92,-1.022,-0.438
91.799,0.65918,15.513,2,-70.8,-36.455,-18.195,0.13342,0,0,0.017606,-0.66622,91.799,0.65918,15.513,2,-2.9,-1.015,-0.435,-0.66622,1,7.5973,-2.9,-1.015,-0.435
91.804,0.65955,15.562,2,-70.86,-36.476,-18.204,0.13342,0,0,0.017606,-0.66893,91.804,0.65955,15.562,2,-2.88,-1.008,-0.432,-0.66893,1,7.6187,-2.88,-1.008,-0.432
91.809,0.65992,15.61,2,-70.92,-36.497,-18.213,0.13342,0,0,0.017606,-0.67178,91.809,0.65992,15.61,2,-2.86,-1.001,-0.429,-0.67178,1,7.6401,-2.86,-1.001,-0.429
91.814,0.66029,15.659,2,-70.98,-36.518,-18.222,0.13342,0,0,0.017606,-0.67475,91.814,0.66029,15.659,2,-2.84,-0.994,-0.426,-0.67475,1,7.6615,-2.84,-0.994,-0.426
91.819,0.66066,15.708,2,-71.04,-36.539,-18.231,0.13342,0,0,0.017606,-0.67787,91.819,0.66066,15.708,2,-2.82,-0.987,-0.423,-0.67787,1,7.6829,-2.82,-0.987,-0.423
91.824,0.66103,15.756,2,-71.1,-36.56,-18.24,0.13342,0,0,0.017606,-0.68113,91.824,0.66103,15.756,2,-2.8,-0.98,-0.42,-0.68113,1,7.7043,-2.8,-0.98,-0.42
91.829,0.6614,15.805,2,-71.16,-36.581,-18.249,0.13342,0,0,0.017606,-0.68454,91.829,0.6614,15.805,2,-2.78,-0.973,-0.417,-0.68454,1,7.7257,-2.78,-0.973,-0.417
91.834,0.66177,15.853,2,-71.22,-36.602,-18.258,0.13342,0,0,0.017606,-0.6881,91.834,0.66177,15.853,2,-2.76,-0.966,-0.414,-0.6881,1,7.7471,-2.76,-0.966,-0.414
91.838,0.66214,15.901,2,-71.28,-36.623,-18.267,0.13342,0,0,0.017606,-0.69181,91.839,0.66214,15.901,2,-2.74,-0.959,-0.411,-0.69181,1,7.7685,-2.74,-0.959,-0.411
91.843,0.66251,15.949,2,-71.34,-36.644,-18.276,0.13342,0,0,0.017606,-0.69569,91.843,0.66251,15.949,2,-2.72,-0.952,-0.408,-0.69569,1,7.7899,-2.72,-0.952,-0.408
91.848,0.66287,15.997,2,-71.4,-36.665,-18.285,0.13342,0,0,0.017606,-0.69973,91.848,0.66287,15.997,2,-2.7,-0.945,-0.405,-0.69973,1,7.8113,-2.7,-0.945,-0.405
91.853,0.66324,16.045,2,-71.46,-36.686,-18.294,0.13342,0,0,0.017606,-0.70393,91.853,0.66324,16.045,2,-2.68,-0.938,-0.402,-0.70393,1,7.8327,-2.68,-0.938,-0.402
91.858,0.6636,16.092,2,-71.52,-36.707,-18.303,0.13342,0,0,0.017606,-0.70831,91.858,0.6636,16.092,2,-2.66,-0.931,-0.399,-0.70831,1,7.8541,-2.66,-0.931,-0.399
91.863,0.66396,16.14,2,-71.58,-36.728,-18.312,0.13342,0,0,0.017606,-0.71287,91.863,0.66396,16.14,2,-2.64,-0.924,-0.396,-0.71287,1,7.8755,-2.64,-0.924,-0.396
91.868,0.66433,16.188,2,-71.64,-36.749,-18.321,0.13342,0,0,0.017606,-0.71741,91.868,0.66433,16.188,2,-2.62,-0.917,-0.393,-0.71741,1,7.8969,-2.62,-0.917,-0.393
91.872,0.6647,16.236,2,-71.7,-36.77,-18.33,0.13342,0,0,0.017606,-0.72151,91.873,0.6647,16.236,2,-2.6,-0.91,-0.39,-0.72151,1,7.9183,-2.6,-0.91,-0.39
91.877,0.66506,16.284,2,-71.76,-36.791,-18.339,0.13342,0,0,0.017606,-0.72572,91.877,0.66506,16.284,2,-2.58,-0.903,-0.387,-0.72572,1,7.9397,-2.58,-0.903,-0.387
91.882,0.66543,16.332,2,-71.82,-36.812,-18.348,0.13342,0,0,0.017606,-0.73005,91.882,0.66543,16.332,2,-2.56,-0.896,-0.384,-0.73005,1,7.9611,-2.56,-0.896,-0.384
91.887,0.6658,16.379,2,-71.88,-36.833,-18.357,0.13342,0,0,0.017606,-0.73449,91.887,0.6658,16.379,2,-2.54,-0.889,-0.381,-0.73449,1,7.9825,-2.54,-0.889,-0.381
91.892,0.66616,16.427,2,-71.94,-36.854,-18.366,0.13342,0,0,0.017606,-0.73906,91.892,0.66616,16.427,2,-2.52,-0.882,-0.378,-0.73906,1,8.0039,-2.52,-0.882,-0.378
91.897,0.66653,16.475,2,-72,-36.875,-18.375,0.13342,0,0,0.017606,-0.74375,91.897,0.66653,16.475,2,-2.5,-0.875,-0.375,-0.74375,1,8.0254,-2.5,-0.875,-0.375
91.902,0.66692,16.526,2,-72.06,-36.896,-18.384,0.13342,0,0,0.017606,-0.74475,91.902,0.66692,16.526,2,-2.48,-0.868,-0.372,-0.74475,1,8.0468,-2.48,-0.868,-0.372
91.907,0.66731,16.577,2,-72.12,-36.917,-18.393,0.13342,0,0,0.017606,-0.74576,91.907,0.66731,16.577,2,-2.46,-0.861,-0.369,-0.74576,1,8.0682,-2.46,-0.861,-0.369
91.912,0.66769,16.627,2,-72.18,-36.938,-18.402,0.13342,0,0,0.017606,-0.74678,91.912,0.66769,16.627,2,-2.44,-0.854,-0.366,-0.74678,1,8.0896,-2.44,-0.854,-0.366
91.917,0.66808,16.678,2,-72.24,-36.959,-18.411,0.13342,0,0,0.017606,-0.74781,91.917,0.66808,16.678,2,-2.42,-0.847,-0.363,-0.74781,1,8.111,-2.42,-0.847,-0.363
91.922,0.66847,16.729,2,-72.3,-36.98,-18.42,0.13342,0,0,0.017606,-0.74884,91.922,0.66847,16.729,2,-2.4,-0.84,-0.36,-0.74884,1,8.1324,-2.4,-0.84,-0.36
91.927,0.66885,16.779,2,-72.36,-37.001,-18.429,0.13342,0,0,0.017606,-0.7499,91.927,0.66885,16.779,2,-2.38,-0.833,-0.357,-0.7499,1,8.1538,-2.38,-0.833,-0.357
91.932,0.66924,16.829,2,-72.42,-37.022,-18.438,0.13342,0,0,0.017606,-0.75023,91.932,0.66924,16.829,2,-2.36,-0.826,-0.354,-0.75023,1,8.1752,-2.36,-0.826,-0.354
91.937,0.66963,16.879,2,-72.48,-37.043,-18.447,0.13342,0,0,0.017606,-0.75034,91.937,0.66963,16.879,2,-2.34,-0.819,-0.351,-0.75034,1,8.1966,-2.34,-0.819,-0.351
91.942,0.67001,16.929,2,-72.54,-37.064,-18.456,0.13342,0,0,0.017606,-0.75049,91.942,0.67001,16.929,2,-2.32,-0.812,-0.348,-0.75049,1,8.218,-2.32,-0.812,-0.348
91.947,0.6704,16.979,2,-72.6,-37.085,-18.465,0.13342,0,0,0.017606,-0.75067,91.947,0.6704,16.979,2,-2.3,-0.805,-0.345,-0.75067,1,8.2394,-2.3,-0.805,-0.345
91.952,0.67078,17.029,2,-72.66,-37.106,-18.474,0.13342,0,0,0.017606,-0.75089,91.952,0.67078,17.029,2,-2.28,-0.798,-0.342,-0.75089,1,8.2608,-2.28,-0.798,-0.342
91.957,0.67116,17.078,2,-72.72,-37.127,-18.483,0.13342,0,0,0.017606,-0.75116,91.957,0.67116,17.078,2,-2.26,-0.791,-0.339,-0.75116,1,8.2822,-2.26,-0.791,-0.339
91.962,0.67155,17.128,2,-72.78,-37.148,-18.492,0.13342,0,0,0.017606,-0.75148,91.962,0.67155,17.128,2,-2.24,-0.784,-0.336,-0.75148,1,8.3036,-2.24,-0.784,-0.336
91.967,0.67193,17.178,2,-72.84,-37.169,-18.501,0.13342,0,0,0.017606,-0.75184,91.967,0.67193,17.178,2,-2.22,-0.777,-0.333,-0.75184,1,8.325,-2.22,-0.777,-0.333
91.972,0.67231,17.227,2,-72.9,-37.19,-18.51,0.13342,0,0,0.017606,-0.75227,91.972,0.67231,17.227,2,-2.2,-0.77,-0.33,-0.75227,1,8.3464,-2.2,-0.77,-0.33
91.977,0.67269,17.277,2,-72.96,-37.211,-18.519,0.13342,0,0,0.017606,-0.75275,91.977,0.67269,17.277,2,-2.18,-0.763,-0.327,-0.75275,1,8.3678,-2.18,-0.763,-0.327
91.981,0.67307,17.326,2,-73.02,-37.232,-18.528,0.13342,0,0,0.017606,-0.7533,91.982,0.67307,17.326,2,-2.16,-0.756,-0.324,-0.7533,1,8.3892,-2.16,-0.756,-0.324
91.986,0.67345,17.376,2,-73.08,-37.253,-18.537,0.13342,0,0,0.017606,-0.75392,91.986,0.67345,17.376,2,-2.14,-0.749,-0.321,-0.75392,1,8.4106,-2.14,-0.749,-0.321
91.991,0.67384,17.425,2,-73.14,-37.274,-18.546,0.13342,0,0,0.017606,-0.75461,91.991,0.67384,17.425,2,-2.12,-0.742,-0.318,-0.75461,1,8.432,-2.12,-0.742,-0.318
91.996,0.67422,17.475,2,-73.2,-37.295,-18.555,0.13342,0,0,0.017606,-0.75538,91.996,0.67422,17.475,2,-2.1,-0.735,-0.315,-0.75538,1,8.4534,-2.1,-0.735,-0.315
92.001,0.6746,17.524,2,-73.26,-37.316,-18.564,0.13342,0,0,0.017606,-0.75622,92.001,0.6746,17.524,2,-2.08,-0.728,-0.312,-0.75622,1,8.4748,-2.08,-0.728,-0.312
92.006,0.67498,17.574,2,-73.32,-37.337,-18.573,0.13342,0,0,0.017606,-0.75716,92.006,0.67498,17.574,2,-2.06,-0.721,-0.309,-0.75716,1,8.4962,-2.06,-0.721,-0.309
92.011,0.67536,17.623,2,-73.38,-37.358,-18.582,0.13342,0,0,0.017606,-0.75818,92.011,0.67536,17.623,2,-2.04,-0.714,-0.306,-0.75818,1,8.5176,-2.04,-0.714,-0.306
92.016,0.67573,17.672,2,-73.44,-37.379,-18.591,0.13342,0,0,0.017606,-0.75929,92.016,0.67573,17.672,2,-2.02,-0.707,-0.303,-0.75929,1,8.539,-2.02,-0.707,-0.303
92.02,0.67611,17.721,2,-73.5,-37.4,-18.6,0.13342,0,0,0.017606,-0.7605,92.02,0.67611,17.721,2,-2,-0.7,-0.3,-0.7605,1,8.5604,-2,-0.7,-0.3
92.025,0.67649,17.77,2,-73.56,-37.421,-18.609,0.13342,0,0,0.017606,-0.76181,92.025,0.67649,17.77,2,-1.98,-0.693,-0.297,-0.76181,1,8.5818,-1.98,-0.693,-0.297
92.03,0.67687,17.819,2,-73.62,-37.442,-18.618,0.13342,0,0,0.017606,-0.76323,92.03,0.67687,17.819,2,-1.96,-0.686,-0.294,-0.76323,1,8.6032,-1.96,-0.686,-0.294
92.035,0.67724,17.867,2,-73.68,-37.463,-18.627,0.13342,0,0,0.017606,-0.76475,92.035,0.67724,17.867,2,-1.94,-0.679,-0.291,-0.76475,1,8.6246,-1.94,-0.679,-0.291
92.04,0.67762,17.916,2,-73.74,-37.484,-18.636,0.13342,0,0,0.017606,-0.76639,92.04,0.67762,17.916,2,-1.92,-0.672,-0.288,-0.76639,1,8.646,-1.92,-0.672,-0.288
92.044,0.678,17.964,2,-73.8,-37.505,-18.645,0.13342,0,0,0.017606,-0.76814,92.044,0.678,17.964,2,-1.9,-0.665,-0.285,-0.76814,1,8.6674,-1.9,-0.665,-0.285
92.049,0.67837,18.013,2,-73.86,-37.526,-18.654,0.13342,0,0,0.017606,-0.77002,92.049,0.67837,18.013,2,-1.88,-0.658,-0.282,-0.77002,1,8.6888,-1.88,-0.658,-0.282
92.054,0.67875,18.061,2,-73.92,-37.547,-18.663,0.13342,0,0,0.017606,-0.77169,92.054,0.67875,18.061,2,-1.86,-0.651,-0.279,-0.77169,1,8.7102,-1.86,-0.651,-0.279
92.059,0.67912,18.11,2,-73.98,-37.568,-18.672,0.13342,0,0,0.017606,-0.77333,92.059,0.67912,18.11,2,-1.84,-0.644,-0.276,-0.77333,1,8.7316,-1.84,-0.644,-0.276
92.063,0.67949,18.158,2,-74.04,-37.589,-18.681,0.13342,0,0,0.017606,-0.77504,92.063,0.67949,18.158,2,-1.82,-0.637,-0.273,-0.77504,1,8.753,-1.82,-0.637,-0.273
92.068,0.67987,18.206,2,-74.1,-37.61,-18.69,0.13342,0,0,0.017606,-0.77683,92.068,0.67987,18.206,2,-1.8,-0.63,-0.27,-0.77683,1,8.7744,-1.8,-0.63,-0.27
92.073,0.68024,18.255,2,-74.16,-37.631,-18.699,0.13342,0,0,0.017606,-0.77849,92.073,0.68024,18.255,2,-1.78,-0.623,-0.267,-0.77849,1,8.7958,-1.78,-0.623,-0.267
92.078,0.68063,18.304,2,-74.22,-37.652,-18.708,0.13342,0,0,0.017606,-0.77969,92.078,0.68063,18.304,2,-1.76,-0.616,-0.264,-0.77969,1,8.8172,-1.76,-0.616,-0.264
92.082,0.68101,18.354,2,-74.28,-37.673,-18.717,0.13342,0,0,0.017606,-0.78095,92.083,0.68101,18.354,2,-1.74,-0.609,-0.261,-0.78095,1,8.8386,-1.74,-0.609,-0.261
92.087,0.6814,18.403,2,-74.34,-37.694,-18.726,0.13342,0,0,0.017606,-0.78227,92.087,0.6814,18.403,2,-1.72,-0.602,-0.258,-0.78227,1,8.86,-1.72,-0.602,-0.258
92.092,0.68178,18.453,2,-74.4,-37.715,-18.735,0.13342,0,0,0.017606,-0.78365,92.092,0.68178,18.453,2,-1.7,-0.595,-0.255,-0.78365,1,8.8814,-1.7,-0.595,-0.255
92.097,0.68217,18.502,2,-74.46,-37.736,-18.744,0.13342,0,0,0.017606,-0.78509,92.097,0.68217,18.502,2,-1.68,-0.588,-0.252,-0.78509,1,8.9028,-1.68,-0.588,-0.252
92.102,0.68255,18.551,2,-74.52,-37.757,-18.753,0.13342,0,0,0.017606,-0.7866,92.102,0.68255,18.551,2,-1.66,-0.581,-0.249,-0.7866,1,8.9242,-1.66,-0.581,-0.249
92.106,0.68293,18.6,2,-74.58,-37.778,-18.762,0.13342,0,0,0.017606,-0.78817,92.107,0.68293,18.6,2,-1.64,-0.574,-0.246,-0.78817,1,8.9456,-1.64,-0.574,-0.246
92.111,0.68332,18.649,2,-74.64,-37.799,-18.771,0.13342,0,0,0.017606,-0.78974,92.111,0.68332,18.649,2,-1.62,-0.567,-0.243,-0.78974,1,8.967,-1.62,-0.567,-0.243
92.116,0.6837,18.698,2,-74.7,-37.82,-18.78,0.13342,0,0,0.017606,-0.79118,92.116,0.6837,18.698,2,-1.6,-0.56,-0.24,-0.79118,1,8.9884,-1.6,-0.56,-0.24
92.121,0.68409,18.748,2,-74.76,-37.841,-18.789,0.13342,0,0,0.017606,-0.7927,92.121,0.68409,18.748,2,-1.58,-0.553,-0.237,-0.7927,1,9.0098,-1.58,-0.553,-0.237
92.126,0.68447,18.797,2,-74.82,-37.862,-18.798,0.13342,0,0,0.017606,-0.79431,92.126,0.68447,18.797,2,-1.56,-0.546,-0.234,-0.79431,1,9.0312,-1.56,-0.546,-0.234
92.13,0.68485,18.846,2,-74.88,-37.883,-18.807,0.13342,0,0,0.017606,-0.79601,92.13,0.68485,18.846,2,-1.54,-0.539,-0.231,-0.79601,1,9.0526,-1.54,-0.539,-0.231
92.135,0.68524,18.895,2,-74.94,-37.904,-18.816,0.13342,0,0,0.017606,-0.79781,92.135,0.68524,18.895,2,-1.52,-0.532,-0.228,-0.79781,1,9.074,-1.52,-0.532,-0.228
92.14,0.68562,18.944,2,-75,-37.925,-18.825,0.13342,0,0,0.017606,-0.79971,92.14,0.68562,18.944,2,-1.5,-0.525,-0.225,-0.79971,1,9.0954,-1.5,-0.525,-0.225
92.144,0.686,18.992,2,-75.06,-37.946,-18.834,0.13342,0,0,0.017606,-0.80172,92.145,0.686,18.992,2,-1.48,-0.518,-0.222,-0.80172,1,9.1168,-1.48,-0.518,-0.222
92.149,0.68638,19.041,2,-75.12,-37.967,-18.843,0.13342,0,0,0.017606,-0.80384,92.149,0.68638,19.041,2,-1.46,-0.511,-0.219,-0.80384,1,9.1382,-1.46,-0.511,-0.219
92.154,0.68676,19.09,2,-75.18,-37.988,-18.852,0.13342,0,0,0.017606,-0.80607,92.154,0.68676,19.09,2,-1.44,-0.504,-0.216,-0.80607,1,9.1596,-1.44,-0.504,-0.216
92.159,0.68715,19.139,2,-75.24,-38.009,-18.861,0.13342,0,0,0.017606,-0.80842,92.159,0.68715,19.139,2,-1.42,-0.497,-0.213,-0.80842,1,9.181,-1.42,-0.497,-0.213
92.163,0.68753,19.187,2,-75.3,-38.03,-18.87,0.13342,0,0,0.017606,-0.81089,92.163,0.68753,19.187,2,-1.4,-0.49,-0.21,-0.81089,1,9.2024,-1.4,-0.49,-0.21
92.168,0.6879,19.236,2,-75.36,-38.051,-18.879,0.13342,0,0,0.017606,-0.81349,92.168,0.6879,19.236,2,-1.38,-0.483,-0.207,-0.81349,1,9.2238,-1.38,-0.483,-0.207
92.173,0.68829,19.284,2,-75.42,-38.072,-18.888,0.13342,0,0,0.017606,-0.81621,92.173,0.68829,19.284,2,-1.36,-0.476,-0.204,-0.81621,1,9.2452,-1.36,-0.476,-0.204
92.177,0.68867,19.332,2,-75.48,-38.093,-18.897,0.13342,0,0,0.017606,-0.81907,92.177,0.68867,19.332,2,-1.34,-0.469,-0.201,-0.81907,1,9.2666,-1.34,-0.469,-0.201
92.182,0.68905,19.381,2,-75.54,-38.114,-18.906,0.13342,0,0,0.017606,-0.82207,92.182,0.68905,19.381,2,-1.32,-0.462,-0.198,-0.82207,1,9.288,-1.32,-0.462,-0.198
92.187,0.68942,19.429,2,-75.6,-38.135,-18.915,0.13342,0,0,0.017606,-0.82521,92.187,0.68942,19.429,2,-1.3,-0.455,-0.195,-0.82521,1,9.3094,-1.3,-0.455,-0.195
92.191,0.6898,19.477,2,-75.66,-38.156,-18.924,0.13342,0,0,0.017606,-0.82849,92.191,0.6898,19.477,2,-1.28,-0.448,-0.192,-0.82849,1,9.3308,-1.28,-0.448,-0.192
92.196,0.69018,19.525,2,-75.72,-38.177,-18.933,0.13342,0,0,0.017606,-0.83193,92.196,0.69018,19.525,2,-1.26,-0.441,-0.189,-0.83193,1,9.3522,-1.26,-0.441,-0.189
92.2,0.69056,19.573,2,-75.78,-38.198,-18.942,0.13342,0,0,0.017606,-0.83552,92.2,0.69056,19.573,2,-1.24,-0.434,-0.186,-0.83552,1,9.3736,-1.24,-0.434,-0.186
92.205,0.69093,19.621,2,-75.84,-38.219,-18.951,0.13342,0,0,0.017606,-0.83927,92.205,0.69093,19.621,2,-1.22,-0.427,-0.183,-0.83927,1,9.395,-1.22,-0.427,-0.183
92.21,0.69131,19.669,2,-75.9,-38.24,-18.96,0.13342,0,0,0.017606,-0.84318,92.21,0.69131,19.669,2,-1.2,-0.42,-0.18,-0.84318,1,9.4164,-1.2,-0.42,-0.18
92.214,0.69168,19.717,2,-75.96,-38.261,-18.969,0.13342,0,0,0.017606,-0.84725,92.214,0.69168,19.717,2,-1.18,-0.413,-0.177,-0.84725,1,9.4378,-1.18,-0.413,-0.177
92.219,0.69206,19.765,2,-76.02,-38.282,-18.978,0.13342,0,0,0.017606,-0.8515,92.219,0.69206,19.765,2,-1.16,-0.406,-0.174,-0.8515,1,9.4592,-1.16,-0.406,-0.174
92.223,0.69243,19.812,2,-76.08,-38.303,-18.987,0.13342,0,0,0.017606,-0.85592,92.223,0.69243,19.812,2,-1.14,-0.399,-0.171,-0.85592,1,9.4806,-1.14,-0.399,-0.171
92.228,0.6928,19.86,2,-76.14,-38.324,-18.996,0.13342,0,0,0.017606,-0.86021,92.228,0.6928,19.86,2,-1.12,-0.392,-0.168,-0.86021,1,9.502,-1.12,-0.392,-0.168
92.232,0.69318,19.908,2,-76.2,-38.345,-19.005,0.13342,0,0,0.017606,-0.86371,92.233,0.69318,19.908,2,-1.1,-0.385,-0.165,-0.86371,1,9.5234,-1.1,-0.385,-0.165
92.237,0.69356,19.955,2,-76.26,-38.366,-19.014,0.13342,0,0,0.017606,-0.86729,92.237,0.69356,19.955,2,-1.08,-0.378,-0.162,-0.86729,1,9.5448,-1.08,-0.378,-0.162
92.242,0.69395,20.004,2,-76.32,-38.387,-19.023,0.13342,0,0,0.017606,-0.87007,92.242,0.69395,20.004,2,-1.06,-0.371,-0.159,-0.87007,1,9.5662,-1.06,-0.371,-0.159
92.246,0.69434,20.053,2,-76.38,-38.408,-19.032,0.13342,0,0,0.017606,-0.8723,92.246,0.69434,20.053,2,-1.04,-0.364,-0.156,-0.8723,1,9.5876,-1.04,-0.364,-0.156
92.251,0.69473,20.102,2,-76.44,-38.429,-19.041,0.13342,0,0,0.017606,-0.87463,92.251,0.69473,20.102,2,-1.02,-0.357,-0.153,-0.87463,1,9.609,-1.02,-0.357,-0.153
92.256,0.69511,20.151,2,-76.5,-38.45,-19.05,0.13342,0,0,0.017606,-0.87704,92.256,0.69511,20.151,2,-1,-0.35,-0.15,-0.87704,1,9.6304,-1,-0.35,-0.15
92.26,0.6955,20.199,2,-76.56,-38.471,-19.059,0.13342,0,0,0.017606,-0.87956,92.26,0.6955,20.199,2,-0.98,-0.343,-0.147,-0.87956,1,9.6518,-0.98,-0.343,-0.147
92.265,0.69589,20.248,2,-76.62,-38.492,-19.068,0.13342,0,0,0.017606,-0.88219,92.265,0.69589,20.248,2,-0.96,-0.336,-0.144,-0.88219,1,9.6732,-0.96,-0.336,-0.144
92.269,0.69628,20.297,2,-76.68,-38.513,-19.077,0.13342,0,0,0.017606,-0.88491,92.269,0.69628,20.297,2,-0.94,-0.329,-0.141,-0.88491,1,9.6946,-0.94,-0.329,-0.141
92.274,0.69666,20.345,2,-76.74,-38.534,-19.086,0.13342,0,0,0.017606,-0.88775,92.274,0.69666,20.345,2,-0.92,-0.322,-0.138,-0.88775,1,9.716,-0.92,-0.322,-0.138
92.278,0.69705,20.393,2,-76.8,-38.555,-19.095,0.13342,0,0,0.017606,-0.8907,92.279,0.69705,20.393,2,-0.9,-0.315,-0.135,-0.8907,1,9.7374,-0.9,-0.315,-0.135
92.283,0.69743,20.442,2,-76.86,-38.576,-19.104,0.13342,0,0,0.017606,-0.89377,92.283,0.69743,20.442,2,-0.88,-0.308,-0.132,-0.89377,1,9.7588,-0.88,-0.308,-0.132
92.288,0.69781,20.49,2,-76.92,-38.597,-19.113,0.13342,0,0,0.017606,-0.89637,92.288,0.69781,20.49,2,-0.86,-0.301,-0.129,-0.89637,1,9.7802,-0.86,-0.301,-0.129
92.292,0.6982,20.538,2,-76.98,-38.618,-19.122,0.13342,0,0,0.017606,-0.89881,92.292,0.6982,20.538,2,-0.84,-0.294,-0.126,-0.89881,1,9.8016,-0.84,-0.294,-0.126
92.297,0.69858,20.587,2,-77.04,-38.639,-19.131,0.13342,0,0,0.017606,-0.90009,92.297,0.69858,20.587,2,-0.82,-0.287,-0.123,-0.90009,1,9.823,-0.82,-0.287,-0.123
92.301,0.69897,20.637,2,-77.1,-38.66,-19.14,0.13342,0,0,0.017606,-0.9008,92.301,0.69897,20.637,2,-0.8,-0.28,-0.12,-0.9008,1,9.8444,-0.8,-0.28,-0.12
92.306,0.69936,20.686,2,-77.16,-38.681,-19.149,0.13342,0,0,0.017606,-0.90152,92.306,0.69936,20.686,2,-0.78,-0.273,-0.117,-0.90152,1,9.8658,-0.78,-0.273,-0.117
92.311,0.69975,20.735,2,-77.22,-38.702,-19.158,0.13342,0,0,0.017606,-0.90226,92.311,0.69975,20.735,2,-0.76,-0.266,-0.114,-0.90226,1,9.8872,-0.76,-0.266,-0.114
92.315,0.70014,20.784,2,-77.28,-38.723,-19.167,0.13342,0,0,0.017606,-0.90302,92.315,0.70014,20.784,2,-0.74,-0.259,-0.111,-0.90302,1,9.9086,-0.74,-0.259,-0.111
92.32,0.70053,20.833,2,-77.34,-38.744,-19.176,0.13342,0,0,0.017606,-0.90379,92.32,0.70053,20.833,2,-0.72,-0.252,-0.108,-0.90379,1,9.93,-0.72,-0.252,-0.108
92.324,0.70092,20.882,2,-77.4,-38.765,-19.185,0.13342,0,0,0.017606,-0.90459,92.325,0.70092,20.882,2,-0.7,-0.245,-0.105,-0.90459,1,9.9514,-0.7,-0.245,-0.105
92.329,0.70131,20.931,2,-77.46,-38.786,-19.194,0.13342,0,0,0.017606,-0.9054,92.329,0.70131,20.931,2,-0.68,-0.238,-0.102,-0.9054,1,9.9728,-0.68,-0.238,-0.102
92.334,0.70169,20.98,2,-77.52,-38.807,-19.203,0.13342,0,0,0.017606,-0.90624,92.334,0.70169,20.98,2,-0.66,-0.231,-0.099,-0.90624,1,9.9942,-0.66,-0.231,-0.099
92.338,0.70208,21.029,2,-77.58,-38.828,-19.212,0.13342,0,0,0.017606,-0.90709,92.338,0.70208,21.029,2,-0.64,-0.224,-0.096,-0.90709,1,10.016,-0.64,-0.224,-0.096
92.343,0.70247,21.078,2,-77.64,-38.849,-19.221,0.13342,0,0,0.017606,-0.9079,92.343,0.70247,21.078,2,-0.62,-0.217,-0.093,-0.9079,1,10.037,-0.62,-0.217,-0.093
92.347,0.70286,21.127,2,-77.7,-38.87,-19.23,0.13342,0,0,0.017606,-0.90857,92.347,0.70286,21.127,2,-0.6,-0.21,-0.09,-0.90857,1,10.058,-0.6,-0.21,-0.09
92.352,0.70325,21.176,2,-77.76,-38.891,-19.239,0.13342,0,0,0.017606,-0.90924,92.352,0.70325,21.176,2,-0.58,-0.203,-0.087,-0.90924,1,10.08,-0.58,-0.203,-0.087
92.357,0.70364,21.225,2,-77.82,-38.912,-19.248,0.13342,0,0,0.017606,-0.9099,92.357,0.70364,21.225,2,-0.56,-0.196,-0.084,-0.9099,1,10.101,-0.56,-0.196,-0.084
92.361,0.70403,21.274,2,-77.88,-38.933,-19.257,0.13342,0,0,0.017606,-0.91057,92.361,0.70403,21.274,2,-0.54,-0.189,-0.081,-0.91057,1,10.123,-0.54,-0.189,-0.081
92.366,0.70442,21.322,2,-77.94,-38.954,-19.266,0.13342,0,0,0.017606,-0.91124,92.366,0.70442,21.322,2,-0.52,-0.182,-0.078,-0.91124,1,10.144,-0.52,-0.182,-0.078
92.37,0.70481,21.371,2,-78,-38.975,-19.275,0.13342,0,0,0.017606,-0.9119,92.37,0.70481,21.371,2,-0.5,-0.175,-0.075,-0.9119,1,10.165,-0.5,-0.175,-0.075
92.375,0.7052,21.42,2,-78.06,-38.996,-19.284,0.13342,0,0,0.017606,-0.91257,92.375,0.7052,21.42,2,-0.48,-0.168,-0.072,-0.91257,1,10.187,-0.48,-0.168,-0.072
92.379,0.70558,21.468,2,-78.12,-39.017,-19.293,0.13342,0,0,0.017606,-0.91324,92.379,0.70558,21.468,2,-0.46,-0.161,-0.069,-0.91324,1,10.208,-0.46,-0.161,-0.069
92.384,0.70597,21.517,2,-78.18,-39.038,-19.302,0.13342,0,0,0.017606,-0.9139,92.384,0.70597,21.517,2,-0.44,-0.154,-0.066,-0.9139,1,10.23,-0.44,-0.154,-0.066
92.388,0.70636,21.565,2,-78.24,-39.059,-19.311,0.13342,0,0,0.017606,-0.91457,92.388,0.70636,21.565,2,-0.42,-0.147,-0.063,-0.91457,1,10.251,-0.42,-0.147,-0.063
92.393,0.70674,21.613,2,-78.3,-39.08,-19.32,0.13342,0,0,0.017606,-0.91524,92.393,0.70674,21.613,2,-0.4,-0.14,-0.06,-0.91524,1,10.272,-0.4,-0.14,-0.06
92.397,0.70713,21.662,2,-78.36,-39.101,-19.329,0.13342,0,0,0.017606,-0.9159,92.397,0.70713,21.662,2,-0.38,-0.133,-0.057,-0.9159,1,10.294,-0.38,-0.133,-0.057
92.402,0.70751,21.71,2,-78.42,-39.122,-19.338,0.13342,0,0,0.017606,-0.91657,92.402,0.70751,21.71,2,-0.36,-0.126,-0.054,-0.91657,1,10.315,-0.36,-0.126,-0.054
92.406,0.70791,21.759,2,-78.48,-39.143,-19.347,0.13342,0,0,0.017606,-0.91667,92.406,0.70791,21.759,2,-0.34,-0.119,-0.051,-0.91667,1,10.337,-0.34,-0.119,-0.051
92.411,0.7083,21.808,2,-78.54,-39.164,-19.356,0.13342,0,0,0.017606,-0.91667,92.411,0.7083,21.808,2,-0.32,-0.112,-0.048,-0.91667,1,10.358,-0.32,-0.112,-0.048
92.415,0.7087,21.857,2,-78.6,-39.185,-19.365,0.13342,0,0,0.017606,-0.91667,92.415,0.7087,21.857,2,-0.3,-0.105,-0.045,-0.91667,1,10.379,-0.3,-0.105,-0.045
92.42,0.70909,21.907,2,-78.66,-39.206,-19.374,0.13342,0,0,0.017606,-0.91667,92.42,0.70909,21.907,2,-0.28,-0.098,-0.042,-0.91667,1,10.401,-0.28,-0.098,-0.042
92.424,0.70948,21.956,2,-78.72,-39.227,-19.383,0.13342,0,0,0.017606,-0.91667,92.424,0.70948,21.956,2,-0.26,-0.091,-0.039,-0.91667,1,10.422,-0.26,-0.091,-0.039
92.429,0.70988,22.005,2,-78.78,-39.248,-19.392,0.13342,0,0,0.017606,-0.91667,92.429,0.70988,22.005,2,-0.24,-0.084,-0.036,-0.91667,1,10.444,-0.24,-0.084,-0.036
92.433,0.71027,22.053,2,-78.84,-39.269,-19.401,0.13342,0,0,0.017606,-0.91667,92.433,0.71027,22.053,2,-0.22,-0.077,-0.033,-0.91667,1,10.465,-0.22,-0.077,-0.033
92.438,0.71066,22.102,2,-78.9,-39.29,-19.41,0.13342,0,0,0.017606,-0.91667,92.438,0.71066,22.102,2,-0.2,-0.07,-0.03,-0.91667,1,10.486,-0.2,-0.07,-0.03
92.442,0.71106,22.151,2,-78.96,-39.311,-19.419,0.13342,0,0,0.017606,-0.91667,92.442,0.71106,22.151,2,-0.18,-0.063,-0.027,-0.91667,1,10.508,-0.18,-0.063,-0.027
92.447,0.71145,22.2,2,-79.02,-39.332,-19.428,0.13342,0,0,0.017606,-0.91667,92.447,0.71145,22.2,2,-0.16,-0.056,-0.024,-0.91667,1,10.529,-0.16,-0.056,-0.024
92.451,0.71184,22.248,2,-79.08,-39.353,-19.437,0.13342,0,0,0.017606,-0.91667,92.451,0.71184,22.248,2,-0.14,-0.049,-0.021,-0.91667,1,10.551,-0.14,-0.049,-0.021
92.456,0.71223,22.297,2,-79.14,-39.374,-19.446,0.13342,0,0,0.017606,-0.91667,92.456,0.71223,22.297,2,-0.12,-0.042,-0.018,-0.91667,1,10.572,-0.12,-0.042,-0.018
92.46,0.71262,22.346,2,-79.2,-39.395,-19.455,0.13342,0,0,0.017606,-0.91667,92.46,0.71262,22.346,2,-0.1,-0.035,-0.015,-0.91667,1,10.593,-0.1,-0.035,-0.015
92.465,0.71301,22.394,2,-79.26,-39.416,-19.464,0.13342,0,0,0.017606,-0.91667,92.465,0.71301,22.394,2,-0.08,-0.028,-0.012,-0.91667,1,10.615,-0.08,-0.028,-0.012
92.469,0.7134,22.443,2,-79.32,-39.437,-19.473,0.13342,0,0,0.017606,-0.91667,92.469,0.7134,22.443,2,-0.06,-0.021,-0.009,-0.91667,1,10.636,-0.06,-0.021,-0.009
92.474,0.71379,22.491,2,-79.38,-39.458,-19.482,0.13342,0,0,0.017606,-0.91667,92.474,0.71379,22.491,2,-0.04,-0.014,-0.006,-0.91667,1,10.658,-0.04,-0.014,-0.006
92.478,0.71418,22.54,2,-79.44,-39.479,-19.491,0.13342,0,0,0.017606,-0.91667,92.478,0.71418,22.54,2,-0.02,-0.007,-0.003,-0.91667,1,10.679,-0.02,-0.007,-0.003
92.482,0.71457,22.588,2,-79.5,-39.5,-19.5,0.13342,0,0,0.017606,-0.91667,92.483,0.71457,22.588,2,0,0,0,-0.91667,1,10.7,0,0,0
92.487,0.71496,22.636,2,-79.56,-39.521,-19.509,0.13342,0,0,0.017606,-0.91667,92.487,0.71496,22.636,2,0.02,0.007,0.003,-0.91667,1,10.722,0.02,0.007,0.003
92.491,0.71535,22.685,2,-79.62,-39.542,-19.518,0.13342,0,0,0.017606,-0.91667,92.491,0.71535,22.685,2,0.04,0.014,0.006,-0.91667,1,10.743,0.04,0.014,0.006
92.496,0.71574,22.733,2,-79.68,-39.563,-19.527,0.13342,0,0,0.017606,-0.91667,92.496,0.71574,22.733,2,0.06,0.021,0.009,-0.91667,1,10.765,0.06,0.021,0.009
92.5,0.71613,22.781,2,-79.74,-39.584,-19.536,0.13342,0,0,0.017606,-0.91667,92.5,0.71613,22.781,2,0.08,0.028,0.012,-0.91667,1,10.786,0.08,0.028,0.012
92.505,0.71652,22.829,2,-79.8,-39.605,-19.545,0.13342,0,0,0.017606,-0.91667,92.505,0.71652,22.829,2,0.1,0.035,0.015,-0.91667,1,10.807,0.1,0.035,0.015
92.509,0.71691,22.877,2,-79.86,-39.626,-19.554,0.13342,0,0,0.017606,-0.91667,92.509,0.71691,22.877,2,0.12,0.042,0.018,-0.91667,1,10.829,0.12,0.042,0.018
92.513,0.7173,22.925,2,-79.92,-39.647,-19.563,0.13342,0,0,0.017606,-0.91667,92.513,0.7173,22.925,2,0.14,0.049,0.021,-0.91667,1,10.85,0.14,0.049,0.021
92.518,0.71769,22.973,2,-79.98,-39.668,-19.572,0.13342,0,0,0.017606,-0.91667,92.518,0.71769,22.973,2,0.16,0.056,0.024,-0.91667,1,10.872,0.16,0.056,0.024
92.522,0.71808,23.021,2,-80.04,-39.689,-19.581,0.13342,0,0,0.017606,-0.91667,92.522,0.71808,23.021,2,0.18,0.063,0.027,-0.91667,1,10.893,0.18,0.063,0.027
92.526,0.71847,23.069,2,-80.1,-39.71,-19.59,0.13342,0,0,0.017606,-0.91667,92.526,0.71847,23.069,2,0.2,0.07,0.03,-0.91667,1,10.914,0.2,0.07,0.03
92.531,0.71886,23.117,2,-80.16,-39.731,-19.599,0.13342,0,0,0.017606,-0.91667,92.531,0.71886,23.117,2,0.22,0.077,0.033,-0.91667,1,10.936,0.22,0.077,0.033
92.535,0.71925,23.165,2,-80.22,-39.752,-19.608,0.13342,0,0,0.017606,-0.91667,92.535,0.71925,23.165,2,0.24,0.084,0.036,-0.91667,1,10.957,0.24,0.084,0.036
92.539,0.71964,23.213,2,-80.28,-39.773,-19.617,0.13342,0,0,0.017606,-0.91667,92.539,0.71964,23.213,2,0.26,0.091,0.039,-0.91667,1,10.979,0.26,0.091,0.039
92.544,0.72003,23.261,2,-80.34,-39.794,-19.626,0.13342,0,0,0.017606,-0.91667,92.544,0.72003,23.261,2,0.28,0.098,0.042,-0.91667,1,11,0.28,0.098,0.042
92.548,0.72041,23.309,2,-80.4,-39.815,-19.635,0.13342,0,0,0.017606,-0.91667,92.548,0.72041,23.309,2,0.3,0.105,0.045,-0.91667,1,11.021,0.3,0.105,0.045
92.552,0.7208,23.356,2,-80.46,-39.836,-19.644,0.13342,0,0,0.017606,-0.91667,92.552,0.7208,23.356,2,0.32,0.112,0.048,-0.91667,1,11.043,0.32,0.112,0.048
92.557,0.72119,23.404,2,-80.52,-39.857,-19.653,0.13342,0,0,0.017606,-0.91667,92.557,0.72119,23.404,2,0.34,0.119,0.051,-0.91667,1,11.064,0.34,0.119,0.051
92.561,0.72157,23.451,2,-80.58,-39.878,-19.662,0.13342,0,0,0.017606,-0.91657,92.561,0.72157,23.451,2,0.36,0.126,0.054,-0.91657,1,11.086,0.36,0.126,0.054
92.565,0.72197,23.5,2,-80.64,-39.899,-19.671,0.13342,0,0,0.017606,-0.9159,92.565,0.72197,23.5,2,0.38,0.133,0.057,-0.9159,1,11.107,0.38,0.133,0.057
92.57,0.72237,23.549,2,-80.7,-39.92,-19.68,0.13342,0,0,0.017606,-0.91524,92.57,0.72237,23.549,2,0.4,0.14,0.06,-0.91524,1,11.128,0.4,0.14,0.06
92.574,0.72276,23.598,2,-80.76,-39.941,-19.689,0.13342,0,0,0.017606,-0.91457,92.574,0.72276,23.598,2,0.42,0.147,0.063,-0.91457,1,11.15,0.42,0.147,0.063
92.579,0.72316,23.647,2,-80.82,-39.962,-19.698,0.13342,0,0,0.017606,-0.9139,92.579,0.72316,23.647,2,0.44,0.154,0.066,-0.9139,1,11.171,0.44,0.154,0.066
92.583,0.72355,23.696,2,-80.88,-39.983,-19.707,0.13342,0,0,0.017606,-0.91324,92.583,0.72355,23.696,2,0.46,0.161,0.069,-0.91324,1,11.193,0.46,0.161,0.069
92.587,0.72395,23.744,2,-80.94,-40.004,-19.716,0.13342,0,0,0.017606,-0.91257,92.587,0.72395,23.744,2,0.48,0.168,0.072,-0.91257,1,11.214,0.48,0.168,0.072
92.592,0.72434,23.793,2,-81,-40.025,-19.725,0.13342,0,0,0.017606,-0.9119,92.592,0.72434,23.793,2,0.5,0.175,0.075,-0.9119,1,11.235,0.5,0.175,0.075
92.596,0.72474,23.841,2,-81.06,-40.046,-19.734,0.13342,0,0,0.017606,-0.91124,92.596,0.72474,23.841,2,0.52,0.182,0.078,-0.91124,1,11.257,0.52,0.182,0.078
92.6,0.72513,23.89,2,-81.12,-40.067,-19.743,0.13342,0,0,0.017606,-0.91057,92.6,0.72513,23.89,2,0.54,0.189,0.081,-0.91057,1,11.278,0.54,0.189,0.081
92.605,0.72552,23.938,2,-81.18,-40.088,-19.752,0.13342,0,0,0.017606,-0.9099,92.605,0.72552,23.938,2,0.56,0.196,0.084,-0.9099,1,11.3,0.56,0.196,0.084
92.609,0.72592,23.987,2,-81.24,-40.109,-19.761,0.13342,0,0,0.017606,-0.90924,92.609,0.72592,23.987,2,0.58,0.203,0.087,-0.90924,1,11.321,0.58,0.203,0.087
92.613,0.72631,24.035,2,-81.3,-40.13,-19.77,0.13342,0,0,0.017606,-0.90857,92.613,0.72631,24.035,2,0.6,0.21,0.09,-0.90857,1,11.342,0.6,0.21,0.09
92.618,0.7267,24.083,2,-81.36,-40.151,-19.779,0.13342,0,0,0.017606,-0.9079,92.618,0.7267,24.083,2,0.62,0.217,0.093,-0.9079,1,11.364,0.62,0.217,0.093
92.622,0.72709,24.131,2,-81.42,-40.172,-19.788,0.13342,0,0,0.017606,-0.90709,92.622,0.72709,24.131,2,0.64,0.224,0.096,-0.90709,1,11.385,0.64,0.224,0.096
92.626,0.72749,24.18,2,-81.48,-40.193,-19.797,0.13342,0,0,0.017606,-0.90624,92.626,0.72749,24.18,2,0.66,0.231,0.099,-0.90624,1,11.407,0.66,0.231,0.099
92.63,0.72788,24.228,2,-81.54,-40.214,-19.806,0.13342,0,0,0.017606,-0.9054,92.63,0.72788,24.228,2,0.68,0.238,0.102,-0.9054,1,11.428,0.68,0.238,0.102
92.635,0.72828,24.276,2,-81.6,-40.235,-19.815,0.13342,0,0,0.017606,-0.90459,92.635,0.72828,24.276,2,0.7,0.245,0.105,-0.90459,1,11.45,0.7,0.245,0.105
92.639,0.72867,24.324,2,-81.66,-40.256,-19.824,0.13342,0,0,0.017606,-0.90379,92.639,0.72867,24.324,2,0.72,0.252,0.108,-0.90379,1,11.471,0.72,0.252,0.108
92.643,0.72907,24.372,2,-81.72,-40.277,-19.833,0.13342,0,0,0.017606,-0.90302,92.643,0.72907,24.372,2,0.74,0.259,0.111,-0.90302,1,11.492,0.74,0.259,0.111
92.648,0.72946,24.419,2,-81.78,-40.298,-19.842,0.13342,0,0,0.017606,-0.90226,92.648,0.72946,24.419,2,0.76,0.266,0.114,-0.90226,1,11.514,0.76,0.266,0.114
92.652,0.72985,24.467,2,-81.84,-40.319,-19.851,0.13342,0,0,0.017606,-0.90152,92.652,0.72985,24.467,2,0.78,0.273,0.117,-0.90152,1,11.535,0.78,0.273,0.117
92.656,0.73025,24.515,2,-81.9,-40.34,-19.86,0.13342,0,0,0.017606,-0.9008,92.656,0.73025,24.515,2,0.8,0.28,0.12,-0.9008,1,11.557,0.8,0.28,0.12
92.66,0.73064,24.563,2,-81.96,-40.361,-19.869,0.13342,0,0,0.017606,-0.90009,92.66,0.73064,24.563,2,0.82,0.287,0.123,-0.90009,1,11.578,0.82,0.287,0.123
92.665,0.73103,24.611,2,-82.02,-40.382,-19.878,0.13342,0,0,0.017606,-0.89881,92.665,0.73103,24.611,2,0.84,0.294,0.126,-0.89881,1,11.599,0.84,0.294,0.126
92.669,0.73143,24.659,2,-82.08,-40.403,-19.887,0.13342,0,0,0.017606,-0.89637,92.669,0.73143,24.659,2,0.86,0.301,0.129,-0.89637,1,11.621,0.86,0.301,0.129
92.673,0.73183,24.708,2,-82.14,-40.424,-19.896,0.13342,0,0,0.017606,-0.89377,92.673,0.73183,24.708,2,0.88,0.308,0.132,-0.89377,1,11.642,0.88,0.308,0.132
92.677,0.73223,24.756,2,-82.2,-40.445,-19.905,0.13342,0,0,0.017606,-0.8907,92.677,0.73223,24.756,2,0.9,0.315,0.135,-0.8907,1,11.664,0.9,0.315,0.135
92.682,0.73263,24.805,2,-82.26,-40.466,-19.914,0.13342,0,0,0.017606,-0.88775,92.682,0.73263,24.805,2,0.92,0.322,0.138,-0.88775,1,11.685,0.92,0.322,0.138
92.686,0.73304,24.853,2,-82.32,-40.487,-19.923,0.13342,0,0,0.017606,-0.88491,92.686,0.73304,24.853,2,0.94,0.329,0.141,-0.88491,1,11.706,0.94,0.329,0.141
92.69,0.73344,24.901,2,-82.38,-40.508,-19.932,0.13342,0,0,0.017606,-0.88219,92.69,0.73344,24.901,2,0.96,0.336,0.144,-0.88219,1,11.728,0.96,0.336,0.144
92.695,0.73384,24.95,2,-82.44,-40.529,-19.941,0.13342,0,0,0.017606,-0.87956,92.695,0.73384,24.95,2,0.98,0.343,0.147,-0.87956,1,11.749,0.98,0.343,0.147
92.699,0.73424,24.998,2,-82.5,-40.55,-19.95,0.13342,0,0,0.017606,-0.87704,92.699,0.73424,24.998,2,1,0.35,0.15,-0.87704,1,11.771,1,0.35,0.15
92.703,0.73464,25.046,2,-82.56,-40.571,-19.959,0.13342,0,0,0.017606,-0.87463,92.703,0.73464,25.046,2,1.02,0.357,0.153,-0.87463,1,11.792,1.02,0.357,0.153
92.707,0.73504,25.094,2,-82.62,-40.592,-19.968,0.13342,0,0,0.017606,-0.8723,92.708,0.73504,25.094,2,1.04,0.364,0.156,-0.8723,1,11.813,1.04,0.364,0.156
92.712,0.73544,25.142,2,-82.68,-40.613,-19.977,0.13342,0,0,0.017606,-0.87007,92.712,0.73544,25.142,2,1.06,0.371,0.159,-0.87007,1,11.835,1.06,0.371,0.159
92.716,0.73584,25.19,2,-82.74,-40.634,-19.986,0.13342,0,0,0.017606,-0.86729,92.716,0.73584,25.19,2,1.08,0.378,0.162,-0.86729,1,11.856,1.08,0.378,0.162
92.72,0.73625,25.239,2,-82.8,-40.655,-19.995,0.13342,0,0,0.017606,-0.86371,92.72,0.73625,25.239,2,1.1,0.385,0.165,-0.86371,1,11.878,1.1,0.385,0.165
92.725,0.73665,25.288,2,-82.86,-40.676,-20.004,0.13342,0,0,0.017606,-0.86021,92.725,0.73665,25.288,2,1.12,0.392,0.168,-0.86021,1,11.899,1.12,0.392,0.168
92.729,0.73706,25.337,2,-82.92,-40.697,-20.013,0.13342,0,0,0.017606,-0.85592,92.729,0.73706,25.337,2,1.14,0.399,0.171,-0.85592,1,11.92,1.14,0.399,0.171
92.733,0.73746,25.387,2,-82.98,-40.718,-20.022,0.13342,0,0,0.017606,-0.8515,92.733,0.73746,25.387,2,1.16,0.406,0.174,-0.8515,1,11.942,1.16,0.406,0.174
92.737,0.73786,25.436,2,-83.04,-40.739,-20.031,0.13342,0,0,0.017606,-0.84725,92.737,0.73786,25.436,2,1.18,0.413,0.177,-0.84725,1,11.963,1.18,0.413,0.177
92.742,0.73827,25.485,2,-83.1,-40.76,-20.04,0.13342,0,0,0.017606,-0.84318,92.742,0.73827,25.485,2,1.2,0.42,0.18,-0.84318,1,11.985,1.2,0.42,0.18
92.746,0.73867,25.534,2,-83.16,-40.781,-20.049,0.13342,0,0,0.017606,-0.83927,92.746,0.73867,25.534,2,1.22,0.427,0.183,-0.83927,1,12.006,1.22,0.427,0.183
92.75,0.73908,25.583,2,-83.22,-40.802,-20.058,0.13342,0,0,0.017606,-0.83552,92.75,0.73908,25.583,2,1.24,0.434,0.186,-0.83552,1,12.027,1.24,0.434,0.186
92.754,0.73948,25.632,2,-83.28,-40.823,-20.067,0.13342,0,0,0.017606,-0.83193,92.755,0.73948,25.632,2,1.26,0.441,0.189,-0.83193,1,12.049,1.26,0.441,0.189
92.759,0.73988,25.681,2,-83.34,-40.844,-20.076,0.13342,0,0,0.017606,-0.82849,92.759,0.73988,25.681,2,1.28,0.448,0.192,-0.82849,1,12.07,1.28,0.448,0.192
92.763,0.74029,25.73,2,-83.4,-40.865,-20.085,0.13342,0,0,0.017606,-0.82521,92.763,0.74029,25.73,2,1.3,0.455,0.195,-0.82521,1,12.092,1.3,0.455,0.195
92.767,0.74069,25.779,2,-83.46,-40.886,-20.094,0.13342,0,0,0.017606,-0.82207,92.767,0.74069,25.779,2,1.32,0.462,0.198,-0.82207,1,12.113,1.32,0.462,0.198
92.771,0.74109,25.827,2,-83.52,-40.907,-20.103,0.13342,0,0,0.017606,-0.81907,92.771,0.74109,25.827,2,1.34,0.469,0.201,-0.81907,1,12.134,1.34,0.469,0.201
92.776,0.74149,25.876,2,-83.58,-40.928,-20.112,0.13342,0,0,0.017606,-0.81621,92.776,0.74149,25.876,2,1.36,0.476,0.204,-0.81621,1,12.156,1.36,0.476,0.204
92.78,0.7419,25.925,2,-83.64,-40.949,-20.121,0.13342,0,0,0.017606,-0.81349,92.78,0.7419,25.925,2,1.38,0.483,0.207,-0.81349,1,12.177,1.38,0.483,0.207
92.784,0.7423,25.973,2,-83.7,-40.97,-20.13,0.13342,0,0,0.017606,-0.81089,92.784,0.7423,25.973,2,1.4,0.49,0.21,-0.81089,1,12.199,1.4,0.49,0.21
92.788,0.74271,26.022,2,-83.76,-40.991,-20.139,0.13342,0,0,0.017606,-0.80842,92.788,0.74271,26.022,2,1.42,0.497,0.213,-0.80842,1,12.22,1.42,0.497,0.213
92.793,0.74311,26.07,2,-83.82,-41.012,-20.148,0.13342,0,0,0.017606,-0.80607,92.793,0.74311,26.07,2,1.44,0.504,0.216,-0.80607,1,12.241,1.44,0.504,0.216
92.797,0.74351,26.119,2,-83.88,-41.033,-20.157,0.13342,0,0,0.017606,-0.80384,92.797,0.74351,26.119,2,1.46,0.511,0.219,-0.80384,1,12.263,1.46,0.511,0.219
92.801,0.74392,26.167,2,-83.94,-41.054,-20.166,0.13342,0,0,0.017606,-0.80172,92.801,0.74392,26.167,2,1.48,0.518,0.222,-0.80172,1,12.284,1.48,0.518,0.222
92.805,0.74432,26.215,2,-84,-41.075,-20.175,0.13342,0,0,0.017606,-0.79971,92.805,0.74432,26.215,2,1.5,0.525,0.225,-0.79971,1,12.306,1.5,0.525,0.225
92.809,0.74472,26.264,2,-84.06,-41.096,-20.184,0.13342,0,0,0.017606,-0.79781,92.809,0.74472,26.264,2,1.52,0.532,0.228,-0.79781,1,12.327,1.52,0.532,0.228
92.813,0.74512,26.312,2,-84.12,-41.117,-20.193,0.13342,0,0,0.017606,-0.79601,92.814,0.74512,26.312,2,1.54,0.539,0.231,-0.79601,1,12.348,1.54,0.539,0.231
92.818,0.74552,26.36,2,-84.18,-41.138,-20.202,0.13342,0,0,0.017606,-0.79431,92.818,0.74552,26.36,2,1.56,0.546,0.234,-0.79431,1,12.37,1.56,0.546,0.234
92.822,0.74592,26.408,2,-84.24,-41.159,-20.211,0.13342,0,0,0.017606,-0.7927,92.822,0.74592,26.408,2,1.58,0.553,0.237,-0.7927,1,12.391,1.58,0.553,0.237
92.826,0.74632,26.457,2,-84.3,-41.18,-20.22,0.13342,0,0,0.017606,-0.79118,92.826,0.74632,26.457,2,1.6,0.56,0.24,-0.79118,1,12.413,1.6,0.56,0.24
92.83,0.74672,26.505,2,-84.36,-41.201,-20.229,0.13342,0,0,0.017606,-0.78974,92.83,0.74672,26.505,2,1.62,0.567,0.243,-0.78974,1,12.434,1.62,0.567,0.243
92.834,0.74713,26.553,2,-84.42,-41.222,-20.238,0.13342,0,0,0.017606,-0.78817,92.834,0.74713,26.553,2,1.64,0.574,0.246,-0.78817,1,12.455,1.64,0.574,0.246
92.838,0.74753,26.601,2,-84.48,-41.243,-20.247,0.13342,0,0,0.017606,-0.7866,92.838,0.74753,26.601,2,1.66,0.581,0.249,-0.7866,1,12.477,1.66,0.581,0.249
92.843,0.74793,26.649,2,-84.54,-41.264,-20.256,0.13342,0,0,0.017606,-0.78509,92.843,0.74793,26.649,2,1.68,0.588,0.252,-0.78509,1,12.498,1.68,0.588,0.252
92.847,0.74834,26.697,2,-84.6,-41.285,-20.265,0.13342,0,0,0.017606,-0.78365,92.847,0.74834,26.697,2,1.7,0.595,0.255,-0.78365,1,12.52,1.7,0.595,0.255
92.851,0.74874,26.745,2,-84.66,-41.306,-20.274,0.13342,0,0,0.017606,-0.78227,92.851,0.74874,26.745,2,1.72,0.602,0.258,-0.78227,1,12.541,1.72,0.602,0.258
92.855,0.74914,26.793,2,-84.72,-41.327,-20.283,0.13342,0,0,0.017606,-0.78095,92.855,0.74914,26.793,2,1.74,0.609,0.261,-0.78095,1,12.562,1.74,0.609,0.261
92.859,0.74955,26.84,2,-84.78,-41.348,-20.292,0.13342,0,0,0.017606,-0.77969,92.859,0.74955,26.84,2,1.76,0.616,0.264,-0.77969,1,12.584,1.76,0.616,0.264
92.863,0.74995,26.888,2,-84.84,-41.369,-20.301,0.13342,0,0,0.017606,-0.77849,92.863,0.74995,26.888,2,1.78,0.623,0.267,-0.77849,1,12.605,1.78,0.623,0.267
92.867,0.75036,26.936,2,-84.9,-41.39,-20.31,0.13342,0,0,0.017606,-0.77683,92.867,0.75036,26.936,2,1.8,0.63,0.27,-0.77683,1,12.627,1.8,0.63,0.27
92.872,0.75077,26.985,2,-84.96,-41.411,-20.319,0.13342,0,0,0.017606,-0.77504,92.872,0.75077,26.985,2,1.82,0.637,0.273,-0.77504,1,12.648,1.82,0.637,0.273
92.876,0.75118,27.033,2,-85.02,-41.432,-20.328,0.13342,0,0,0.017606,-0.77333,92.876,0.75118,27.033,2,1.84,0.644,0.276,-0.77333,1,12.669,1.84,0.644,0.276
92.88,0.75159,27.082,2,-85.08,-41.453,-20.337,0.13342,0,0,0.017606,-0.77169,92.88,0.75159,27.082,2,1.86,0.651,0.279,-0.77169,1,12.691,1.86,0.651,0.279
92.884,0.752,27.13,2,-85.14,-41.474,-20.346,0.13342,0,0,0.017606,-0.77002,92.884,0.752,27.13,2,1.88,0.658,0.282,-0.77002,1,12.712,1.88,0.658,0.282
92.888,0.75241,27.179,2,-85.2,-41.495,-20.355,0.13342,0,0,0.017606,-0.76814,92.888,0.75241,27.179,2,1.9,0.665,0.285,-0.76814,1,12.734,1.9,0.665,0.285
92.892,0.75281,27.228,2,-85.26,-41.516,-20.364,0.13342,0,0,0.017606,-0.76639,92.892,0.75281,27.228,2,1.92,0.672,0.288,-0.76639,1,12.755,1.92,0.672,0.288
92.896,0.75322,27.277,2,-85.32,-41.537,-20.373,0.13342,0,0,0.017606,-0.76475,92.896,0.75322,27.277,2,1.94,0.679,0.291,-0.76475,1,12.776,1.94,0.679,0.291
92.901,0.75363,27.325,2,-85.38,-41.558,-20.382,0.13342,0,0,0.017606,-0.76323,92.901,0.75363,27.325,2,1.96,0.686,0.294,-0.76323,1,12.798,1.96,0.686,0.294
92.905,0.75404,27.374,2,-85.44,-41.579,-20.391,0.13342,0,0,0.017606,-0.76181,92.905,0.75404,27.374,2,1.98,0.693,0.297,-0.76181,1,12.819,1.98,0.693,0.297
92.909,0.75445,27.423,2,-85.5,-41.6,-20.4,0.13342,0,0,0.017606,-0.7605,92.909,0.75445,27.423,2,2,0.7,0.3,-0.7605,1,12.841,2,0.7,0.3
92.913,0.75485,27.471,2,-85.56,-41.621,-20.409,0.13342,0,0,0.017606,-0.75929,92.913,0.75485,27.471,2,2.02,0.707,0.303,-0.75929,1,12.862,2.02,0.707,0.303
92.917,0.75526,27.52,2,-85.62,-41.642,-20.418,0.13342,0,0,0.017606,-0.75818,92.917,0.75526,27.52,2,2.04,0.714,0.306,-0.75818,1,12.883,2.04,0.714,0.306
92.921,0.75567,27.568,2,-85.68,-41.663,-20.427,0.13342,0,0,0.017606,-0.75716,92.921,0.75567,27.568,2,2.06,0.721,0.309,-0.75716,1,12.905,2.06,0.721,0.309
92.925,0.75607,27.617,2,-85.74,-41.684,-20.436,0.13342,0,0,0.017606,-0.75622,92.925,0.75607,27.617,2,2.08,0.728,0.312,-0.75622,1,12.926,2.08,0.728,0.312
92.929,0.75648,27.665,2,-85.8,-41.705,-20.445,0.13342,0,0,0.017606,-0.75538,92.929,0.75648,27.665,2,2.1,0.735,0.315,-0.75538,1,12.948,2.1,0.735,0.315
92.933,0.75689,27.713,2,-85.86,-41.726,-20.454,0.13342,0,0,0.017606,-0.75461,92.933,0.75689,27.713,2,2.12,0.742,0.318,-0.75461,1,12.969,2.12,0.742,0.318
92.937,0.75729,27.761,2,-85.92,-41.747,-20.463,0.13342,0,0,0.017606,-0.75392,92.938,0.75729,27.761,2,2.14,0.749,0.321,-0.75392,1,12.99,2.14,0.749,0.321
92.942,0.7577,27.81,2,-85.98,-41.768,-20.472,0.13342,0,0,0.017606,-0.7533,92.942,0.7577,27.81,2,2.16,0.756,0.324,-0.7533,1,13.012,2.16,0.756,0.324
92.946,0.75811,27.858,2,-86.04,-41.789,-20.481,0.13342,0,0,0.017606,-0.75275,92.946,0.75811,27.858,2,2.18,0.763,0.327,-0.75275,1,13.033,2.18,0.763,0.327
92.95,0.75852,27.906,2,-86.1,-41.81,-20.49,0.13342,0,0,0.017606,-0.75227,92.95,0.75852,27.906,2,2.2,0.77,0.33,-0.75227,1,13.055,2.2,0.77,0.33
92.954,0.75892,27.954,2,-86.16,-41.831,-20.499,0.13342,0,0,0.017606,-0.75184,92.954,0.75892,27.954,2,2.22,0.777,0.333,-0.75184,1,13.076,2.22,0.777,0.333
92.958,0.75933,28.002,2,-86.22,-41.852,-20.508,0.13342,0,0,0.017606,-0.75148,92.958,0.75933,28.002,2,2.24,0.784,0.336,-0.75148,1,13.097,2.24,0.784,0.336
92.962,0.75974,28.05,2,-86.28,-41.873,-20.517,0.13342,0,0,0.017606,-0.75116,92.962,0.75974,28.05,2,2.26,0.791,0.339,-0.75116,1,13.119,2.26,0.791,0.339
92.966,0.76014,28.098,2,-86.34,-41.894,-20.526,0.13342,0,0,0.017606,-0.75089,92.966,0.76014,28.098,2,2.28,0.798,0.342,-0.75089,1,13.14,2.28,0.798,0.342
92.97,0.76055,28.146,2,-86.4,-41.915,-20.535,0.13342,0,0,0.017606,-0.75067,92.97,0.76055,28.146,2,2.3,0.805,0.345,-0.75067,1,13.162,2.3,0.805,0.345
92.974,0.76095,28.193,2,-86.46,-41.936,-20.544,0.13342,0,0,0.017606,-0.75049,92.974,0.76095,28.193,2,2.32,0.812,0.348,-0.75049,1,13.183,2.32,0.812,0.348
92.978,0.76136,28.241,2,-86.52,-41.957,-20.553,0.13342,0,0,0.017606,-0.75034,92.978,0.76136,28.241,2,2.34,0.819,0.351,-0.75034,1,13.204,2.34,0.819,0.351
92.982,0.76176,28.289,2,-86.58,-41.978,-20.562,0.13342,0,0,0.017606,-0.75023,92.982,0.76176,28.289,2,2.36,0.826,0.354,-0.75023,1,13.226,2.36,0.826,0.354
92.986,0.76217,28.337,2,-86.64,-41.999,-20.571,0.13342,0,0,0.017606,-0.7499,92.986,0.76217,28.337,2,2.38,0.833,0.357,-0.7499,1,13.247,2.38,0.833,0.357
92.99,0.76257,28.385,2,-86.7,-42.02,-20.58,0.13342,0,0,0.017606,-0.74884,92.99,0.76257,28.385,2,2.4,0.84,0.36,-0.74884,1,13.269,2.4,0.84,0.36
92.994,0.76298,28.432,2,-86.76,-42.041,-20.589,0.13342,0,0,0.017606,-0.74781,92.994,0.76298,28.432,2,2.42,0.847,0.363,-0.74781,1,13.29,2.42,0.847,0.363
92.998,0.76339,28.48,2,-86.82,-42.062,-20.598,0.13342,0,0,0.017606,-0.74678,92.998,0.76339,28.48,2,2.44,0.854,0.366,-0.74678,1,13.311,2.44,0.854,0.366
93.002,0.76379,28.528,2,-86.88,-42.083,-20.607,0.13342,0,0,0.017606,-0.74576,93.002,0.76379,28.528,2,2.46,0.861,0.369,-0.74576,1,13.333,2.46,0.861,0.369
93.006,0.7642,28.575,2,-86.94,-42.104,-20.616,0.13342,0,0,0.017606,-0.74475,93.006,0.7642,28.575,2,2.48,0.868,0.372,-0.74475,1,13.354,2.48,0.868,0.372
93.01,0.76461,28.622,2,-87,-42.125,-20.625,0.13342,0,0,0.017606,-0.74375,93.01,0.76461,28.622,2,2.5,0.875,0.375,-0.74375,1,13.376,2.5,0.875,0.375
93.014,0.76503,28.672,2,-87.06,-42.146,-20.634,0.13342,0,0,0.017606,-0.73906,93.014,0.76503,28.672,2,2.52,0.882,0.378,-0.73906,1,13.397,2.52,0.882,0.378
93.018,0.76545,28.721,2,-87.12,-42.167,-20.643,0.13342,0,0,0.017606,-0.73449,93.018,0.76545,28.721,2,2.54,0.889,0.381,-0.73449,1,13.418,2.54,0.889,0.381
93.022,0.76587,28.77,2,-87.18,-42.188,-20.652,0.13342,0,0,0.017606,-0.73005,93.022,0.76587,28.77,2,2.56,0.896,0.384,-0.73005,1,13.44,2.56,0.896,0.384
93.026,0.76629,28.819,2,-87.24,-42.209,-20.661,0.13342,0,0,0.017606,-0.72572,93.027,0.76629,28.819,2,2.58,0.903,0.387,-0.72572,1,13.461,2.58,0.903,0.387
93.031,0.76671,28.868,2,-87.3,-42.23,-20.67,0.13342,0,0,0.017606,-0.72151,93.031,0.76671,28.868,2,2.6,0.91,0.39,-0.72151,1,13.483,2.6,0.91,0.39
93.035,0.76714,28.917,2,-87.36,-42.251,-20.679,0.13342,0,0,0.017606,-0.71741,93.035,0.76714,28.917,2,2.62,0.917,0.393,-0.71741,1,13.504,2.62,0.917,0.393
93.039,0.76756,28.966,2,-87.42,-42.272,-20.688,0.13342,0,0,0.017606,-0.71287,93.039,0.76756,28.966,2,2.64,0.924,0.396,-0.71287,1,13.525,2.64,0.924,0.396
93.043,0.76798,29.016,2,-87.48,-42.293,-20.697,0.13342,0,0,0.017606,-0.70831,93.043,0.76798,29.016,2,2.66,0.931,0.399,-0.70831,1,13.547,2.66,0.931,0.399
93.047,0.7684,29.065,2,-87.54,-42.314,-20.706,0.13342,0,0,0.017606,-0.70393,93.047,0.7684,29.065,2,2.68,0.938,0.402,-0.70393,1,13.568,2.68,0.938,0.402
93.051,0.76883,29.114,2,-87.6,-42.335,-20.715,0.13342,0,0,0.017606,-0.69973,93.051,0.76883,29.114,2,2.7,0.945,0.405,-0.69973,1,13.59,2.7,0.945,0.405
93.055,0.76925,29.163,2,-87.66,-42.356,-20.724,0.13342,0,0,0.017606,-0.69569,93.055,0.76925,29.163,2,2.72,0.952,0.408,-0.69569,1,13.611,2.72,0.952,0.408
93.059,0.76967,29.212,2,-87.72,-42.377,-20.733,0.13342,0,0,0.017606,-0.69181,93.059,0.76967,29.212,2,2.74,0.959,0.411,-0.69181,1,13.632,2.74,0.959,0.411
93.063,0.77009,29.261,2,-87.78,-42.398,-20.742,0.13342,0,0,0.017606,-0.6881,93.063,0.77009,29.261,2,2.76,0.966,0.414,-0.6881,1,13.654,2.76,0.966,0.414
93.067,0.77051,29.31,2,-87.84,-42.419,-20.751,0.13342,0,0,0.017606,-0.68454,93.067,0.77051,29.31,2,2.78,0.973,0.417,-0.68454,1,13.675,2.78,0.973,0.417
93.071,0.77093,29.359,2,-87.9,-42.44,-20.76,0.13342,0,0,0.017606,-0.68113,93.071,0.77093,29.359,2,2.8,0.98,0.42,-0.68113,1,13.697,2.8,0.98,0.42
93.075,0.77135,29.408,2,-87.96,-42.461,-20.769,0.13342,0,0,0.017606,-0.67787,93.075,0.77135,29.408,2,2.82,0.987,0.423,-0.67787,1,13.718,2.82,0.987,0.423
93.079,0.77177,29.457,2,-88.02,-42.482,-20.778,0.13342,0,0,0.017606,-0.67475,93.079,0.77177,29.457,2,2.84,0.994,0.426,-0.67475,1,13.739,2.84,0.994,0.426
93.083,0.77218,29.505,2,-88.08,-42.503,-20.787,0.13342,0,0,0.017606,-0.67178,93.083,0.77218,29.505,2,2.86,1.001,0.429,-0.67178,1,13.761,2.86,1.001,0.429
93.087,0.7726,29.554,2,-88.14,-42.524,-20.796,0.13342,0,0,0.017606,-0.66893,93.087,0.7726,29.554,2,2.88,1.008,0.432,-0.66893,1,13.782,2.88,1.008,0.432
93.091,0.77302,29.603,2,-88.2,-42.545,-20.805,0.13342,0,0,0.017606,-0.66622,93.091,0.77302,29.603,2,2.9,1.015,0.435,-0.66622,1,13.804,2.9,1.015,0.435
93.095,0.77344,29.652,2,-88.26,-42.566,-20.814,0.13342,0,0,0.017606,-0.66364,93.095,0.77344,29.652,2,2.92,1.022,0.438,-0.66364,1,13.825,2.92,1.022,0.438
93.099,0.77386,29.701,2,-88.32,-42.587,-20.823,0.13342,0,0,0.017606,-0.66118,93.099,0.77386,29.701,2,2.94,1.029,0.441,-0.66118,1,13.846,2.94,1.029,0.441
93.103,0.77428,29.75,2,-88.38,-42.608,-20.832,0.13342,0,0,0.017606,-0.65884,93.103,0.77428,29.75,2,2.96,1.036,0.444,-0.65884,1,13.868,2.96,1.036,0.444
93.107,0.7747,29.799,2,-88.44,-42.629,-20.841,0.13342,0,0,0.017606,-0.65661,93.107,0.7747,29.799,2,2.98,1.043,0.447,-0.65661,1,13.889,2.98,1.043,0.447
93.111,0.77511,29.847,2,-88.5,-42.65,-20.85,0.13342,0,0,0.017606,-0.6545,93.111,0.77511,29.847,2,3,1.05,0.45,-0.6545,1,13.911,3,1.05,0.45
93.115,0.77553,29.896,2,-88.56,-42.671,-20.859,0.13342,0,0,0.017606,-0.65249,93.115,0.77553,29.896,2,3.02,1.057,0.453,-0.65249,1,13.932,3.02,1.057,0.453
93.119,0.77595,29.944,2,-88.62,-42.692,-20.868,0.13342,0,0,0.017606,-0.65059,93.119,0.77595,29.944,2,3.04,1.064,0.456,-0.65059,1,13.953,3.04,1.064,0.456
93.123,0.77637,29.993,2,-88.68,-42.713,-20.877,0.13342,0,0,0.017606,-0.64878,93.123,0.77637,29.993,2,3.06,1.071,0.459,-0.64878,1,13.975,3.06,1.071,0.459
93.127,0.77679,30.041,2,-88.74,-42.734,-20.886,0.13342,0,0,0.017606,-0.64707,93.127,0.77679,30.041,2,3.08,1.078,0.462,-0.64707,1,13.996,3.08,1.078,0.462
93.131,0.7772,30.09,2,-88.8,-42.755,-20.895,0.13342,0,0,0.017606,-0.64546,93.131,0.7772,30.09,2,3.1,1.085,0.465,-0.64546,1,14.018,3.1,1.085,0.465
93.135,0.77762,30.138,2,-88.86,-42.776,-20.904,0.13342,0,0,0.017606,-0.64392,93.135,0.77762,30.138,2,3.12,1.092,0.468,-0.64392,1,14.039,3.12,1.092,0.468
93.139,0.77804,30.187,2,-88.92,-42.797,-20.913,0.13342,0,0,0.017606,-0.64194,93.139,0.77804,30.187,2,3.14,1.099,0.471,-0.64194,1,14.06,3.14,1.099,0.471
93.143,0.77846,30.235,2,-88.98,-42.818,-20.922,0.13342,0,0,0.017606,-0.63985,93.143,0.77846,30.235,2,3.16,1.106,0.474,-0.63985,1,14.082,3.16,1.106,0.474
93.147,0.77888,30.283,2,-89.04,-42.839,-20.931,0.13342,0,0,0.017606,-0.63782,93.147,0.77888,30.283,2,3.18,1.113,0.477,-0.63782,1,14.103,3.18,1.113,0.477
93.151,0.7793,30.332,2,-89.1,-42.86,-20.94,0.13342,0,0,0.017606,-0.63585,93.151,0.7793,30.332,2,3.2,1.12,0.48,-0.63585,1,14.125,3.2,1.12,0.48
93.155,0.77972,30.38,2,-89.16,-42.881,-20.949,0.13342,0,0,0.017606,-0.63366,93.155,0.77972,30.38,2,3.22,1.127,0.483,-0.63366,1,14.146,3.22,1.127,0.483
93.159,0.78015,30.429,2,-89.22,-42.902,-20.958,0.13342,0,0,0.017606,-0.63089,93.159,0.78015,30.429,2,3.24,1.134,0.486,-0.63089,1,14.167,3.24,1.134,0.486
93.163,0.78058,30.478,2,-89.28,-42.923,-20.967,0.13342,0,0,0.017606,-0.62824,93.163,0.78058,30.478,2,3.26,1.141,0.489,-0.62824,1,14.189,3.26,1.141,0.489
93.167,0.781,30.527,2,-89.34,-42.944,-20.976,0.13342,0,0,0.017606,-0.62569,93.167,0.781,30.527,2,3.28,1.148,0.492,-0.62569,1,14.21,3.28,1.148,0.492
93.171,0.78143,30.576,2,-89.4,-42.965,-20.985,0.13342,0,0,0.017606,-0.62325,93.171,0.78143,30.576,2,3.3,1.155,0.495,-0.62325,1,14.232,3.3,1.155,0.495
93.175,0.78186,30.625,2,-89.46,-42.986,-20.994,0.13342,0,0,0.017606,-0.62092,93.175,0.78186,30.625,2,3.32,1.162,0.498,-0.62092,1,14.253,3.32,1.162,0.498
93.179,0.78228,30.674,2,-89.52,-43.007,-21.003,0.13342,0,0,0.017606,-0.61869,93.179,0.78228,30.674,2,3.34,1.169,0.501,-0.61869,1,14.274,3.34,1.169,0.501
93.183,0.78271,30.723,2,-89.58,-43.028,-21.012,0.13342,0,0,0.017606,-0.61656,93.183,0.78271,30.723,2,3.36,1.176,0.504,-0.61656,1,14.296,3.36,1.176,0.504
93.187,0.78313,30.772,2,-89.64,-43.049,-21.021,0.13342,0,0,0.017606,-0.61446,93.187,0.78313,30.772,2,3.38,1.183,0.507,-0.61446,1,14.317,3.38,1.183,0.507
93.191,0.78356,30.821,2,-89.7,-43.07,-21.03,0.13342,0,0,0.017606,-0.61228,93.191,0.78356,30.821,2,3.4,1.19,0.51,-0.61228,1,14.339,3.4,1.19,0.51
93.195,0.78398,30.87,2,-89.76,-43.091,-21.039,0.13342,0,0,0.017606,-0.61022,93.195,0.78398,30.87,2,3.42,1.197,0.513,-0.61022,1,14.36,3.42,1.197,0.513
93.199,0.78441,30.919,2,-89.82,-43.112,-21.048,0.13342,0,0,0.017606,-0.60828,93.199,0.78441,30.919,2,3.44,1.204,0.516,-0.60828,1,14.381,3.44,1.204,0.516
93.203,0.78483,30.968,2,-89.88,-43.133,-21.057,0.13342,0,0,0.017606,-0.60646,93.203,0.78483,30.968,2,3.46,1.211,0.519,-0.60646,1,14.403,3.46,1.211,0.519
93.206,0.78526,31.017,2,-89.94,-43.154,-21.066,0.13342,0,0,0.017606,-0.60475,93.207,0.78526,31.017,2,3.48,1.218,0.522,-0.60475,1,14.424,3.48,1.218,0.522
93.21,0.78568,31.066,2,-90,-43.175,-21.075,0.13342,0,0,0.017606,-0.60314,93.21,0.78568,31.066,2,3.5,1.225,0.525,-0.60314,1,14.446,3.5,1.225,0.525
93.214,0.7861,31.115,2,-90.06,-43.196,-21.084,0.13342,0,0,0.017606,-0.60164,93.214,0.7861,31.115,2,3.52,1.232,0.528,-0.60164,1,14.467,3.52,1.232,0.528
93.218,0.78653,31.164,2,-90.12,-43.217,-21.093,0.13342,0,0,0.017606,-0.60023,93.218,0.78653,31.164,2,3.54,1.239,0.531,-0.60023,1,14.488,3.54,1.239,0.531
93.222,0.78695,31.212,2,-90.18,-43.238,-21.102,0.13342,0,0,0.017606,-0.59892,93.222,0.78695,31.212,2,3.56,1.246,0.534,-0.59892,1,14.51,3.56,1.246,0.534
93.226,0.78737,31.261,2,-90.24,-43.259,-21.111,0.13342,0,0,0.017606,-0.5977,93.226,0.78737,31.261,2,3.58,1.253,0.537,-0.5977,1,14.531,3.58,1.253,0.537
93.23,0.78779,31.31,2,-90.3,-43.28,-21.12,0.13342,0,0,0.017606,-0.59657,93.23,0.78779,31.31,2,3.6,1.26,0.54,-0.59657,1,14.553,3.6,1.26,0.54
93.234,0.78821,31.359,2,-90.36,-43.301,-21.129,0.13342,0,0,0.017606,-0.59552,93.234,0.78821,31.359,2,3.62,1.267,0.543,-0.59552,1,14.574,3.62,1.267,0.543
93.238,0.78864,31.407,2,-90.42,-43.322,-21.138,0.13342,0,0,0.017606,-0.59454,93.238,0.78864,31.407,2,3.64,1.274,0.546,-0.59454,1,14.595,3.64,1.274,0.546
93.242,0.78907,31.456,2,-90.48,-43.343,-21.147,0.13342,0,0,0.017606,-0.59364,93.242,0.78907,31.456,2,3.66,1.281,0.549,-0.59364,1,14.617,3.66,1.281,0.549
93.246,0.78949,31.504,2,-90.54,-43.364,-21.156,0.13342,0,0,0.017606,-0.59281,93.246,0.78949,31.504,2,3.68,1.288,0.552,-0.59281,1,14.638,3.68,1.288,0.552
93.249,0.78992,31.553,2,-90.6,-43.385,-21.165,0.13342,0,0,0.017606,-0.59205,93.249,0.78992,31.553,2,3.7,1.295,0.555,-0.59205,1,14.66,3.7,1.295,0.555
93.253,0.79034,31.601,2,-90.66,-43.406,-21.174,0.13342,0,0,0.017606,-0.59135,93.253,0.79034,31.601,2,3.72,1.302,0.558,-0.59135,1,14.681,3.72,1.302,0.558
93.257,0.79077,31.65,2,-90.72,-43.427,-21.183,0.13342,0,0,0.017606,-0.5907,93.257,0.79077,31.65,2,3.74,1.309,0.561,-0.5907,1,14.702,3.74,1.309,0.561
93.261,0.79119,31.698,2,-90.78,-43.448,-21.192,0.13342,0,0,0.017606,-0.59011,93.261,0.79119,31.698,2,3.76,1.316,0.564,-0.59011,1,14.724,3.76,1.316,0.564
93.265,0.79162,31.746,2,-90.84,-43.469,-21.201,0.13342,0,0,0.017606,-0.58957,93.265,0.79162,31.746,2,3.78,1.323,0.567,-0.58957,1,14.745,3.78,1.323,0.567
93.269,0.79204,31.795,2,-90.9,-43.49,-21.21,0.13342,0,0,0.017606,-0.58908,93.269,0.79204,31.795,2,3.8,1.33,0.57,-0.58908,1,14.767,3.8,1.33,0.57
93.273,0.79247,31.843,2,-90.96,-43.511,-21.219,0.13342,0,0,0.017606,-0.58863,93.273,0.79247,31.843,2,3.82,1.337,0.573,-0.58863,1,14.788,3.82,1.337,0.573
93.276,0.7929,31.891,2,-91.02,-43.532,-21.228,0.13342,0,0,0.017606,-0.58822,93.277,0.7929,31.891,2,3.84,1.344,0.576,-0.58822,1,14.809,3.84,1.344,0.576
93.28,0.79332,31.939,2,-91.08,-43.553,-21.237,0.13342,0,0,0.017606,-0.58784,93.28,0.79332,31.939,2,3.86,1.351,0.579,-0.58784,1,14.831,3.86,1.351,0.579
93.284,0.79375,31.988,2,-91.14,-43.574,-21.246,0.13342,0,0,0.017606,-0.58742,93.284,0.79375,31.988,2,3.88,1.358,0.582,-0.58742,1,14.852,3.88,1.358,0.582
93.288,0.79417,32.036,2,-91.2,-43.595,-21.255,0.13342,0,0,0.017606,-0.58686,93.288,0.79417,32.036,2,3.9,1.365,0.585,-0.58686,1,14.874,3.9,1.365,0.585
93.292,0.7946,32.084,2,-91.26,-43.616,-21.264,0.13342,0,0,0.017606,-0.58634,93.292,0.7946,32.084,2,3.92,1.372,0.588,-0.58634,1,14.895,3.92,1.372,0.588
93.296,0.79503,32.132,2,-91.32,-43.637,-21.273,0.13342,0,0,0.017606,-0.58507,93.296,0.79503,32.132,2,3.94,1.379,0.591,-0.58507,1,14.916,3.94,1.379,0.591
93.3,0.79546,32.181,2,-91.38,-43.658,-21.282,0.13342,0,0,0.017606,-0.58327,93.3,0.79546,32.181,2,3.96,1.386,0.594,-0.58327,1,14.938,3.96,1.386,0.594
93.303,0.79589,32.23,2,-91.44,-43.679,-21.291,0.13342,0,0,0.017606,-0.58152,93.303,0.79589,32.23,2,3.98,1.393,0.597,-0.58152,1,14.959,3.98,1.393,0.597
93.307,0.79632,32.278,2,-91.5,-43.7,-21.3,0.13342,0,0,0.017606,-0.57983,93.307,0.79632,32.278,2,4,1.4,0.6,-0.57983,1,14.981,4,1.4,0.6
93.311,0.79675,32.327,2,-91.56,-43.721,-21.309,0.13342,0,0,0.017606,-0.57819,93.311,0.79675,32.327,2,4.02,1.407,0.603,-0.57819,1,15.002,4.02,1.407,0.603
93.315,0.79719,32.376,2,-91.62,-43.742,-21.318,0.13342,0,0,0.017606,-0.5766,93.315,0.79719,32.376,2,4.04,1.414,0.606,-0.5766,1,15.023,4.04,1.414,0.606
93.319,0.79762,32.424,2,-91.68,-43.763,-21.327,0.13342,0,0,0.017606,-0.57506,93.319,0.79762,32.424,2,4.06,1.421,0.609,-0.57506,1,15.045,4.06,1.421,0.609
93.323,0.79805,32.473,2,-91.74,-43.784,-21.336,0.13342,0,0,0.017606,-0.57355,93.323,0.79805,32.473,2,4.08,1.428,0.612,-0.57355,1,15.066,4.08,1.428,0.612
93.326,0.79848,32.521,2,-91.8,-43.805,-21.345,0.13342,0,0,0.017606,-0.57209,93.326,0.79848,32.521,2,4.1,1.435,0.615,-0.57209,1,15.088,4.1,1.435,0.615
93.33,0.79891,32.57,2,-91.86,-43.826,-21.354,0.13342,0,0,0.017606,-0.57066,93.33,0.79891,32.57,2,4.12,1.442,0.618,-0.57066,1,15.109,4.12,1.442,0.618
93.334,0.79934,32.619,2,-91.92,-43.847,-21.363,0.13342,0,0,0.017606,-0.5684,93.334,0.79934,32.619,2,4.14,1.449,0.621,-0.5684,1,15.13,4.14,1.449,0.621
93.338,0.79977,32.668,2,-91.98,-43.868,-21.372,0.13342,0,0,0.017606,-0.56594,93.338,0.79977,32.668,2,4.16,1.456,0.624,-0.56594,1,15.152,4.16,1.456,0.624
93.342,0.80021,32.718,2,-92.04,-43.889,-21.381,0.13342,0,0,0.017606,-0.56243,93.342,0.80021,32.718,2,4.18,1.463,0.627,-0.56243,1,15.173,4.18,1.463,0.627
93.346,0.80065,32.768,2,-92.1,-43.91,-21.39,0.13342,0,0,0.017606,-0.55847,93.346,0.80065,32.768,2,4.2,1.47,0.63,-0.55847,1,15.195,4.2,1.47,0.63
93.35,0.80108,32.817,2,-92.16,-43.931,-21.399,0.13342,0,0,0.017606,-0.55466,93.35,0.80108,32.817,2,4.22,1.477,0.633,-0.55466,1,15.216,4.22,1.477,0.633
93.353,0.80152,32.867,2,-92.22,-43.952,-21.408,0.13342,0,0,0.017606,-0.55098,93.353,0.80152,32.867,2,4.24,1.484,0.636,-0.55098,1,15.237,4.24,1.484,0.636
93.357,0.80196,32.917,2,-92.28,-43.973,-21.417,0.13342,0,0,0.017606,-0.54745,93.357,0.80196,32.917,2,4.26,1.491,0.639,-0.54745,1,15.259,4.26,1.491,0.639
93.361,0.8024,32.967,2,-92.34,-43.994,-21.426,0.13342,0,0,0.017606,-0.54405,93.361,0.8024,32.967,2,4.28,1.498,0.642,-0.54405,1,15.28,4.28,1.498,0.642
93.365,0.80284,33.016,2,-92.4,-44.015,-21.435,0.13342,0,0,0.017606,-0.54078,93.365,0.80284,33.016,2,4.3,1.505,0.645,-0.54078,1,15.302,4.3,1.505,0.645
93.369,0.80328,33.066,2,-92.46,-44.036,-21.444,0.13342,0,0,0.017606,-0.53764,93.369,0.80328,33.066,2,4.32,1.512,0.648,-0.53764,1,15.323,4.32,1.512,0.648
93.373,0.80372,33.115,2,-92.52,-44.057,-21.453,0.13342,0,0,0.017606,-0.53462,93.373,0.80372,33.115,2,4.34,1.519,0.651,-0.53462,1,15.344,4.34,1.519,0.651
93.377,0.80415,33.165,2,-92.58,-44.078,-21.462,0.13342,0,0,0.017606,-0.53172,93.377,0.80415,33.165,2,4.36,1.526,0.654,-0.53172,1,15.366,4.36,1.526,0.654
93.38,0.80459,33.214,2,-92.64,-44.099,-21.471,0.13342,0,0,0.017606,-0.52891,93.38,0.80459,33.214,2,4.38,1.533,0.657,-0.52891,1,15.387,4.38,1.533,0.657
93.384,0.80503,33.264,2,-92.7,-44.12,-21.48,0.13342,0,0,0.017606,-0.52615,93.384,0.80503,33.264,2,4.4,1.54,0.66,-0.52615,1,15.409,4.4,1.54,0.66
93.388,0.80547,33.313,2,-92.76,-44.141,-21.489,0.13342,0,0,0.017606,-0.52352,93.388,0.80547,33.313,2,4.42,1.547,0.663,-0.52352,1,15.43,4.42,1.547,0.663
93.392,0.80591,33.362,2,-92.82,-44.162,-21.498,0.13342,0,0,0.017606,-0.52101,93.392,0.80591,33.362,2,4.44,1.554,0.666,-0.52101,1,15.451,4.44,1.554,0.666
93.396,0.80635,33.412,2,-92.88,-44.183,-21.507,0.13342,0,0,0.017606,-0.51862,93.396,0.80635,33.412,2,4.46,1.561,0.669,-0.51862,1,15.473,4.46,1.561,0.669
93.399,0.80679,33.461,2,-92.94,-44.204,-21.516,0.13342,0,0,0.017606,-0.51635,93.399,0.80679,33.461,2,4.48,1.568,0.672,-0.51635,1,15.494,4.48,1.568,0.672
93.403,0.80723,33.51,2,-93,-44.225,-21.525,0.13342,0,0,0.017606,-0.51419,93.403,0.80723,33.51,2,4.5,1.575,0.675,-0.51419,1,15.516,4.5,1.575,0.675
93.407,0.80766,33.56,2,-93.06,-44.246,-21.534,0.13342,0,0,0.017606,-0.51214,93.407,0.80766,33.56,2,4.52,1.582,0.678,-0.51214,1,15.537,4.52,1.582,0.678
93.411,0.8081,33.609,2,-93.12,-44.267,-21.543,0.13342,0,0,0.017606,-0.5102,93.411,0.8081,33.609,2,4.54,1.589,0.681,-0.5102,1,15.558,4.54,1.589,0.681
93.415,0.80854,33.658,2,-93.18,-44.288,-21.552,0.13342,0,0,0.017606,-0.50835,93.415,0.80854,33.658,2,4.56,1.596,0.684,-0.50835,1,15.58,4.56,1.596,0.684
93.418,0.80898,33.708,2,-93.24,-44.309,-21.561,0.13342,0,0,0.017606,-0.50661,93.418,0.80898,33.708,2,4.58,1.603,0.687,-0.50661,1,15.601,4.58,1.603,0.687
93.422,0.80941,33.757,2,-93.3,-44.33,-21.57,0.13342,0,0,0.017606,-0.50495,93.422,0.80941,33.757,2,4.6,1.61,0.69,-0.50495,1,15.623,4.6,1.61,0.69
93.426,0.80985,33.806,2,-93.36,-44.351,-21.579,0.13342,0,0,0.017606,-0.50339,93.426,0.80985,33.806,2,4.62,1.617,0.693,-0.50339,1,15.644,4.62,1.617,0.693
93.43,0.81029,33.855,2,-93.42,-44.372,-21.588,0.13342,0,0,0.017606,-0.50091,93.43,0.81029,33.855,2,4.64,1.624,0.696,-0.50091,1,15.665,4.64,1.624,0.696
93.433,0.81074,33.905,2,-93.48,-44.393,-21.597,0.13342,0,0,0.017606,-0.49704,93.433,0.81074,33.905,2,4.66,1.631,0.699,-0.49704,1,15.687,4.66,1.631,0.699
93.437,0.81119,33.955,2,-93.54,-44.414,-21.606,0.13342,0,0,0.017606,-0.49313,93.437,0.81119,33.955,2,4.68,1.638,0.702,-0.49313,1,15.708,4.68,1.638,0.702
93.441,0.81164,34.005,2,-93.6,-44.435,-21.615,0.13342,0,0,0.017606,-0.48938,93.441,0.81164,34.005,2,4.7,1.645,0.705,-0.48938,1,15.73,4.7,1.645,0.705
93.445,0.81208,34.055,2,-93.66,-44.456,-21.624,0.13342,0,0,0.017606,-0.48578,93.445,0.81208,34.055,2,4.72,1.652,0.708,-0.48578,1,15.751,4.72,1.652,0.708
93.449,0.81253,34.105,2,-93.72,-44.477,-21.633,0.13342,0,0,0.017606,-0.48234,93.449,0.81253,34.105,2,4.74,1.659,0.711,-0.48234,1,15.772,4.74,1.659,0.711
93.452,0.81298,34.155,2,-93.78,-44.498,-21.642,0.13342,0,0,0.017606,-0.47904,93.452,0.81298,34.155,2,4.76,1.666,0.714,-0.47904,1,15.794,4.76,1.666,0.714
93.456,0.81343,34.205,2,-93.84,-44.519,-21.651,0.13342,0,0,0.017606,-0.47589,93.456,0.81343,34.205,2,4.78,1.673,0.717,-0.47589,1,15.815,4.78,1.673,0.717
93.46,0.81388,34.254,2,-93.9,-44.54,-21.66,0.13342,0,0,0.017606,-0.47287,93.46,0.81388,34.254,2,4.8,1.68,0.72,-0.47287,1,15.837,4.8,1.68,0.72
93.464,0.81432,34.304,2,-93.96,-44.561,-21.669,0.13342,0,0,0.017606,-0.47,93.464,0.81432,34.304,2,4.82,1.687,0.723,-0.47,1,15.858,4.82,1.687,0.723
93.467,0.81477,34.354,2,-94.02,-44.582,-21.678,0.13342,0,0,0.017606,-0.46725,93.467,0.81477,34.354,2,4.84,1.694,0.726,-0.46725,1,15.879,4.84,1.694,0.726
93.471,0.81522,34.403,2,-94.08,-44.603,-21.687,0.13342,0,0,0.017606,-0.46464,93.471,0.81522,34.403,2,4.86,1.701,0.729,-0.46464,1,15.901,4.86,1.701,0.729
93.475,0.81566,34.453,2,-94.14,-44.624,-21.696,0.13342,0,0,0.017606,-0.46214,93.475,0.81566,34.453,2,4.88,1.708,0.732,-0.46214,1,15.922,4.88,1.708,0.732
93.479,0.81611,34.503,2,-94.2,-44.645,-21.705,0.13342,0,0,0.017606,-0.45972,93.479,0.81611,34.503,2,4.9,1.715,0.735,-0.45972,1,15.944,4.9,1.715,0.735
93.482,0.81655,34.552,2,-94.26,-44.666,-21.714,0.13342,0,0,0.017606,-0.45742,93.482,0.81655,34.552,2,4.92,1.722,0.738,-0.45742,1,15.965,4.92,1.722,0.738
93.486,0.817,34.602,2,-94.32,-44.687,-21.723,0.13342,0,0,0.017606,-0.45525,93.486,0.817,34.602,2,4.94,1.729,0.741,-0.45525,1,15.986,4.94,1.729,0.741
93.49,0.81745,34.652,2,-94.38,-44.708,-21.732,0.13342,0,0,0.017606,-0.45319,93.49,0.81745,34.652,2,4.96,1.736,0.744,-0.45319,1,16.008,4.96,1.736,0.744
93.493,0.81789,34.701,2,-94.44,-44.729,-21.741,0.13342,0,0,0.017606,-0.45124,93.493,0.81789,34.701,2,4.98,1.743,0.747,-0.45124,1,16.029,4.98,1.743,0.747
93.497,0.81834,34.751,2,-94.5,-44.75,-21.75,0.13342,0,0,0.017606,-0.4494,93.497,0.81834,34.751,2,5,1.75,0.75,-0.4494,1,16.051,5,1.75,0.75
93.501,0.81878,34.8,2,-94.56,-44.771,-21.759,0.13342,0,0,0.017606,-0.44767,93.501,0.81878,34.8,2,5.02,1.757,0.753,-0.44767,1,16.072,5.02,1.757,0.753
93.505,0.81923,34.85,2,-94.62,-44.792,-21.768,0.13342,0,0,0.017606,-0.44604,93.505,0.81923,34.85,2,5.04,1.764,0.756,-0.44604,1,16.094,5.04,1.764,0.756
93.508,0.81967,34.899,2,-94.68,-44.813,-21.777,0.13342,0,0,0.017606,-0.4445,93.508,0.81967,34.899,2,5.06,1.771,0.759,-0.4445,1,16.115,5.06,1.771,0.759
93.512,0.82012,34.948,2,-94.74,-44.834,-21.786,0.13342,0,0,0.017606,-0.44305,93.512,0.82012,34.948,2,5.08,1.778,0.762,-0.44305,1,16.136,5.08,1.778,0.762
93.516,0.82056,34.998,2,-94.8,-44.855,-21.795,0.13342,0,0,0.017606,-0.44169,93.516,0.82056,34.998,2,5.1,1.785,0.765,-0.44169,1,16.158,5.1,1.785,0.765
93.519,0.82101,35.047,2,-94.86,-44.876,-21.804,0.13342,0,0,0.017606,-0.44042,93.519,0.82101,35.047,2,5.12,1.792,0.768,-0.44042,1,16.179,5.12,1.792,0.768
93.523,0.82145,35.096,2,-94.92,-44.897,-21.813,0.13342,0,0,0.017606,-0.43919,93.523,0.82145,35.096,2,5.14,1.799,0.771,-0.43919,1,16.201,5.14,1.799,0.771
93.527,0.8219,35.146,2,-94.98,-44.918,-21.822,0.13342,0,0,0.017606,-0.43803,93.527,0.8219,35.146,2,5.16,1.806,0.774,-0.43803,1,16.222,5.16,1.806,0.774
93.53,0.82235,35.195,2,-95.04,-44.939,-21.831,0.13342,0,0,0.017606,-0.43694,93.53,0.82235,35.195,2,5.18,1.813,0.777,-0.43694,1,16.243,5.18,1.813,0.777
93.534,0.8228,35.244,2,-95.1,-44.96,-21.84,0.13342,0,0,0.017606,-0.43592,93.534,0.8228,35.244,2,5.2,1.82,0.78,-0.43592,1,16.265,5.2,1.82,0.78
93.537,0.82324,35.293,2,-95.16,-44.981,-21.849,0.13342,0,0,0.017606,-0.43496,93.537,0.82324,35.293,2,5.22,1.827,0.783,-0.43496,1,16.286,5.22,1.827,0.783
93.541,0.82369,35.343,2,-95.22,-45.002,-21.858,0.13342,0,0,0.017606,-0.43406,93.541,0.82369,35.343,2,5.24,1.834,0.786,-0.43406,1,16.308,5.24,1.834,0.786
93.545,0.82414,35.392,2,-95.28,-45.023,-21.867,0.13342,0,0,0.017606,-0.43322,93.545,0.82414,35.392,2,5.26,1.841,0.789,-0.43322,1,16.329,5.26,1.841,0.789
93.548,0.82458,35.441,2,-95.34,-45.044,-21.876,0.13342,0,0,0.017606,-0.43242,93.548,0.82458,35.441,2,5.28,1.848,0.792,-0.43242,1,16.35,5.28,1.848,0.792
93.552,0.82503,35.49,2,-95.4,-45.065,-21.885,0.13342,0,0,0.017606,-0.43168,93.552,0.82503,35.49,2,5.3,1.855,0.795,-0.43168,1,16.372,5.3,1.855,0.795
93.556,0.82547,35.54,2,-95.46,-45.086,-21.894,0.13342,0,0,0.017606,-0.43099,93.556,0.82547,35.54,2,5.32,1.862,0.798,-0.43099,1,16.393,5.32,1.862,0.798
93.559,0.82592,35.589,2,-95.52,-45.107,-21.903,0.13342,0,0,0.017606,-0.43033,93.559,0.82592,35.589,2,5.34,1.869,0.801,-0.43033,1,16.415,5.34,1.869,0.801
93.563,0.82636,35.638,2,-95.58,-45.128,-21.912,0.13342,0,0,0.017606,-0.42957,93.563,0.82636,35.638,2,5.36,1.876,0.804,-0.42957,1,16.436,5.36,1.876,0.804
93.566,0.82682,35.688,2,-95.64,-45.149,-21.921,0.13342,0,0,0.017606,-0.42784,93.566,0.82682,35.688,2,5.38,1.883,0.807,-0.42784,1,16.457,5.38,1.883,0.807
93.57,0.82727,35.737,2,-95.7,-45.17,-21.93,0.13342,0,0,0.017606,-0.42583,93.57,0.82727,35.737,2,5.4,1.89,0.81,-0.42583,1,16.479,5.4,1.89,0.81
93.574,0.82772,35.787,2,-95.76,-45.191,-21.939,0.13342,0,0,0.017606,-0.42392,93.574,0.82772,35.787,2,5.42,1.897,0.813,-0.42392,1,16.5,5.42,1.897,0.813
93.577,0.82818,35.837,2,-95.82,-45.212,-21.948,0.13342,0,0,0.017606,-0.42211,93.577,0.82818,35.837,2,5.44,1.904,0.816,-0.42211,1,16.522,5.44,1.904,0.816
93.581,0.82863,35.886,2,-95.88,-45.233,-21.957,0.13342,0,0,0.017606,-0.4204,93.581,0.82863,35.886,2,5.46,1.911,0.819,-0.4204,1,16.543,5.46,1.911,0.819
93.584,0.82908,35.936,2,-95.94,-45.254,-21.966,0.13342,0,0,0.017606,-0.41877,93.584,0.82908,35.936,2,5.48,1.918,0.822,-0.41877,1,16.564,5.48,1.918,0.822
93.588,0.82953,35.986,2,-96,-45.275,-21.975,0.13342,0,0,0.017606,-0.41724,93.588,0.82953,35.986,2,5.5,1.925,0.825,-0.41724,1,16.586,5.5,1.925,0.825
93.591,0.82999,36.035,2,-96.06,-45.296,-21.984,0.13342,0,0,0.017606,-0.41579,93.591,0.82999,36.035,2,5.52,1.932,0.828,-0.41579,1,16.607,5.52,1.932,0.828
93.595,0.83044,36.085,2,-96.12,-45.317,-21.993,0.13342,0,0,0.017606,-0.41441,93.595,0.83044,36.085,2,5.54,1.939,0.831,-0.41441,1,16.629,5.54,1.939,0.831
93.599,0.83089,36.134,2,-96.18,-45.338,-22.002,0.13342,0,0,0.017606,-0.41311,93.599,0.83089,36.134,2,5.56,1.946,0.834,-0.41311,1,16.65,5.56,1.946,0.834
93.602,0.83134,36.184,2,-96.24,-45.359,-22.011,0.13342,0,0,0.017606,-0.41189,93.602,0.83134,36.184,2,5.58,1.953,0.837,-0.41189,1,16.671,5.58,1.953,0.837
93.606,0.8318,36.233,2,-96.3,-45.38,-22.02,0.13342,0,0,0.017606,-0.41073,93.606,0.8318,36.233,2,5.6,1.96,0.84,-0.41073,1,16.693,5.6,1.96,0.84
93.609,0.83225,36.283,2,-96.36,-45.401,-22.029,0.13342,0,0,0.017606,-0.40963,93.609,0.83225,36.283,2,5.62,1.967,0.843,-0.40963,1,16.714,5.62,1.967,0.843
93.613,0.83271,36.332,2,-96.42,-45.422,-22.038,0.13342,0,0,0.017606,-0.40846,93.613,0.83271,36.332,2,5.64,1.974,0.846,-0.40846,1,16.736,5.64,1.974,0.846
93.616,0.83316,36.382,2,-96.48,-45.443,-22.047,0.13342,0,0,0.017606,-0.40731,93.616,0.83316,36.382,2,5.66,1.981,0.849,-0.40731,1,16.757,5.66,1.981,0.849
93.62,0.83362,36.432,2,-96.54,-45.464,-22.056,0.13342,0,0,0.017606,-0.40622,93.62,0.83362,36.432,2,5.68,1.988,0.852,-0.40622,1,16.778,5.68,1.988,0.852
93.623,0.83407,36.481,2,-96.6,-45.485,-22.065,0.13342,0,0,0.017606,-0.40519,93.623,0.83407,36.481,2,5.7,1.995,0.855,-0.40519,1,16.8,5.7,1.995,0.855
93.627,0.83453,36.531,2,-96.66,-45.506,-22.074,0.13342,0,0,0.017606,-0.40422,93.627,0.83453,36.531,2,5.72,2.002,0.858,-0.40422,1,16.821,5.72,2.002,0.858
93.63,0.83499,36.58,2,-96.72,-45.527,-22.083,0.13342,0,0,0.017606,-0.40331,93.63,0.83499,36.58,2,5.74,2.009,0.861,-0.40331,1,16.843,5.74,2.009,0.861
93.634,0.83544,36.63,2,-96.78,-45.548,-22.092,0.13342,0,0,0.017606,-0.40244,93.634,0.83544,36.63,2,5.76,2.016,0.864,-0.40244,1,16.864,5.76,2.016,0.864
93.637,0.8359,36.679,2,-96.84,-45.569,-22.101,0.13342,0,0,0.017606,-0.40162,93.637,0.8359,36.679,2,5.78,2.023,0.867,-0.40162,1,16.885,5.78,2.023,0.867
93.641,0.83635,36.728,2,-96.9,-45.59,-22.11,0.13342,0,0,0.017606,-0.40084,93.641,0.83635,36.728,2,5.8,2.03,0.87,-0.40084,1,16.907,5.8,2.03,0.87
93.644,0.83681,36.777,2,-96.96,-45.611,-22.119,0.13342,0,0,0.017606,-0.40011,93.644,0.83681,36.777,2,5.82,2.037,0.873,-0.40011,1,16.928,5.82,2.037,0.873
93.647,0.83727,36.827,2,-97.02,-45.632,-22.128,0.13342,0,0,0.017606,-0.39881,93.647,0.83727,36.827,2,5.84,2.044,0.876,-0.39881,1,16.95,5.84,2.044,0.876
93.651,0.83773,36.878,2,-97.08,-45.653,-22.137,0.13342,0,0,0.017606,-0.39637,93.651,0.83773,36.878,2,5.86,2.051,0.879,-0.39637,1,16.971,5.86,2.051,0.879
93.654,0.8382,36.929,2,-97.14,-45.674,-22.146,0.13342,0,0,0.017606,-0.39377,93.654,0.8382,36.929,2,5.88,2.058,0.882,-0.39377,1,16.992,5.88,2.058,0.882
93.657,0.83866,36.98,2,-97.2,-45.695,-22.155,0.13342,0,0,0.017606,-0.3907,93.657,0.83866,36.98,2,5.9,2.065,0.885,-0.3907,1,17.014,5.9,2.065,0.885
93.661,0.83913,37.031,2,-97.26,-45.716,-22.164,0.13342,0,0,0.017606,-0.38775,93.66,0.83913,37.031,2,5.92,2.072,0.888,-0.38775,1,17.035,5.92,2.072,0.888
93.664,0.83959,37.082,2,-97.32,-45.737,-22.173,0.13342,0,0,0.017606,-0.38491,93.664,0.83959,37.082,2,5.94,2.079,0.891,-0.38491,1,17.057,5.94,2.079,0.891
93.667,0.84005,37.133,2,-97.38,-45.758,-22.182,0.13342,0,0,0.017606,-0.38219,93.667,0.84005,37.133,2,5.96,2.086,0.894,-0.38219,1,17.078,5.96,2.086,0.894
93.67,0.84052,37.184,2,-97.44,-45.779,-22.191,0.13342,0,0,0.017606,-0.37956,93.67,0.84052,37.184,2,5.98,2.093,0.897,-0.37956,1,17.099,5.98,2.093,0.897
93.673,0.84098,37.235,2,-97.5,-45.8,-22.2,0.13342,0,0,0.017606,-0.37704,93.673,0.84098,37.235,2,6,2.1,0.9,-0.37704,1,17.121,6,2.1,0.9
93.677,0.84144,37.285,2,-97.56,-45.821,-22.209,0.13342,0,0,0.017606,-0.37463,93.676,0.84144,37.285,2,6.02,2.107,0.903,-0.37463,1,17.142,6.02,2.107,0.903
93.68,0.8419,37.336,2,-97.62,-45.842,-22.218,0.13342,0,0,0.017606,-0.3723,93.68,0.8419,37.336,2,6.04,2.114,0.906,-0.3723,1,17.164,6.04,2.114,0.906
93.683,0.84236,37.387,2,-97.68,-45.863,-22.227,0.13342,0,0,0.017606,-0.37007,93.683,0.84236,37.387,2,6.06,2.121,0.909,-0.37007,1,17.185,6.06,2.121,0.909
93.686,0.84283,37.438,2,-97.74,-45.884,-22.236,0.13342,0,0,0.017606,-0.36729,93.686,0.84283,37.438,2,6.08,2.128,0.912,-0.36729,1,17.206,6.08,2.128,0.912
93.689,0.8433,37.489,2,-97.8,-45.905,-22.245,0.13342,0,0,0.017606,-0.36371,93.689,0.8433,37.489,2,6.1,2.135,0.915,-0.36371,1,17.228,6.1,2.135,0.915
93.692,0.84377,37.54,2,-97.86,-45.926,-22.254,0.13342,0,0,0.017606,-0.36021,93.692,0.84377,37.54,2,6.12,2.142,0.918,-0.36021,1,17.249,6.12,2.142,0.918
93.695,0.84424,37.591,2,-97.92,-45.947,-22.263,0.13342,0,0,0.017606,-0.35592,93.695,0.84424,37.591,2,6.14,2.149,0.921,-0.35592,1,17.271,6.14,2.149,0.921
93.698,0.84472,37.642,2,-97.98,-45.968,-22.272,0.13342,0,0,0.017606,-0.3515,93.698,0.84472,37.642,2,6.16,2.156,0.924,-0.3515,1,17.292,6.16,2.156,0.924
93.701,0.84519,37.692,2,-98.04,-45.989,-22.281,0.13342,0,0,0.017606,-0.34725,93.701,0.84519,37.692,2,6.18,2.163,0.927,-0.34725,1,17.313,6.18,2.163,0.927
93.704,0.84567,37.743,2,-98.1,-46.01,-22.29,0.13342,0,0,0.017606,-0.34318,93.704,0.84567,37.743,2,6.2,2.17,0.93,-0.34318,1,17.335,6.2,2.17,0.93
93.707,0.84614,37.794,2,-98.16,-46.031,-22.299,0.13342,0,0,0.017606,-0.33927,93.707,0.84614,37.794,2,6.22,2.177,0.933,-0.33927,1,17.356,6.22,2.177,0.933
93.71,0.84662,37.845,2,-98.22,-46.052,-22.308,0.13342,0,0,0.017606,-0.33552,93.71,0.84662,37.845,2,6.24,2.184,0.936,-0.33552,1,17.378,6.24,2.184,0.936
93.713,0.84709,37.895,2,-98.28,-46.073,-22.317,0.13342,0,0,0.017606,-0.33193,93.713,0.84709,37.895,2,6.26,2.191,0.939,-0.33193,1,17.399,6.26,2.191,0.939
93.716,0.84757,37.946,2,-98.34,-46.094,-22.326,0.13342,0,0,0.017606,-0.32849,93.716,0.84757,37.946,2,6.28,2.198,0.942,-0.32849,1,17.42,6.28,2.198,0.942
93.719,0.84804,37.997,2,-98.4,-46.115,-22.335,0.13342,0,0,0.017606,-0.32521,93.719,0.84804,37.997,2,6.3,2.205,0.945,-0.32521,1,17.442,6.3,2.205,0.945
93.722,0.84851,38.047,2,-98.46,-46.136,-22.344,0.13342,0,0,0.017606,-0.32207,93.721,0.84851,38.047,2,6.32,2.212,0.948,-0.32207,1,17.463,6.32,2.212,0.948
93.724,0.84899,38.098,2,-98.52,-46.157,-22.353,0.13342,0,0,0.017606,-0.31907,93.724,0.84899,38.098,2,6.34,2.219,0.951,-0.31907,1,17.485,6.34,2.219,0.951
93.727,0.84946,38.149,2,-98.58,-46.178,-22.362,0.13342,0,0,0.017606,-0.31621,93.727,0.84946,38.149,2,6.36,2.226,0.954,-0.31621,1,17.506,6.36,2.226,0.954
93.73,0.84993,38.2,2,-98.64,-46.199,-22.371,0.13342,0,0,0.017606,-0.31349,93.73,0.84993,38.2,2,6.38,2.233,0.957,-0.31349,1,17.527,6.38,2.233,0.957
93.733,0.8504,38.25,2,-98.7,-46.22,-22.38,0.13342,0,0,0.017606,-0.31089,93.733,0.8504,38.25,2,6.4,2.24,0.96,-0.31089,1,17.549,6.4,2.24,0.96
93.735,0.85088,38.301,2,-98.76,-46.241,-22.389,0.13342,0,0,0.017606,-0.30842,93.735,0.85088,38.301,2,6.42,2.247,0.963,-0.30842,1,17.57,6.42,2.247,0.963
93.738,0.85135,38.352,2,-98.82,-46.262,-22.398,0.13342,0,0,0.017606,-0.30607,93.738,0.85135,38.352,2,6.44,2.254,0.966,-0.30607,1,17.592,6.44,2.254,0.966
93.741,0.85182,38.403,2,-98.88,-46.283,-22.407,0.13342,0,0,0.017606,-0.30384,93.741,0.85182,38.403,2,6.46,2.261,0.969,-0.30384,1,17.613,6.46,2.261,0.969
93.743,0.85229,38.454,2,-98.94,-46.304,-22.416,0.13342,0,0,0.017606,-0.30172,93.743,0.85229,38.454,2,6.48,2.268,0.972,-0.30172,1,17.634,6.48,2.268,0.972
93.746,0.85276,38.505,2,-99,-46.325,-22.425,0.13342,0,0,0.017606,-0.29971,93.746,0.85276,38.505,2,6.5,2.275,0.975,-0.29971,1,17.656,6.5,2.275,0.975
93.749,0.85324,38.555,2,-99.06,-46.346,-22.434,0.13342,0,0,0.017606,-0.29781,93.748,0.85324,38.555,2,6.52,2.282,0.978,-0.29781,1,17.677,6.52,2.282,0.978
93.751,0.85371,38.606,2,-99.12,-46.367,-22.443,0.13342,0,0,0.017606,-0.29601,93.751,0.85371,38.606,2,6.54,2.289,0.981,-0.29601,1,17.699,6.54,2.289,0.981
93.754,0.85418,38.656,2,-99.18,-46.388,-22.452,0.13342,0,0,0.017606,-0.29431,93.753,0.85418,38.656,2,6.56,2.296,0.984,-0.29431,1,17.72,6.56,2.296,0.984
93.756,0.85465,38.707,2,-99.24,-46.409,-22.461,0.13342,0,0,0.017606,-0.2927,93.756,0.85465,38.707,2,6.58,2.303,0.987,-0.2927,1,17.741,6.58,2.303,0.987
93.759,0.85512,38.757,2,-99.3,-46.43,-22.47,0.13342,0,0,0.017606,-0.29118,93.758,0.85512,38.757,2,6.6,2.31,0.99,-0.29118,1,17.763,6.6,2.31,0.99
93.761,0.85559,38.808,2,-99.36,-46.451,-22.479,0.13342,0,0,0.017606,-0.28974,93.761,0.85559,38.808,2,6.62,2.317,0.993,-0.28974,1,17.784,6.62,2.317,0.993
93.764,0.85607,38.858,2,-99.42,-46.472,-22.488,0.13342,0,0,0.017606,-0.28817,93.763,0.85607,38.858,2,6.64,2.324,0.996,-0.28817,1,17.806,6.64,2.324,0.996
93.766,0.85654,38.908,2,-99.48,-46.493,-22.497,0.13342,0,0,0.017606,-0.2866,93.766,0.85654,38.908,2,6.66,2.331,0.999,-0.2866,1,17.827,6.66,2.331,0.999
93.768,0.85702,38.959,2,-99.54,-46.514,-22.506,0.13342,0,0,0.017606,-0.28509,93.768,0.85702,38.959,2,6.68,2.338,1.002,-0.28509,1,17.848,6.68,2.338,1.002
93.771,0.85749,39.009,2,-99.6,-46.535,-22.515,0.13342,0,0,0.017606,-0.28365,93.77,0.85749,39.009,2,6.7,2.345,1.005,-0.28365,1,17.87,6.7,2.345,1.005
93.773,0.85797,39.059,2,-99.66,-46.556,-22.524,0.13342,0,0,0.017606,-0.28227,93.773,0.85797,39.059,2,6.72,2.352,1.008,-0.28227,1,17.891,6.72,2.352,1.008
93.775,0.85844,39.11,2,-99.72,-46.577,-22.533,0.13342,0,0,0.017606,-0.28095,93.775,0.85844,39.11,2,6.74,2.359,1.011,-0.28095,1,17.913,6.74,2.359,1.011
93.777,0.85892,39.16,2,-99.78,-46.598,-22.542,0.13342,0,0,0.017606,-0.27969,93.777,0.85892,39.16,2,6.76,2.366,1.014,-0.27969,1,17.934,6.76,2.366,1.014
93.78,0.85939,39.21,2,-99.84,-46.619,-22.551,0.13342,0,0,0.017606,-0.27849,93.779,0.85939,39.21,2,6.78,2.373,1.017,-0.27849,1,17.955,6.78,2.373,1.017
93.782,0.85987,39.261,2,-99.9,-46.64,-22.56,0.13342,0,0,0.017606,-0.27683,93.781,0.85987,39.261,2,6.8,2.38,1.02,-0.27683,1,17.977,6.8,2.38,1.02
93.784,0.86035,39.311,2,-99.96,-46.661,-22.569,0.13342,0,0,0.017606,-0.27504,93.783,0.86035,39.311,2,6.82,2.387,1.023,-0.27504,1,17.998,6.82,2.387,1.023
93.786,0.86083,39.362,2,-100.02,-46.682,-22.578,0.13342,0,0,0.017606,-0.27333,93.785,0.86083,39.362,2,6.84,2.394,1.026,-0.27333,1,18.02,6.84,2.394,1.026
93.788,0.86131,39.412,2,-100.08,-46.703,-22.587,0.13342,0,0,0.017606,-0.27169,93.787,0.86131,39.412,2,6.86,2.401,1.029,-0.27169,1,18.041,6.86,2.401,1.029
93.789,0.86179,39.462,2,-100.14,-46.724,-22.596,0.13342,0,0,0.017606,-0.27002,93.789,0.86179,39.462,2,6.88,2.408,1.032,-0.27002,1,18.062,6.88,2.408,1.032
93.791,0.86227,39.512,2,-100.2,-46.745,-22.605,0.13342,0,0,0.017606,-0.26814,93.791,0.86227,39.512,2,6.9,2.415,1.035,-0.26814,1,18.084,6.9,2.415,1.035
93.793,0.86275,39.562,2,-100.26,-46.766,-22.614,0.13342,0,0,0.017606,-0.26639,93.792,0.86275,39.562,2,6.92,2.422,1.038,-0.26639,1,18.105,6.92,2.422,1.038
93.795,0.86323,39.612,2,-100.32,-46.787,-22.623,0.13342,0,0,0.017606,-0.26475,93.794,0.86323,39.612,2,6.94,2.429,1.041,-0.26475,1,18.127,6.94,2.429,1.041
93.797,0.86371,39.662,2,-100.38,-46.808,-22.632,0.13342,0,0,0.017606,-0.26323,93.796,0.86371,39.662,2,6.96,2.436,1.044,-0.26323,1,18.148,6.96,2.436,1.044
93.798,0.86419,39.712,2,-100.44,-46.829,-22.641,0.13342,0,0,0.017606,-0.26181,93.798,0.86419,39.712,2,6.98,2.443,1.047,-0.26181,1,18.169,6.98,2.443,1.047
93.8,0.86467,39.762,2,-100.5,-46.85,-22.65,0.13342,0,0,0.017606,-0.2605,93.799,0.86467,39.762,2,7,2.45,1.05,-0.2605,1,18.191,7,2.45,1.05
93.802,0.86515,39.812,2,-100.56,-46.871,-22.659,0.13342,0,0,0.017606,-0.25929,93.801,0.86515,39.812,2,7.02,2.457,1.053,-0.25929,1,18.212,7.02,2.457,1.053
93.803,0.86563,39.861,2,-100.62,-46.892,-22.668,0.13342,0,0,0.017606,-0.25818,93.803,0.86563,39.861,2,7.04,2.464,1.056,-0.25818,1,18.234,7.04,2.464,1.056
93.805,0.86611,39.911,2,-100.68,-46.913,-22.677,0.13342,0,0,0.017606,-0.25716,93.804,0.86611,39.911,2,7.06,2.471,1.059,-0.25716,1,18.255,7.06,2.471,1.059
93.807,0.86659,39.961,2,-100.74,-46.934,-22.686,0.13342,0,0,0.017606,-0.25622,93.806,0.86659,39.961,2,7.08,2.478,1.062,-0.25622,1,18.276,7.08,2.478,1.062
93.808,0.86707,40.01,2,-100.8,-46.955,-22.695,0.13342,0,0,0.017606,-0.25538,93.807,0.86707,40.01,2,7.1,2.485,1.065,-0.25538,1,18.298,7.1,2.485,1.065
93.81,0.86755,40.06,2,-100.86,-46.976,-22.704,0.13342,0,0,0.017606,-0.25461,93.809,0.86755,40.06,2,7.12,2.492,1.068,-0.25461,1,18.319,7.12,2.492,1.068
93.811,0.86803,40.11,2,-100.92,-46.997,-22.713,0.13342,0,0,0.017606,-0.25392,93.81,0.86803,40.11,2,7.14,2.499,1.071,-0.25392,1,18.341,7.14,2.499,1.071
93.813,0.86851,40.159,2,-100.98,-47.018,-22.722,0.13342,0,0,0.017606,-0.2533,93.812,0.86851,40.159,2,7.16,2.506,1.074,-0.2533,1,18.362,7.16,2.506,1.074
93.814,0.86899,40.209,2,-101.04,-47.039,-22.731,0.13342,0,0,0.017606,-0.25275,93.813,0.86899,40.209,2,7.18,2.513,1.077,-0.25275,1,18.383,7.18,2.513,1.077
93.816,0.86947,40.258,2,-101.1,-47.06,-22.74,0.13342,0,0,0.017606,-0.25227,93.815,0.86947,40.258,2,7.2,2.52,1.08,-0.25227,1,18.405,7.2,2.52,1.08
93.817,0.86995,40.307,2,-101.16,-47.081,-22.749,0.13342,0,0,0.017606,-0.25184,93.816,0.86995,40.307,2,7.22,2.527,1.083,-0.25184,1,18.426,7.22,2.527,1.083
93.818,0.87043,40.357,2,-101.22,-47.102,-22.758,0.13342,0,0,0.017606,-0.25148,93.817,0.87043,40.357,2,7.24,2.534,1.086,-0.25148,1,18.448,7.24,2.534,1.086
93.82,0.8709,40.406,2,-101.28,-47.123,-22.767,0.13342,0,0,0.017606,-0.25116,93.819,0.8709,40.406,2,7.26,2.541,1.089,-0.25116,1,18.469,7.26,2.541,1.089
93.821,0.87138,40.456,2,-101.34,-47.144,-22.776,0.13342,0,0,0.017606,-0.25089,93.82,0.87138,40.456,2,7.28,2.548,1.092,-0.25089,1,18.49,7.28,2.548,1.092
93.822,0.87186,40.505,2,-101.4,-47.165,-22.785,0.13342,0,0,0.017606,-0.25067,93.821,0.87186,40.505,2,7.3,2.555,1.095,-0.25067,1,18.512,7.3,2.555,1.095
93.823,0.87234,40.554,2,-101.46,-47.186,-22.794,0.13342,0,0,0.017606,-0.25049,93.822,0.87234,40.554,2,7.32,2.562,1.098,-0.25049,1,18.533,7.32,2.562,1.098
93.824,0.87282,40.604,2,-101.52,-47.207,-22.803,0.13342,0,0,0.017606,-0.25034,93.823,0.87282,40.604,2,7.34,2.569,1.101,-0.25034,1,18.555,7.34,2.569,1.101
93.826,0.8733,40.653,2,-101.58,-47.228,-22.812,0.13342,0,0,0.017606,-0.25023,93.824,0.8733,40.653,2,7.36,2.576,1.104,-0.25023,1,18.576,7.36,2.576,1.104
93.827,0.87378,40.702,2,-101.64,-47.249,-22.821,0.13342,0,0,0.017606,-0.2499,93.826,0.87378,40.702,2,7.38,2.583,1.107,-0.2499,1,18.597,7.38,2.583,1.107
93.828,0.87426,40.751,2,-101.7,-47.27,-22.83,0.13342,0,0,0.017606,-0.24884,93.827,0.87426,40.751,2,7.4,2.59,1.11,-0.24884,1,18.619,7.4,2.59,1.11
93.829,0.87475,40.8,2,-101.76,-47.291,-22.839,0.13342,0,0,0.017606,-0.24781,93.827,0.87475,40.8,2,7.42,2.597,1.113,-0.24781,1,18.64,7.42,2.597,1.113
93.83,0.87523,40.849,2,-101.82,-47.312,-22.848,0.13342,0,0,0.017606,-0.24678,93.828,0.87523,40.849,2,7.44,2.604,1.116,-0.24678,1,18.662,7.44,2.604,1.116
93.83,0.87571,40.897,2,-101.88,-47.333,-22.857,0.13342,0,0,0.017606,-0.24576,93.829,0.87571,40.897,2,7.46,2.611,1.119,-0.24576,1,18.683,7.46,2.611,1.119
93.831,0.8762,40.946,2,-101.94,-47.354,-22.866,0.13342,0,0,0.017606,-0.24475,93.83,0.8762,40.946,2,7.48,2.618,1.122,-0.24475,1,18.704,7.48,2.618,1.122
93.832,0.87668,40.995,2,-102,-47.375,-22.875,0.13342,0,0,0.017606,-0.24375,93.831,0.87668,40.995,2,7.5,2.625,1.125,-0.24375,1,18.726,7.5,2.625,1.125
93.826,0.87718,41.047,2,-102.06,-47.396,-22.884,0.13342,0,0,0.017606,-0.23906,93.824,0.87718,41.047,2,7.52,2.632,1.128,-0.23906,1,18.747,7.52,2.632,1.128
93.819,0.87769,41.099,2,-102.12,-47.417,-22.893,0.13342,0,0,0.017606,-0.23449,93.818,0.87769,41.099,2,7.54,2.639,1.131,-0.23449,1,18.769,7.54,2.639,1.131
93.813,0.87819,41.151,2,-102.18,-47.438,-22.902,0.13342,0,0,0.017606,-0.23005,93.811,0.87819,41.151,2,7.56,2.646,1.134,-0.23005,1,18.79,7.56,2.646,1.134
93.806,0.87869,41.202,2,-102.24,-47.459,-22.911,0.13342,0,0,0.017606,-0.22572,93.804,0.87869,41.202,2,7.58,2.653,1.137,-0.22572,1,18.811,7.58,2.653,1.137
93.799,0.8792,41.254,2,-102.3,-47.48,-22.92,0.13342,0,0,0.017606,-0.22151,93.797,0.8792,41.254,2,7.6,2.66,1.14,-0.22151,1,18.833,7.6,2.66,1.14
93.792,0.8797,41.306,2,-102.36,-47.501,-22.929,0.13342,0,0,0.017606,-0.21741,93.79,0.8797,41.306,2,7.62,2.667,1.143,-0.21741,1,18.854,7.62,2.667,1.143
93.785,0.8802,41.357,2,-102.42,-47.522,-22.938,0.13342,0,0,0.017606,-0.21287,93.783,0.8802,41.357,2,7.64,2.674,1.146,-0.21287,1,18.876,7.64,2.674,1.146
93.777,0.8807,41.408,2,-102.48,-47.543,-22.947,0.13342,0,0,0.017606,-0.20831,93.775,0.8807,41.408,2,7.66,2.681,1.149,-0.20831,1,18.897,7.66,2.681,1.149
93.77,0.8812,41.459,2,-102.54,-47.564,-22.956,0.13342,0,0,0.017606,-0.20393,93.767,0.8812,41.459,2,7.68,2.688,1.152,-0.20393,1,18.918,7.68,2.688,1.152
93.762,0.8817,41.51,2,-102.6,-47.585,-22.965,0.13342,0,0,0.017606,-0.19973,93.76,0.8817,41.51,2,7.7,2.695,1.155,-0.19973,1,18.94,7.7,2.695,1.155
93.755,0.8822,41.561,2,-102.66,-47.606,-22.974,0.13342,0,0,0.017606,-0.19569,93.752,0.8822,41.561,2,7.72,2.702,1.158,-0.19569,1,18.961,7.72,2.702,1.158
93.747,0.8827,41.612,2,-102.72,-47.627,-22.983,0.13342,0,0,0.017606,-0.19181,93.744,0.8827,41.612,2,7.74,2.709,1.161,-0.19181,1,18.983,7.74,2.709,1.161
93.739,0.8832,41.663,2,-102.78,-47.648,-22.992,0.13342,0,0,0.017606,-0.1881,93.736,0.8832,41.663,2,7.76,2.716,1.164,-0.1881,1,19.004,7.76,2.716,1.164
93.731,0.8837,41.714,2,-102.84,-47.669,-23.001,0.13342,0,0,0.017606,-0.18454,93.728,0.8837,41.714,2,7.78,2.723,1.167,-0.18454,1,19.025,7.78,2.723,1.167
93.722,0.8842,41.764,2,-102.9,-47.69,-23.01,0.13342,0,0,0.017606,-0.18113,93.719,0.8842,41.764,2,7.8,2.73,1.17,-0.18113,1,19.047,7.8,2.73,1.17
93.714,0.8847,41.815,2,-102.96,-47.711,-23.019,0.13342,0,0,0.017606,-0.17787,93.711,0.8847,41.815,2,7.82,2.737,1.173,-0.17787,1,19.068,7.82,2.737,1.173
93.706,0.8852,41.866,2,-103.02,-47.732,-23.028,0.13342,0,0,0.017606,-0.17475,93.702,0.8852,41.866,2,7.84,2.744,1.176,-0.17475,1,19.09,7.84,2.744,1.176
93.697,0.8857,41.917,2,-103.08,-47.753,-23.037,0.13342,0,0,0.017606,-0.17178,93.694,0.8857,41.917,2,7.86,2.751,1.179,-0.17178,1,19.111,7.86,2.751,1.179
93.688,0.8862,41.967,2,-103.14,-47.774,-23.046,0.13342,0,0,0.017606,-0.16893,93.685,0.8862,41.967,2,7.88,2.758,1.182,-0.16893,1,19.132,7.88,2.758,1.182
93.679,0.8867,42.017,2,-103.2,-47.795,-23.055,0.13342,0,0,0.017606,-0.16622,93.675,0.8867,42.017,2,7.9,2.765,1.185,-0.16622,1,19.154,7.9,2.765,1.185
93.67,0.8872,42.067,2,-103.26,-47.816,-23.064,0.13342,0,0,0.017606,-0.16364,93.666,0.8872,42.067,2,7.92,2.772,1.188,-0.16364,1,19.175,7.92,2.772,1.188
93.66,0.8877,42.117,2,-103.32,-47.837,-23.073,0.13342,0,0,0.017606,-0.16118,93.656,0.8877,42.117,2,7.94,2.779,1.191,-0.16118,1,19.197,7.94,2.779,1.191
93.651,0.8882,42.166,2,-103.38,-47.858,-23.082,0.13342,0,0,0.017606,-0.15884,93.647,0.8882,42.166,2,7.96,2.786,1.194,-0.15884,1,19.218,7.96,2.786,1.194
93.641,0.88869,42.216,2,-103.44,-47.879,-23.091,0.13342,0,0,0.017606,-0.15661,93.637,0.88869,42.216,2,7.98,2.793,1.197,-0.15661,1,19.239,7.98,2.793,1.197
93.631,0.88919,42.266,2,-103.5,-47.9,-23.1,0.13342,0,0,0.017606,-0.1545,93.627,0.88919,42.266,2,8,2.8,1.2,-0.1545,1,19.261,8,2.8,1.2
93.621,0.88969,42.316,2,-103.56,-47.921,-23.109,0.13342,0,0,0.017606,-0.15249,93.616,0.88969,42.316,2,8.02,2.807,1.203,-0.15249,1,19.282,8.02,2.807,1.203
93.611,0.89019,42.366,2,-103.62,-47.942,-23.118,0.13342,0,0,0.017606,-0.15059,93.606,0.89019,42.366,2,8.04,2.814,1.206,-0.15059,1,19.304,8.04,2.814,1.206
93.601,0.89069,42.415,2,-103.68,-47.963,-23.127,0.13342,0,0,0.017606,-0.14878,93.596,0.89069,42.415,2,8.06,2.821,1.209,-0.14878,1,19.325,8.06,2.821,1.209
93.59,0.89119,42.465,2,-103.74,-47.984,-23.136,0.13342,0,0,0.017606,-0.14707,93.585,0.89119,42.465,2,8.08,2.828,1.212,-0.14707,1,19.346,8.08,2.828,1.212
93.58,0.89169,42.515,2,-103.8,-48.005,-23.145,0.13342,0,0,0.017606,-0.14546,93.574,0.89169,42.515,2,8.1,2.835,1.215,-0.14546,1,19.368,8.1,2.835,1.215
93.569,0.89219,42.565,2,-103.86,-48.026,-23.154,0.13342,0,0,0.017606,-0.14392,93.563,0.89219,42.565,2,8.12,2.842,1.218,-0.14392,1,19.389,8.12,2.842,1.218
93.557,0.89269,42.614,2,-103.92,-48.047,-23.163,0.13342,0,0,0.017606,-0.14194,93.552,0.89269,42.614,2,8.14,2.849,1.221,-0.14194,1,19.411,8.14,2.849,1.221
93.546,0.89319,42.663,2,-103.98,-48.068,-23.172,0.13342,0,0,0.017606,-0.13985,93.54,0.89319,42.663,2,8.16,2.856,1.224,-0.13985,1,19.432,8.16,2.856,1.224
93.534,0.89369,42.712,2,-104.04,-48.089,-23.181,0.13342,0,0,0.017606,-0.13782,93.528,0.89369,42.712,2,8.18,2.863,1.227,-0.13782,1,19.453,8.18,2.863,1.227
93.522,0.89419,42.76,2,-104.1,-48.11,-23.19,0.13342,0,0,0.017606,-0.13585,93.515,0.89419,42.76,2,8.2,2.87,1.23,-0.13585,1,19.475,8.2,2.87,1.23
93.506,0.89468,42.81,2,-104.16,-48.131,-23.199,0.13342,0,0,0.017606,-0.13366,93.499,0.89468,42.81,2,8.22,2.877,1.233,-0.13366,1,19.496,8.22,2.877,1.233
93.48,0.89518,42.86,2,-104.22,-48.152,-23.208,0.13342,0,0,0.017606,-0.13089,93.473,0.89518,42.86,2,8.24,2.884,1.236,-0.13089,1,19.518,8.24,2.884,1.236
93.454,0.89568,42.91,2,-104.28,-48.173,-23.217,0.13342,0,0,0.017606,-0.12824,93.447,0.89568,42.91,2,8.26,2.891,1.239,-0.12824,1,19.539,8.26,2.891,1.239
93.426,0.89618,42.96,2,-104.34,-48.194,-23.226,0.13342,0,0,0.017606,-0.12569,93.419,0.89618,42.96,2,8.28,2.898,1.242,-0.12569,1,19.56,8.28,2.898,1.242
93.398,0.89668,43.01,2,-104.4,-48.215,-23.235,0.13342,0,0,0.017606,-0.12325,93.39,0.89668,43.01,2,8.3,2.905,1.245,-0.12325,1,19.582,8.3,2.905,1.245
93.368,0.89718,43.06,2,-104.46,-48.236,-23.244,0.13342,0,0,0.017606,-0.12092,93.36,0.89718,43.06,2,8.32,2.912,1.248,-0.12092,1,19.603,8.32,2.912,1.248
93.338,0.89768,43.11,2,-104.52,-48.257,-23.253,0.13342,0,0,0.017606,-0.11869,93.329,0.89768,43.11,2,8.34,2.919,1.251,-0.11869,1,19.625,8.34,2.919,1.251
93.306,0.89818,43.16,2,-104.58,-48.278,-23.262,0.13342,0,0,0.017606,-0.11656,93.297,0.89818,43.16,2,8.36,2.926,1.254,-0.11656,1,19.646,8.36,2.926,1.254
93.273,0.89868,43.21,2,-104.64,-48.299,-23.271,0.13342,0,0,0.017606,-0.11446,93.264,0.89868,43.21,2,8.38,2.933,1.257,-0.11446,1,19.667,8.38,2.933,1.257
93.238,0.89917,43.259,2,-104.7,-48.32,-23.28,0.13342,0,0,0.017606,-0.11228,93.229,0.89917,43.259,2,8.4,2.94,1.26,-0.11228,1,19.689,8.4,2.94,1.26
93.202,0.89967,43.308,2,-104.76,-48.341,-23.289,0.13342,0,0,0.017606,-0.11022,93.192,0.89967,43.308,2,8.42,2.947,1.263,-0.11022,1,19.71,8.42,2.947,1.263
93.165,0.90016,43.358,2,-104.82,-48.362,-23.298,0.13342,0,0,0.017606,-0.10828,93.155,0.90016,43.358,2,8.44,2.954,1.266,-0.10828,1,19.732,8.44,2.954,1.266
93.127,0.90065,43.407,2,-104.88,-48.383,-23.307,0.13342,0,0,0.017606,-0.10646,93.116,0.90065,43.407,2,8.46,2.961,1.269,-0.10646,1,19.753,8.46,2.961,1.269
93.088,0.90115,43.457,2,-104.94,-48.404,-23.316,0.13342,0,0,0.017606,-0.10475,93.077,0.90115,43.457,2,8.48,2.968,1.272,-0.10475,1,19.774,8.48,2.968,1.272
93.048,0.90164,43.506,2,-105,-48.425,-23.325,0.13342,0,0,0.017606,-0.10314,93.036,0.90164,43.506,2,8.5,2.975,1.275,-0.10314,1,19.796,8.5,2.975,1.275
93.006,0.90213,43.556,2,-105.06,-48.446,-23.334,0.13342,0,0,0.017606,-0.10164,92.994,0.90213,43.556,2,8.52,2.982,1.278,-0.10164,1,19.817,8.52,2.982,1.278
92.964,0.90263,43.605,2,-105.12,-48.467,-23.343,0.13342,0,0,0.017606,-0.10023,92.951,0.90263,43.605,2,8.54,2.989,1.281,-0.10023,1,19.839,8.54,2.989,1.281
92.92,0.90312,43.655,2,-105.18,-48.488,-23.352,0.13342,0,0,0.017606,-0.098923,92.907,0.90312,43.655,2,8.56,2.996,1.284,-0.098923,1,19.86,8.56,2.996,1.284
92.875,0.90361,43.705,2,-105.24,-48.509,-23.361,0.13342,0,0,0.017606,-0.097702,92.861,0.90361,43.705,2,8.58,3.003,1.287,-0.097702,1,19.881,8.58,3.003,1.287
92.829,0.90411,43.755,2,-105.3,-48.53,-23.37,0.13342,0,0,0.017606,-0.096567,92.815,0.90411,43.755,2,8.6,3.01,1.29,-0.096567,1,19.903,8.6,3.01,1.29
92.782,0.9046,43.804,2,-105.36,-48.551,-23.379,0.13342,0,0,0.017606,-0.095515,92.767,0.9046,43.804,2,8.62,3.017,1.293,-0.095515,1,19.924,8.62,3.017,1.293
92.732,0.90509,43.854,2,-105.42,-48.572,-23.388,0.13342,0,0,0.017606,-0.094541,92.717,0.90509,43.854,2,8.64,3.024,1.296,-0.094541,1,19.946,8.64,3.024,1.296
92.681,0.90557,43.904,2,-105.48,-48.593,-23.397,0.13342,0,0,0.017606,-0.093641,92.664,0.90557,43.904,2,8.66,3.031,1.299,-0.093641,1,19.967,8.66,3.031,1.299
92.628,0.90606,43.954,2,-105.54,-48.614,-23.406,0.13342,0,0,0.017606,-0.092812,92.611,0.90606,43.954,2,8.68,3.038,1.302,-0.092812,1,19.988,8.68,3.038,1.302
92.574,0.90654,44.003,2,-105.6,-48.635,-23.415,0.13342,0,0,0.017606,-0.092048,92.556,0.90654,44.003,2,8.7,3.045,1.305,-0.092048,1,20.01,8.7,3.045,1.305
92.518,0.90703,44.053,2,-105.66,-48.656,-23.424,0.13342,0,0,0.017606,-0.091346,92.5,0.90703,44.053,2,8.72,3.052,1.308,-0.091346,1,20.031,8.72,3.052,1.308
92.461,0.90752,44.103,2,-105.72,-48.677,-23.433,0.13342,0,0,0.017606,-0.090703,92.442,0.90752,44.103,2,8.74,3.059,1.311,-0.090703,1,20.053,8.74,3.059,1.311
92.403,0.908,44.154,2,-105.78,-48.698,-23.442,0.13342,0,0,0.017606,-0.090114,92.384,0.908,44.154,2,8.76,3.066,1.314,-0.090114,1,20.074,8.76,3.066,1.314
92.344,0.90849,44.204,2,-105.84,-48.719,-23.451,0.13342,0,0,0.017606,-0.089574,92.324,0.90849,44.204,2,8.78,3.073,1.317,-0.089574,1,20.095,8.78,3.073,1.317
92.284,0.90897,44.254,2,-105.9,-48.74,-23.46,0.13342,0,0,0.017606,-0.089081,92.262,0.90897,44.254,2,8.8,3.08,1.32,-0.089081,1,20.117,8.8,3.08,1.32
92.222,0.90945,44.304,2,-105.96,-48.761,-23.469,0.13342,0,0,0.017606,-0.088629,92.2,0.90945,44.304,2,8.82,3.087,1.323,-0.088629,1,20.138,8.82,3.087,1.323
92.158,0.90994,44.355,2,-106.02,-48.782,-23.478,0.13342,0,0,0.017606,-0.088215,92.136,0.90994,44.355,2,8.84,3.094,1.326,-0.088215,1,20.16,8.84,3.094,1.326
92.094,0.91042,44.405,2,-106.08,-48.803,-23.487,0.13342,0,0,0.017606,-0.087835,92.071,0.91042,44.405,2,8.86,3.101,1.329,-0.087835,1,20.181,8.86,3.101,1.329
92.027,0.9109,44.456,2,-106.14,-48.824,-23.496,0.13342,0,0,0.017606,-0.087422,92.003,0.9109,44.456,2,8.88,3.108,1.332,-0.087422,1,20.202,8.88,3.108,1.332
91.956,0.91138,44.507,2,-106.2,-48.845,-23.505,0.13342,0,0,0.017606,-0.086859,91.931,0.91138,44.507,2,8.9,3.115,1.335,-0.086859,1,20.224,8.9,3.115,1.335
91.884,0.91185,44.558,2,-106.26,-48.866,-23.514,0.13342,0,0,0.017606,-0.086342,91.858,0.91185,44.558,2,8.92,3.122,1.338,-0.086342,1,20.245,8.92,3.122,1.338
91.815,0.91233,44.61,2,-106.32,-48.887,-23.523,0.13342,0,0,0.017606,-0.085074,91.788,0.91233,44.61,2,8.94,3.129,1.341,-0.085074,1,20.267,8.94,3.129,1.341
91.75,0.91281,44.662,2,-106.38,-48.908,-23.532,0.13342,0,0,0.017606,-0.083269,91.723,0.91281,44.662,2,8.96,3.136,1.344,-0.083269,1,20.288,8.96,3.136,1.344
91.685,0.91329,44.715,2,-106.44,-48.929,-23.541,0.13342,0,0,0.017606,-0.081522,91.657,0.91329,44.715,2,8.98,3.143,1.347,-0.081522,1,20.309,8.98,3.143,1.347
91.62,0.91377,44.768,2,-106.5,-48.95,-23.55,0.13342,0,0,0.017606,-0.07983,91.591,0.91377,44.768,2,9,3.15,1.35,-0.07983,1,20.331,9,3.15,1.35
91.555,0.91424,44.821,2,-106.56,-48.971,-23.559,0.13342,0,0,0.017606,-0.078191,91.525,0.91424,44.821,2,9.02,3.157,1.353,-0.078191,1,20.352,9.02,3.157,1.353
91.49,0.91472,44.874,2,-106.62,-48.992,-23.568,0.13342,0,0,0.017606,-0.0766,91.46,0.91472,44.874,2,9.04,3.164,1.356,-0.0766,1,20.374,9.04,3.164,1.356
91.426,0.9152,44.927,2,-106.68,-49.013,-23.577,0.13342,0,0,0.017606,-0.075056,91.395,0.9152,44.927,2,9.06,3.171,1.359,-0.075056,1,20.395,9.06,3.171,1.359
91.361,0.91568,44.98,2,-106.74,-49.034,-23.586,0.13342,0,0,0.017606,-0.073554,91.33,0.91568,44.98,2,9.08,3.178,1.362,-0.073554,1,20.416,9.08,3.178,1.362
91.297,0.91616,45.033,2,-106.8,-49.055,-23.595,0.13342,0,0,0.017606,-0.072091,91.265,0.91616,45.033,2,9.1,3.185,1.365,-0.072091,1,20.438,9.1,3.185,1.365
91.233,0.91664,45.087,2,-106.86,-49.076,-23.604,0.13342,0,0,0.017606,-0.070665,91.2,0.91664,45.087,2,9.12,3.192,1.368,-0.070665,1,20.459,9.12,3.192,1.368
91.165,0.91711,45.142,2,-106.92,-49.097,-23.613,0.13342,0,0,0.017606,-0.068402,91.132,0.91711,45.142,2,9.14,3.199,1.371,-0.068402,1,20.481,9.14,3.199,1.371
91.096,0.91757,45.198,2,-106.98,-49.118,-23.622,0.13342,0,0,0.017606,-0.065943,91.062,0.91757,45.198,2,9.16,3.206,1.374,-0.065943,1,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> dat/niederer/act_02_0010.csv <==
"ele_bb:0","ele_bb:1","ele_bb:2","ele_bb:3","ele_def:0","ele_def:1","ele_def:2","ele_ff:0","ele_ff:1","ele_ff:2","ele_ff:3","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
90.584,0.57693,0.01,2,-52.02,-29.882,-15.378,0.13342,0,0,0.017606,-0.065943,90.585,0.57693,0.01,2,-9.16,-3.206,-1.374,-0.065943,1,0.89884,-9.16,-3.206,-1.374
90.584,0.57693,0.01,2,-52.08,-29.903,-15.387,0.13342,0,0,0.017606,-0.068402,90.586,0.57693,0.01,2,-9.14,-3.199,-1.371,-0.068402,1,0.92024,-9.14,-3.199,-1.371
90.585,0.57693,0.01,2,-52.14,-29.924,-15.396,0.13342,0,0,0.017606,-0.070665,90.586,0.57693,0.01,2,-9.12,-3.192,-1.368,-0.070665,1,0.94164,-9.12,-3.192,-1.368
90.585,0.57693,0.01,2,-52.2,-29.945,-15.405,0.13342,0,0,0.017606,-0.072091,90.587,0.57693,0.01,2,-9.1,-3.185,-1.365,-0.072091,1,0.96304,-9.1,-3.185,-1.365
90.586,0.57693,0.01,2,-52.26,-29.966,-15.414,0.13342,0,0,0.017606,-0.073554,90.587,0.57693,0.01,2,-9.08,-3.178,-1.362,-0.073554,1,0.98444,-9.08,-3.178,-1.362
90.587,0.57693,0.01,2,-52.32,-29.987,-15.423,0.13342,0,0,0.017606,-0.075056,90.588,0.57693,0.01,2,-9.06,-3.171,-1.359,-0.075056,1,1.0058,-9.06,-3.171,-1.359
90.587,0.57693,0.01,2,-52.38,-30.008,-15.432,0.13342,0,0,0.017606,-0.0766,90.589,0.57693,0.01,2,-9.04,-3.164,-1.356,-0.0766,1,1.0272,-9.04,-3.164,-1.356
90.588,0.57693,0.01,2,-52.44,-30.029,-15.441,0.13342,0,0,0.017606,-0.078191,90.589,0.57693,0.01,2,-9.02,-3.157,-1.353,-0.078191,1,1.0486,-9.02,-3.157,-1.353
90.588,0.57693,0.01,2,-52.5,-30.05,-15.45,0.13342,0,0,0.017606,-0.07983,90.59,0.57693,0.01,2,-9,-3.15,-1.35,-0.07983,1,1.07,-9,-3.15,-1.35
90.589,0.57693,0.01,2,-52.56,-30.071,-15.459,0.13342,0,0,0.017606,-0.081522,90.59,0.57693,0.01,2,-8.98,-3.143,-1.347,-0.081522,1,1.0914,-8.98,-3.143,-1.347
90.589,0.57693,0.01,2,-52.62,-30.092,-15.468,0.13342,0,0,0.017606,-0.083269,90.591,0.57693,0.01,2,-8.96,-3.136,-1.344,-0.083269,1,1.1128,-8.96,-3.136,-1.344
90.59,0.57693,0.01,2,-52.68,-30.113,-15.477,0.13342,0,0,0.017606,-0.085074,90.591,0.57693,0.01,2,-8.94,-3.129,-1.341,-0.085074,1,1.1342,-8.94,-3.129,-1.341
90.59,0.57693,0.01,2,-52.74,-30.134,-15.486,0.13342,0,0,0.017606,-0.086342,90.591,0.57693,0.01,2,-8.92,-3.122,-1.338,-0.086342,1,1.1557,-8.92,-3.122,-1.338
90.589,0.57693,0.01,2,-52.8,-30.155,-15.495,0.13342,0,0,0.017606,-0.086859,90.59,0.57693,0.01,2,-8.9,-3.115,-1.335,-0.086859,1,1.1771,-8.9,-3.115,-1.335
90.588,0.57693,0.01,2,-52.86,-30.176,-15.504,0.13342,0,0,0.017606,-0.087422,90.589,0.57693,0.01,2,-8.88,-3.108,-1.332,-0.087422,1,1.1985,-8.88,-3.108,-1.332
90.587,0.57693,0.01,2,-52.92,-30.197,-15.513,0.13342,0,0,0.017606,-0.087835,90.588,0.57693,0.01,2,-8.86,-3.101,-1.329,-0.087835,1,1.2199,-8.86,-3.101,-1.329
90.586,0.57693,0.01,2,-52.98,-30.218,-15.522,0.13342,0,0,0.017606,-0.088215,90.587,0.57693,0.01,2,-8.84,-3.094,-1.326,-0.088215,1,1.2413,-8.84,-3.094,-1.326
90.585,0.57693,0.01,2,-53.04,-30.239,-15.531,0.13342,0,0,0.017606,-0.088629,90.587,0.57693,0.01,2,-8.82,-3.087,-1.323,-0.088629,1,1.2627,-8.82,-3.087,-1.323
90.585,0.57693,0.01,2,-53.1,-30.26,-15.54,0.13342,0,0,0.017606,-0.089081,90.586,0.57693,0.01,2,-8.8,-3.08,-1.32,-0.089081,1,1.2841,-8.8,-3.08,-1.32
90.584,0.57693,0.01,2,-53.16,-30.281,-15.549,0.13342,0,0,0.017606,-0.089574,90.585,0.57693,0.01,2,-8.78,-3.073,-1.317,-0.089574,1,1.3055,-8.78,-3.073,-1.317
90.583,0.57693,0.01,2,-53.22,-30.302,-15.558,0.13342,0,0,0.017606,-0.090114,90.584,0.57693,0.01,2,-8.76,-3.066,-1.314,-0.090114,1,1.3269,-8.76,-3.066,-1.314
90.582,0.57693,0.01,2,-53.28,-30.323,-15.567,0.13342,0,0,0.017606,-0.090703,90.584,0.57693,0.01,2,-8.74,-3.059,-1.311,-0.090703,1,1.3483,-8.74,-3.059,-1.311
90.582,0.57693,0.01,2,-53.34,-30.344,-15.576,0.13342,0,0,0.017606,-0.091346,90.583,0.57693,0.01,2,-8.72,-3.052,-1.308,-0.091346,1,1.3697,-8.72,-3.052,-1.308
90.581,0.57693,0.01,2,-53.4,-30.365,-15.585,0.13342,0,0,0.017606,-0.092048,90.582,0.57693,0.01,2,-8.7,-3.045,-1.305,-0.092048,1,1.3911,-8.7,-3.045,-1.305
90.58,0.57693,0.01,2,-53.46,-30.386,-15.594,0.13342,0,0,0.017606,-0.092812,90.582,0.57693,0.01,2,-8.68,-3.038,-1.302,-0.092812,1,1.4125,-8.68,-3.038,-1.302
90.58,0.57693,0.01,2,-53.52,-30.407,-15.603,0.13342,0,0,0.017606,-0.093641,90.581,0.57693,0.01,2,-8.66,-3.031,-1.299,-0.093641,1,1.4339,-8.66,-3.031,-1.299
90.579,0.57693,0.01,2,-53.58,-30.428,-15.612,0.13342,0,0,0.017606,-0.094541,90.58,0.57693,0.01,2,-8.64,-3.024,-1.296,-0.094541,1,1.4553,-8.64,-3.024,-1.296
90.579,0.57694,0.078753,2,-53.64,-30.449,-15.621,0.13342,0,0,0.017606,-0.095515,90.58,0.57694,0.078753,2,-8.62,-3.017,-1.293,-0.095515,1,1.4767,-8.62,-3.017,-1.293
90.579,0.57697,0.35138,2,-53.7,-30.47,-15.63,0.13342,0,0,0.017606,-0.096567,90.58,0.57697,0.35138,2,-8.6,-3.01,-1.29,-0.096567,1,1.4981,-8.6,-3.01,-1.29
90.579,0.577,0.62027,2,-53.76,-30.491,-15.639,0.13342,0,0,0.017606,-0.097702,90.58,0.577,0.62027,2,-8.58,-3.003,-1.287,-0.097702,1,1.5195,-8.58,-3.003,-1.287
90.579,0.57703,0.88542,2,-53.82,-30.512,-15.648,0.13342,0,0,0.017606,-0.098923,90.58,0.57703,0.88542,2,-8.56,-2.996,-1.284,-0.098923,1,1.5409,-8.56,-2.996,-1.284
90.579,0.57706,1.1469,2,-53.88,-30.533,-15.657,0.13342,0,0,0.017606,-0.10023,90.58,0.57706,1.1469,2,-8.54,-2.989,-1.281,-0.10023,1,1.5623,-8.54,-2.989,-1.281
90.579,0.57709,1.4047,2,-53.94,-30.554,-15.666,0.13342,0,0,0.017606,-0.10164,90.58,0.57709,1.4047,2,-8.52,-2.982,-1.278,-0.10164,1,1.5837,-8.52,-2.982,-1.278
90.579,0.57712,1.659,2,-54,-30.575,-15.675,0.13342,0,0,0.017606,-0.10314,90.58,0.57712,1.659,2,-8.5,-2.975,-1.275,-0.10314,1,1.6051,-8.5,-2.975,-1.275
90.579,0.57715,1.9097,2,-54.06,-30.596,-15.684,0.13342,0,0,0.017606,-0.10475,90.58,0.57715,1.9097,2,-8.48,-2.968,-1.272,-0.10475,1,1.6265,-8.48,-2.968,-1.272
90.579,0.57718,2.1569,2,-54.12,-30.617,-15.693,0.13342,0,0,0.017606,-0.10646,90.58,0.57718,2.1569,2,-8.46,-2.961,-1.269,-0.10646,1,1.6479,-8.46,-2.961,-1.269
90.579,0.5772,2.4006,2,-54.18,-30.638,-15.702,0.13342,0,0,0.017606,-0.10828,90.58,0.5772,2.4006,2,-8.44,-2.954,-1.266,-0.10828,1,1.6693,-8.44,-2.954,-1.266
90.578,0.57723,2.6408,2,-54.24,-30.659,-15.711,0.13342,0,0,0.017606,-0.11022,90.58,0.57723,2.6408,2,-8.42,-2.947,-1.263,-0.11022,1,1.6907,-8.42,-2.947,-1.263
90.578,0.57726,2.8777,2,-54.3,-30.68,-15.72,0.13342,0,0,0.017606,-0.11228,90.579,0.57726,2.8777,2,-8.4,-2.94,-1.26,-0.11228,1,1.7121,-8.4,-2.94,-1.26
90.578,0.57728,3.1112,2,-54.36,-30.701,-15.729,0.13342,0,0,0.017606,-0.11446,90.579,0.57728,3.1112,2,-8.38,-2.933,-1.257,-0.11446,1,1.7335,-8.38,-2.933,-1.257
90.579,0.57736,3.1872,2,-54.42,-30.722,-15.738,0.13342,0,0,0.017606,-0.11656,90.58,0.57736,3.1872,2,-8.36,-2.926,-1.254,-0.11656,1,1.7549,-8.36,-2.926,-1.254
90.58,0.57745,3.2117,2,-54.48,-30.743,-15.747,0.13342,0,0,0.017606,-0.11869,90.581,0.57745,3.2117,2,-8.34,-2.919,-1.251,-0.11869,1,1.7763,-8.34,-2.919,-1.251
90.58,0.57754,3.2367,2,-54.54,-30.764,-15.756,0.13342,0,0,0.017606,-0.12092,90.581,0.57754,3.2367,2,-8.32,-2.912,-1.248,-0.12092,1,1.7977,-8.32,-2.912,-1.248
90.581,0.57763,3.2621,2,-54.6,-30.785,-15.765,0.13342,0,0,0.017606,-0.12325,90.582,0.57763,3.2621,2,-8.3,-2.905,-1.245,-0.12325,1,1.8191,-8.3,-2.905,-1.245
90.582,0.57772,3.2879,2,-54.66,-30.806,-15.774,0.13342,0,0,0.017606,-0.12569,90.583,0.57772,3.2879,2,-8.28,-2.898,-1.242,-0.12569,1,1.8405,-8.28,-2.898,-1.242
90.583,0.5778,3.3142,2,-54.72,-30.827,-15.783,0.13342,0,0,0.017606,-0.12824,90.584,0.5778,3.3142,2,-8.26,-2.891,-1.239,-0.12824,1,1.8619,-8.26,-2.891,-1.239
90.584,0.57789,3.3408,2,-54.78,-30.848,-15.792,0.13342,0,0,0.017606,-0.13089,90.585,0.57789,3.3408,2,-8.24,-2.884,-1.236,-0.13089,1,1.8833,-8.24,-2.884,-1.236
90.585,0.57797,3.3678,2,-54.84,-30.869,-15.801,0.13342,0,0,0.017606,-0.13366,90.586,0.57797,3.3678,2,-8.22,-2.877,-1.233,-0.13366,1,1.9047,-8.22,-2.877,-1.233
90.586,0.57806,3.4021,2,-54.9,-30.89,-15.81,0.13342,0,0,0.017606,-0.13585,90.587,0.57806,3.4021,2,-8.2,-2.87,-1.23,-0.13585,1,1.9261,-8.2,-2.87,-1.23
90.587,0.57814,3.4389,2,-54.96,-30.911,-15.819,0.13342,0,0,0.017606,-0.13782,90.588,0.57814,3.4389,2,-8.18,-2.863,-1.227,-0.13782,1,1.9475,-8.18,-2.863,-1.227
90.588,0.57822,3.4753,2,-55.02,-30.932,-15.828,0.13342,0,0,0.017606,-0.13985,90.589,0.57822,3.4753,2,-8.16,-2.856,-1.224,-0.13985,1,1.9689,-8.16,-2.856,-1.224
90.589,0.57831,3.5113,2,-55.08,-30.953,-15.837,0.13342,0,0,0.017606,-0.14194,90.59,0.57831,3.5113,2,-8.14,-2.849,-1.221,-0.14194,1,1.9903,-8.14,-2.849,-1.221
90.591,0.5784,3.5457,2,-55.14,-30.974,-15.846,0.13342,0,0,0.017606,-0.14392,90.592,0.5784,3.5457,2,-8.12,-2.842,-1.218,-0.14392,1,2.0117,-8.12,-2.842,-1.218
90.592,0.57852,3.5768,2,-55.2,-30.995,-15.855,0.13342,0,0,0.017606,-0.14546,90.593,0.57852,3.5768,2,-8.1,-2.835,-1.215,-0.14546,1,2.0331,-8.1,-2.835,-1.215
90.594,0.57865,3.6085,2,-55.26,-31.016,-15.864,0.13342,0,0,0.017606,-0.14707,90.595,0.57865,3.6085,2,-8.08,-2.828,-1.212,-0.14707,1,2.0545,-8.08,-2.828,-1.212
90.595,0.57877,3.6407,2,-55.32,-31.037,-15.873,0.13342,0,0,0.017606,-0.14878,90.596,0.57877,3.6407,2,-8.06,-2.821,-1.209,-0.14878,1,2.0759,-8.06,-2.821,-1.209
90.597,0.57889,3.6734,2,-55.38,-31.058,-15.882,0.13342,0,0,0.017606,-0.15059,90.598,0.57889,3.6734,2,-8.04,-2.814,-1.206,-0.15059,1,2.0973,-8.04,-2.814,-1.206
90.598,0.57901,3.7067,2,-55.44,-31.079,-15.891,0.13342,0,0,0.017606,-0.15249,90.599,0.57901,3.7067,2,-8.02,-2.807,-1.203,-0.15249,1,2.1187,-8.02,-2.807,-1.203
90.6,0.57913,3.7405,2,-55.5,-31.1,-15.9,0.13342,0,0,0.017606,-0.1545,90.601,0.57913,3.7405,2,-8,-2.8,-1.2,-0.1545,1,2.1401,-8,-2.8,-1.2
90.602,0.57925,3.7747,2,-55.56,-31.121,-15.909,0.13342,0,0,0.017606,-0.15661,90.603,0.57925,3.7747,2,-7.98,-2.793,-1.197,-0.15661,1,2.1615,-7.98,-2.793,-1.197
90.603,0.57936,3.8096,2,-55.62,-31.142,-15.918,0.13342,0,0,0.017606,-0.15884,90.604,0.57936,3.8096,2,-7.96,-2.786,-1.194,-0.15884,1,2.1829,-7.96,-2.786,-1.194
90.605,0.57948,3.8449,2,-55.68,-31.163,-15.927,0.13342,0,0,0.017606,-0.16118,90.606,0.57948,3.8449,2,-7.94,-2.779,-1.191,-0.16118,1,2.2043,-7.94,-2.779,-1.191
90.606,0.57959,3.8808,2,-55.74,-31.184,-15.936,0.13342,0,0,0.017606,-0.16364,90.607,0.57959,3.8808,2,-7.92,-2.772,-1.188,-0.16364,1,2.2257,-7.92,-2.772,-1.188
90.608,0.57971,3.9172,2,-55.8,-31.205,-15.945,0.13342,0,0,0.017606,-0.16622,90.609,0.57971,3.9172,2,-7.9,-2.765,-1.185,-0.16622,1,2.2471,-7.9,-2.765,-1.185
90.61,0.57982,3.9542,2,-55.86,-31.226,-15.954,0.13342,0,0,0.017606,-0.16893,90.611,0.57982,3.9542,2,-7.88,-2.758,-1.182,-0.16893,1,2.2685,-7.88,-2.758,-1.182
90.612,0.57997,3.9884,2,-55.92,-31.247,-15.963,0.13342,0,0,0.017606,-0.17178,90.613,0.57997,3.9884,2,-7.86,-2.751,-1.179,-0.17178,1,2.2899,-7.86,-2.751,-1.179
90.614,0.58012,4.0213,2,-55.98,-31.268,-15.972,0.13342,0,0,0.017606,-0.17475,90.615,0.58012,4.0213,2,-7.84,-2.744,-1.176,-0.17475,1,2.3113,-7.84,-2.744,-1.176
90.616,0.58027,4.0538,2,-56.04,-31.289,-15.981,0.13342,0,0,0.017606,-0.17787,90.617,0.58027,4.0538,2,-7.82,-2.737,-1.173,-0.17787,1,2.3327,-7.82,-2.737,-1.173
90.618,0.58042,4.0861,2,-56.1,-31.31,-15.99,0.13342,0,0,0.017606,-0.18113,90.619,0.58042,4.0861,2,-7.8,-2.73,-1.17,-0.18113,1,2.3541,-7.8,-2.73,-1.17
90.62,0.58057,4.1181,2,-56.16,-31.331,-15.999,0.13342,0,0,0.017606,-0.18454,90.62,0.58057,4.1181,2,-7.78,-2.723,-1.167,-0.18454,1,2.3755,-7.78,-2.723,-1.167
90.622,0.58071,4.1498,2,-56.22,-31.352,-16.008,0.13342,0,0,0.017606,-0.1881,90.622,0.58071,4.1498,2,-7.76,-2.716,-1.164,-0.1881,1,2.3969,-7.76,-2.716,-1.164
90.624,0.58086,4.1812,2,-56.28,-31.373,-16.017,0.13342,0,0,0.017606,-0.19181,90.624,0.58086,4.1812,2,-7.74,-2.709,-1.161,-0.19181,1,2.4183,-7.74,-2.709,-1.161
90.625,0.58101,4.2122,2,-56.34,-31.394,-16.026,0.13342,0,0,0.017606,-0.19569,90.626,0.58101,4.2122,2,-7.72,-2.702,-1.158,-0.19569,1,2.4397,-7.72,-2.702,-1.158
90.627,0.58115,4.243,2,-56.4,-31.415,-16.035,0.13342,0,0,0.017606,-0.19973,90.628,0.58115,4.243,2,-7.7,-2.695,-1.155,-0.19973,1,2.4611,-7.7,-2.695,-1.155
90.629,0.58129,4.2735,2,-56.46,-31.436,-16.044,0.13342,0,0,0.017606,-0.20393,90.63,0.58129,4.2735,2,-7.68,-2.688,-1.152,-0.20393,1,2.4825,-7.68,-2.688,-1.152
90.631,0.58144,4.3037,2,-56.52,-31.457,-16.053,0.13342,0,0,0.017606,-0.20831,90.632,0.58144,4.3037,2,-7.66,-2.681,-1.149,-0.20831,1,2.5039,-7.66,-2.681,-1.149
90.633,0.58158,4.3336,2,-56.58,-31.478,-16.062,0.13342,0,0,0.017606,-0.21287,90.633,0.58158,4.3336,2,-7.64,-2.674,-1.146,-0.21287,1,2.5253,-7.64,-2.674,-1.146
90.635,0.58173,4.3643,2,-56.64,-31.499,-16.071,0.13342,0,0,0.017606,-0.21741,90.635,0.58173,4.3643,2,-7.62,-2.667,-1.143,-0.21741,1,2.5467,-7.62,-2.667,-1.143
90.637,0.5819,4.3982,2,-56.7,-31.52,-16.08,0.13342,0,0,0.017606,-0.22151,90.638,0.5819,4.3982,2,-7.6,-2.66,-1.14,-0.22151,1,2.5681,-7.6,-2.66,-1.14
90.639,0.58206,4.4323,2,-56.76,-31.541,-16.089,0.13342,0,0,0.017606,-0.22572,90.64,0.58206,4.4323,2,-7.58,-2.653,-1.137,-0.22572,1,2.5895,-7.58,-2.653,-1.137
90.642,0.58223,4.4665,2,-56.82,-31.562,-16.098,0.13342,0,0,0.017606,-0.23005,90.642,0.58223,4.4665,2,-7.56,-2.646,-1.134,-0.23005,1,2.6109,-7.56,-2.646,-1.134
90.644,0.5824,4.5008,2,-56.88,-31.583,-16.107,0.13342,0,0,0.017606,-0.23449,90.645,0.5824,4.5008,2,-7.54,-2.639,-1.131,-0.23449,1,2.6323,-7.54,-2.639,-1.131
90.646,0.58257,4.5353,2,-56.94,-31.604,-16.116,0.13342,0,0,0.017606,-0.23906,90.647,0.58257,4.5353,2,-7.52,-2.632,-1.128,-0.23906,1,2.6537,-7.52,-2.632,-1.128
90.649,0.58273,4.57,2,-57,-31.625,-16.125,0.13342,0,0,0.017606,-0.24375,90.649,0.58273,4.57,2,-7.5,-2.625,-1.125,-0.24375,1,2.6751,-7.5,-2.625,-1.125
90.652,0.58293,4.6184,2,-57.06,-31.646,-16.134,0.13342,0,0,0.017606,-0.24475,90.653,0.58293,4.6184,2,-7.48,-2.618,-1.122,-0.24475,1,2.6965,-7.48,-2.618,-1.122
90.655,0.58312,4.6664,2,-57.12,-31.667,-16.143,0.13342,0,0,0.017606,-0.24576,90.656,0.58312,4.6664,2,-7.46,-2.611,-1.119,-0.24576,1,2.7179,-7.46,-2.611,-1.119
90.659,0.58332,4.7142,2,-57.18,-31.688,-16.152,0.13342,0,0,0.017606,-0.24678,90.659,0.58332,4.7142,2,-7.44,-2.604,-1.116,-0.24678,1,2.7393,-7.44,-2.604,-1.116
90.662,0.58351,4.7615,2,-57.24,-31.709,-16.161,0.13342,0,0,0.017606,-0.24781,90.663,0.58351,4.7615,2,-7.42,-2.597,-1.113,-0.24781,1,2.7607,-7.42,-2.597,-1.113
90.665,0.58371,4.8086,2,-57.3,-31.73,-16.17,0.13342,0,0,0.017606,-0.24884,90.666,0.58371,4.8086,2,-7.4,-2.59,-1.11,-0.24884,1,2.7821,-7.4,-2.59,-1.11
90.668,0.58391,4.8554,2,-57.36,-31.751,-16.179,0.13342,0,0,0.017606,-0.2499,90.669,0.58391,4.8554,2,-7.38,-2.583,-1.107,-0.2499,1,2.8035,-7.38,-2.583,-1.107
90.672,0.58412,4.8991,2,-57.42,-31.772,-16.188,0.13342,0,0,0.017606,-0.25023,90.673,0.58412,4.8991,2,-7.36,-2.576,-1.104,-0.25023,1,2.8249,-7.36,-2.576,-1.104
90.676,0.58435,4.942,2,-57.48,-31.793,-16.197,0.13342,0,0,0.017606,-0.25034,90.676,0.58435,4.942,2,-7.34,-2.569,-1.101,-0.25034,1,2.8463,-7.34,-2.569,-1.101
90.679,0.58457,4.985,2,-57.54,-31.814,-16.206,0.13342,0,0,0.017606,-0.25049,90.68,0.58457,4.985,2,-7.32,-2.562,-1.098,-0.25049,1,2.8677,-7.32,-2.562,-1.098
90.683,0.58479,5.0279,2,-57.6,-31.835,-16.215,0.13342,0,0,0.017606,-0.25067,90.683,0.58479,5.0279,2,-7.3,-2.555,-1.095,-0.25067,1,2.8891,-7.3,-2.555,-1.095
90.686,0.58502,5.0709,2,-57.66,-31.856,-16.224,0.13342,0,0,0.017606,-0.25089,90.687,0.58502,5.0709,2,-7.28,-2.548,-1.092,-0.25089,1,2.9105,-7.28,-2.548,-1.092
90.69,0.58524,5.114,2,-57.72,-31.877,-16.233,0.13342,0,0,0.017606,-0.25116,90.691,0.58524,5.114,2,-7.26,-2.541,-1.089,-0.25116,1,2.9319,-7.26,-2.541,-1.089
90.694,0.58547,5.157,2,-57.78,-31.898,-16.242,0.13342,0,0,0.017606,-0.25148,90.694,0.58547,5.157,2,-7.24,-2.534,-1.086,-0.25148,1,2.9533,-7.24,-2.534,-1.086
90.697,0.58569,5.2002,2,-57.84,-31.919,-16.251,0.13342,0,0,0.017606,-0.25184,90.698,0.58569,5.2002,2,-7.22,-2.527,-1.083,-0.25184,1,2.9747,-7.22,-2.527,-1.083
90.701,0.58591,5.2433,2,-57.9,-31.94,-16.26,0.13342,0,0,0.017606,-0.25227,90.701,0.58591,5.2433,2,-7.2,-2.52,-1.08,-0.25227,1,2.9961,-7.2,-2.52,-1.08
90.704,0.58614,5.2865,2,-57.96,-31.961,-16.269,0.13342,0,0,0.017606,-0.25275,90.705,0.58614,5.2865,2,-7.18,-2.513,-1.077,-0.25275,1,3.0175,-7.18,-2.513,-1.077
90.708,0.58636,5.3297,2,-58.02,-31.982,-16.278,0.13342,0,0,0.017606,-0.2533,90.709,0.58636,5.3297,2,-7.16,-2.506,-1.074,-0.2533,1,3.0389,-7.16,-2.506,-1.074
90.712,0.58659,5.373,2,-58.08,-32.003,-16.287,0.13342,0,0,0.017606,-0.25392,90.712,0.58659,5.373,2,-7.14,-2.499,-1.071,-0.25392,1,3.0603,-7.14,-2.499,-1.071
90.716,0.58682,5.4165,2,-58.14,-32.024,-16.296,0.13342,0,0,0.017606,-0.25461,90.716,0.58682,5.4165,2,-7.12,-2.492,-1.068,-0.25461,1,3.0817,-7.12,-2.492,-1.068
90.719,0.58706,5.4601,2,-58.2,-32.045,-16.305,0.13342,0,0,0.017606,-0.25538,90.72,0.58706,5.4601,2,-7.1,-2.485,-1.065,-0.25538,1,3.1031,-7.1,-2.485,-1.065
90.723,0.5873,5.5037,2,-58.26,-32.066,-16.314,0.13342,0,0,0.017606,-0.25622,90.724,0.5873,5.5037,2,-7.08,-2.478,-1.062,-0.25622,1,3.1245,-7.08,-2.478,-1.062
90.727,0.58755,5.547,2,-58.32,-32.087,-16.323,0.13342,0,0,0.017606,-0.25716,90.728,0.58755,5.547,2,-7.06,-2.471,-1.059,-0.25716,1,3.1459,-7.06,-2.471,-1.059
90.731,0.58779,5.5902,2,-58.38,-32.108,-16.332,0.13342,0,0,0.017606,-0.25818,90.732,0.58779,5.5902,2,-7.04,-2.464,-1.056,-0.25818,1,3.1673,-7.04,-2.464,-1.056
90.735,0.58803,5.6332,2,-58.44,-32.129,-16.341,0.13342,0,0,0.017606,-0.25929,90.736,0.58803,5.6332,2,-7.02,-2.457,-1.053,-0.25929,1,3.1887,-7.02,-2.457,-1.053
90.739,0.58828,5.6759,2,-58.5,-32.15,-16.35,0.13342,0,0,0.017606,-0.2605,90.74,0.58828,5.6759,2,-7,-2.45,-1.05,-0.2605,1,3.2101,-7,-2.45,-1.05
90.743,0.58852,5.7186,2,-58.56,-32.171,-16.359,0.13342,0,0,0.017606,-0.26181,90.744,0.58852,5.7186,2,-6.98,-2.443,-1.047,-0.26181,1,3.2315,-6.98,-2.443,-1.047
90.747,0.58877,5.761,2,-58.62,-32.192,-16.368,0.13342,0,0,0.017606,-0.26323,90.748,0.58877,5.761,2,-6.96,-2.436,-1.044,-0.26323,1,3.2529,-6.96,-2.436,-1.044
90.751,0.58901,5.8032,2,-58.68,-32.213,-16.377,0.13342,0,0,0.017606,-0.26475,90.751,0.58901,5.8032,2,-6.94,-2.429,-1.041,-0.26475,1,3.2743,-6.94,-2.429,-1.041
90.755,0.58926,5.8453,2,-58.74,-32.234,-16.386,0.13342,0,0,0.017606,-0.26639,90.755,0.58926,5.8453,2,-6.92,-2.422,-1.038,-0.26639,1,3.2957,-6.92,-2.422,-1.038
90.759,0.58951,5.8872,2,-58.8,-32.255,-16.395,0.13342,0,0,0.017606,-0.26814,90.759,0.58951,5.8872,2,-6.9,-2.415,-1.035,-0.26814,1,3.3171,-6.9,-2.415,-1.035
90.763,0.58975,5.9288,2,-58.86,-32.276,-16.404,0.13342,0,0,0.017606,-0.27002,90.763,0.58975,5.9288,2,-6.88,-2.408,-1.032,-0.27002,1,3.3385,-6.88,-2.408,-1.032
90.767,0.59001,5.9703,2,-58.92,-32.297,-16.413,0.13342,0,0,0.017606,-0.27169,90.767,0.59001,5.9703,2,-6.86,-2.401,-1.029,-0.27169,1,3.3599,-6.86,-2.401,-1.029
90.771,0.59027,6.0116,2,-58.98,-32.318,-16.422,0.13342,0,0,0.017606,-0.27333,90.771,0.59027,6.0116,2,-6.84,-2.394,-1.026,-0.27333,1,3.3813,-6.84,-2.394,-1.026
90.775,0.59053,6.0529,2,-59.04,-32.339,-16.431,0.13342,0,0,0.017606,-0.27504,90.776,0.59053,6.0529,2,-6.82,-2.387,-1.023,-0.27504,1,3.4027,-6.82,-2.387,-1.023
90.779,0.59079,6.0942,2,-59.1,-32.36,-16.44,0.13342,0,0,0.017606,-0.27683,90.78,0.59079,6.0942,2,-6.8,-2.38,-1.02,-0.27683,1,3.4241,-6.8,-2.38,-1.02
90.784,0.59106,6.1375,2,-59.16,-32.381,-16.449,0.13342,0,0,0.017606,-0.27849,90.784,0.59106,6.1375,2,-6.78,-2.373,-1.017,-0.27849,1,3.4456,-6.78,-2.373,-1.017
90.788,0.59136,6.1857,2,-59.22,-32.402,-16.458,0.13342,0,0,0.017606,-0.27969,90.789,0.59136,6.1857,2,-6.76,-2.366,-1.014,-0.27969,1,3.467,-6.76,-2.366,-1.014
90.793,0.59166,6.2338,2,-59.28,-32.423,-16.467,0.13342,0,0,0.017606,-0.28095,90.794,0.59166,6.2338,2,-6.74,-2.359,-1.011,-0.28095,1,3.4884,-6.74,-2.359,-1.011
90.798,0.59195,6.2817,2,-59.34,-32.444,-16.476,0.13342,0,0,0.017606,-0.28227,90.798,0.59195,6.2817,2,-6.72,-2.352,-1.008,-0.28227,1,3.5098,-6.72,-2.352,-1.008
90.803,0.59225,6.3294,2,-59.4,-32.465,-16.485,0.13342,0,0,0.017606,-0.28365,90.803,0.59225,6.3294,2,-6.7,-2.345,-1.005,-0.28365,1,3.5312,-6.7,-2.345,-1.005
90.807,0.59255,6.377,2,-59.46,-32.486,-16.494,0.13342,0,0,0.017606,-0.28509,90.808,0.59255,6.377,2,-6.68,-2.338,-1.002,-0.28509,1,3.5526,-6.68,-2.338,-1.002
90.812,0.59285,6.4244,2,-59.52,-32.507,-16.503,0.13342,0,0,0.017606,-0.2866,90.813,0.59285,6.4244,2,-6.66,-2.331,-0.999,-0.2866,1,3.574,-6.66,-2.331,-0.999
90.817,0.59315,6.4717,2,-59.58,-32.528,-16.512,0.13342,0,0,0.017606,-0.28817,90.817,0.59315,6.4717,2,-6.64,-2.324,-0.996,-0.28817,1,3.5954,-6.64,-2.324,-0.996
90.822,0.59345,6.5187,2,-59.64,-32.549,-16.521,0.13342,0,0,0.017606,-0.28974,90.822,0.59345,6.5187,2,-6.62,-2.317,-0.993,-0.28974,1,3.6168,-6.62,-2.317,-0.993
90.827,0.59375,6.5655,2,-59.7,-32.57,-16.53,0.13342,0,0,0.017606,-0.29118,90.827,0.59375,6.5655,2,-6.6,-2.31,-0.99,-0.29118,1,3.6382,-6.6,-2.31,-0.99
90.831,0.59405,6.6122,2,-59.76,-32.591,-16.539,0.13342,0,0,0.017606,-0.2927,90.832,0.59405,6.6122,2,-6.58,-2.303,-0.987,-0.2927,1,3.6596,-6.58,-2.303,-0.987
90.836,0.59435,6.6588,2,-59.82,-32.612,-16.548,0.13342,0,0,0.017606,-0.29431,90.837,0.59435,6.6588,2,-6.56,-2.296,-0.984,-0.29431,1,3.681,-6.56,-2.296,-0.984
90.841,0.59466,6.7053,2,-59.88,-32.633,-16.557,0.13342,0,0,0.017606,-0.29601,90.842,0.59466,6.7053,2,-6.54,-2.289,-0.981,-0.29601,1,3.7024,-6.54,-2.289,-0.981
90.846,0.59496,6.7516,2,-59.94,-32.654,-16.566,0.13342,0,0,0.017606,-0.29781,90.846,0.59496,6.7516,2,-6.52,-2.282,-0.978,-0.29781,1,3.7238,-6.52,-2.282,-0.978
90.851,0.59526,6.7978,2,-60,-32.675,-16.575,0.13342,0,0,0.017606,-0.29971,90.851,0.59526,6.7978,2,-6.5,-2.275,-0.975,-0.29971,1,3.7452,-6.5,-2.275,-0.975
90.856,0.59556,6.8439,2,-60.06,-32.696,-16.584,0.13342,0,0,0.017606,-0.30172,90.856,0.59556,6.8439,2,-6.48,-2.268,-0.972,-0.30172,1,3.7666,-6.48,-2.268,-0.972
90.861,0.59586,6.8898,2,-60.12,-32.717,-16.593,0.13342,0,0,0.017606,-0.30384,90.861,0.59586,6.8898,2,-6.46,-2.261,-0.969,-0.30384,1,3.788,-6.46,-2.261,-0.969
90.865,0.59617,6.9356,2,-60.18,-32.738,-16.602,0.13342,0,0,0.017606,-0.30607,90.866,0.59617,6.9356,2,-6.44,-2.254,-0.966,-0.30607,1,3.8094,-6.44,-2.254,-0.966
90.87,0.59647,6.9813,2,-60.24,-32.759,-16.611,0.13342,0,0,0.017606,-0.30842,90.871,0.59647,6.9813,2,-6.42,-2.247,-0.963,-0.30842,1,3.8308,-6.42,-2.247,-0.963
90.875,0.59677,7.0269,2,-60.3,-32.78,-16.62,0.13342,0,0,0.017606,-0.31089,90.875,0.59677,7.0269,2,-6.4,-2.24,-0.96,-0.31089,1,3.8522,-6.4,-2.24,-0.96
90.88,0.59708,7.0723,2,-60.36,-32.801,-16.629,0.13342,0,0,0.017606,-0.31349,90.88,0.59708,7.0723,2,-6.38,-2.233,-0.957,-0.31349,1,3.8736,-6.38,-2.233,-0.957
90.885,0.59738,7.1175,2,-60.42,-32.822,-16.638,0.13342,0,0,0.017606,-0.31621,90.885,0.59738,7.1175,2,-6.36,-2.226,-0.954,-0.31621,1,3.895,-6.36,-2.226,-0.954
90.89,0.59769,7.1624,2,-60.48,-32.843,-16.647,0.13342,0,0,0.017606,-0.31907,90.89,0.59769,7.1624,2,-6.34,-2.219,-0.951,-0.31907,1,3.9164,-6.34,-2.219,-0.951
90.895,0.598,7.2073,2,-60.54,-32.864,-16.656,0.13342,0,0,0.017606,-0.32207,90.895,0.598,7.2073,2,-6.32,-2.212,-0.948,-0.32207,1,3.9378,-6.32,-2.212,-0.948
90.899,0.5983,7.252,2,-60.6,-32.885,-16.665,0.13342,0,0,0.017606,-0.32521,90.9,0.5983,7.252,2,-6.3,-2.205,-0.945,-0.32521,1,3.9592,-6.3,-2.205,-0.945
90.904,0.59861,7.2965,2,-60.66,-32.906,-16.674,0.13342,0,0,0.017606,-0.32849,90.905,0.59861,7.2965,2,-6.28,-2.198,-0.942,-0.32849,1,3.9806,-6.28,-2.198,-0.942
90.909,0.59892,7.341,2,-60.72,-32.927,-16.683,0.13342,0,0,0.017606,-0.33193,90.91,0.59892,7.341,2,-6.26,-2.191,-0.939,-0.33193,1,4.002,-6.26,-2.191,-0.939
90.914,0.59923,7.3852,2,-60.78,-32.948,-16.692,0.13342,0,0,0.017606,-0.33552,90.914,0.59923,7.3852,2,-6.24,-2.184,-0.936,-0.33552,1,4.0234,-6.24,-2.184,-0.936
90.919,0.59953,7.4294,2,-60.84,-32.969,-16.701,0.13342,0,0,0.017606,-0.33927,90.919,0.59953,7.4294,2,-6.22,-2.177,-0.933,-0.33927,1,4.0448,-6.22,-2.177,-0.933
90.924,0.59984,7.4734,2,-60.9,-32.99,-16.71,0.13342,0,0,0.017606,-0.34318,90.924,0.59984,7.4734,2,-6.2,-2.17,-0.93,-0.34318,1,4.0662,-6.2,-2.17,-0.93
90.929,0.60015,7.5172,2,-60.96,-33.011,-16.719,0.13342,0,0,0.017606,-0.34725,90.929,0.60015,7.5172,2,-6.18,-2.163,-0.927,-0.34725,1,4.0876,-6.18,-2.163,-0.927
90.933,0.60046,7.561,2,-61.02,-33.032,-16.728,0.13342,0,0,0.017606,-0.3515,90.934,0.60046,7.561,2,-6.16,-2.156,-0.924,-0.3515,1,4.109,-6.16,-2.156,-0.924
90.938,0.60076,7.6045,2,-61.08,-33.053,-16.737,0.13342,0,0,0.017606,-0.35592,90.939,0.60076,7.6045,2,-6.14,-2.149,-0.921,-0.35592,1,4.1304,-6.14,-2.149,-0.921
90.943,0.60107,7.6481,2,-61.14,-33.074,-16.746,0.13342,0,0,0.017606,-0.36021,90.944,0.60107,7.6481,2,-6.12,-2.142,-0.918,-0.36021,1,4.1518,-6.12,-2.142,-0.918
90.948,0.60138,7.6922,2,-61.2,-33.095,-16.755,0.13342,0,0,0.017606,-0.36371,90.948,0.60138,7.6922,2,-6.1,-2.135,-0.915,-0.36371,1,4.1732,-6.1,-2.135,-0.915
90.953,0.60168,7.7362,2,-61.26,-33.116,-16.764,0.13342,0,0,0.017606,-0.36729,90.953,0.60168,7.7362,2,-6.08,-2.128,-0.912,-0.36729,1,4.1946,-6.08,-2.128,-0.912
90.958,0.60202,7.7832,2,-61.32,-33.137,-16.773,0.13342,0,0,0.017606,-0.37007,90.959,0.60202,7.7832,2,-6.06,-2.121,-0.909,-0.37007,1,4.216,-6.06,-2.121,-0.909
90.964,0.60236,7.8323,2,-61.38,-33.158,-16.782,0.13342,0,0,0.017606,-0.3723,90.964,0.60236,7.8323,2,-6.04,-2.114,-0.906,-0.3723,1,4.2374,-6.04,-2.114,-0.906
90.969,0.60271,7.8813,2,-61.44,-33.179,-16.791,0.13342,0,0,0.017606,-0.37463,90.969,0.60271,7.8813,2,-6.02,-2.107,-0.903,-0.37463,1,4.2588,-6.02,-2.107,-0.903
90.975,0.60305,7.9301,2,-61.5,-33.2,-16.8,0.13342,0,0,0.017606,-0.37704,90.975,0.60305,7.9301,2,-6,-2.1,-0.9,-0.37704,1,4.2802,-6,-2.1,-0.9
90.98,0.6034,7.9787,2,-61.56,-33.221,-16.809,0.13342,0,0,0.017606,-0.37956,90.98,0.6034,7.9787,2,-5.98,-2.093,-0.897,-0.37956,1,4.3016,-5.98,-2.093,-0.897
90.985,0.60374,8.0271,2,-61.62,-33.242,-16.818,0.13342,0,0,0.017606,-0.38219,90.986,0.60374,8.0271,2,-5.96,-2.086,-0.894,-0.38219,1,4.323,-5.96,-2.086,-0.894
90.991,0.60408,8.0754,2,-61.68,-33.263,-16.827,0.13342,0,0,0.017606,-0.38491,90.991,0.60408,8.0754,2,-5.94,-2.079,-0.891,-0.38491,1,4.3444,-5.94,-2.079,-0.891
90.996,0.60443,8.1234,2,-61.74,-33.284,-16.836,0.13342,0,0,0.017606,-0.38775,90.997,0.60443,8.1234,2,-5.92,-2.072,-0.888,-0.38775,1,4.3658,-5.92,-2.072,-0.888
91.002,0.60477,8.1713,2,-61.8,-33.305,-16.845,0.13342,0,0,0.017606,-0.3907,91.002,0.60477,8.1713,2,-5.9,-2.065,-0.885,-0.3907,1,4.3872,-5.9,-2.065,-0.885
91.007,0.60511,8.2189,2,-61.86,-33.326,-16.854,0.13342,0,0,0.017606,-0.39377,91.007,0.60511,8.2189,2,-5.88,-2.058,-0.882,-0.39377,1,4.4086,-5.88,-2.058,-0.882
91.012,0.60545,8.2662,2,-61.92,-33.347,-16.863,0.13342,0,0,0.017606,-0.39637,91.013,0.60545,8.2662,2,-5.86,-2.051,-0.879,-0.39637,1,4.43,-5.86,-2.051,-0.879
91.018,0.60578,8.3132,2,-61.98,-33.368,-16.872,0.13342,0,0,0.017606,-0.39881,91.018,0.60578,8.3132,2,-5.84,-2.044,-0.876,-0.39881,1,4.4514,-5.84,-2.044,-0.876
91.023,0.60613,8.3621,2,-62.04,-33.389,-16.881,0.13342,0,0,0.017606,-0.40011,91.023,0.60613,8.3621,2,-5.82,-2.037,-0.873,-0.40011,1,4.4728,-5.82,-2.037,-0.873
91.029,0.60648,8.4119,2,-62.1,-33.41,-16.89,0.13342,0,0,0.017606,-0.40084,91.029,0.60648,8.4119,2,-5.8,-2.03,-0.87,-0.40084,1,4.4942,-5.8,-2.03,-0.87
91.034,0.60684,8.4615,2,-62.16,-33.431,-16.899,0.13342,0,0,0.017606,-0.40162,91.035,0.60684,8.4615,2,-5.78,-2.023,-0.867,-0.40162,1,4.5156,-5.78,-2.023,-0.867
91.04,0.60719,8.511,2,-62.22,-33.452,-16.908,0.13342,0,0,0.017606,-0.40244,91.04,0.60719,8.511,2,-5.76,-2.016,-0.864,-0.40244,1,4.537,-5.76,-2.016,-0.864
91.045,0.60754,8.5604,2,-62.28,-33.473,-16.917,0.13342,0,0,0.017606,-0.40331,91.046,0.60754,8.5604,2,-5.74,-2.009,-0.861,-0.40331,1,4.5584,-5.74,-2.009,-0.861
91.051,0.60789,8.6098,2,-62.34,-33.494,-16.926,0.13342,0,0,0.017606,-0.40422,91.051,0.60789,8.6098,2,-5.72,-2.002,-0.858,-0.40422,1,4.5798,-5.72,-2.002,-0.858
91.056,0.60824,8.659,2,-62.4,-33.515,-16.935,0.13342,0,0,0.017606,-0.40519,91.057,0.60824,8.659,2,-5.7,-1.995,-0.855,-0.40519,1,4.6012,-5.7,-1.995,-0.855
91.062,0.6086,8.7081,2,-62.46,-33.536,-16.944,0.13342,0,0,0.017606,-0.40622,91.062,0.6086,8.7081,2,-5.68,-1.988,-0.852,-0.40622,1,4.6226,-5.68,-1.988,-0.852
91.067,0.60895,8.757,2,-62.52,-33.557,-16.953,0.13342,0,0,0.017606,-0.40731,91.068,0.60895,8.757,2,-5.66,-1.981,-0.849,-0.40731,1,4.644,-5.66,-1.981,-0.849
91.073,0.6093,8.8059,2,-62.58,-33.578,-16.962,0.13342,0,0,0.017606,-0.40846,91.073,0.6093,8.8059,2,-5.64,-1.974,-0.846,-0.40846,1,4.6654,-5.64,-1.974,-0.846
91.078,0.60965,8.8547,2,-62.64,-33.599,-16.971,0.13342,0,0,0.017606,-0.40963,91.079,0.60965,8.8547,2,-5.62,-1.967,-0.843,-0.40963,1,4.6868,-5.62,-1.967,-0.843
91.084,0.61,8.9034,2,-62.7,-33.62,-16.98,0.13342,0,0,0.017606,-0.41073,91.084,0.61,8.9034,2,-5.6,-1.96,-0.84,-0.41073,1,4.7082,-5.6,-1.96,-0.84
91.089,0.61035,8.952,2,-62.76,-33.641,-16.989,0.13342,0,0,0.017606,-0.41189,91.09,0.61035,8.952,2,-5.58,-1.953,-0.837,-0.41189,1,4.7296,-5.58,-1.953,-0.837
91.095,0.6107,9.0005,2,-62.82,-33.662,-16.998,0.13342,0,0,0.017606,-0.41311,91.095,0.6107,9.0005,2,-5.56,-1.946,-0.834,-0.41311,1,4.751,-5.56,-1.946,-0.834
91.1,0.61104,9.0488,2,-62.88,-33.683,-17.007,0.13342,0,0,0.017606,-0.41441,91.101,0.61104,9.0488,2,-5.54,-1.939,-0.831,-0.41441,1,4.7724,-5.54,-1.939,-0.831
91.106,0.61139,9.0971,2,-62.94,-33.704,-17.016,0.13342,0,0,0.017606,-0.41579,91.106,0.61139,9.0971,2,-5.52,-1.932,-0.828,-0.41579,1,4.7938,-5.52,-1.932,-0.828
91.111,0.61174,9.1452,2,-63,-33.725,-17.025,0.13342,0,0,0.017606,-0.41724,91.111,0.61174,9.1452,2,-5.5,-1.925,-0.825,-0.41724,1,4.8152,-5.5,-1.925,-0.825
91.116,0.61208,9.1932,2,-63.06,-33.746,-17.034,0.13342,0,0,0.017606,-0.41877,91.117,0.61208,9.1932,2,-5.48,-1.918,-0.822,-0.41877,1,4.8366,-5.48,-1.918,-0.822
91.122,0.61243,9.2411,2,-63.12,-33.767,-17.043,0.13342,0,0,0.017606,-0.4204,91.122,0.61243,9.2411,2,-5.46,-1.911,-0.819,-0.4204,1,4.858,-5.46,-1.911,-0.819
91.127,0.61277,9.2889,2,-63.18,-33.788,-17.052,0.13342,0,0,0.017606,-0.42211,91.127,0.61277,9.2889,2,-5.44,-1.904,-0.816,-0.42211,1,4.8794,-5.44,-1.904,-0.816
91.132,0.61312,9.3365,2,-63.24,-33.809,-17.061,0.13342,0,0,0.017606,-0.42392,91.133,0.61312,9.3365,2,-5.42,-1.897,-0.813,-0.42392,1,4.9008,-5.42,-1.897,-0.813
91.138,0.61346,9.3841,2,-63.3,-33.83,-17.07,0.13342,0,0,0.017606,-0.42583,91.138,0.61346,9.3841,2,-5.4,-1.89,-0.81,-0.42583,1,4.9222,-5.4,-1.89,-0.81
91.143,0.6138,9.4315,2,-63.36,-33.851,-17.079,0.13342,0,0,0.017606,-0.42784,91.143,0.6138,9.4315,2,-5.38,-1.883,-0.807,-0.42784,1,4.9436,-5.38,-1.883,-0.807
91.148,0.61415,9.4788,2,-63.42,-33.872,-17.088,0.13342,0,0,0.017606,-0.42957,91.149,0.61415,9.4788,2,-5.36,-1.876,-0.804,-0.42957,1,4.965,-5.36,-1.876,-0.804
91.154,0.61452,9.5293,2,-63.48,-33.893,-17.097,0.13342,0,0,0.017606,-0.43033,91.154,0.61452,9.5293,2,-5.34,-1.869,-0.801,-0.43033,1,4.9864,-5.34,-1.869,-0.801
91.16,0.61489,9.5802,2,-63.54,-33.914,-17.106,0.13342,0,0,0.017606,-0.43099,91.16,0.61489,9.5802,2,-5.32,-1.862,-0.798,-0.43099,1,5.0078,-5.32,-1.862,-0.798
91.166,0.61527,9.6309,2,-63.6,-33.935,-17.115,0.13342,0,0,0.017606,-0.43168,91.166,0.61527,9.6309,2,-5.3,-1.855,-0.795,-0.43168,1,5.0292,-5.3,-1.855,-0.795
91.171,0.61564,9.6816,2,-63.66,-33.956,-17.124,0.13342,0,0,0.017606,-0.43242,91.172,0.61564,9.6816,2,-5.28,-1.848,-0.792,-0.43242,1,5.0506,-5.28,-1.848,-0.792
91.177,0.61601,9.732,2,-63.72,-33.977,-17.133,0.13342,0,0,0.017606,-0.43322,91.177,0.61601,9.732,2,-5.26,-1.841,-0.789,-0.43322,1,5.072,-5.26,-1.841,-0.789
91.183,0.61638,9.7824,2,-63.78,-33.998,-17.142,0.13342,0,0,0.017606,-0.43406,91.183,0.61638,9.7824,2,-5.24,-1.834,-0.786,-0.43406,1,5.0934,-5.24,-1.834,-0.786
91.188,0.61675,9.8326,2,-63.84,-34.019,-17.151,0.13342,0,0,0.017606,-0.43496,91.189,0.61675,9.8326,2,-5.22,-1.827,-0.783,-0.43496,1,5.1148,-5.22,-1.827,-0.783
91.194,0.61712,9.8827,2,-63.9,-34.04,-17.16,0.13342,0,0,0.017606,-0.43592,91.194,0.61712,9.8827,2,-5.2,-1.82,-0.78,-0.43592,1,5.1362,-5.2,-1.82,-0.78
91.2,0.61749,9.9326,2,-63.96,-34.061,-17.169,0.13342,0,0,0.017606,-0.43694,91.2,0.61749,9.9326,2,-5.18,-1.813,-0.777,-0.43694,1,5.1576,-5.18,-1.813,-0.777
91.205,0.61785,9.9824,2,-64.02,-34.082,-17.178,0.13342,0,0,0.017606,-0.43803,91.206,0.61785,9.9824,2,-5.16,-1.806,-0.774,-0.43803,1,5.179,-5.16,-1.806,-0.774
91.211,0.61822,10.032,2,-64.08,-34.103,-17.187,0.13342,0,0,0.017606,-0.43919,91.211,0.61822,10.032,2,-5.14,-1.799,-0.771,-0.43919,1,5.2004,-5.14,-1.799,-0.771
91.217,0.61858,10.082,2,-64.14,-34.124,-17.196,0.13342,0,0,0.017606,-0.44042,91.217,0.61858,10.082,2,-5.12,-1.792,-0.768,-0.44042,1,5.2218,-5.12,-1.792,-0.768
91.222,0.61895,10.131,2,-64.2,-34.145,-17.205,0.13342,0,0,0.017606,-0.44169,91.222,0.61895,10.131,2,-5.1,-1.785,-0.765,-0.44169,1,5.2432,-5.1,-1.785,-0.765
91.228,0.61931,10.181,2,-64.26,-34.166,-17.214,0.13342,0,0,0.017606,-0.44305,91.228,0.61931,10.181,2,-5.08,-1.778,-0.762,-0.44305,1,5.2646,-5.08,-1.778,-0.762
91.233,0.61967,10.23,2,-64.32,-34.187,-17.223,0.13342,0,0,0.017606,-0.4445,91.233,0.61967,10.23,2,-5.06,-1.771,-0.759,-0.4445,1,5.286,-5.06,-1.771,-0.759
91.239,0.62003,10.279,2,-64.38,-34.208,-17.232,0.13342,0,0,0.017606,-0.44604,91.239,0.62003,10.279,2,-5.04,-1.764,-0.756,-0.44604,1,5.3074,-5.04,-1.764,-0.756
91.244,0.62039,10.329,2,-64.44,-34.229,-17.241,0.13342,0,0,0.017606,-0.44767,91.244,0.62039,10.329,2,-5.02,-1.757,-0.753,-0.44767,1,5.3288,-5.02,-1.757,-0.753
91.25,0.62075,10.377,2,-64.5,-34.25,-17.25,0.13342,0,0,0.017606,-0.4494,91.25,0.62075,10.377,2,-5,-1.75,-0.75,-0.4494,1,5.3502,-5,-1.75,-0.75
91.255,0.62111,10.426,2,-64.56,-34.271,-17.259,0.13342,0,0,0.017606,-0.45124,91.255,0.62111,10.426,2,-4.98,-1.743,-0.747,-0.45124,1,5.3716,-4.98,-1.743,-0.747
91.26,0.62147,10.475,2,-64.62,-34.292,-17.268,0.13342,0,0,0.017606,-0.45319,91.261,0.62147,10.475,2,-4.96,-1.736,-0.744,-0.45319,1,5.393,-4.96,-1.736,-0.744
91.266,0.62183,10.524,2,-64.68,-34.313,-17.277,0.13342,0,0,0.017606,-0.45525,91.266,0.62183,10.524,2,-4.94,-1.729,-0.741,-0.45525,1,5.4144,-4.94,-1.729,-0.741
91.271,0.62218,10.572,2,-64.74,-34.334,-17.286,0.13342,0,0,0.017606,-0.45742,91.272,0.62218,10.572,2,-4.92,-1.722,-0.738,-0.45742,1,5.4358,-4.92,-1.722,-0.738
91.277,0.62254,10.62,2,-64.8,-34.355,-17.295,0.13342,0,0,0.017606,-0.45972,91.277,0.62254,10.62,2,-4.9,-1.715,-0.735,-0.45972,1,5.4572,-4.9,-1.715,-0.735
91.282,0.62289,10.668,2,-64.86,-34.376,-17.304,0.13342,0,0,0.017606,-0.46214,91.282,0.62289,10.668,2,-4.88,-1.708,-0.732,-0.46214,1,5.4786,-4.88,-1.708,-0.732
91.287,0.62325,10.717,2,-64.92,-34.397,-17.313,0.13342,0,0,0.017606,-0.46464,91.288,0.62325,10.717,2,-4.86,-1.701,-0.729,-0.46464,1,5.5,-4.86,-1.701,-0.729
91.293,0.62361,10.765,2,-64.98,-34.418,-17.322,0.13342,0,0,0.017606,-0.46725,91.293,0.62361,10.765,2,-4.84,-1.694,-0.726,-0.46725,1,5.5214,-4.84,-1.694,-0.726
91.298,0.62397,10.813,2,-65.04,-34.439,-17.331,0.13342,0,0,0.017606,-0.47,91.298,0.62397,10.813,2,-4.82,-1.687,-0.723,-0.47,1,5.5428,-4.82,-1.687,-0.723
91.303,0.62432,10.861,2,-65.1,-34.46,-17.34,0.13342,0,0,0.017606,-0.47287,91.304,0.62432,10.861,2,-4.8,-1.68,-0.72,-0.47287,1,5.5642,-4.8,-1.68,-0.72
91.309,0.62468,10.908,2,-65.16,-34.481,-17.349,0.13342,0,0,0.017606,-0.47589,91.309,0.62468,10.908,2,-4.78,-1.673,-0.717,-0.47589,1,5.5856,-4.78,-1.673,-0.717
91.314,0.62503,10.956,2,-65.22,-34.502,-17.358,0.13342,0,0,0.017606,-0.47904,91.314,0.62503,10.956,2,-4.76,-1.666,-0.714,-0.47904,1,5.607,-4.76,-1.666,-0.714
91.319,0.62539,11.003,2,-65.28,-34.523,-17.367,0.13342,0,0,0.017606,-0.48234,91.32,0.62539,11.003,2,-4.74,-1.659,-0.711,-0.48234,1,5.6284,-4.74,-1.659,-0.711
91.325,0.62574,11.051,2,-65.34,-34.544,-17.376,0.13342,0,0,0.017606,-0.48578,91.325,0.62574,11.051,2,-4.72,-1.652,-0.708,-0.48578,1,5.6498,-4.72,-1.652,-0.708
91.33,0.6261,11.098,2,-65.4,-34.565,-17.385,0.13342,0,0,0.017606,-0.48938,91.33,0.6261,11.098,2,-4.7,-1.645,-0.705,-0.48938,1,5.6712,-4.7,-1.645,-0.705
91.335,0.62645,11.145,2,-65.46,-34.586,-17.394,0.13342,0,0,0.017606,-0.49313,91.335,0.62645,11.145,2,-4.68,-1.638,-0.702,-0.49313,1,5.6926,-4.68,-1.638,-0.702
91.34,0.62681,11.192,2,-65.52,-34.607,-17.403,0.13342,0,0,0.017606,-0.49704,91.341,0.62681,11.192,2,-4.66,-1.631,-0.699,-0.49704,1,5.714,-4.66,-1.631,-0.699
91.346,0.62716,11.239,2,-65.58,-34.628,-17.412,0.13342,0,0,0.017606,-0.50091,91.346,0.62716,11.239,2,-4.64,-1.624,-0.696,-0.50091,1,5.7355,-4.64,-1.624,-0.696
91.351,0.62754,11.289,2,-65.64,-34.649,-17.421,0.13342,0,0,0.017606,-0.50339,91.351,0.62754,11.289,2,-4.62,-1.617,-0.693,-0.50339,1,5.7569,-4.62,-1.617,-0.693
91.357,0.62791,11.34,2,-65.7,-34.67,-17.43,0.13342,0,0,0.017606,-0.50495,91.357,0.62791,11.34,2,-4.6,-1.61,-0.69,-0.50495,1,5.7783,-4.6,-1.61,-0.69
91.362,0.62828,11.39,2,-65.76,-34.691,-17.439,0.13342,0,0,0.017606,-0.50661,91.362,0.62828,11.39,2,-4.58,-1.603,-0.687,-0.50661,1,5.7997,-4.58,-1.603,-0.687
91.368,0.62865,11.441,2,-65.82,-34.712,-17.448,0.13342,0,0,0.017606,-0.50835,91.368,0.62865,11.441,2,-4.56,-1.596,-0.684,-0.50835,1,5.8211,-4.56,-1.596,-0.684
91.373,0.62902,11.491,2,-65.88,-34.733,-17.457,0.13342,0,0,0.017606,-0.5102,91.373,0.62902,11.491,2,-4.54,-1.589,-0.681,-0.5102,1,5.8425,-4.54,-1.589,-0.681
91.379,0.62939,11.541,2,-65.94,-34.754,-17.466,0.13342,0,0,0.017606,-0.51214,91.379,0.62939,11.541,2,-4.52,-1.582,-0.678,-0.51214,1,5.8639,-4.52,-1.582,-0.678
91.384,0.62975,11.59,2,-66,-34.775,-17.475,0.13342,0,0,0.017606,-0.51419,91.384,0.62975,11.59,2,-4.5,-1.575,-0.675,-0.51419,1,5.8853,-4.5,-1.575,-0.675
91.389,0.63012,11.64,2,-66.06,-34.796,-17.484,0.13342,0,0,0.017606,-0.51635,91.39,0.63012,11.64,2,-4.48,-1.568,-0.672,-0.51635,1,5.9067,-4.48,-1.568,-0.672
91.395,0.63049,11.69,2,-66.12,-34.817,-17.493,0.13342,0,0,0.017606,-0.51862,91.395,0.63049,11.69,2,-4.46,-1.561,-0.669,-0.51862,1,5.9281,-4.46,-1.561,-0.669
91.4,0.63085,11.739,2,-66.18,-34.838,-17.502,0.13342,0,0,0.017606,-0.52101,91.4,0.63085,11.739,2,-4.44,-1.554,-0.666,-0.52101,1,5.9495,-4.44,-1.554,-0.666
91.406,0.63121,11.788,2,-66.24,-34.859,-17.511,0.13342,0,0,0.017606,-0.52352,91.406,0.63121,11.788,2,-4.42,-1.547,-0.663,-0.52352,1,5.9709,-4.42,-1.547,-0.663
91.411,0.63158,11.837,2,-66.3,-34.88,-17.52,0.13342,0,0,0.017606,-0.52615,91.411,0.63158,11.837,2,-4.4,-1.54,-0.66,-0.52615,1,5.9923,-4.4,-1.54,-0.66
91.416,0.63194,11.886,2,-66.36,-34.901,-17.529,0.13342,0,0,0.017606,-0.52891,91.416,0.63194,11.886,2,-4.38,-1.533,-0.657,-0.52891,1,6.0137,-4.38,-1.533,-0.657
91.422,0.6323,11.935,2,-66.42,-34.922,-17.538,0.13342,0,0,0.017606,-0.53172,91.422,0.6323,11.935,2,-4.36,-1.526,-0.654,-0.53172,1,6.0351,-4.36,-1.526,-0.654
91.427,0.63267,11.983,2,-66.48,-34.943,-17.547,0.13342,0,0,0.017606,-0.53462,91.427,0.63267,11.983,2,-4.34,-1.519,-0.651,-0.53462,1,6.0565,-4.34,-1.519,-0.651
91.432,0.63303,12.032,2,-66.54,-34.964,-17.556,0.13342,0,0,0.017606,-0.53764,91.432,0.63303,12.032,2,-4.32,-1.512,-0.648,-0.53764,1,6.0779,-4.32,-1.512,-0.648
91.437,0.63339,12.081,2,-66.6,-34.985,-17.565,0.13342,0,0,0.017606,-0.54078,91.438,0.63339,12.081,2,-4.3,-1.505,-0.645,-0.54078,1,6.0993,-4.3,-1.505,-0.645
91.443,0.63376,12.129,2,-66.66,-35.006,-17.574,0.13342,0,0,0.017606,-0.54405,91.443,0.63376,12.129,2,-4.28,-1.498,-0.642,-0.54405,1,6.1207,-4.28,-1.498,-0.642
91.448,0.63412,12.178,2,-66.72,-35.027,-17.583,0.13342,0,0,0.017606,-0.54745,91.448,0.63412,12.178,2,-4.26,-1.491,-0.639,-0.54745,1,6.1421,-4.26,-1.491,-0.639
91.453,0.63448,12.226,2,-66.78,-35.048,-17.592,0.13342,0,0,0.017606,-0.55098,91.453,0.63448,12.226,2,-4.24,-1.484,-0.636,-0.55098,1,6.1635,-4.24,-1.484,-0.636
91.458,0.63484,12.274,2,-66.84,-35.069,-17.601,0.13342,0,0,0.017606,-0.55466,91.459,0.63484,12.274,2,-4.22,-1.477,-0.633,-0.55466,1,6.1849,-4.22,-1.477,-0.633
91.464,0.6352,12.322,2,-66.9,-35.09,-17.61,0.13342,0,0,0.017606,-0.55847,91.464,0.6352,12.322,2,-4.2,-1.47,-0.63,-0.55847,1,6.2063,-4.2,-1.47,-0.63
91.469,0.63555,12.37,2,-66.96,-35.111,-17.619,0.13342,0,0,0.017606,-0.56243,91.469,0.63555,12.37,2,-4.18,-1.463,-0.627,-0.56243,1,6.2277,-4.18,-1.463,-0.627
91.474,0.63592,12.419,2,-67.02,-35.132,-17.628,0.13342,0,0,0.017606,-0.56594,91.474,0.63592,12.419,2,-4.16,-1.456,-0.624,-0.56594,1,6.2491,-4.16,-1.456,-0.624
91.479,0.63629,12.469,2,-67.08,-35.153,-17.637,0.13342,0,0,0.017606,-0.5684,91.48,0.63629,12.469,2,-4.14,-1.449,-0.621,-0.5684,1,6.2705,-4.14,-1.449,-0.621
91.485,0.63666,12.518,2,-67.14,-35.174,-17.646,0.13342,0,0,0.017606,-0.57066,91.485,0.63666,12.518,2,-4.12,-1.442,-0.618,-0.57066,1,6.2919,-4.12,-1.442,-0.618
91.49,0.63703,12.568,2,-67.2,-35.195,-17.655,0.13342,0,0,0.017606,-0.57209,91.49,0.63703,12.568,2,-4.1,-1.435,-0.615,-0.57209,1,6.3133,-4.1,-1.435,-0.615
91.495,0.63739,12.618,2,-67.26,-35.216,-17.664,0.13342,0,0,0.017606,-0.57355,91.496,0.63739,12.618,2,-4.08,-1.428,-0.612,-0.57355,1,6.3347,-4.08,-1.428,-0.612
91.501,0.63776,12.667,2,-67.32,-35.237,-17.673,0.13342,0,0,0.017606,-0.57506,91.501,0.63776,12.667,2,-4.06,-1.421,-0.609,-0.57506,1,6.3561,-4.06,-1.421,-0.609
91.506,0.63813,12.716,2,-67.38,-35.258,-17.682,0.13342,0,0,0.017606,-0.5766,91.506,0.63813,12.716,2,-4.04,-1.414,-0.606,-0.5766,1,6.3775,-4.04,-1.414,-0.606
91.511,0.6385,12.766,2,-67.44,-35.279,-17.691,0.13342,0,0,0.017606,-0.57819,91.512,0.6385,12.766,2,-4.02,-1.407,-0.603,-0.57819,1,6.3989,-4.02,-1.407,-0.603
91.517,0.63886,12.815,2,-67.5,-35.3,-17.7,0.13342,0,0,0.017606,-0.57983,91.517,0.63886,12.815,2,-4,-1.4,-0.6,-0.57983,1,6.4203,-4,-1.4,-0.6
91.522,0.63923,12.864,2,-67.56,-35.321,-17.709,0.13342,0,0,0.017606,-0.58152,91.522,0.63923,12.864,2,-3.98,-1.393,-0.597,-0.58152,1,6.4417,-3.98,-1.393,-0.597
91.527,0.63959,12.912,2,-67.62,-35.342,-17.718,0.13342,0,0,0.017606,-0.58327,91.527,0.63959,12.912,2,-3.96,-1.386,-0.594,-0.58327,1,6.4631,-3.96,-1.386,-0.594
91.532,0.63995,12.961,2,-67.68,-35.363,-17.727,0.13342,0,0,0.017606,-0.58507,91.533,0.63995,12.961,2,-3.94,-1.379,-0.591,-0.58507,1,6.4845,-3.94,-1.379,-0.591
91.538,0.64033,13.011,2,-67.74,-35.384,-17.736,0.13342,0,0,0.017606,-0.58634,91.538,0.64033,13.011,2,-3.92,-1.372,-0.588,-0.58634,1,6.5059,-3.92,-1.372,-0.588
91.543,0.64071,13.062,2,-67.8,-35.405,-17.745,0.13342,0,0,0.017606,-0.58686,91.543,0.64071,13.062,2,-3.9,-1.365,-0.585,-0.58686,1,6.5273,-3.9,-1.365,-0.585
91.549,0.64109,13.113,2,-67.86,-35.426,-17.754,0.13342,0,0,0.017606,-0.58742,91.549,0.64109,13.113,2,-3.88,-1.358,-0.582,-0.58742,1,6.5487,-3.88,-1.358,-0.582
91.554,0.64147,13.164,2,-67.92,-35.447,-17.763,0.13342,0,0,0.017606,-0.58784,91.554,0.64147,13.164,2,-3.86,-1.351,-0.579,-0.58784,1,6.5701,-3.86,-1.351,-0.579
91.559,0.64185,13.214,2,-67.98,-35.468,-17.772,0.13342,0,0,0.017606,-0.58822,91.559,0.64185,13.214,2,-3.84,-1.344,-0.576,-0.58822,1,6.5915,-3.84,-1.344,-0.576
91.565,0.64223,13.265,2,-68.04,-35.489,-17.781,0.13342,0,0,0.017606,-0.58863,91.565,0.64223,13.265,2,-3.82,-1.337,-0.573,-0.58863,1,6.6129,-3.82,-1.337,-0.573
91.57,0.64261,13.316,2,-68.1,-35.51,-17.79,0.13342,0,0,0.017606,-0.58908,91.57,0.64261,13.316,2,-3.8,-1.33,-0.57,-0.58908,1,6.6343,-3.8,-1.33,-0.57
91.575,0.64299,13.366,2,-68.16,-35.531,-17.799,0.13342,0,0,0.017606,-0.58957,91.576,0.64299,13.366,2,-3.78,-1.323,-0.567,-0.58957,1,6.6557,-3.78,-1.323,-0.567
91.581,0.64337,13.417,2,-68.22,-35.552,-17.808,0.13342,0,0,0.017606,-0.59011,91.581,0.64337,13.417,2,-3.76,-1.316,-0.564,-0.59011,1,6.6771,-3.76,-1.316,-0.564
91.586,0.64375,13.467,2,-68.28,-35.573,-17.817,0.13342,0,0,0.017606,-0.5907,91.586,0.64375,13.467,2,-3.74,-1.309,-0.561,-0.5907,1,6.6985,-3.74,-1.309,-0.561
91.591,0.64412,13.517,2,-68.34,-35.594,-17.826,0.13342,0,0,0.017606,-0.59135,91.592,0.64412,13.517,2,-3.72,-1.302,-0.558,-0.59135,1,6.7199,-3.72,-1.302,-0.558
91.597,0.6445,13.567,2,-68.4,-35.615,-17.835,0.13342,0,0,0.017606,-0.59205,91.597,0.6445,13.567,2,-3.7,-1.295,-0.555,-0.59205,1,6.7413,-3.7,-1.295,-0.555
91.602,0.64488,13.617,2,-68.46,-35.636,-17.844,0.13342,0,0,0.017606,-0.59281,91.602,0.64488,13.617,2,-3.68,-1.288,-0.552,-0.59281,1,6.7627,-3.68,-1.288,-0.552
91.607,0.64525,13.667,2,-68.52,-35.657,-17.853,0.13342,0,0,0.017606,-0.59364,91.607,0.64525,13.667,2,-3.66,-1.281,-0.549,-0.59364,1,6.7841,-3.66,-1.281,-0.549
91.613,0.64563,13.717,2,-68.58,-35.678,-17.862,0.13342,0,0,0.017606,-0.59454,91.613,0.64563,13.717,2,-3.64,-1.274,-0.546,-0.59454,1,6.8055,-3.64,-1.274,-0.546
91.618,0.646,13.767,2,-68.64,-35.699,-17.871,0.13342,0,0,0.017606,-0.59552,91.618,0.646,13.767,2,-3.62,-1.267,-0.543,-0.59552,1,6.8269,-3.62,-1.267,-0.543
91.623,0.64638,13.817,2,-68.7,-35.72,-17.88,0.13342,0,0,0.017606,-0.59657,91.623,0.64638,13.817,2,-3.6,-1.26,-0.54,-0.59657,1,6.8483,-3.6,-1.26,-0.54
91.628,0.64676,13.867,2,-68.76,-35.741,-17.889,0.13342,0,0,0.017606,-0.5977,91.628,0.64676,13.867,2,-3.58,-1.253,-0.537,-0.5977,1,6.8697,-3.58,-1.253,-0.537
91.633,0.64713,13.917,2,-68.82,-35.762,-17.898,0.13342,0,0,0.017606,-0.59892,91.634,0.64713,13.917,2,-3.56,-1.246,-0.534,-0.59892,1,6.8911,-3.56,-1.246,-0.534
91.639,0.6475,13.967,2,-68.88,-35.783,-17.907,0.13342,0,0,0.017606,-0.60023,91.639,0.6475,13.967,2,-3.54,-1.239,-0.531,-0.60023,1,6.9125,-3.54,-1.239,-0.531
91.644,0.64788,14.017,2,-68.94,-35.804,-17.916,0.13342,0,0,0.017606,-0.60164,91.644,0.64788,14.017,2,-3.52,-1.232,-0.528,-0.60164,1,6.9339,-3.52,-1.232,-0.528
91.649,0.64825,14.067,2,-69,-35.825,-17.925,0.13342,0,0,0.017606,-0.60314,91.649,0.64825,14.067,2,-3.5,-1.225,-0.525,-0.60314,1,6.9553,-3.5,-1.225,-0.525
91.654,0.64862,14.116,2,-69.06,-35.846,-17.934,0.13342,0,0,0.017606,-0.60475,91.654,0.64862,14.116,2,-3.48,-1.218,-0.522,-0.60475,1,6.9767,-3.48,-1.218,-0.522
91.659,0.64898,14.165,2,-69.12,-35.867,-17.943,0.13342,0,0,0.017606,-0.60646,91.66,0.64898,14.165,2,-3.46,-1.211,-0.519,-0.60646,1,6.9981,-3.46,-1.211,-0.519
91.664,0.64935,14.215,2,-69.18,-35.888,-17.952,0.13342,0,0,0.017606,-0.60828,91.665,0.64935,14.215,2,-3.44,-1.204,-0.516,-0.60828,1,7.0195,-3.44,-1.204,-0.516
91.67,0.64972,14.264,2,-69.24,-35.909,-17.961,0.13342,0,0,0.017606,-0.61022,91.67,0.64972,14.264,2,-3.42,-1.197,-0.513,-0.61022,1,7.0409,-3.42,-1.197,-0.513
91.675,0.65009,14.313,2,-69.3,-35.93,-17.97,0.13342,0,0,0.017606,-0.61228,91.675,0.65009,14.313,2,-3.4,-1.19,-0.51,-0.61228,1,7.0623,-3.4,-1.19,-0.51
91.68,0.65045,14.362,2,-69.36,-35.951,-17.979,0.13342,0,0,0.017606,-0.61446,91.68,0.65045,14.362,2,-3.38,-1.183,-0.507,-0.61446,1,7.0837,-3.38,-1.183,-0.507
91.685,0.65082,14.411,2,-69.42,-35.972,-17.988,0.13342,0,0,0.017606,-0.61656,91.685,0.65082,14.411,2,-3.36,-1.176,-0.504,-0.61656,1,7.1051,-3.36,-1.176,-0.504
91.69,0.65118,14.459,2,-69.48,-35.993,-17.997,0.13342,0,0,0.017606,-0.61869,91.69,0.65118,14.459,2,-3.34,-1.169,-0.501,-0.61869,1,7.1265,-3.34,-1.169,-0.501
91.695,0.65155,14.508,2,-69.54,-36.014,-18.006,0.13342,0,0,0.017606,-0.62092,91.695,0.65155,14.508,2,-3.32,-1.162,-0.498,-0.62092,1,7.1479,-3.32,-1.162,-0.498
91.7,0.65192,14.556,2,-69.6,-36.035,-18.015,0.13342,0,0,0.017606,-0.62325,91.7,0.65192,14.556,2,-3.3,-1.155,-0.495,-0.62325,1,7.1693,-3.3,-1.155,-0.495
91.705,0.65228,14.605,2,-69.66,-36.056,-18.024,0.13342,0,0,0.017606,-0.62569,91.705,0.65228,14.605,2,-3.28,-1.148,-0.492,-0.62569,1,7.1907,-3.28,-1.148,-0.492
91.71,0.65265,14.653,2,-69.72,-36.077,-18.033,0.13342,0,0,0.017606,-0.62824,91.71,0.65265,14.653,2,-3.26,-1.141,-0.489,-0.62824,1,7.2121,-3.26,-1.141,-0.489
91.715,0.65302,14.701,2,-69.78,-36.098,-18.042,0.13342,0,0,0.017606,-0.63089,91.715,0.65302,14.701,2,-3.24,-1.134,-0.486,-0.63089,1,7.2335,-3.24,-1.134,-0.486
91.72,0.65338,14.749,2,-69.84,-36.119,-18.051,0.13342,0,0,0.017606,-0.63366,91.72,0.65338,14.749,2,-3.22,-1.127,-0.483,-0.63366,1,7.2549,-3.22,-1.127,-0.483
91.725,0.65376,14.799,2,-69.9,-36.14,-18.06,0.13342,0,0,0.017606,-0.63585,91.725,0.65376,14.799,2,-3.2,-1.12,-0.48,-0.63585,1,7.2763,-3.2,-1.12,-0.48
91.731,0.65414,14.848,2,-69.96,-36.161,-18.069,0.13342,0,0,0.017606,-0.63782,91.731,0.65414,14.848,2,-3.18,-1.113,-0.477,-0.63782,1,7.2977,-3.18,-1.113,-0.477
91.736,0.65452,14.898,2,-70.02,-36.182,-18.078,0.13342,0,0,0.017606,-0.63985,91.736,0.65452,14.898,2,-3.16,-1.106,-0.474,-0.63985,1,7.3191,-3.16,-1.106,-0.474
91.741,0.6549,14.948,2,-70.08,-36.203,-18.087,0.13342,0,0,0.017606,-0.64194,91.741,0.6549,14.948,2,-3.14,-1.099,-0.471,-0.64194,1,7.3405,-3.14,-1.099,-0.471
91.746,0.65528,14.998,2,-70.14,-36.224,-18.096,0.13342,0,0,0.017606,-0.64392,91.746,0.65528,14.998,2,-3.12,-1.092,-0.468,-0.64392,1,7.3619,-3.12,-1.092,-0.468
91.751,0.65566,15.048,2,-70.2,-36.245,-18.105,0.13342,0,0,0.017606,-0.64546,91.751,0.65566,15.048,2,-3.1,-1.085,-0.465,-0.64546,1,7.3833,-3.1,-1.085,-0.465
91.756,0.65603,15.099,2,-70.26,-36.266,-18.114,0.13342,0,0,0.017606,-0.64707,91.756,0.65603,15.099,2,-3.08,-1.078,-0.462,-0.64707,1,7.4047,-3.08,-1.078,-0.462
91.761,0.65641,15.149,2,-70.32,-36.287,-18.123,0.13342,0,0,0.017606,-0.64878,91.761,0.65641,15.149,2,-3.06,-1.071,-0.459,-0.64878,1,7.4261,-3.06,-1.071,-0.459
91.766,0.65679,15.198,2,-70.38,-36.308,-18.132,0.13342,0,0,0.017606,-0.65059,91.767,0.65679,15.198,2,-3.04,-1.064,-0.456,-0.65059,1,7.4475,-3.04,-1.064,-0.456
91.771,0.65716,15.248,2,-70.44,-36.329,-18.141,0.13342,0,0,0.017606,-0.65249,91.772,0.65716,15.248,2,-3.02,-1.057,-0.453,-0.65249,1,7.4689,-3.02,-1.057,-0.453
91.777,0.65754,15.298,2,-70.5,-36.35,-18.15,0.13342,0,0,0.017606,-0.6545,91.777,0.65754,15.298,2,-3,-1.05,-0.45,-0.6545,1,7.4903,-3,-1.05,-0.45
91.782,0.65791,15.348,2,-70.56,-36.371,-18.159,0.13342,0,0,0.017606,-0.65661,91.782,0.65791,15.348,2,-2.98,-1.043,-0.447,-0.65661,1,7.5117,-2.98,-1.043,-0.447
91.787,0.65829,15.397,2,-70.62,-36.392,-18.168,0.13342,0,0,0.017606,-0.65884,91.787,0.65829,15.397,2,-2.96,-1.036,-0.444,-0.65884,1,7.5331,-2.96,-1.036,-0.444
91.792,0.65866,15.446,2,-70.68,-36.413,-18.177,0.13342,0,0,0.017606,-0.66118,91.792,0.65866,15.446,2,-2.94,-1.029,-0.441,-0.66118,1,7.5545,-2.94,-1.029,-0.441
91.797,0.65903,15.495,2,-70.74,-36.434,-18.186,0.13342,0,0,0.017606,-0.66364,91.797,0.65903,15.495,2,-2.92,-1.022,-0.438,-0.66364,1,7.5759,-2.92,-1.022,-0.438
91.802,0.65941,15.545,2,-70.8,-36.455,-18.195,0.13342,0,0,0.017606,-0.66622,91.802,0.65941,15.545,2,-2.9,-1.015,-0.435,-0.66622,1,7.5973,-2.9,-1.015,-0.435
91.807,0.65978,15.594,2,-70.86,-36.476,-18.204,0.13342,0,0,0.017606,-0.66893,91.807,0.65978,15.594,2,-2.88,-1.008,-0.432,-0.66893,1,7.6187,-2.88,-1.008,-0.432
91.812,0.66015,15.642,2,-70.92,-36.497,-18.213,0.13342,0,0,0.017606,-0.67178,91.812,0.66015,15.642,2,-2.86,-1.001,-0.429,-0.67178,1,7.6401,-2.86,-1.001,-0.429
91.817,0.66053,15.691,2,-70.98,-36.518,-18.222,0.13342,0,0,0.017606,-0.67475,91.817,0.66053,15.691,2,-2.84,-0.994,-0.426,-0.67475,1,7.6615,-2.84,-0.994,-0.426
91.822,0.6609,15.74,2,-71.04,-36.539,-18.231,0.13342,0,0,0.017606,-0.67787,91.822,0.6609,15.74,2,-2.82,-0.987,-0.423,-0.67787,1,7.6829,-2.82,-0.987,-0.423
91.827,0.66127,15.788,2,-71.1,-36.56,-18.24,0.13342,0,0,0.017606,-0.68113,91.827,0.66127,15.788,2,-2.8,-0.98,-0.42,-0.68113,1,7.7043,-2.8,-0.98,-0.42
91.832,0.66164,15.837,2,-71.16,-36.581,-18.249,0.13342,0,0,0.017606,-0.68454,91.832,0.66164,15.837,2,-2.78,-0.973,-0.417,-0.68454,1,7.7257,-2.78,-0.973,-0.417
91.836,0.66201,15.885,2,-71.22,-36.602,-18.258,0.13342,0,0,0.017606,-0.6881,91.837,0.66201,15.885,2,-2.76,-0.966,-0.414,-0.6881,1,7.7471,-2.76,-0.966,-0.414
91.841,0.66238,15.934,2,-71.28,-36.623,-18.267,0.13342,0,0,0.017606,-0.69181,91.842,0.66238,15.934,2,-2.74,-0.959,-0.411,-0.69181,1,7.7685,-2.74,-0.959,-0.411
91.846,0.66275,15.982,2,-71.34,-36.644,-18.276,0.13342,0,0,0.017606,-0.69569,91.846,0.66275,15.982,2,-2.72,-0.952,-0.408,-0.69569,1,7.7899,-2.72,-0.952,-0.408
91.851,0.66312,16.03,2,-71.4,-36.665,-18.285,0.13342,0,0,0.017606,-0.69973,91.851,0.66312,16.03,2,-2.7,-0.945,-0.405,-0.69973,1,7.8113,-2.7,-0.945,-0.405
91.856,0.66349,16.078,2,-71.46,-36.686,-18.294,0.13342,0,0,0.017606,-0.70393,91.856,0.66349,16.078,2,-2.68,-0.938,-0.402,-0.70393,1,7.8327,-2.68,-0.938,-0.402
91.861,0.66385,16.126,2,-71.52,-36.707,-18.303,0.13342,0,0,0.017606,-0.70831,91.861,0.66385,16.126,2,-2.66,-0.931,-0.399,-0.70831,1,7.8541,-2.66,-0.931,-0.399
91.866,0.66422,16.174,2,-71.58,-36.728,-18.312,0.13342,0,0,0.017606,-0.71287,91.866,0.66422,16.174,2,-2.64,-0.924,-0.396,-0.71287,1,7.8755,-2.64,-0.924,-0.396
91.871,0.66458,16.221,2,-71.64,-36.749,-18.321,0.13342,0,0,0.017606,-0.71741,91.871,0.66458,16.221,2,-2.62,-0.917,-0.393,-0.71741,1,7.8969,-2.62,-0.917,-0.393
91.875,0.66495,16.269,2,-71.7,-36.77,-18.33,0.13342,0,0,0.017606,-0.72151,91.876,0.66495,16.269,2,-2.6,-0.91,-0.39,-0.72151,1,7.9183,-2.6,-0.91,-0.39
91.88,0.66531,16.316,2,-71.76,-36.791,-18.339,0.13342,0,0,0.017606,-0.72572,91.88,0.66531,16.316,2,-2.58,-0.903,-0.387,-0.72572,1,7.9397,-2.58,-0.903,-0.387
91.885,0.66568,16.364,2,-71.82,-36.812,-18.348,0.13342,0,0,0.017606,-0.73005,91.885,0.66568,16.364,2,-2.56,-0.896,-0.384,-0.73005,1,7.9611,-2.56,-0.896,-0.384
91.89,0.66605,16.411,2,-71.88,-36.833,-18.357,0.13342,0,0,0.017606,-0.73449,91.89,0.66605,16.411,2,-2.54,-0.889,-0.381,-0.73449,1,7.9825,-2.54,-0.889,-0.381
91.895,0.66641,16.458,2,-71.94,-36.854,-18.366,0.13342,0,0,0.017606,-0.73906,91.895,0.66641,16.458,2,-2.52,-0.882,-0.378,-0.73906,1,8.0039,-2.52,-0.882,-0.378
91.9,0.66678,16.505,2,-72,-36.875,-18.375,0.13342,0,0,0.017606,-0.74375,91.9,0.66678,16.505,2,-2.5,-0.875,-0.375,-0.74375,1,8.0254,-2.5,-0.875,-0.375
91.905,0.66717,16.555,2,-72.06,-36.896,-18.384,0.13342,0,0,0.017606,-0.74475,91.905,0.66717,16.555,2,-2.48,-0.868,-0.372,-0.74475,1,8.0468,-2.48,-0.868,-0.372
91.91,0.66756,16.605,2,-72.12,-36.917,-18.393,0.13342,0,0,0.017606,-0.74576,91.91,0.66756,16.605,2,-2.46,-0.861,-0.369,-0.74576,1,8.0682,-2.46,-0.861,-0.369
91.915,0.66795,16.656,2,-72.18,-36.938,-18.402,0.13342,0,0,0.017606,-0.74678,91.915,0.66795,16.656,2,-2.44,-0.854,-0.366,-0.74678,1,8.0896,-2.44,-0.854,-0.366
91.92,0.66833,16.706,2,-72.24,-36.959,-18.411,0.13342,0,0,0.017606,-0.74781,91.92,0.66833,16.706,2,-2.42,-0.847,-0.363,-0.74781,1,8.111,-2.42,-0.847,-0.363
91.925,0.66872,16.756,2,-72.3,-36.98,-18.42,0.13342,0,0,0.017606,-0.74884,91.925,0.66872,16.756,2,-2.4,-0.84,-0.36,-0.74884,1,8.1324,-2.4,-0.84,-0.36
91.93,0.66911,16.806,2,-72.36,-37.001,-18.429,0.13342,0,0,0.017606,-0.7499,91.93,0.66911,16.806,2,-2.38,-0.833,-0.357,-0.7499,1,8.1538,-2.38,-0.833,-0.357
91.935,0.66949,16.856,2,-72.42,-37.022,-18.438,0.13342,0,0,0.017606,-0.75023,91.935,0.66949,16.856,2,-2.36,-0.826,-0.354,-0.75023,1,8.1752,-2.36,-0.826,-0.354
91.94,0.66988,16.906,2,-72.48,-37.043,-18.447,0.13342,0,0,0.017606,-0.75034,91.94,0.66988,16.906,2,-2.34,-0.819,-0.351,-0.75034,1,8.1966,-2.34,-0.819,-0.351
91.945,0.67026,16.957,2,-72.54,-37.064,-18.456,0.13342,0,0,0.017606,-0.75049,91.945,0.67026,16.957,2,-2.32,-0.812,-0.348,-0.75049,1,8.218,-2.32,-0.812,-0.348
91.95,0.67065,17.007,2,-72.6,-37.085,-18.465,0.13342,0,0,0.017606,-0.75067,91.95,0.67065,17.007,2,-2.3,-0.805,-0.345,-0.75067,1,8.2394,-2.3,-0.805,-0.345
91.955,0.67103,17.058,2,-72.66,-37.106,-18.474,0.13342,0,0,0.017606,-0.75089,91.955,0.67103,17.058,2,-2.28,-0.798,-0.342,-0.75089,1,8.2608,-2.28,-0.798,-0.342
91.96,0.67141,17.108,2,-72.72,-37.127,-18.483,0.13342,0,0,0.017606,-0.75116,91.96,0.67141,17.108,2,-2.26,-0.791,-0.339,-0.75116,1,8.2822,-2.26,-0.791,-0.339
91.965,0.6718,17.158,2,-72.78,-37.148,-18.492,0.13342,0,0,0.017606,-0.75148,91.965,0.6718,17.158,2,-2.24,-0.784,-0.336,-0.75148,1,8.3036,-2.24,-0.784,-0.336
91.97,0.67218,17.208,2,-72.84,-37.169,-18.501,0.13342,0,0,0.017606,-0.75184,91.97,0.67218,17.208,2,-2.22,-0.777,-0.333,-0.75184,1,8.325,-2.22,-0.777,-0.333
91.975,0.67256,17.258,2,-72.9,-37.19,-18.51,0.13342,0,0,0.017606,-0.75227,91.975,0.67256,17.258,2,-2.2,-0.77,-0.33,-0.75227,1,8.3464,-2.2,-0.77,-0.33
91.98,0.67294,17.308,2,-72.96,-37.211,-18.519,0.13342,0,0,0.017606,-0.75275,91.98,0.67294,17.308,2,-2.18,-0.763,-0.327,-0.75275,1,8.3678,-2.18,-0.763,-0.327
91.984,0.67332,17.358,2,-73.02,-37.232,-18.528,0.13342,0,0,0.017606,-0.7533,91.985,0.67332,17.358,2,-2.16,-0.756,-0.324,-0.7533,1,8.3892,-2.16,-0.756,-0.324
91.989,0.6737,17.408,2,-73.08,-37.253,-18.537,0.13342,0,0,0.017606,-0.75392,91.99,0.6737,17.408,2,-2.14,-0.749,-0.321,-0.75392,1,8.4106,-2.14,-0.749,-0.321
91.994,0.67408,17.457,2,-73.14,-37.274,-18.546,0.13342,0,0,0.017606,-0.75461,91.994,0.67408,17.457,2,-2.12,-0.742,-0.318,-0.75461,1,8.432,-2.12,-0.742,-0.318
91.999,0.67446,17.507,2,-73.2,-37.295,-18.555,0.13342,0,0,0.017606,-0.75538,91.999,0.67446,17.507,2,-2.1,-0.735,-0.315,-0.75538,1,8.4534,-2.1,-0.735,-0.315
92.004,0.67484,17.556,2,-73.26,-37.316,-18.564,0.13342,0,0,0.017606,-0.75622,92.004,0.67484,17.556,2,-2.08,-0.728,-0.312,-0.75622,1,8.4748,-2.08,-0.728,-0.312
92.009,0.67523,17.606,2,-73.32,-37.337,-18.573,0.13342,0,0,0.017606,-0.75716,92.009,0.67523,17.606,2,-2.06,-0.721,-0.309,-0.75716,1,8.4962,-2.06,-0.721,-0.309
92.014,0.67561,17.655,2,-73.38,-37.358,-18.582,0.13342,0,0,0.017606,-0.75818,92.014,0.67561,17.655,2,-2.04,-0.714,-0.306,-0.75818,1,8.5176,-2.04,-0.714,-0.306
92.019,0.67599,17.704,2,-73.44,-37.379,-18.591,0.13342,0,0,0.017606,-0.75929,92.019,0.67599,17.704,2,-2.02,-0.707,-0.303,-0.75929,1,8.539,-2.02,-0.707,-0.303
92.023,0.67637,17.753,2,-73.5,-37.4,-18.6,0.13342,0,0,0.017606,-0.7605,92.024,0.67637,17.753,2,-2,-0.7,-0.3,-0.7605,1,8.5604,-2,-0.7,-0.3
92.028,0.67675,17.802,2,-73.56,-37.421,-18.609,0.13342,0,0,0.017606,-0.76181,92.028,0.67675,17.802,2,-1.98,-0.693,-0.297,-0.76181,1,8.5818,-1.98,-0.693,-0.297
92.033,0.67713,17.85,2,-73.62,-37.442,-18.618,0.13342,0,0,0.017606,-0.76323,92.033,0.67713,17.85,2,-1.96,-0.686,-0.294,-0.76323,1,8.6032,-1.96,-0.686,-0.294
92.038,0.67751,17.899,2,-73.68,-37.463,-18.627,0.13342,0,0,0.017606,-0.76475,92.038,0.67751,17.899,2,-1.94,-0.679,-0.291,-0.76475,1,8.6246,-1.94,-0.679,-0.291
92.043,0.67788,17.947,2,-73.74,-37.484,-18.636,0.13342,0,0,0.017606,-0.76639,92.043,0.67788,17.947,2,-1.92,-0.672,-0.288,-0.76639,1,8.646,-1.92,-0.672,-0.288
92.047,0.67826,17.995,2,-73.8,-37.505,-18.645,0.13342,0,0,0.017606,-0.76814,92.048,0.67826,17.995,2,-1.9,-0.665,-0.285,-0.76814,1,8.6674,-1.9,-0.665,-0.285
92.052,0.67864,18.043,2,-73.86,-37.526,-18.654,0.13342,0,0,0.017606,-0.77002,92.052,0.67864,18.043,2,-1.88,-0.658,-0.282,-0.77002,1,8.6888,-1.88,-0.658,-0.282
92.057,0.67902,18.092,2,-73.92,-37.547,-18.663,0.13342,0,0,0.017606,-0.77169,92.057,0.67902,18.092,2,-1.86,-0.651,-0.279,-0.77169,1,8.7102,-1.86,-0.651,-0.279
92.062,0.67939,18.141,2,-73.98,-37.568,-18.672,0.13342,0,0,0.017606,-0.77333,92.062,0.67939,18.141,2,-1.84,-0.644,-0.276,-0.77333,1,8.7316,-1.84,-0.644,-0.276
92.067,0.67977,18.189,2,-74.04,-37.589,-18.681,0.13342,0,0,0.017606,-0.77504,92.067,0.67977,18.189,2,-1.82,-0.637,-0.273,-0.77504,1,8.753,-1.82,-0.637,-0.273
92.071,0.68015,18.238,2,-74.1,-37.61,-18.69,0.13342,0,0,0.017606,-0.77683,92.071,0.68015,18.238,2,-1.8,-0.63,-0.27,-0.77683,1,8.7744,-1.8,-0.63,-0.27
92.076,0.68053,18.286,2,-74.16,-37.631,-18.699,0.13342,0,0,0.017606,-0.77849,92.076,0.68053,18.286,2,-1.78,-0.623,-0.267,-0.77849,1,8.7958,-1.78,-0.623,-0.267
92.081,0.68091,18.336,2,-74.22,-37.652,-18.708,0.13342,0,0,0.017606,-0.77969,92.081,0.68091,18.336,2,-1.76,-0.616,-0.264,-0.77969,1,8.8172,-1.76,-0.616,-0.264
92.086,0.6813,18.386,2,-74.28,-37.673,-18.717,0.13342,0,0,0.017606,-0.78095,92.086,0.6813,18.386,2,-1.74,-0.609,-0.261,-0.78095,1,8.8386,-1.74,-0.609,-0.261
92.09,0.68169,18.436,2,-74.34,-37.694,-18.726,0.13342,0,0,0.017606,-0.78227,92.091,0.68169,18.436,2,-1.72,-0.602,-0.258,-0.78227,1,8.86,-1.72,-0.602,-0.258
92.095,0.68207,18.486,2,-74.4,-37.715,-18.735,0.13342,0,0,0.017606,-0.78365,92.095,0.68207,18.486,2,-1.7,-0.595,-0.255,-0.78365,1,8.8814,-1.7,-0.595,-0.255
92.1,0.68246,18.536,2,-74.46,-37.736,-18.744,0.13342,0,0,0.017606,-0.78509,92.1,0.68246,18.536,2,-1.68,-0.588,-0.252,-0.78509,1,8.9028,-1.68,-0.588,-0.252
92.105,0.68284,18.585,2,-74.52,-37.757,-18.753,0.13342,0,0,0.017606,-0.7866,92.105,0.68284,18.585,2,-1.66,-0.581,-0.249,-0.7866,1,8.9242,-1.66,-0.581,-0.249
92.11,0.68323,18.635,2,-74.58,-37.778,-18.762,0.13342,0,0,0.017606,-0.78817,92.11,0.68323,18.635,2,-1.64,-0.574,-0.246,-0.78817,1,8.9456,-1.64,-0.574,-0.246
92.114,0.68361,18.684,2,-74.64,-37.799,-18.771,0.13342,0,0,0.017606,-0.78974,92.115,0.68361,18.684,2,-1.62,-0.567,-0.243,-0.78974,1,8.967,-1.62,-0.567,-0.243
92.119,0.684,18.734,2,-74.7,-37.82,-18.78,0.13342,0,0,0.017606,-0.79118,92.119,0.684,18.734,2,-1.6,-0.56,-0.24,-0.79118,1,8.9884,-1.6,-0.56,-0.24
92.124,0.68438,18.783,2,-74.76,-37.841,-18.789,0.13342,0,0,0.017606,-0.7927,92.124,0.68438,18.783,2,-1.58,-0.553,-0.237,-0.7927,1,9.0098,-1.58,-0.553,-0.237
92.129,0.68476,18.832,2,-74.82,-37.862,-18.798,0.13342,0,0,0.017606,-0.79431,92.129,0.68476,18.832,2,-1.56,-0.546,-0.234,-0.79431,1,9.0312,-1.56,-0.546,-0.234
92.134,0.68514,18.881,2,-74.88,-37.883,-18.807,0.13342,0,0,0.017606,-0.79601,92.134,0.68514,18.881,2,-1.54,-0.539,-0.231,-0.79601,1,9.0526,-1.54,-0.539,-0.231
92.138,0.68553,18.93,2,-74.94,-37.904,-18.816,0.13342,0,0,0.017606,-0.79781,92.138,0.68553,18.93,2,-1.52,-0.532,-0.228,-0.79781,1,9.074,-1.52,-0.532,-0.228
92.143,0.68591,18.978,2,-75,-37.925,-18.825,0.13342,0,0,0.017606,-0.79971,92.143,0.68591,18.978,2,-1.5,-0.525,-0.225,-0.79971,1,9.0954,-1.5,-0.525,-0.225
92.148,0.68629,19.027,2,-75.06,-37.946,-18.834,0.13342,0,0,0.017606,-0.80172,92.148,0.68629,19.027,2,-1.48,-0.518,-0.222,-0.80172,1,9.1168,-1.48,-0.518,-0.222
92.152,0.68667,19.076,2,-75.12,-37.967,-18.843,0.13342,0,0,0.017606,-0.80384,92.153,0.68667,19.076,2,-1.46,-0.511,-0.219,-0.80384,1,9.1382,-1.46,-0.511,-0.219
92.157,0.68705,19.124,2,-75.18,-37.988,-18.852,0.13342,0,0,0.017606,-0.80607,92.157,0.68705,19.124,2,-1.44,-0.504,-0.216,-0.80607,1,9.1596,-1.44,-0.504,-0.216
92.162,0.68743,19.172,2,-75.24,-38.009,-18.861,0.13342,0,0,0.017606,-0.80842,92.162,0.68743,19.172,2,-1.42,-0.497,-0.213,-0.80842,1,9.181,-1.42,-0.497,-0.213
92.166,0.68781,19.221,2,-75.3,-38.03,-18.87,0.13342,0,0,0.017606,-0.81089,92.167,0.68781,19.221,2,-1.4,-0.49,-0.21,-0.81089,1,9.2024,-1.4,-0.49,-0.21
92.171,0.68819,19.269,2,-75.36,-38.051,-18.879,0.13342,0,0,0.017606,-0.81349,92.171,0.68819,19.269,2,-1.38,-0.483,-0.207,-0.81349,1,9.2238,-1.38,-0.483,-0.207
92.176,0.68857,19.317,2,-75.42,-38.072,-18.888,0.13342,0,0,0.017606,-0.81621,92.176,0.68857,19.317,2,-1.36,-0.476,-0.204,-0.81621,1,9.2452,-1.36,-0.476,-0.204
92.18,0.68895,19.366,2,-75.48,-38.093,-18.897,0.13342,0,0,0.017606,-0.81907,92.181,0.68895,19.366,2,-1.34,-0.469,-0.201,-0.81907,1,9.2666,-1.34,-0.469,-0.201
92.185,0.68933,19.414,2,-75.54,-38.114,-18.906,0.13342,0,0,0.017606,-0.82207,92.185,0.68933,19.414,2,-1.32,-0.462,-0.198,-0.82207,1,9.288,-1.32,-0.462,-0.198
92.19,0.68971,19.462,2,-75.6,-38.135,-18.915,0.13342,0,0,0.017606,-0.82521,92.19,0.68971,19.462,2,-1.3,-0.455,-0.195,-0.82521,1,9.3094,-1.3,-0.455,-0.195
92.194,0.69009,19.511,2,-75.66,-38.156,-18.924,0.13342,0,0,0.017606,-0.82849,92.195,0.69009,19.511,2,-1.28,-0.448,-0.192,-0.82849,1,9.3308,-1.28,-0.448,-0.192
92.199,0.69047,19.559,2,-75.72,-38.177,-18.933,0.13342,0,0,0.017606,-0.83193,92.199,0.69047,19.559,2,-1.26,-0.441,-0.189,-0.83193,1,9.3522,-1.26,-0.441,-0.189
92.204,0.69085,19.607,2,-75.78,-38.198,-18.942,0.13342,0,0,0.017606,-0.83552,92.204,0.69085,19.607,2,-1.24,-0.434,-0.186,-0.83552,1,9.3736,-1.24,-0.434,-0.186
92.208,0.69122,19.655,2,-75.84,-38.219,-18.951,0.13342,0,0,0.017606,-0.83927,92.208,0.69122,19.655,2,-1.22,-0.427,-0.183,-0.83927,1,9.395,-1.22,-0.427,-0.183
92.213,0.6916,19.703,2,-75.9,-38.24,-18.96,0.13342,0,0,0.017606,-0.84318,92.213,0.6916,19.703,2,-1.2,-0.42,-0.18,-0.84318,1,9.4164,-1.2,-0.42,-0.18
92.217,0.69198,19.752,2,-75.96,-38.261,-18.969,0.13342,0,0,0.017606,-0.84725,92.218,0.69198,19.752,2,-1.18,-0.413,-0.177,-0.84725,1,9.4378,-1.18,-0.413,-0.177
92.222,0.69235,19.8,2,-76.02,-38.282,-18.978,0.13342,0,0,0.017606,-0.8515,92.222,0.69235,19.8,2,-1.16,-0.406,-0.174,-0.8515,1,9.4592,-1.16,-0.406,-0.174
92.227,0.69273,19.847,2,-76.08,-38.303,-18.987,0.13342,0,0,0.017606,-0.85592,92.227,0.69273,19.847,2,-1.14,-0.399,-0.171,-0.85592,1,9.4806,-1.14,-0.399,-0.171
92.231,0.6931,19.895,2,-76.14,-38.324,-18.996,0.13342,0,0,0.017606,-0.86021,92.231,0.6931,19.895,2,-1.12,-0.392,-0.168,-0.86021,1,9.502,-1.12,-0.392,-0.168
92.236,0.69348,19.943,2,-76.2,-38.345,-19.005,0.13342,0,0,0.017606,-0.86371,92.236,0.69348,19.943,2,-1.1,-0.385,-0.165,-0.86371,1,9.5234,-1.1,-0.385,-0.165
92.24,0.69386,19.991,2,-76.26,-38.366,-19.014,0.13342,0,0,0.017606,-0.86729,92.24,0.69386,19.991,2,-1.08,-0.378,-0.162,-0.86729,1,9.5448,-1.08,-0.378,-0.162
92.245,0.69425,20.039,2,-76.32,-38.387,-19.023,0.13342,0,0,0.017606,-0.87007,92.245,0.69425,20.039,2,-1.06,-0.371,-0.159,-0.87007,1,9.5662,-1.06,-0.371,-0.159
92.25,0.69464,20.088,2,-76.38,-38.408,-19.032,0.13342,0,0,0.017606,-0.8723,92.25,0.69464,20.088,2,-1.04,-0.364,-0.156,-0.8723,1,9.5876,-1.04,-0.364,-0.156
92.254,0.69503,20.137,2,-76.44,-38.429,-19.041,0.13342,0,0,0.017606,-0.87463,92.254,0.69503,20.137,2,-1.02,-0.357,-0.153,-0.87463,1,9.609,-1.02,-0.357,-0.153
92.259,0.69541,20.186,2,-76.5,-38.45,-19.05,0.13342,0,0,0.017606,-0.87704,92.259,0.69541,20.186,2,-1,-0.35,-0.15,-0.87704,1,9.6304,-1,-0.35,-0.15
92.264,0.6958,20.235,2,-76.56,-38.471,-19.059,0.13342,0,0,0.017606,-0.87956,92.264,0.6958,20.235,2,-0.98,-0.343,-0.147,-0.87956,1,9.6518,-0.98,-0.343,-0.147
92.268,0.69619,20.283,2,-76.62,-38.492,-19.068,0.13342,0,0,0.017606,-0.88219,92.268,0.69619,20.283,2,-0.96,-0.336,-0.144,-0.88219,1,9.6732,-0.96,-0.336,-0.144
92.273,0.69658,20.332,2,-76.68,-38.513,-19.077,0.13342,0,0,0.017606,-0.88491,92.273,0.69658,20.332,2,-0.94,-0.329,-0.141,-0.88491,1,9.6946,-0.94,-0.329,-0.141
92.277,0.69696,20.38,2,-76.74,-38.534,-19.086,0.13342,0,0,0.017606,-0.88775,92.277,0.69696,20.38,2,-0.92,-0.322,-0.138,-0.88775,1,9.716,-0.92,-0.322,-0.138
92.282,0.69735,20.429,2,-76.8,-38.555,-19.095,0.13342,0,0,0.017606,-0.8907,92.282,0.69735,20.429,2,-0.9,-0.315,-0.135,-0.8907,1,9.7374,-0.9,-0.315,-0.135
92.287,0.69773,20.477,2,-76.86,-38.576,-19.104,0.13342,0,0,0.017606,-0.89377,92.287,0.69773,20.477,2,-0.88,-0.308,-0.132,-0.89377,1,9.7588,-0.88,-0.308,-0.132
92.291,0.69812,20.525,2,-76.92,-38.597,-19.113,0.13342,0,0,0.017606,-0.89637,92.291,0.69812,20.525,2,-0.86,-0.301,-0.129,-0.89637,1,9.7802,-0.86,-0.301,-0.129
92.296,0.69851,20.573,2,-76.98,-38.618,-19.122,0.13342,0,0,0.017606,-0.89881,92.296,0.69851,20.573,2,-0.84,-0.294,-0.126,-0.89881,1,9.8016,-0.84,-0.294,-0.126
92.3,0.6989,20.622,2,-77.04,-38.639,-19.131,0.13342,0,0,0.017606,-0.90009,92.3,0.6989,20.622,2,-0.82,-0.287,-0.123,-0.90009,1,9.823,-0.82,-0.287,-0.123
92.305,0.69929,20.672,2,-77.1,-38.66,-19.14,0.13342,0,0,0.017606,-0.9008,92.305,0.69929,20.672,2,-0.8,-0.28,-0.12,-0.9008,1,9.8444,-0.8,-0.28,-0.12
92.31,0.69968,20.721,2,-77.16,-38.681,-19.149,0.13342,0,0,0.017606,-0.90152,92.31,0.69968,20.721,2,-0.78,-0.273,-0.117,-0.90152,1,9.8658,-0.78,-0.273,-0.117
92.314,0.70007,20.77,2,-77.22,-38.702,-19.158,0.13342,0,0,0.017606,-0.90226,92.314,0.70007,20.77,2,-0.76,-0.266,-0.114,-0.90226,1,9.8872,-0.76,-0.266,-0.114
92.319,0.70047,20.819,2,-77.28,-38.723,-19.167,0.13342,0,0,0.017606,-0.90302,92.319,0.70047,20.819,2,-0.74,-0.259,-0.111,-0.90302,1,9.9086,-0.74,-0.259,-0.111
92.323,0.70086,20.868,2,-77.34,-38.744,-19.176,0.13342,0,0,0.017606,-0.90379,92.324,0.70086,20.868,2,-0.72,-0.252,-0.108,-0.90379,1,9.93,-0.72,-0.252,-0.108
92.328,0.70125,20.917,2,-77.4,-38.765,-19.185,0.13342,0,0,0.017606,-0.90459,92.328,0.70125,20.917,2,-0.7,-0.245,-0.105,-0.90459,1,9.9514,-0.7,-0.245,-0.105
92.333,0.70164,20.966,2,-77.46,-38.786,-19.194,0.13342,0,0,0.017606,-0.9054,92.333,0.70164,20.966,2,-0.68,-0.238,-0.102,-0.9054,1,9.9728,-0.68,-0.238,-0.102
92.337,0.70203,21.015,2,-77.52,-38.807,-19.203,0.13342,0,0,0.017606,-0.90624,92.337,0.70203,21.015,2,-0.66,-0.231,-0.099,-0.90624,1,9.9942,-0.66,-0.231,-0.099
92.342,0.70242,21.064,2,-77.58,-38.828,-19.212,0.13342,0,0,0.017606,-0.90709,92.342,0.70242,21.064,2,-0.64,-0.224,-0.096,-0.90709,1,10.016,-0.64,-0.224,-0.096
92.346,0.70281,21.113,2,-77.64,-38.849,-19.221,0.13342,0,0,0.017606,-0.9079,92.346,0.70281,21.113,2,-0.62,-0.217,-0.093,-0.9079,1,10.037,-0.62,-0.217,-0.093
92.351,0.70319,21.162,2,-77.7,-38.87,-19.23,0.13342,0,0,0.017606,-0.90857,92.351,0.70319,21.162,2,-0.6,-0.21,-0.09,-0.90857,1,10.058,-0.6,-0.21,-0.09
92.355,0.70358,21.212,2,-77.76,-38.891,-19.239,0.13342,0,0,0.017606,-0.90924,92.356,0.70358,21.212,2,-0.58,-0.203,-0.087,-0.90924,1,10.08,-0.58,-0.203,-0.087
92.36,0.70396,21.261,2,-77.82,-38.912,-19.248,0.13342,0,0,0.017606,-0.9099,92.36,0.70396,21.261,2,-0.56,-0.196,-0.084,-0.9099,1,10.101,-0.56,-0.196,-0.084
92.365,0.70435,21.31,2,-77.88,-38.933,-19.257,0.13342,0,0,0.017606,-0.91057,92.365,0.70435,21.31,2,-0.54,-0.189,-0.081,-0.91057,1,10.123,-0.54,-0.189,-0.081
92.369,0.70473,21.359,2,-77.94,-38.954,-19.266,0.13342,0,0,0.017606,-0.91124,92.369,0.70473,21.359,2,-0.52,-0.182,-0.078,-0.91124,1,10.144,-0.52,-0.182,-0.078
92.374,0.70511,21.408,2,-78,-38.975,-19.275,0.13342,0,0,0.017606,-0.9119,92.374,0.70511,21.408,2,-0.5,-0.175,-0.075,-0.9119,1,10.165,-0.5,-0.175,-0.075
92.378,0.7055,21.457,2,-78.06,-38.996,-19.284,0.13342,0,0,0.017606,-0.91257,92.378,0.7055,21.457,2,-0.48,-0.168,-0.072,-0.91257,1,10.187,-0.48,-0.168,-0.072
92.383,0.70588,21.506,2,-78.12,-39.017,-19.293,0.13342,0,0,0.017606,-0.91324,92.383,0.70588,21.506,2,-0.46,-0.161,-0.069,-0.91324,1,10.208,-0.46,-0.161,-0.069
92.387,0.70626,21.555,2,-78.18,-39.038,-19.302,0.13342,0,0,0.017606,-0.9139,92.387,0.70626,21.555,2,-0.44,-0.154,-0.066,-0.9139,1,10.23,-0.44,-0.154,-0.066
92.392,0.70664,21.604,2,-78.24,-39.059,-19.311,0.13342,0,0,0.017606,-0.91457,92.392,0.70664,21.604,2,-0.42,-0.147,-0.063,-0.91457,1,10.251,-0.42,-0.147,-0.063
92.396,0.70702,21.653,2,-78.3,-39.08,-19.32,0.13342,0,0,0.017606,-0.91524,92.396,0.70702,21.653,2,-0.4,-0.14,-0.06,-0.91524,1,10.272,-0.4,-0.14,-0.06
92.4,0.7074,21.701,2,-78.36,-39.101,-19.329,0.13342,0,0,0.017606,-0.9159,92.401,0.7074,21.701,2,-0.38,-0.133,-0.057,-0.9159,1,10.294,-0.38,-0.133,-0.057
92.405,0.70778,21.75,2,-78.42,-39.122,-19.338,0.13342,0,0,0.017606,-0.91657,92.405,0.70778,21.75,2,-0.36,-0.126,-0.054,-0.91657,1,10.315,-0.36,-0.126,-0.054
92.409,0.70818,21.798,2,-78.48,-39.143,-19.347,0.13342,0,0,0.017606,-0.91667,92.41,0.70818,21.798,2,-0.34,-0.119,-0.051,-0.91667,1,10.337,-0.34,-0.119,-0.051
92.414,0.70857,21.848,2,-78.54,-39.164,-19.356,0.13342,0,0,0.017606,-0.91667,92.414,0.70857,21.848,2,-0.32,-0.112,-0.048,-0.91667,1,10.358,-0.32,-0.112,-0.048
92.419,0.70897,21.897,2,-78.6,-39.185,-19.365,0.13342,0,0,0.017606,-0.91667,92.419,0.70897,21.897,2,-0.3,-0.105,-0.045,-0.91667,1,10.379,-0.3,-0.105,-0.045
92.423,0.70937,21.945,2,-78.66,-39.206,-19.374,0.13342,0,0,0.017606,-0.91667,92.423,0.70937,21.945,2,-0.28,-0.098,-0.042,-0.91667,1,10.401,-0.28,-0.098,-0.042
92.428,0.70976,21.994,2,-78.72,-39.227,-19.383,0.13342,0,0,0.017606,-0.91667,92.428,0.70976,21.994,2,-0.26,-0.091,-0.039,-0.91667,1,10.422,-0.26,-0.091,-0.039
92.432,0.71016,22.043,2,-78.78,-39.248,-19.392,0.13342,0,0,0.017606,-0.91667,92.432,0.71016,22.043,2,-0.24,-0.084,-0.036,-0.91667,1,10.444,-0.24,-0.084,-0.036
92.437,0.71056,22.092,2,-78.84,-39.269,-19.401,0.13342,0,0,0.017606,-0.91667,92.437,0.71056,22.092,2,-0.22,-0.077,-0.033,-0.91667,1,10.465,-0.22,-0.077,-0.033
92.441,0.71095,22.141,2,-78.9,-39.29,-19.41,0.13342,0,0,0.017606,-0.91667,92.441,0.71095,22.141,2,-0.2,-0.07,-0.03,-0.91667,1,10.486,-0.2,-0.07,-0.03
92.446,0.71135,22.189,2,-78.96,-39.311,-19.419,0.13342,0,0,0.017606,-0.91667,92.446,0.71135,22.189,2,-0.18,-0.063,-0.027,-0.91667,1,10.508,-0.18,-0.063,-0.027
92.45,0.71174,22.238,2,-79.02,-39.332,-19.428,0.13342,0,0,0.017606,-0.91667,92.45,0.71174,22.238,2,-0.16,-0.056,-0.024,-0.91667,1,10.529,-0.16,-0.056,-0.024
92.455,0.71214,22.286,2,-79.08,-39.353,-19.437,0.13342,0,0,0.017606,-0.91667,92.455,0.71214,22.286,2,-0.14,-0.049,-0.021,-0.91667,1,10.551,-0.14,-0.049,-0.021
92.459,0.71253,22.335,2,-79.14,-39.374,-19.446,0.13342,0,0,0.017606,-0.91667,92.459,0.71253,22.335,2,-0.12,-0.042,-0.018,-0.91667,1,10.572,-0.12,-0.042,-0.018
92.464,0.71293,22.384,2,-79.2,-39.395,-19.455,0.13342,0,0,0.017606,-0.91667,92.464,0.71293,22.384,2,-0.1,-0.035,-0.015,-0.91667,1,10.593,-0.1,-0.035,-0.015
92.468,0.71332,22.433,2,-79.26,-39.416,-19.464,0.13342,0,0,0.017606,-0.91667,92.468,0.71332,22.433,2,-0.08,-0.028,-0.012,-0.91667,1,10.615,-0.08,-0.028,-0.012
92.473,0.71372,22.482,2,-79.32,-39.437,-19.473,0.13342,0,0,0.017606,-0.91667,92.473,0.71372,22.482,2,-0.06,-0.021,-0.009,-0.91667,1,10.636,-0.06,-0.021,-0.009
92.477,0.71411,22.53,2,-79.38,-39.458,-19.482,0.13342,0,0,0.017606,-0.91667,92.477,0.71411,22.53,2,-0.04,-0.014,-0.006,-0.91667,1,10.658,-0.04,-0.014,-0.006
92.481,0.7145,22.579,2,-79.44,-39.479,-19.491,0.13342,0,0,0.017606,-0.91667,92.482,0.7145,22.579,2,-0.02,-0.007,-0.003,-0.91667,1,10.679,-0.02,-0.007,-0.003
92.486,0.7149,22.628,2,-79.5,-39.5,-19.5,0.13342,0,0,0.017606,-0.91667,92.486,0.7149,22.628,2,0,0,0,-0.91667,1,10.7,0,0,0
92.49,0.71529,22.676,2,-79.56,-39.521,-19.509,0.13342,0,0,0.017606,-0.91667,92.49,0.71529,22.676,2,0.02,0.007,0.003,-0.91667,1,10.722,0.02,0.007,0.003
92.495,0.71568,22.724,2,-79.62,-39.542,-19.518,0.13342,0,0,0.017606,-0.91667,92.495,0.71568,22.724,2,0.04,0.014,0.006,-0.91667,1,10.743,0.04,0.014,0.006
92.499,0.71607,22.773,2,-79.68,-39.563,-19.527,0.13342,0,0,0.017606,-0.91667,92.499,0.71607,22.773,2,0.06,0.021,0.009,-0.91667,1,10.765,0.06,0.021,0.009
92.504,0.71646,22.821,2,-79.74,-39.584,-19.536,0.13342,0,0,0.017606,-0.91667,92.504,0.71646,22.821,2,0.08,0.028,0.012,-0.91667,1,10.786,0.08,0.028,0.012
92.508,0.71684,22.869,2,-79.8,-39.605,-19.545,0.13342,0,0,0.017606,-0.91667,92.508,0.71684,22.869,2,0.1,0.035,0.015,-0.91667,1,10.807,0.1,0.035,0.015
92.512,0.71723,22.917,2,-79.86,-39.626,-19.554,0.13342,0,0,0.017606,-0.91667,92.512,0.71723,22.917,2,0.12,0.042,0.018,-0.91667,1,10.829,0.12,0.042,0.018
92.517,0.71762,22.966,2,-79.92,-39.647,-19.563,0.13342,0,0,0.017606,-0.91667,92.517,0.71762,22.966,2,0.14,0.049,0.021,-0.91667,1,10.85,0.14,0.049,0.021
92.521,0.71801,23.014,2,-79.98,-39.668,-19.572,0.13342,0,0,0.017606,-0.91667,92.521,0.71801,23.014,2,0.16,0.056,0.024,-0.91667,1,10.872,0.16,0.056,0.024
92.525,0.7184,23.063,2,-80.04,-39.689,-19.581,0.13342,0,0,0.017606,-0.91667,92.526,0.7184,23.063,2,0.18,0.063,0.027,-0.91667,1,10.893,0.18,0.063,0.027
92.53,0.71879,23.111,2,-80.1,-39.71,-19.59,0.13342,0,0,0.017606,-0.91667,92.53,0.71879,23.111,2,0.2,0.07,0.03,-0.91667,1,10.914,0.2,0.07,0.03
92.534,0.71918,23.159,2,-80.16,-39.731,-19.599,0.13342,0,0,0.017606,-0.91667,92.534,0.71918,23.159,2,0.22,0.077,0.033,-0.91667,1,10.936,0.22,0.077,0.033
92.539,0.71957,23.208,2,-80.22,-39.752,-19.608,0.13342,0,0,0.017606,-0.91667,92.539,0.71957,23.208,2,0.24,0.084,0.036,-0.91667,1,10.957,0.24,0.084,0.036
92.543,0.71996,23.256,2,-80.28,-39.773,-19.617,0.13342,0,0,0.017606,-0.91667,92.543,0.71996,23.256,2,0.26,0.091,0.039,-0.91667,1,10.979,0.26,0.091,0.039
92.547,0.72035,23.304,2,-80.34,-39.794,-19.626,0.13342,0,0,0.017606,-0.91667,92.547,0.72035,23.304,2,0.28,0.098,0.042,-0.91667,1,11,0.28,0.098,0.042
92.552,0.72074,23.352,2,-80.4,-39.815,-19.635,0.13342,0,0,0.017606,-0.91667,92.552,0.72074,23.352,2,0.3,0.105,0.045,-0.91667,1,11.021,0.3,0.105,0.045
92.556,0.72112,23.4,2,-80.46,-39.836,-19.644,0.13342,0,0,0.017606,-0.91667,92.556,0.72112,23.4,2,0.32,0.112,0.048,-0.91667,1,11.043,0.32,0.112,0.048
92.56,0.72151,23.448,2,-80.52,-39.857,-19.653,0.13342,0,0,0.017606,-0.91667,92.56,0.72151,23.448,2,0.34,0.119,0.051,-0.91667,1,11.064,0.34,0.119,0.051
92.564,0.7219,23.496,2,-80.58,-39.878,-19.662,0.13342,0,0,0.017606,-0.91657,92.565,0.7219,23.496,2,0.36,0.126,0.054,-0.91657,1,11.086,0.36,0.126,0.054
92.569,0.7223,23.545,2,-80.64,-39.899,-19.671,0.13342,0,0,0.017606,-0.9159,92.569,0.7223,23.545,2,0.38,0.133,0.057,-0.9159,1,11.107,0.38,0.133,0.057
92.573,0.7227,23.594,2,-80.7,-39.92,-19.68,0.13342,0,0,0.017606,-0.91524,92.573,0.7227,23.594,2,0.4,0.14,0.06,-0.91524,1,11.128,0.4,0.14,0.06
92.578,0.7231,23.642,2,-80.76,-39.941,-19.689,0.13342,0,0,0.017606,-0.91457,92.578,0.7231,23.642,2,0.42,0.147,0.063,-0.91457,1,11.15,0.42,0.147,0.063
92.582,0.7235,23.691,2,-80.82,-39.962,-19.698,0.13342,0,0,0.017606,-0.9139,92.582,0.7235,23.691,2,0.44,0.154,0.066,-0.9139,1,11.171,0.44,0.154,0.066
92.586,0.7239,23.739,2,-80.88,-39.983,-19.707,0.13342,0,0,0.017606,-0.91324,92.587,0.7239,23.739,2,0.46,0.161,0.069,-0.91324,1,11.193,0.46,0.161,0.069
92.591,0.7243,23.788,2,-80.94,-40.004,-19.716,0.13342,0,0,0.017606,-0.91257,92.591,0.7243,23.788,2,0.48,0.168,0.072,-0.91257,1,11.214,0.48,0.168,0.072
92.595,0.7247,23.836,2,-81,-40.025,-19.725,0.13342,0,0,0.017606,-0.9119,92.595,0.7247,23.836,2,0.5,0.175,0.075,-0.9119,1,11.235,0.5,0.175,0.075
92.6,0.7251,23.885,2,-81.06,-40.046,-19.734,0.13342,0,0,0.017606,-0.91124,92.6,0.7251,23.885,2,0.52,0.182,0.078,-0.91124,1,11.257,0.52,0.182,0.078
92.604,0.7255,23.933,2,-81.12,-40.067,-19.743,0.13342,0,0,0.017606,-0.91057,92.604,0.7255,23.933,2,0.54,0.189,0.081,-0.91057,1,11.278,0.54,0.189,0.081
92.608,0.7259,23.981,2,-81.18,-40.088,-19.752,0.13342,0,0,0.017606,-0.9099,92.608,0.7259,23.981,2,0.56,0.196,0.084,-0.9099,1,11.3,0.56,0.196,0.084
92.613,0.72629,24.03,2,-81.24,-40.109,-19.761,0.13342,0,0,0.017606,-0.90924,92.613,0.72629,24.03,2,0.58,0.203,0.087,-0.90924,1,11.321,0.58,0.203,0.087
92.617,0.72669,24.078,2,-81.3,-40.13,-19.77,0.13342,0,0,0.017606,-0.90857,92.617,0.72669,24.078,2,0.6,0.21,0.09,-0.90857,1,11.342,0.6,0.21,0.09
92.621,0.72709,24.126,2,-81.36,-40.151,-19.779,0.13342,0,0,0.017606,-0.9079,92.621,0.72709,24.126,2,0.62,0.217,0.093,-0.9079,1,11.364,0.62,0.217,0.093
92.626,0.72748,24.174,2,-81.42,-40.172,-19.788,0.13342,0,0,0.017606,-0.90709,92.626,0.72748,24.174,2,0.64,0.224,0.096,-0.90709,1,11.385,0.64,0.224,0.096
92.63,0.72787,24.222,2,-81.48,-40.193,-19.797,0.13342,0,0,0.017606,-0.90624,92.63,0.72787,24.222,2,0.66,0.231,0.099,-0.90624,1,11.407,0.66,0.231,0.099
92.634,0.72827,24.27,2,-81.54,-40.214,-19.806,0.13342,0,0,0.017606,-0.9054,92.634,0.72827,24.27,2,0.68,0.238,0.102,-0.9054,1,11.428,0.68,0.238,0.102
92.638,0.72866,24.318,2,-81.6,-40.235,-19.815,0.13342,0,0,0.017606,-0.90459,92.639,0.72866,24.318,2,0.7,0.245,0.105,-0.90459,1,11.45,0.7,0.245,0.105
92.643,0.72905,24.366,2,-81.66,-40.256,-19.824,0.13342,0,0,0.017606,-0.90379,92.643,0.72905,24.366,2,0.72,0.252,0.108,-0.90379,1,11.471,0.72,0.252,0.108
92.647,0.72944,24.414,2,-81.72,-40.277,-19.833,0.13342,0,0,0.017606,-0.90302,92.647,0.72944,24.414,2,0.74,0.259,0.111,-0.90302,1,11.492,0.74,0.259,0.111
92.651,0.72984,24.462,2,-81.78,-40.298,-19.842,0.13342,0,0,0.017606,-0.90226,92.651,0.72984,24.462,2,0.76,0.266,0.114,-0.90226,1,11.514,0.76,0.266,0.114
92.656,0.73023,24.509,2,-81.84,-40.319,-19.851,0.13342,0,0,0.017606,-0.90152,92.656,0.73023,24.509,2,0.78,0.273,0.117,-0.90152,1,11.535,0.78,0.273,0.117
92.66,0.73062,24.557,2,-81.9,-40.34,-19.86,0.13342,0,0,0.017606,-0.9008,92.66,0.73062,24.557,2,0.8,0.28,0.12,-0.9008,1,11.557,0.8,0.28,0.12
92.664,0.73101,24.604,2,-81.96,-40.361,-19.869,0.13342,0,0,0.017606,-0.90009,92.664,0.73101,24.604,2,0.82,0.287,0.123,-0.90009,1,11.578,0.82,0.287,0.123
92.668,0.7314,24.652,2,-82.02,-40.382,-19.878,0.13342,0,0,0.017606,-0.89881,92.668,0.7314,24.652,2,0.84,0.294,0.126,-0.89881,1,11.599,0.84,0.294,0.126
92.673,0.73179,24.701,2,-82.08,-40.403,-19.887,0.13342,0,0,0.017606,-0.89637,92.673,0.73179,24.701,2,0.86,0.301,0.129,-0.89637,1,11.621,0.86,0.301,0.129
92.677,0.73219,24.749,2,-82.14,-40.424,-19.896,0.13342,0,0,0.017606,-0.89377,92.677,0.73219,24.749,2,0.88,0.308,0.132,-0.89377,1,11.642,0.88,0.308,0.132
92.681,0.73259,24.797,2,-82.2,-40.445,-19.905,0.13342,0,0,0.017606,-0.8907,92.681,0.73259,24.797,2,0.9,0.315,0.135,-0.8907,1,11.664,0.9,0.315,0.135
92.685,0.73299,24.846,2,-82.26,-40.466,-19.914,0.13342,0,0,0.017606,-0.88775,92.686,0.73299,24.846,2,0.92,0.322,0.138,-0.88775,1,11.685,0.92,0.322,0.138
92.69,0.7334,24.894,2,-82.32,-40.487,-19.923,0.13342,0,0,0.017606,-0.88491,92.69,0.7334,24.894,2,0.94,0.329,0.141,-0.88491,1,11.706,0.94,0.329,0.141
92.694,0.7338,24.942,2,-82.38,-40.508,-19.932,0.13342,0,0,0.017606,-0.88219,92.694,0.7338,24.942,2,0.96,0.336,0.144,-0.88219,1,11.728,0.96,0.336,0.144
92.698,0.7342,24.99,2,-82.44,-40.529,-19.941,0.13342,0,0,0.017606,-0.87956,92.698,0.7342,24.99,2,0.98,0.343,0.147,-0.87956,1,11.749,0.98,0.343,0.147
92.703,0.7346,25.038,2,-82.5,-40.55,-19.95,0.13342,0,0,0.017606,-0.87704,92.703,0.7346,25.038,2,1,0.35,0.15,-0.87704,1,11.771,1,0.35,0.15
92.707,0.735,25.087,2,-82.56,-40.571,-19.959,0.13342,0,0,0.017606,-0.87463,92.707,0.735,25.087,2,1.02,0.357,0.153,-0.87463,1,11.792,1.02,0.357,0.153
92.711,0.7354,25.135,2,-82.62,-40.592,-19.968,0.13342,0,0,0.017606,-0.8723,92.711,0.7354,25.135,2,1.04,0.364,0.156,-0.8723,1,11.813,1.04,0.364,0.156
92.715,0.73579,25.183,2,-82.68,-40.613,-19.977,0.13342,0,0,0.017606,-0.87007,92.715,0.73579,25.183,2,1.06,0.371,0.159,-0.87007,1,11.835,1.06,0.371,0.159
92.72,0.7362,25.231,2,-82.74,-40.634,-19.986,0.13342,0,0,0.017606,-0.86729,92.72,0.7362,25.231,2,1.08,0.378,0.162,-0.86729,1,11.856,1.08,0.378,0.162
92.724,0.7366,25.28,2,-82.8,-40.655,-19.995,0.13342,0,0,0.017606,-0.86371,92.724,0.7366,25.28,2,1.1,0.385,0.165,-0.86371,1,11.878,1.1,0.385,0.165
92.728,0.73701,25.329,2,-82.86,-40.676,-20.004,0.13342,0,0,0.017606,-0.86021,92.728,0.73701,25.329,2,1.12,0.392,0.168,-0.86021,1,11.899,1.12,0.392,0.168
92.733,0.73741,25.378,2,-82.92,-40.697,-20.013,0.13342,0,0,0.017606,-0.85592,92.733,0.73741,25.378,2,1.14,0.399,0.171,-0.85592,1,11.92,1.14,0.399,0.171
92.737,0.73782,25.428,2,-82.98,-40.718,-20.022,0.13342,0,0,0.017606,-0.8515,92.737,0.73782,25.428,2,1.16,0.406,0.174,-0.8515,1,11.942,1.16,0.406,0.174
92.741,0.73823,25.477,2,-83.04,-40.739,-20.031,0.13342,0,0,0.017606,-0.84725,92.741,0.73823,25.477,2,1.18,0.413,0.177,-0.84725,1,11.963,1.18,0.413,0.177
92.745,0.73864,25.526,2,-83.1,-40.76,-20.04,0.13342,0,0,0.017606,-0.84318,92.745,0.73864,25.526,2,1.2,0.42,0.18,-0.84318,1,11.985,1.2,0.42,0.18
92.75,0.73904,25.576,2,-83.16,-40.781,-20.049,0.13342,0,0,0.017606,-0.83927,92.75,0.73904,25.576,2,1.22,0.427,0.183,-0.83927,1,12.006,1.22,0.427,0.183
92.754,0.73945,25.625,2,-83.22,-40.802,-20.058,0.13342,0,0,0.017606,-0.83552,92.754,0.73945,25.625,2,1.24,0.434,0.186,-0.83552,1,12.027,1.24,0.434,0.186
92.758,0.73985,25.674,2,-83.28,-40.823,-20.067,0.13342,0,0,0.017606,-0.83193,92.758,0.73985,25.674,2,1.26,0.441,0.189,-0.83193,1,12.049,1.26,0.441,0.189
92.762,0.74026,25.723,2,-83.34,-40.844,-20.076,0.13342,0,0,0.017606,-0.82849,92.763,0.74026,25.723,2,1.28,0.448,0.192,-0.82849,1,12.07,1.28,0.448,0.192
92.767,0.74066,25.772,2,-83.4,-40.865,-20.085,0.13342,0,0,0.017606,-0.82521,92.767,0.74066,25.772,2,1.3,0.455,0.195,-0.82521,1,12.092,1.3,0.455,0.195
92.771,0.74107,25.821,2,-83.46,-40.886,-20.094,0.13342,0,0,0.017606,-0.82207,92.771,0.74107,25.821,2,1.32,0.462,0.198,-0.82207,1,12.113,1.32,0.462,0.198
92.775,0.74147,25.87,2,-83.52,-40.907,-20.103,0.13342,0,0,0.017606,-0.81907,92.775,0.74147,25.87,2,1.34,0.469,0.201,-0.81907,1,12.134,1.34,0.469,0.201
92.779,0.74188,25.918,2,-83.58,-40.928,-20.112,0.13342,0,0,0.017606,-0.81621,92.779,0.74188,25.918,2,1.36,0.476,0.204,-0.81621,1,12.156,1.36,0.476,0.204
92.784,0.74228,25.967,2,-83.64,-40.949,-20.121,0.13342,0,0,0.017606,-0.81349,92.784,0.74228,25.967,2,1.38,0.483,0.207,-0.81349,1,12.177,1.38,0.483,0.207
92.788,0.74269,26.016,2,-83.7,-40.97,-20.13,0.13342,0,0,0.017606,-0.81089,92.788,0.74269,26.016,2,1.4,0.49,0.21,-0.81089,1,12.199,1.4,0.49,0.21
92.792,0.74309,26.065,2,-83.76,-40.991,-20.139,0.13342,0,0,0.017606,-0.80842,92.792,0.74309,26.065,2,1.42,0.497,0.213,-0.80842,1,12.22,1.42,0.497,0.213
92.796,0.74349,26.114,2,-83.82,-41.012,-20.148,0.13342,0,0,0.017606,-0.80607,92.796,0.74349,26.114,2,1.44,0.504,0.216,-0.80607,1,12.241,1.44,0.504,0.216
92.8,0.7439,26.162,2,-83.88,-41.033,-20.157,0.13342,0,0,0.017606,-0.80384,92.801,0.7439,26.162,2,1.46,0.511,0.219,-0.80384,1,12.263,1.46,0.511,0.219
92.805,0.7443,26.211,2,-83.94,-41.054,-20.166,0.13342,0,0,0.017606,-0.80172,92.805,0.7443,26.211,2,1.48,0.518,0.222,-0.80172,1,12.284,1.48,0.518,0.222
92.809,0.7447,26.26,2,-84,-41.075,-20.175,0.13342,0,0,0.017606,-0.79971,92.809,0.7447,26.26,2,1.5,0.525,0.225,-0.79971,1,12.306,1.5,0.525,0.225
92.813,0.7451,26.308,2,-84.06,-41.096,-20.184,0.13342,0,0,0.017606,-0.79781,92.813,0.7451,26.308,2,1.52,0.532,0.228,-0.79781,1,12.327,1.52,0.532,0.228
92.817,0.7455,26.357,2,-84.12,-41.117,-20.193,0.13342,0,0,0.017606,-0.79601,92.817,0.7455,26.357,2,1.54,0.539,0.231,-0.79601,1,12.348,1.54,0.539,0.231
92.821,0.7459,26.405,2,-84.18,-41.138,-20.202,0.13342,0,0,0.017606,-0.79431,92.821,0.7459,26.405,2,1.56,0.546,0.234,-0.79431,1,12.37,1.56,0.546,0.234
92.826,0.7463,26.454,2,-84.24,-41.159,-20.211,0.13342,0,0,0.017606,-0.7927,92.826,0.7463,26.454,2,1.58,0.553,0.237,-0.7927,1,12.391,1.58,0.553,0.237
92.83,0.7467,26.502,2,-84.3,-41.18,-20.22,0.13342,0,0,0.017606,-0.79118,92.83,0.7467,26.502,2,1.6,0.56,0.24,-0.79118,1,12.413,1.6,0.56,0.24
92.834,0.7471,26.55,2,-84.36,-41.201,-20.229,0.13342,0,0,0.017606,-0.78974,92.834,0.7471,26.55,2,1.62,0.567,0.243,-0.78974,1,12.434,1.62,0.567,0.243
92.838,0.7475,26.598,2,-84.42,-41.222,-20.238,0.13342,0,0,0.017606,-0.78817,92.838,0.7475,26.598,2,1.64,0.574,0.246,-0.78817,1,12.455,1.64,0.574,0.246
92.842,0.74791,26.647,2,-84.48,-41.243,-20.247,0.13342,0,0,0.017606,-0.7866,92.842,0.74791,26.647,2,1.66,0.581,0.249,-0.7866,1,12.477,1.66,0.581,0.249
92.846,0.74831,26.695,2,-84.54,-41.264,-20.256,0.13342,0,0,0.017606,-0.78509,92.846,0.74831,26.695,2,1.68,0.588,0.252,-0.78509,1,12.498,1.68,0.588,0.252
92.851,0.74872,26.743,2,-84.6,-41.285,-20.265,0.13342,0,0,0.017606,-0.78365,92.851,0.74872,26.743,2,1.7,0.595,0.255,-0.78365,1,12.52,1.7,0.595,0.255
92.855,0.74912,26.791,2,-84.66,-41.306,-20.274,0.13342,0,0,0.017606,-0.78227,92.855,0.74912,26.791,2,1.72,0.602,0.258,-0.78227,1,12.541,1.72,0.602,0.258
92.859,0.74953,26.839,2,-84.72,-41.327,-20.283,0.13342,0,0,0.017606,-0.78095,92.859,0.74953,26.839,2,1.74,0.609,0.261,-0.78095,1,12.562,1.74,0.609,0.261
92.863,0.74994,26.887,2,-84.78,-41.348,-20.292,0.13342,0,0,0.017606,-0.77969,92.863,0.74994,26.887,2,1.76,0.616,0.264,-0.77969,1,12.584,1.76,0.616,0.264
92.867,0.75034,26.935,2,-84.84,-41.369,-20.301,0.13342,0,0,0.017606,-0.77849,92.867,0.75034,26.935,2,1.78,0.623,0.267,-0.77849,1,12.605,1.78,0.623,0.267
92.871,0.75076,26.983,2,-84.9,-41.39,-20.31,0.13342,0,0,0.017606,-0.77683,92.871,0.75076,26.983,2,1.8,0.63,0.27,-0.77683,1,12.627,1.8,0.63,0.27
92.875,0.75117,27.032,2,-84.96,-41.411,-20.319,0.13342,0,0,0.017606,-0.77504,92.875,0.75117,27.032,2,1.82,0.637,0.273,-0.77504,1,12.648,1.82,0.637,0.273
92.88,0.75159,27.081,2,-85.02,-41.432,-20.328,0.13342,0,0,0.017606,-0.77333,92.88,0.75159,27.081,2,1.84,0.644,0.276,-0.77333,1,12.669,1.84,0.644,0.276
92.884,0.752,27.129,2,-85.08,-41.453,-20.337,0.13342,0,0,0.017606,-0.77169,92.884,0.752,27.129,2,1.86,0.651,0.279,-0.77169,1,12.691,1.86,0.651,0.279
92.888,0.75241,27.178,2,-85.14,-41.474,-20.346,0.13342,0,0,0.017606,-0.77002,92.888,0.75241,27.178,2,1.88,0.658,0.282,-0.77002,1,12.712,1.88,0.658,0.282
92.892,0.75282,27.226,2,-85.2,-41.495,-20.355,0.13342,0,0,0.017606,-0.76814,92.892,0.75282,27.226,2,1.9,0.665,0.285,-0.76814,1,12.734,1.9,0.665,0.285
92.896,0.75323,27.275,2,-85.26,-41.516,-20.364,0.13342,0,0,0.017606,-0.76639,92.896,0.75323,27.275,2,1.92,0.672,0.288,-0.76639,1,12.755,1.92,0.672,0.288
92.9,0.75363,27.324,2,-85.32,-41.537,-20.373,0.13342,0,0,0.017606,-0.76475,92.9,0.75363,27.324,2,1.94,0.679,0.291,-0.76475,1,12.776,1.94,0.679,0.291
92.904,0.75404,27.373,2,-85.38,-41.558,-20.382,0.13342,0,0,0.017606,-0.76323,92.905,0.75404,27.373,2,1.96,0.686,0.294,-0.76323,1,12.798,1.96,0.686,0.294
92.909,0.75445,27.421,2,-85.44,-41.579,-20.391,0.13342,0,0,0.017606,-0.76181,92.909,0.75445,27.421,2,1.98,0.693,0.297,-0.76181,1,12.819,1.98,0.693,0.297
92.913,0.75486,27.47,2,-85.5,-41.6,-20.4,0.13342,0,0,0.017606,-0.7605,92.913,0.75486,27.47,2,2,0.7,0.3,-0.7605,1,12.841,2,0.7,0.3
92.917,0.75526,27.519,2,-85.56,-41.621,-20.409,0.13342,0,0,0.017606,-0.75929,92.917,0.75526,27.519,2,2.02,0.707,0.303,-0.75929,1,12.862,2.02,0.707,0.303
92.921,0.75567,27.567,2,-85.62,-41.642,-20.418,0.13342,0,0,0.017606,-0.75818,92.921,0.75567,27.567,2,2.04,0.714,0.306,-0.75818,1,12.883,2.04,0.714,0.306
92.925,0.75608,27.616,2,-85.68,-41.663,-20.427,0.13342,0,0,0.017606,-0.75716,92.925,0.75608,27.616,2,2.06,0.721,0.309,-0.75716,1,12.905,2.06,0.721,0.309
92.929,0.75648,27.664,2,-85.74,-41.684,-20.436,0.13342,0,0,0.017606,-0.75622,92.929,0.75648,27.664,2,2.08,0.728,0.312,-0.75622,1,12.926,2.08,0.728,0.312
92.933,0.75689,27.713,2,-85.8,-41.705,-20.445,0.13342,0,0,0.017606,-0.75538,92.933,0.75689,27.713,2,2.1,0.735,0.315,-0.75538,1,12.948,2.1,0.735,0.315
92.937,0.75729,27.761,2,-85.86,-41.726,-20.454,0.13342,0,0,0.017606,-0.75461,92.937,0.75729,27.761,2,2.12,0.742,0.318,-0.75461,1,12.969,2.12,0.742,0.318
92.941,0.7577,27.809,2,-85.92,-41.747,-20.463,0.13342,0,0,0.017606,-0.75392,92.941,0.7577,27.809,2,2.14,0.749,0.321,-0.75392,1,12.99,2.14,0.749,0.321
92.945,0.75811,27.857,2,-85.98,-41.768,-20.472,0.13342,0,0,0.017606,-0.7533,92.946,0.75811,27.857,2,2.16,0.756,0.324,-0.7533,1,13.012,2.16,0.756,0.324
92.95,0.75853,27.905,2,-86.04,-41.789,-20.481,0.13342,0,0,0.017606,-0.75275,92.95,0.75853,27.905,2,2.18,0.763,0.327,-0.75275,1,13.033,2.18,0.763,0.327
92.954,0.75894,27.953,2,-86.1,-41.81,-20.49,0.13342,0,0,0.017606,-0.75227,92.954,0.75894,27.953,2,2.2,0.77,0.33,-0.75227,1,13.055,2.2,0.77,0.33
92.958,0.75935,28.001,2,-86.16,-41.831,-20.499,0.13342,0,0,0.017606,-0.75184,92.958,0.75935,28.001,2,2.22,0.777,0.333,-0.75184,1,13.076,2.22,0.777,0.333
92.962,0.75976,28.049,2,-86.22,-41.852,-20.508,0.13342,0,0,0.017606,-0.75148,92.962,0.75976,28.049,2,2.24,0.784,0.336,-0.75148,1,13.097,2.24,0.784,0.336
92.966,0.76017,28.097,2,-86.28,-41.873,-20.517,0.13342,0,0,0.017606,-0.75116,92.966,0.76017,28.097,2,2.26,0.791,0.339,-0.75116,1,13.119,2.26,0.791,0.339
92.97,0.76058,28.144,2,-86.34,-41.894,-20.526,0.13342,0,0,0.017606,-0.75089,92.97,0.76058,28.144,2,2.28,0.798,0.342,-0.75089,1,13.14,2.28,0.798,0.342
92.974,0.76099,28.192,2,-86.4,-41.915,-20.535,0.13342,0,0,0.017606,-0.75067,92.974,0.76099,28.192,2,2.3,0.805,0.345,-0.75067,1,13.162,2.3,0.805,0.345
92.978,0.7614,28.24,2,-86.46,-41.936,-20.544,0.13342,0,0,0.017606,-0.75049,92.978,0.7614,28.24,2,2.32,0.812,0.348,-0.75049,1,13.183,2.32,0.812,0.348
92.982,0.7618,28.287,2,-86.52,-41.957,-20.553,0.13342,0,0,0.017606,-0.75034,92.982,0.7618,28.287,2,2.34,0.819,0.351,-0.75034,1,13.204,2.34,0.819,0.351
92.986,0.76221,28.335,2,-86.58,-41.978,-20.562,0.13342,0,0,0.017606,-0.75023,92.986,0.76221,28.335,2,2.36,0.826,0.354,-0.75023,1,13.226,2.36,0.826,0.354
92.99,0.76262,28.382,2,-86.64,-41.999,-20.571,0.13342,0,0,0.017606,-0.7499,92.99,0.76262,28.382,2,2.38,0.833,0.357,-0.7499,1,13.247,2.38,0.833,0.357
92.994,0.76303,28.43,2,-86.7,-42.02,-20.58,0.13342,0,0,0.017606,-0.74884,92.994,0.76303,28.43,2,2.4,0.84,0.36,-0.74884,1,13.269,2.4,0.84,0.36
92.998,0.76344,28.478,2,-86.76,-42.041,-20.589,0.13342,0,0,0.017606,-0.74781,92.998,0.76344,28.478,2,2.42,0.847,0.363,-0.74781,1,13.29,2.42,0.847,0.363
93.002,0.76384,28.526,2,-86.82,-42.062,-20.598,0.13342,0,0,0.017606,-0.74678,93.002,0.76384,28.526,2,2.44,0.854,0.366,-0.74678,1,13.311,2.44,0.854,0.366
93.006,0.76425,28.574,2,-86.88,-42.083,-20.607,0.13342,0,0,0.017606,-0.74576,93.006,0.76425,28.574,2,2.46,0.861,0.369,-0.74576,1,13.333,2.46,0.861,0.369
93.01,0.76466,28.622,2,-86.94,-42.104,-20.616,0.13342,0,0,0.017606,-0.74475,93.01,0.76466,28.622,2,2.48,0.868,0.372,-0.74475,1,13.354,2.48,0.868,0.372
93.014,0.76507,28.67,2,-87,-42.125,-20.625,0.13342,0,0,0.017606,-0.74375,93.014,0.76507,28.67,2,2.5,0.875,0.375,-0.74375,1,13.376,2.5,0.875,0.375
93.018,0.76549,28.72,2,-87.06,-42.146,-20.634,0.13342,0,0,0.017606,-0.73906,93.018,0.76549,28.72,2,2.52,0.882,0.378,-0.73906,1,13.397,2.52,0.882,0.378
93.022,0.76591,28.769,2,-87.12,-42.167,-20.643,0.13342,0,0,0.017606,-0.73449,93.022,0.76591,28.769,2,2.54,0.889,0.381,-0.73449,1,13.418,2.54,0.889,0.381
93.026,0.76633,28.819,2,-87.18,-42.188,-20.652,0.13342,0,0,0.017606,-0.73005,93.027,0.76633,28.819,2,2.56,0.896,0.384,-0.73005,1,13.44,2.56,0.896,0.384
93.031,0.76675,28.868,2,-87.24,-42.209,-20.661,0.13342,0,0,0.017606,-0.72572,93.031,0.76675,28.868,2,2.58,0.903,0.387,-0.72572,1,13.461,2.58,0.903,0.387
93.035,0.76717,28.917,2,-87.3,-42.23,-20.67,0.13342,0,0,0.017606,-0.72151,93.035,0.76717,28.917,2,2.6,0.91,0.39,-0.72151,1,13.483,2.6,0.91,0.39
93.039,0.76759,28.967,2,-87.36,-42.251,-20.679,0.13342,0,0,0.017606,-0.71741,93.039,0.76759,28.967,2,2.62,0.917,0.393,-0.71741,1,13.504,2.62,0.917,0.393
93.043,0.76801,29.016,2,-87.42,-42.272,-20.688,0.13342,0,0,0.017606,-0.71287,93.043,0.76801,29.016,2,2.64,0.924,0.396,-0.71287,1,13.525,2.64,0.924,0.396
93.047,0.76843,29.065,2,-87.48,-42.293,-20.697,0.13342,0,0,0.017606,-0.70831,93.047,0.76843,29.065,2,2.66,0.931,0.399,-0.70831,1,13.547,2.66,0.931,0.399
93.051,0.76884,29.114,2,-87.54,-42.314,-20.706,0.13342,0,0,0.017606,-0.70393,93.051,0.76884,29.114,2,2.68,0.938,0.402,-0.70393,1,13.568,2.68,0.938,0.402
93.055,0.76926,29.164,2,-87.6,-42.335,-20.715,0.13342,0,0,0.017606,-0.69973,93.055,0.76926,29.164,2,2.7,0.945,0.405,-0.69973,1,13.59,2.7,0.945,0.405
93.059,0.76968,29.213,2,-87.66,-42.356,-20.724,0.13342,0,0,0.017606,-0.69569,93.059,0.76968,29.213,2,2.72,0.952,0.408,-0.69569,1,13.611,2.72,0.952,0.408
93.063,0.7701,29.262,2,-87.72,-42.377,-20.733,0.13342,0,0,0.017606,-0.69181,93.063,0.7701,29.262,2,2.74,0.959,0.411,-0.69181,1,13.632,2.74,0.959,0.411
93.067,0.77052,29.311,2,-87.78,-42.398,-20.742,0.13342,0,0,0.017606,-0.6881,93.067,0.77052,29.311,2,2.76,0.966,0.414,-0.6881,1,13.654,2.76,0.966,0.414
93.071,0.77094,29.36,2,-87.84,-42.419,-20.751,0.13342,0,0,0.017606,-0.68454,93.071,0.77094,29.36,2,2.78,0.973,0.417,-0.68454,1,13.675,2.78,0.973,0.417
93.075,0.77135,29.409,2,-87.9,-42.44,-20.76,0.13342,0,0,0.017606,-0.68113,93.075,0.77135,29.409,2,2.8,0.98,0.42,-0.68113,1,13.697,2.8,0.98,0.42
93.079,0.77177,29.457,2,-87.96,-42.461,-20.769,0.13342,0,0,0.017606,-0.67787,93.079,0.77177,29.457,2,2.82,0.987,0.423,-0.67787,1,13.718,2.82,0.987,0.423
93.083,0.77219,29.506,2,-88.02,-42.482,-20.778,0.13342,0,0,0.017606,-0.67475,93.083,0.77219,29.506,2,2.84,0.994,0.426,-0.67475,1,13.739,2.84,0.994,0.426
93.087,0.77261,29.555,2,-88.08,-42.503,-20.787,0.13342,0,0,0.017606,-0.67178,93.087,0.77261,29.555,2,2.86,1.001,0.429,-0.67178,1,13.761,2.86,1.001,0.429
93.091,0.77302,29.604,2,-88.14,-42.524,-20.796,0.13342,0,0,0.017606,-0.66893,93.091,0.77302,29.604,2,2.88,1.008,0.432,-0.66893,1,13.782,2.88,1.008,0.432
93.095,0.77344,29.652,2,-88.2,-42.545,-20.805,0.13342,0,0,0.017606,-0.66622,93.095,0.77344,29.652,2,2.9,1.015,0.435,-0.66622,1,13.804,2.9,1.015,0.435
93.099,0.77386,29.701,2,-88.26,-42.566,-20.814,0.13342,0,0,0.017606,-0.66364,93.099,0.77386,29.701,2,2.92,1.022,0.438,-0.66364,1,13.825,2.92,1.022,0.438
93.103,0.77428,29.75,2,-88.32,-42.587,-20.823,0.13342,0,0,0.017606,-0.66118,93.103,0.77428,29.75,2,2.94,1.029,0.441,-0.66118,1,13.846,2.94,1.029,0.441
93.107,0.7747,29.798,2,-88.38,-42.608,-20.832,0.13342,0,0,0.017606,-0.65884,93.107,0.7747,29.798,2,2.96,1.036,0.444,-0.65884,1,13.868,2.96,1.036,0.444
93.111,0.77512,29.847,2,-88.44,-42.629,-20.841,0.13342,0,0,0.017606,-0.65661,93.111,0.77512,29.847,2,2.98,1.043,0.447,-0.65661,1,13.889,2.98,1.043,0.447
93.115,0.77554,29.895,2,-88.5,-42.65,-20.85,0.13342,0,0,0.017606,-0.6545,93.115,0.77554,29.895,2,3,1.05,0.45,-0.6545,1,13.911,3,1.05,0.45
93.119,0.77596,29.944,2,-88.56,-42.671,-20.859,0.13342,0,0,0.017606,-0.65249,93.119,0.77596,29.944,2,3.02,1.057,0.453,-0.65249,1,13.932,3.02,1.057,0.453
93.123,0.77638,29.993,2,-88.62,-42.692,-20.868,0.13342,0,0,0.017606,-0.65059,93.123,0.77638,29.993,2,3.04,1.064,0.456,-0.65059,1,13.953,3.04,1.064,0.456
93.127,0.7768,30.041,2,-88.68,-42.713,-20.877,0.13342,0,0,0.017606,-0.64878,93.127,0.7768,30.041,2,3.06,1.071,0.459,-0.64878,1,13.975,3.06,1.071,0.459
93.131,0.77722,30.09,2,-88.74,-42.734,-20.886,0.13342,0,0,0.017606,-0.64707,93.131,0.77722,30.09,2,3.08,1.078,0.462,-0.64707,1,13.996,3.08,1.078,0.462
93.135,0.77764,30.138,2,-88.8,-42.755,-20.895,0.13342,0,0,0.017606,-0.64546,93.135,0.77764,30.138,2,3.1,1.085,0.465,-0.64546,1,14.018,3.1,1.085,0.465
93.139,0.77806,30.187,2,-88.86,-42.776,-20.904,0.13342,0,0,0.017606,-0.64392,93.139,0.77806,30.187,2,3.12,1.092,0.468,-0.64392,1,14.039,3.12,1.092,0.468
93.143,0.77848,30.235,2,-88.92,-42.797,-20.913,0.13342,0,0,0.017606,-0.64194,93.143,0.77848,30.235,2,3.14,1.099,0.471,-0.64194,1,14.06,3.14,1.099,0.471
93.147,0.7789,30.284,2,-88.98,-42.818,-20.922,0.13342,0,0,0.017606,-0.63985,93.147,0.7789,30.284,2,3.16,1.106,0.474,-0.63985,1,14.082,3.16,1.106,0.474
93.151,0.77932,30.332,2,-89.04,-42.839,-20.931,0.13342,0,0,0.017606,-0.63782,93.151,0.77932,30.332,2,3.18,1.113,0.477,-0.63782,1,14.103,3.18,1.113,0.477
93.155,0.77974,30.381,2,-89.1,-42.86,-20.94,0.13342,0,0,0.017606,-0.63585,93.155,0.77974,30.381,2,3.2,1.12,0.48,-0.63585,1,14.125,3.2,1.12,0.48
93.159,0.78016,30.43,2,-89.16,-42.881,-20.949,0.13342,0,0,0.017606,-0.63366,93.159,0.78016,30.43,2,3.22,1.127,0.483,-0.63366,1,14.146,3.22,1.127,0.483
93.163,0.78059,30.479,2,-89.22,-42.902,-20.958,0.13342,0,0,0.017606,-0.63089,93.163,0.78059,30.479,2,3.24,1.134,0.486,-0.63089,1,14.167,3.24,1.134,0.486
93.167,0.78102,30.528,2,-89.28,-42.923,-20.967,0.13342,0,0,0.017606,-0.62824,93.167,0.78102,30.528,2,3.26,1.141,0.489,-0.62824,1,14.189,3.26,1.141,0.489
93.171,0.78145,30.577,2,-89.34,-42.944,-20.976,0.13342,0,0,0.017606,-0.62569,93.171,0.78145,30.577,2,3.28,1.148,0.492,-0.62569,1,14.21,3.28,1.148,0.492
93.175,0.78187,30.626,2,-89.4,-42.965,-20.985,0.13342,0,0,0.017606,-0.62325,93.175,0.78187,30.626,2,3.3,1.155,0.495,-0.62325,1,14.232,3.3,1.155,0.495
93.179,0.7823,30.675,2,-89.46,-42.986,-20.994,0.13342,0,0,0.017606,-0.62092,93.179,0.7823,30.675,2,3.32,1.162,0.498,-0.62092,1,14.253,3.32,1.162,0.498
93.183,0.78273,30.724,2,-89.52,-43.007,-21.003,0.13342,0,0,0.017606,-0.61869,93.183,0.78273,30.724,2,3.34,1.169,0.501,-0.61869,1,14.274,3.34,1.169,0.501
93.187,0.78315,30.773,2,-89.58,-43.028,-21.012,0.13342,0,0,0.017606,-0.61656,93.187,0.78315,30.773,2,3.36,1.176,0.504,-0.61656,1,14.296,3.36,1.176,0.504
93.191,0.78358,30.822,2,-89.64,-43.049,-21.021,0.13342,0,0,0.017606,-0.61446,93.191,0.78358,30.822,2,3.38,1.183,0.507,-0.61446,1,14.317,3.38,1.183,0.507
93.195,0.78401,30.871,2,-89.7,-43.07,-21.03,0.13342,0,0,0.017606,-0.61228,93.195,0.78401,30.871,2,3.4,1.19,0.51,-0.61228,1,14.339,3.4,1.19,0.51
93.199,0.78443,30.92,2,-89.76,-43.091,-21.039,0.13342,0,0,0.017606,-0.61022,93.199,0.78443,30.92,2,3.42,1.197,0.513,-0.61022,1,14.36,3.42,1.197,0.513
93.203,0.78486,30.969,2,-89.82,-43.112,-21.048,0.13342,0,0,0.017606,-0.60828,93.203,0.78486,30.969,2,3.44,1.204,0.516,-0.60828,1,14.381,3.44,1.204,0.516
93.207,0.78529,31.018,2,-89.88,-43.133,-21.057,0.13342,0,0,0.017606,-0.60646,93.207,0.78529,31.018,2,3.46,1.211,0.519,-0.60646,1,14.403,3.46,1.211,0.519
93.21,0.78571,31.067,2,-89.94,-43.154,-21.066,0.13342,0,0,0.017606,-0.60475,93.211,0.78571,31.067,2,3.48,1.218,0.522,-0.60475,1,14.424,3.48,1.218,0.522
93.214,0.78614,31.116,2,-90,-43.175,-21.075,0.13342,0,0,0.017606,-0.60314,93.214,0.78614,31.116,2,3.5,1.225,0.525,-0.60314,1,14.446,3.5,1.225,0.525
93.218,0.78656,31.165,2,-90.06,-43.196,-21.084,0.13342,0,0,0.017606,-0.60164,93.218,0.78656,31.165,2,3.52,1.232,0.528,-0.60164,1,14.467,3.52,1.232,0.528
93.222,0.78699,31.214,2,-90.12,-43.217,-21.093,0.13342,0,0,0.017606,-0.60023,93.222,0.78699,31.214,2,3.54,1.239,0.531,-0.60023,1,14.488,3.54,1.239,0.531
93.226,0.78741,31.262,2,-90.18,-43.238,-21.102,0.13342,0,0,0.017606,-0.59892,93.226,0.78741,31.262,2,3.56,1.246,0.534,-0.59892,1,14.51,3.56,1.246,0.534
93.23,0.78784,31.311,2,-90.24,-43.259,-21.111,0.13342,0,0,0.017606,-0.5977,93.23,0.78784,31.311,2,3.58,1.253,0.537,-0.5977,1,14.531,3.58,1.253,0.537
93.234,0.78826,31.36,2,-90.3,-43.28,-21.12,0.13342,0,0,0.017606,-0.59657,93.234,0.78826,31.36,2,3.6,1.26,0.54,-0.59657,1,14.553,3.6,1.26,0.54
93.238,0.78868,31.409,2,-90.36,-43.301,-21.129,0.13342,0,0,0.017606,-0.59552,93.238,0.78868,31.409,2,3.62,1.267,0.543,-0.59552,1,14.574,3.62,1.267,0.543
93.242,0.78911,31.457,2,-90.42,-43.322,-21.138,0.13342,0,0,0.017606,-0.59454,93.242,0.78911,31.457,2,3.64,1.274,0.546,-0.59454,1,14.595,3.64,1.274,0.546
93.246,0.78953,31.506,2,-90.48,-43.343,-21.147,0.13342,0,0,0.017606,-0.59364,93.246,0.78953,31.506,2,3.66,1.281,0.549,-0.59364,1,14.617,3.66,1.281,0.549
93.25,0.78996,31.555,2,-90.54,-43.364,-21.156,0.13342,0,0,0.017606,-0.59281,93.25,0.78996,31.555,2,3.68,1.288,0.552,-0.59281,1,14.638,3.68,1.288,0.552
93.253,0.79038,31.603,2,-90.6,-43.385,-21.165,0.13342,0,0,0.017606,-0.59205,93.253,0.79038,31.603,2,3.7,1.295,0.555,-0.59205,1,14.66,3.7,1.295,0.555
93.257,0.79081,31.652,2,-90.66,-43.406,-21.174,0.13342,0,0,0.017606,-0.59135,93.257,0.79081,31.652,2,3.72,1.302,0.558,-0.59135,1,14.681,3.72,1.302,0.558
93.261,0.79123,31.7,2,-90.72,-43.427,-21.183,0.13342,0,0,0.017606,-0.5907,93.261,0.79123,31.7,2,3.74,1.309,0.561,-0.5907,1,14.702,3.74,1.309,0.561
93.265,0.79166,31.749,2,-90.78,-43.448,-21.192,0.13342,0,0,0.017606,-0.59011,93.265,0.79166,31.749,2,3.76,1.316,0.564,-0.59011,1,14.724,3.76,1.316,0.564
93.269,0.79208,31.797,2,-90.84,-43.469,-21.201,0.13342,0,0,0.017606,-0.58957,93.269,0.79208,31.797,2,3.78,1.323,0.567,-0.58957,1,14.745,3.78,1.323,0.567
93.273,0.7925,31.846,2,-90.9,-43.49,-21.21,0.13342,0,0,0.017606,-0.58908,93.273,0.7925,31.846,2,3.8,1.33,0.57,-0.58908,1,14.767,3.8,1.33,0.57
93.277,0.79292,31.894,2,-90.96,-43.511,-21.219,0.13342,0,0,0.017606,-0.58863,93.277,0.79292,31.894,2,3.82,1.337,0.573,-0.58863,1,14.788,3.82,1.337,0.573
93.28,0.79335,31.942,2,-91.02,-43.532,-21.228,0.13342,0,0,0.017606,-0.58822,93.28,0.79335,31.942,2,3.84,1.344,0.576,-0.58822,1,14.809,3.84,1.344,0.576
93.284,0.79377,31.991,2,-91.08,-43.553,-21.237,0.13342,0,0,0.017606,-0.58784,93.284,0.79377,31.991,2,3.86,1.351,0.579,-0.58784,1,14.831,3.86,1.351,0.579
93.288,0.79419,32.039,2,-91.14,-43.574,-21.246,0.13342,0,0,0.017606,-0.58742,93.288,0.79419,32.039,2,3.88,1.358,0.582,-0.58742,1,14.852,3.88,1.358,0.582
93.292,0.79462,32.087,2,-91.2,-43.595,-21.255,0.13342,0,0,0.017606,-0.58686,93.292,0.79462,32.087,2,3.9,1.365,0.585,-0.58686,1,14.874,3.9,1.365,0.585
93.296,0.79505,32.134,2,-91.26,-43.616,-21.264,0.13342,0,0,0.017606,-0.58634,93.296,0.79505,32.134,2,3.92,1.372,0.588,-0.58634,1,14.895,3.92,1.372,0.588
93.3,0.79548,32.183,2,-91.32,-43.637,-21.273,0.13342,0,0,0.017606,-0.58507,93.3,0.79548,32.183,2,3.94,1.379,0.591,-0.58507,1,14.916,3.94,1.379,0.591
93.304,0.79591,32.231,2,-91.38,-43.658,-21.282,0.13342,0,0,0.017606,-0.58327,93.304,0.79591,32.231,2,3.96,1.386,0.594,-0.58327,1,14.938,3.96,1.386,0.594
93.307,0.79635,32.28,2,-91.44,-43.679,-21.291,0.13342,0,0,0.017606,-0.58152,93.307,0.79635,32.28,2,3.98,1.393,0.597,-0.58152,1,14.959,3.98,1.393,0.597
93.311,0.79678,32.329,2,-91.5,-43.7,-21.3,0.13342,0,0,0.017606,-0.57983,93.311,0.79678,32.329,2,4,1.4,0.6,-0.57983,1,14.981,4,1.4,0.6
93.315,0.79722,32.377,2,-91.56,-43.721,-21.309,0.13342,0,0,0.017606,-0.57819,93.315,0.79722,32.377,2,4.02,1.407,0.603,-0.57819,1,15.002,4.02,1.407,0.603
93.319,0.79765,32.425,2,-91.62,-43.742,-21.318,0.13342,0,0,0.017606,-0.5766,93.319,0.79765,32.425,2,4.04,1.414,0.606,-0.5766,1,15.023,4.04,1.414,0.606
93.323,0.79809,32.474,2,-91.68,-43.763,-21.327,0.13342,0,0,0.017606,-0.57506,93.323,0.79809,32.474,2,4.06,1.421,0.609,-0.57506,1,15.045,4.06,1.421,0.609
93.327,0.79852,32.522,2,-91.74,-43.784,-21.336,0.13342,0,0,0.017606,-0.57355,93.327,0.79852,32.522,2,4.08,1.428,0.612,-0.57355,1,15.066,4.08,1.428,0.612
93.331,0.79896,32.571,2,-91.8,-43.805,-21.345,0.13342,0,0,0.017606,-0.57209,93.331,0.79896,32.571,2,4.1,1.435,0.615,-0.57209,1,15.088,4.1,1.435,0.615
93.334,0.79939,32.619,2,-91.86,-43.826,-21.354,0.13342,0,0,0.017606,-0.57066,93.334,0.79939,32.619,2,4.12,1.442,0.618,-0.57066,1,15.109,4.12,1.442,0.618
93.338,0.79982,32.668,2,-91.92,-43.847,-21.363,0.13342,0,0,0.017606,-0.5684,93.338,0.79982,32.668,2,4.14,1.449,0.621,-0.5684,1,15.13,4.14,1.449,0.621
93.342,0.80025,32.716,2,-91.98,-43.868,-21.372,0.13342,0,0,0.017606,-0.56594,93.342,0.80025,32.716,2,4.16,1.456,0.624,-0.56594,1,15.152,4.16,1.456,0.624
93.346,0.80068,32.766,2,-92.04,-43.889,-21.381,0.13342,0,0,0.017606,-0.56243,93.346,0.80068,32.766,2,4.18,1.463,0.627,-0.56243,1,15.173,4.18,1.463,0.627
93.35,0.80112,32.816,2,-92.1,-43.91,-21.39,0.13342,0,0,0.017606,-0.55847,93.35,0.80112,32.816,2,4.2,1.47,0.63,-0.55847,1,15.195,4.2,1.47,0.63
93.354,0.80156,32.866,2,-92.16,-43.931,-21.399,0.13342,0,0,0.017606,-0.55466,93.354,0.80156,32.866,2,4.22,1.477,0.633,-0.55466,1,15.216,4.22,1.477,0.633
93.357,0.802,32.916,2,-92.22,-43.952,-21.408,0.13342,0,0,0.017606,-0.55098,93.358,0.802,32.916,2,4.24,1.484,0.636,-0.55098,1,15.237,4.24,1.484,0.636
93.361,0.80243,32.966,2,-92.28,-43.973,-21.417,0.13342,0,0,0.017606,-0.54745,93.361,0.80243,32.966,2,4.26,1.491,0.639,-0.54745,1,15.259,4.26,1.491,0.639
93.365,0.80287,33.016,2,-92.34,-43.994,-21.426,0.13342,0,0,0.017606,-0.54405,93.365,0.80287,33.016,2,4.28,1.498,0.642,-0.54405,1,15.28,4.28,1.498,0.642
93.369,0.80331,33.066,2,-92.4,-44.015,-21.435,0.13342,0,0,0.017606,-0.54078,93.369,0.80331,33.066,2,4.3,1.505,0.645,-0.54078,1,15.302,4.3,1.505,0.645
93.373,0.80375,33.116,2,-92.46,-44.036,-21.444,0.13342,0,0,0.017606,-0.53764,93.373,0.80375,33.116,2,4.32,1.512,0.648,-0.53764,1,15.323,4.32,1.512,0.648
93.377,0.80419,33.166,2,-92.52,-44.057,-21.453,0.13342,0,0,0.017606,-0.53462,93.377,0.80419,33.166,2,4.34,1.519,0.651,-0.53462,1,15.344,4.34,1.519,0.651
93.381,0.80463,33.215,2,-92.58,-44.078,-21.462,0.13342,0,0,0.017606,-0.53172,93.381,0.80463,33.215,2,4.36,1.526,0.654,-0.53172,1,15.366,4.36,1.526,0.654
93.384,0.80506,33.265,2,-92.64,-44.099,-21.471,0.13342,0,0,0.017606,-0.52891,93.384,0.80506,33.265,2,4.38,1.533,0.657,-0.52891,1,15.387,4.38,1.533,0.657
93.388,0.80551,33.314,2,-92.7,-44.12,-21.48,0.13342,0,0,0.017606,-0.52615,93.388,0.80551,33.314,2,4.4,1.54,0.66,-0.52615,1,15.409,4.4,1.54,0.66
93.392,0.80595,33.364,2,-92.76,-44.141,-21.489,0.13342,0,0,0.017606,-0.52352,93.392,0.80595,33.364,2,4.42,1.547,0.663,-0.52352,1,15.43,4.42,1.547,0.663
93.396,0.80639,33.414,2,-92.82,-44.162,-21.498,0.13342,0,0,0.017606,-0.52101,93.396,0.80639,33.414,2,4.44,1.554,0.666,-0.52101,1,15.451,4.44,1.554,0.666
93.4,0.80683,33.463,2,-92.88,-44.183,-21.507,0.13342,0,0,0.017606,-0.51862,93.4,0.80683,33.463,2,4.46,1.561,0.669,-0.51862,1,15.473,4.46,1.561,0.669
93.403,0.80727,33.512,2,-92.94,-44.204,-21.516,0.13342,0,0,0.017606,-0.51635,93.404,0.80727,33.512,2,4.48,1.568,0.672,-0.51635,1,15.494,4.48,1.568,0.672
93.407,0.80771,33.562,2,-93,-44.225,-21.525,0.13342,0,0,0.017606,-0.51419,93.407,0.80771,33.562,2,4.5,1.575,0.675,-0.51419,1,15.516,4.5,1.575,0.675
93.411,0.80815,33.611,2,-93.06,-44.246,-21.534,0.13342,0,0,0.017606,-0.51214,93.411,0.80815,33.611,2,4.52,1.582,0.678,-0.51214,1,15.537,4.52,1.582,0.678
93.415,0.80859,33.66,2,-93.12,-44.267,-21.543,0.13342,0,0,0.017606,-0.5102,93.415,0.80859,33.66,2,4.54,1.589,0.681,-0.5102,1,15.558,4.54,1.589,0.681
93.419,0.80902,33.71,2,-93.18,-44.288,-21.552,0.13342,0,0,0.017606,-0.50835,93.419,0.80902,33.71,2,4.56,1.596,0.684,-0.50835,1,15.58,4.56,1.596,0.684
93.422,0.80946,33.759,2,-93.24,-44.309,-21.561,0.13342,0,0,0.017606,-0.50661,93.422,0.80946,33.759,2,4.58,1.603,0.687,-0.50661,1,15.601,4.58,1.603,0.687
93.426,0.8099,33.808,2,-93.3,-44.33,-21.57,0.13342,0,0,0.017606,-0.50495,93.426,0.8099,33.808,2,4.6,1.61,0.69,-0.50495,1,15.623,4.6,1.61,0.69
93.43,0.81034,33.857,2,-93.36,-44.351,-21.579,0.13342,0,0,0.017606,-0.50339,93.43,0.81034,33.857,2,4.62,1.617,0.693,-0.50339,1,15.644,4.62,1.617,0.693
93.434,0.81078,33.907,2,-93.42,-44.372,-21.588,0.13342,0,0,0.017606,-0.50091,93.434,0.81078,33.907,2,4.64,1.624,0.696,-0.50091,1,15.665,4.64,1.624,0.696
93.438,0.81123,33.957,2,-93.48,-44.393,-21.597,0.13342,0,0,0.017606,-0.49704,93.438,0.81123,33.957,2,4.66,1.631,0.699,-0.49704,1,15.687,4.66,1.631,0.699
93.441,0.81168,34.008,2,-93.54,-44.414,-21.606,0.13342,0,0,0.017606,-0.49313,93.441,0.81168,34.008,2,4.68,1.638,0.702,-0.49313,1,15.708,4.68,1.638,0.702
93.445,0.81213,34.058,2,-93.6,-44.435,-21.615,0.13342,0,0,0.017606,-0.48938,93.445,0.81213,34.058,2,4.7,1.645,0.705,-0.48938,1,15.73,4.7,1.645,0.705
93.449,0.81258,34.108,2,-93.66,-44.456,-21.624,0.13342,0,0,0.017606,-0.48578,93.449,0.81258,34.108,2,4.72,1.652,0.708,-0.48578,1,15.751,4.72,1.652,0.708
93.453,0.81303,34.158,2,-93.72,-44.477,-21.633,0.13342,0,0,0.017606,-0.48234,93.453,0.81303,34.158,2,4.74,1.659,0.711,-0.48234,1,15.772,4.74,1.659,0.711
93.456,0.81348,34.208,2,-93.78,-44.498,-21.642,0.13342,0,0,0.017606,-0.47904,93.456,0.81348,34.208,2,4.76,1.666,0.714,-0.47904,1,15.794,4.76,1.666,0.714
93.46,0.81393,34.258,2,-93.84,-44.519,-21.651,0.13342,0,0,0.017606,-0.47589,93.46,0.81393,34.258,2,4.78,1.673,0.717,-0.47589,1,15.815,4.78,1.673,0.717
93.464,0.81438,34.308,2,-93.9,-44.54,-21.66,0.13342,0,0,0.017606,-0.47287,93.464,0.81438,34.308,2,4.8,1.68,0.72,-0.47287,1,15.837,4.8,1.68,0.72
93.468,0.81482,34.358,2,-93.96,-44.561,-21.669,0.13342,0,0,0.017606,-0.47,93.468,0.81482,34.358,2,4.82,1.687,0.723,-0.47,1,15.858,4.82,1.687,0.723
93.471,0.81527,34.408,2,-94.02,-44.582,-21.678,0.13342,0,0,0.017606,-0.46725,93.471,0.81527,34.408,2,4.84,1.694,0.726,-0.46725,1,15.879,4.84,1.694,0.726
93.475,0.81572,34.458,2,-94.08,-44.603,-21.687,0.13342,0,0,0.017606,-0.46464,93.475,0.81572,34.458,2,4.86,1.701,0.729,-0.46464,1,15.901,4.86,1.701,0.729
93.479,0.81617,34.508,2,-94.14,-44.624,-21.696,0.13342,0,0,0.017606,-0.46214,93.479,0.81617,34.508,2,4.88,1.708,0.732,-0.46214,1,15.922,4.88,1.708,0.732
93.483,0.81661,34.557,2,-94.2,-44.645,-21.705,0.13342,0,0,0.017606,-0.45972,93.483,0.81661,34.557,2,4.9,1.715,0.735,-0.45972,1,15.944,4.9,1.715,0.735
93.486,0.81706,34.607,2,-94.26,-44.666,-21.714,0.13342,0,0,0.017606,-0.45742,93.486,0.81706,34.607,2,4.92,1.722,0.738,-0.45742,1,15.965,4.92,1.722,0.738
93.49,0.81751,34.656,2,-94.32,-44.687,-21.723,0.13342,0,0,0.017606,-0.45525,93.49,0.81751,34.656,2,4.94,1.729,0.741,-0.45525,1,15.986,4.94,1.729,0.741
93.494,0.81795,34.706,2,-94.38,-44.708,-21.732,0.13342,0,0,0.017606,-0.45319,93.494,0.81795,34.706,2,4.96,1.736,0.744,-0.45319,1,16.008,4.96,1.736,0.744
93.498,0.8184,34.755,2,-94.44,-44.729,-21.741,0.13342,0,0,0.017606,-0.45124,93.498,0.8184,34.755,2,4.98,1.743,0.747,-0.45124,1,16.029,4.98,1.743,0.747
93.501,0.81884,34.805,2,-94.5,-44.75,-21.75,0.13342,0,0,0.017606,-0.4494,93.501,0.81884,34.805,2,5,1.75,0.75,-0.4494,1,16.051,5,1.75,0.75
93.505,0.81929,34.855,2,-94.56,-44.771,-21.759,0.13342,0,0,0.017606,-0.44767,93.505,0.81929,34.855,2,5.02,1.757,0.753,-0.44767,1,16.072,5.02,1.757,0.753
93.509,0.81974,34.904,2,-94.62,-44.792,-21.768,0.13342,0,0,0.017606,-0.44604,93.509,0.81974,34.904,2,5.04,1.764,0.756,-0.44604,1,16.094,5.04,1.764,0.756
93.512,0.82018,34.954,2,-94.68,-44.813,-21.777,0.13342,0,0,0.017606,-0.4445,93.512,0.82018,34.954,2,5.06,1.771,0.759,-0.4445,1,16.115,5.06,1.771,0.759
93.516,0.82062,35.003,2,-94.74,-44.834,-21.786,0.13342,0,0,0.017606,-0.44305,93.516,0.82062,35.003,2,5.08,1.778,0.762,-0.44305,1,16.136,5.08,1.778,0.762
93.52,0.82107,35.053,2,-94.8,-44.855,-21.795,0.13342,0,0,0.017606,-0.44169,93.52,0.82107,35.053,2,5.1,1.785,0.765,-0.44169,1,16.158,5.1,1.785,0.765
93.523,0.82151,35.102,2,-94.86,-44.876,-21.804,0.13342,0,0,0.017606,-0.44042,93.523,0.82151,35.102,2,5.12,1.792,0.768,-0.44042,1,16.179,5.12,1.792,0.768
93.527,0.82196,35.152,2,-94.92,-44.897,-21.813,0.13342,0,0,0.017606,-0.43919,93.527,0.82196,35.152,2,5.14,1.799,0.771,-0.43919,1,16.201,5.14,1.799,0.771
93.531,0.82241,35.202,2,-94.98,-44.918,-21.822,0.13342,0,0,0.017606,-0.43803,93.531,0.82241,35.202,2,5.16,1.806,0.774,-0.43803,1,16.222,5.16,1.806,0.774
93.534,0.82285,35.251,2,-95.04,-44.939,-21.831,0.13342,0,0,0.017606,-0.43694,93.534,0.82285,35.251,2,5.18,1.813,0.777,-0.43694,1,16.243,5.18,1.813,0.777
93.538,0.8233,35.301,2,-95.1,-44.96,-21.84,0.13342,0,0,0.017606,-0.43592,93.538,0.8233,35.301,2,5.2,1.82,0.78,-0.43592,1,16.265,5.2,1.82,0.78
93.542,0.82375,35.35,2,-95.16,-44.981,-21.849,0.13342,0,0,0.017606,-0.43496,93.542,0.82375,35.35,2,5.22,1.827,0.783,-0.43496,1,16.286,5.22,1.827,0.783
93.545,0.82419,35.4,2,-95.22,-45.002,-21.858,0.13342,0,0,0.017606,-0.43406,93.545,0.82419,35.4,2,5.24,1.834,0.786,-0.43406,1,16.308,5.24,1.834,0.786
93.549,0.82464,35.449,2,-95.28,-45.023,-21.867,0.13342,0,0,0.017606,-0.43322,93.549,0.82464,35.449,2,5.26,1.841,0.789,-0.43322,1,16.329,5.26,1.841,0.789
93.552,0.82509,35.499,2,-95.34,-45.044,-21.876,0.13342,0,0,0.017606,-0.43242,93.552,0.82509,35.499,2,5.28,1.848,0.792,-0.43242,1,16.35,5.28,1.848,0.792
93.556,0.82553,35.548,2,-95.4,-45.065,-21.885,0.13342,0,0,0.017606,-0.43168,93.556,0.82553,35.548,2,5.3,1.855,0.795,-0.43168,1,16.372,5.3,1.855,0.795
93.56,0.82598,35.598,2,-95.46,-45.086,-21.894,0.13342,0,0,0.017606,-0.43099,93.56,0.82598,35.598,2,5.32,1.862,0.798,-0.43099,1,16.393,5.32,1.862,0.798
93.563,0.82642,35.647,2,-95.52,-45.107,-21.903,0.13342,0,0,0.017606,-0.43033,93.563,0.82642,35.647,2,5.34,1.869,0.801,-0.43033,1,16.415,5.34,1.869,0.801
93.567,0.82687,35.696,2,-95.58,-45.128,-21.912,0.13342,0,0,0.017606,-0.42957,93.567,0.82687,35.696,2,5.36,1.876,0.804,-0.42957,1,16.436,5.36,1.876,0.804
93.57,0.82732,35.746,2,-95.64,-45.149,-21.921,0.13342,0,0,0.017606,-0.42784,93.57,0.82732,35.746,2,5.38,1.883,0.807,-0.42784,1,16.457,5.38,1.883,0.807
93.574,0.82777,35.796,2,-95.7,-45.17,-21.93,0.13342,0,0,0.017606,-0.42583,93.574,0.82777,35.796,2,5.4,1.89,0.81,-0.42583,1,16.479,5.4,1.89,0.81
93.578,0.82823,35.846,2,-95.76,-45.191,-21.939,0.13342,0,0,0.017606,-0.42392,93.578,0.82823,35.846,2,5.42,1.897,0.813,-0.42392,1,16.5,5.42,1.897,0.813
93.581,0.82868,35.895,2,-95.82,-45.212,-21.948,0.13342,0,0,0.017606,-0.42211,93.581,0.82868,35.895,2,5.44,1.904,0.816,-0.42211,1,16.522,5.44,1.904,0.816
93.585,0.82913,35.945,2,-95.88,-45.233,-21.957,0.13342,0,0,0.017606,-0.4204,93.585,0.82913,35.945,2,5.46,1.911,0.819,-0.4204,1,16.543,5.46,1.911,0.819
93.588,0.82959,35.995,2,-95.94,-45.254,-21.966,0.13342,0,0,0.017606,-0.41877,93.588,0.82959,35.995,2,5.48,1.918,0.822,-0.41877,1,16.564,5.48,1.918,0.822
93.592,0.83004,36.044,2,-96,-45.275,-21.975,0.13342,0,0,0.017606,-0.41724,93.592,0.83004,36.044,2,5.5,1.925,0.825,-0.41724,1,16.586,5.5,1.925,0.825
93.596,0.8305,36.094,2,-96.06,-45.296,-21.984,0.13342,0,0,0.017606,-0.41579,93.595,0.8305,36.094,2,5.52,1.932,0.828,-0.41579,1,16.607,5.52,1.932,0.828
93.599,0.83095,36.143,2,-96.12,-45.317,-21.993,0.13342,0,0,0.017606,-0.41441,93.599,0.83095,36.143,2,5.54,1.939,0.831,-0.41441,1,16.629,5.54,1.939,0.831
93.603,0.83141,36.193,2,-96.18,-45.338,-22.002,0.13342,0,0,0.017606,-0.41311,93.603,0.83141,36.193,2,5.56,1.946,0.834,-0.41311,1,16.65,5.56,1.946,0.834
93.606,0.83186,36.242,2,-96.24,-45.359,-22.011,0.13342,0,0,0.017606,-0.41189,93.606,0.83186,36.242,2,5.58,1.953,0.837,-0.41189,1,16.671,5.58,1.953,0.837
93.61,0.83231,36.291,2,-96.3,-45.38,-22.02,0.13342,0,0,0.017606,-0.41073,93.61,0.83231,36.291,2,5.6,1.96,0.84,-0.41073,1,16.693,5.6,1.96,0.84
93.613,0.83277,36.341,2,-96.36,-45.401,-22.029,0.13342,0,0,0.017606,-0.40963,93.613,0.83277,36.341,2,5.62,1.967,0.843,-0.40963,1,16.714,5.62,1.967,0.843
93.617,0.83323,36.39,2,-96.42,-45.422,-22.038,0.13342,0,0,0.017606,-0.40846,93.617,0.83323,36.39,2,5.64,1.974,0.846,-0.40846,1,16.736,5.64,1.974,0.846
93.62,0.83369,36.44,2,-96.48,-45.443,-22.047,0.13342,0,0,0.017606,-0.40731,93.62,0.83369,36.44,2,5.66,1.981,0.849,-0.40731,1,16.757,5.66,1.981,0.849
93.624,0.83415,36.489,2,-96.54,-45.464,-22.056,0.13342,0,0,0.017606,-0.40622,93.624,0.83415,36.489,2,5.68,1.988,0.852,-0.40622,1,16.778,5.68,1.988,0.852
93.627,0.83461,36.539,2,-96.6,-45.485,-22.065,0.13342,0,0,0.017606,-0.40519,93.627,0.83461,36.539,2,5.7,1.995,0.855,-0.40519,1,16.8,5.7,1.995,0.855
93.631,0.83507,36.588,2,-96.66,-45.506,-22.074,0.13342,0,0,0.017606,-0.40422,93.631,0.83507,36.588,2,5.72,2.002,0.858,-0.40422,1,16.821,5.72,2.002,0.858
93.634,0.83553,36.638,2,-96.72,-45.527,-22.083,0.13342,0,0,0.017606,-0.40331,93.634,0.83553,36.638,2,5.74,2.009,0.861,-0.40331,1,16.843,5.74,2.009,0.861
93.638,0.83599,36.687,2,-96.78,-45.548,-22.092,0.13342,0,0,0.017606,-0.40244,93.638,0.83599,36.687,2,5.76,2.016,0.864,-0.40244,1,16.864,5.76,2.016,0.864
93.641,0.83644,36.736,2,-96.84,-45.569,-22.101,0.13342,0,0,0.017606,-0.40162,93.641,0.83644,36.736,2,5.78,2.023,0.867,-0.40162,1,16.885,5.78,2.023,0.867
93.645,0.8369,36.786,2,-96.9,-45.59,-22.11,0.13342,0,0,0.017606,-0.40084,93.645,0.8369,36.786,2,5.8,2.03,0.87,-0.40084,1,16.907,5.8,2.03,0.87
93.648,0.83736,36.835,2,-96.96,-45.611,-22.119,0.13342,0,0,0.017606,-0.40011,93.648,0.83736,36.835,2,5.82,2.037,0.873,-0.40011,1,16.928,5.82,2.037,0.873
93.652,0.83782,36.885,2,-97.02,-45.632,-22.128,0.13342,0,0,0.017606,-0.39881,93.651,0.83782,36.885,2,5.84,2.044,0.876,-0.39881,1,16.95,5.84,2.044,0.876
93.655,0.83829,36.936,2,-97.08,-45.653,-22.137,0.13342,0,0,0.017606,-0.39637,93.655,0.83829,36.936,2,5.86,2.051,0.879,-0.39637,1,16.971,5.86,2.051,0.879
93.658,0.83876,36.987,2,-97.14,-45.674,-22.146,0.13342,0,0,0.017606,-0.39377,93.658,0.83876,36.987,2,5.88,2.058,0.882,-0.39377,1,16.992,5.88,2.058,0.882
93.661,0.83922,37.038,2,-97.2,-45.695,-22.155,0.13342,0,0,0.017606,-0.3907,93.661,0.83922,37.038,2,5.9,2.065,0.885,-0.3907,1,17.014,5.9,2.065,0.885
93.665,0.83969,37.088,2,-97.26,-45.716,-22.164,0.13342,0,0,0.017606,-0.38775,93.665,0.83969,37.088,2,5.92,2.072,0.888,-0.38775,1,17.035,5.92,2.072,0.888
93.668,0.84016,37.139,2,-97.32,-45.737,-22.173,0.13342,0,0,0.017606,-0.38491,93.668,0.84016,37.139,2,5.94,2.079,0.891,-0.38491,1,17.057,5.94,2.079,0.891
93.671,0.84063,37.189,2,-97.38,-45.758,-22.182,0.13342,0,0,0.017606,-0.38219,93.671,0.84063,37.189,2,5.96,2.086,0.894,-0.38219,1,17.078,5.96,2.086,0.894
93.674,0.84109,37.239,2,-97.44,-45.779,-22.191,0.13342,0,0,0.017606,-0.37956,93.674,0.84109,37.239,2,5.98,2.093,0.897,-0.37956,1,17.099,5.98,2.093,0.897
93.678,0.84156,37.289,2,-97.5,-45.8,-22.2,0.13342,0,0,0.017606,-0.37704,93.677,0.84156,37.289,2,6,2.1,0.9,-0.37704,1,17.121,6,2.1,0.9
93.681,0.84203,37.34,2,-97.56,-45.821,-22.209,0.13342,0,0,0.017606,-0.37463,93.68,0.84203,37.34,2,6.02,2.107,0.903,-0.37463,1,17.142,6.02,2.107,0.903
93.684,0.84249,37.39,2,-97.62,-45.842,-22.218,0.13342,0,0,0.017606,-0.3723,93.684,0.84249,37.39,2,6.04,2.114,0.906,-0.3723,1,17.164,6.04,2.114,0.906
93.687,0.84296,37.44,2,-97.68,-45.863,-22.227,0.13342,0,0,0.017606,-0.37007,93.687,0.84296,37.44,2,6.06,2.121,0.909,-0.37007,1,17.185,6.06,2.121,0.909
93.69,0.84343,37.49,2,-97.74,-45.884,-22.236,0.13342,0,0,0.017606,-0.36729,93.69,0.84343,37.49,2,6.08,2.128,0.912,-0.36729,1,17.206,6.08,2.128,0.912
93.693,0.8439,37.541,2,-97.8,-45.905,-22.245,0.13342,0,0,0.017606,-0.36371,93.693,0.8439,37.541,2,6.1,2.135,0.915,-0.36371,1,17.228,6.1,2.135,0.915
93.696,0.84437,37.591,2,-97.86,-45.926,-22.254,0.13342,0,0,0.017606,-0.36021,93.696,0.84437,37.591,2,6.12,2.142,0.918,-0.36021,1,17.249,6.12,2.142,0.918
93.699,0.84484,37.642,2,-97.92,-45.947,-22.263,0.13342,0,0,0.017606,-0.35592,93.699,0.84484,37.642,2,6.14,2.149,0.921,-0.35592,1,17.271,6.14,2.149,0.921
93.702,0.84531,37.694,2,-97.98,-45.968,-22.272,0.13342,0,0,0.017606,-0.3515,93.702,0.84531,37.694,2,6.16,2.156,0.924,-0.3515,1,17.292,6.16,2.156,0.924
93.705,0.84579,37.745,2,-98.04,-45.989,-22.281,0.13342,0,0,0.017606,-0.34725,93.705,0.84579,37.745,2,6.18,2.163,0.927,-0.34725,1,17.313,6.18,2.163,0.927
93.708,0.84626,37.796,2,-98.1,-46.01,-22.29,0.13342,0,0,0.017606,-0.34318,93.708,0.84626,37.796,2,6.2,2.17,0.93,-0.34318,1,17.335,6.2,2.17,0.93
93.711,0.84673,37.847,2,-98.16,-46.031,-22.299,0.13342,0,0,0.017606,-0.33927,93.711,0.84673,37.847,2,6.22,2.177,0.933,-0.33927,1,17.356,6.22,2.177,0.933
93.714,0.8472,37.898,2,-98.22,-46.052,-22.308,0.13342,0,0,0.017606,-0.33552,93.714,0.8472,37.898,2,6.24,2.184,0.936,-0.33552,1,17.378,6.24,2.184,0.936
93.717,0.84767,37.949,2,-98.28,-46.073,-22.317,0.13342,0,0,0.017606,-0.33193,93.717,0.84767,37.949,2,6.26,2.191,0.939,-0.33193,1,17.399,6.26,2.191,0.939
93.72,0.84814,38,2,-98.34,-46.094,-22.326,0.13342,0,0,0.017606,-0.32849,93.72,0.84814,38,2,6.28,2.198,0.942,-0.32849,1,17.42,6.28,2.198,0.942
93.723,0.84861,38.051,2,-98.4,-46.115,-22.335,0.13342,0,0,0.017606,-0.32521,93.722,0.84861,38.051,2,6.3,2.205,0.945,-0.32521,1,17.442,6.3,2.205,0.945
93.726,0.84908,38.102,2,-98.46,-46.136,-22.344,0.13342,0,0,0.017606,-0.32207,93.725,0.84908,38.102,2,6.32,2.212,0.948,-0.32207,1,17.463,6.32,2.212,0.948
93.729,0.84955,38.153,2,-98.52,-46.157,-22.353,0.13342,0,0,0.017606,-0.31907,93.728,0.84955,38.153,2,6.34,2.219,0.951,-0.31907,1,17.485,6.34,2.219,0.951
93.731,0.85002,38.204,2,-98.58,-46.178,-22.362,0.13342,0,0,0.017606,-0.31621,93.731,0.85002,38.204,2,6.36,2.226,0.954,-0.31621,1,17.506,6.36,2.226,0.954
93.734,0.85049,38.255,2,-98.64,-46.199,-22.371,0.13342,0,0,0.017606,-0.31349,93.734,0.85049,38.255,2,6.38,2.233,0.957,-0.31349,1,17.527,6.38,2.233,0.957
93.737,0.85096,38.306,2,-98.7,-46.22,-22.38,0.13342,0,0,0.017606,-0.31089,93.736,0.85096,38.306,2,6.4,2.24,0.96,-0.31089,1,17.549,6.4,2.24,0.96
93.739,0.85144,38.357,2,-98.76,-46.241,-22.389,0.13342,0,0,0.017606,-0.30842,93.739,0.85144,38.357,2,6.42,2.247,0.963,-0.30842,1,17.57,6.42,2.247,0.963
93.742,0.85191,38.408,2,-98.82,-46.262,-22.398,0.13342,0,0,0.017606,-0.30607,93.742,0.85191,38.408,2,6.44,2.254,0.966,-0.30607,1,17.592,6.44,2.254,0.966
93.745,0.85238,38.459,2,-98.88,-46.283,-22.407,0.13342,0,0,0.017606,-0.30384,93.744,0.85238,38.459,2,6.46,2.261,0.969,-0.30384,1,17.613,6.46,2.261,0.969
93.747,0.85286,38.51,2,-98.94,-46.304,-22.416,0.13342,0,0,0.017606,-0.30172,93.747,0.85286,38.51,2,6.48,2.268,0.972,-0.30172,1,17.634,6.48,2.268,0.972
93.75,0.85333,38.561,2,-99,-46.325,-22.425,0.13342,0,0,0.017606,-0.29971,93.749,0.85333,38.561,2,6.5,2.275,0.975,-0.29971,1,17.656,6.5,2.275,0.975
93.753,0.8538,38.612,2,-99.06,-46.346,-22.434,0.13342,0,0,0.017606,-0.29781,93.752,0.8538,38.612,2,6.52,2.282,0.978,-0.29781,1,17.677,6.52,2.282,0.978
93.755,0.85428,38.663,2,-99.12,-46.367,-22.443,0.13342,0,0,0.017606,-0.29601,93.754,0.85428,38.663,2,6.54,2.289,0.981,-0.29601,1,17.699,6.54,2.289,0.981
93.758,0.85475,38.713,2,-99.18,-46.388,-22.452,0.13342,0,0,0.017606,-0.29431,93.757,0.85475,38.713,2,6.56,2.296,0.984,-0.29431,1,17.72,6.56,2.296,0.984
93.76,0.85523,38.764,2,-99.24,-46.409,-22.461,0.13342,0,0,0.017606,-0.2927,93.759,0.85523,38.764,2,6.58,2.303,0.987,-0.2927,1,17.741,6.58,2.303,0.987
93.763,0.8557,38.815,2,-99.3,-46.43,-22.47,0.13342,0,0,0.017606,-0.29118,93.762,0.8557,38.815,2,6.6,2.31,0.99,-0.29118,1,17.763,6.6,2.31,0.99
93.765,0.85618,38.865,2,-99.36,-46.451,-22.479,0.13342,0,0,0.017606,-0.28974,93.764,0.85618,38.865,2,6.62,2.317,0.993,-0.28974,1,17.784,6.62,2.317,0.993
93.768,0.85665,38.916,2,-99.42,-46.472,-22.488,0.13342,0,0,0.017606,-0.28817,93.767,0.85665,38.916,2,6.64,2.324,0.996,-0.28817,1,17.806,6.64,2.324,0.996
93.77,0.85712,38.966,2,-99.48,-46.493,-22.497,0.13342,0,0,0.017606,-0.2866,93.769,0.85712,38.966,2,6.66,2.331,0.999,-0.2866,1,17.827,6.66,2.331,0.999
93.772,0.8576,39.016,2,-99.54,-46.514,-22.506,0.13342,0,0,0.017606,-0.28509,93.771,0.8576,39.016,2,6.68,2.338,1.002,-0.28509,1,17.848,6.68,2.338,1.002
93.775,0.85807,39.067,2,-99.6,-46.535,-22.515,0.13342,0,0,0.017606,-0.28365,93.774,0.85807,39.067,2,6.7,2.345,1.005,-0.28365,1,17.87,6.7,2.345,1.005
93.777,0.85854,39.117,2,-99.66,-46.556,-22.524,0.13342,0,0,0.017606,-0.28227,93.776,0.85854,39.117,2,6.72,2.352,1.008,-0.28227,1,17.891,6.72,2.352,1.008
93.779,0.85901,39.167,2,-99.72,-46.577,-22.533,0.13342,0,0,0.017606,-0.28095,93.778,0.85901,39.167,2,6.74,2.359,1.011,-0.28095,1,17.913,6.74,2.359,1.011
93.781,0.85948,39.218,2,-99.78,-46.598,-22.542,0.13342,0,0,0.017606,-0.27969,93.78,0.85948,39.218,2,6.76,2.366,1.014,-0.27969,1,17.934,6.76,2.366,1.014
93.783,0.85995,39.268,2,-99.84,-46.619,-22.551,0.13342,0,0,0.017606,-0.27849,93.782,0.85995,39.268,2,6.78,2.373,1.017,-0.27849,1,17.955,6.78,2.373,1.017
93.786,0.86043,39.318,2,-99.9,-46.64,-22.56,0.13342,0,0,0.017606,-0.27683,93.784,0.86043,39.318,2,6.8,2.38,1.02,-0.27683,1,17.977,6.8,2.38,1.02
93.787,0.86091,39.369,2,-99.96,-46.661,-22.569,0.13342,0,0,0.017606,-0.27504,93.786,0.86091,39.369,2,6.82,2.387,1.023,-0.27504,1,17.998,6.82,2.387,1.023
93.789,0.86138,39.42,2,-100.02,-46.682,-22.578,0.13342,0,0,0.017606,-0.27333,93.788,0.86138,39.42,2,6.84,2.394,1.026,-0.27333,1,18.02,6.84,2.394,1.026
93.791,0.86186,39.47,2,-100.08,-46.703,-22.587,0.13342,0,0,0.017606,-0.27169,93.79,0.86186,39.47,2,6.86,2.401,1.029,-0.27169,1,18.041,6.86,2.401,1.029
93.793,0.86234,39.521,2,-100.14,-46.724,-22.596,0.13342,0,0,0.017606,-0.27002,93.792,0.86234,39.521,2,6.88,2.408,1.032,-0.27002,1,18.062,6.88,2.408,1.032
93.795,0.86282,39.571,2,-100.2,-46.745,-22.605,0.13342,0,0,0.017606,-0.26814,93.794,0.86282,39.571,2,6.9,2.415,1.035,-0.26814,1,18.084,6.9,2.415,1.035
93.797,0.86331,39.621,2,-100.26,-46.766,-22.614,0.13342,0,0,0.017606,-0.26639,93.796,0.86331,39.621,2,6.92,2.422,1.038,-0.26639,1,18.105,6.92,2.422,1.038
93.799,0.86379,39.671,2,-100.32,-46.787,-22.623,0.13342,0,0,0.017606,-0.26475,93.797,0.86379,39.671,2,6.94,2.429,1.041,-0.26475,1,18.127,6.94,2.429,1.041
93.8,0.86427,39.721,2,-100.38,-46.808,-22.632,0.13342,0,0,0.017606,-0.26323,93.799,0.86427,39.721,2,6.96,2.436,1.044,-0.26323,1,18.148,6.96,2.436,1.044
93.802,0.86475,39.771,2,-100.44,-46.829,-22.641,0.13342,0,0,0.017606,-0.26181,93.801,0.86475,39.771,2,6.98,2.443,1.047,-0.26181,1,18.169,6.98,2.443,1.047
93.804,0.86524,39.821,2,-100.5,-46.85,-22.65,0.13342,0,0,0.017606,-0.2605,93.802,0.86524,39.821,2,7,2.45,1.05,-0.2605,1,18.191,7,2.45,1.05
93.805,0.86572,39.872,2,-100.56,-46.871,-22.659,0.13342,0,0,0.017606,-0.25929,93.804,0.86572,39.872,2,7.02,2.457,1.053,-0.25929,1,18.212,7.02,2.457,1.053
93.807,0.8662,39.922,2,-100.62,-46.892,-22.668,0.13342,0,0,0.017606,-0.25818,93.806,0.8662,39.922,2,7.04,2.464,1.056,-0.25818,1,18.234,7.04,2.464,1.056
93.809,0.86668,39.971,2,-100.68,-46.913,-22.677,0.13342,0,0,0.017606,-0.25716,93.807,0.86668,39.971,2,7.06,2.471,1.059,-0.25716,1,18.255,7.06,2.471,1.059
93.81,0.86716,40.021,2,-100.74,-46.934,-22.686,0.13342,0,0,0.017606,-0.25622,93.809,0.86716,40.021,2,7.08,2.478,1.062,-0.25622,1,18.276,7.08,2.478,1.062
93.812,0.86764,40.071,2,-100.8,-46.955,-22.695,0.13342,0,0,0.017606,-0.25538,93.81,0.86764,40.071,2,7.1,2.485,1.065,-0.25538,1,18.298,7.1,2.485,1.065
93.813,0.86813,40.121,2,-100.86,-46.976,-22.704,0.13342,0,0,0.017606,-0.25461,93.812,0.86813,40.121,2,7.12,2.492,1.068,-0.25461,1,18.319,7.12,2.492,1.068
93.815,0.86861,40.171,2,-100.92,-46.997,-22.713,0.13342,0,0,0.017606,-0.25392,93.813,0.86861,40.171,2,7.14,2.499,1.071,-0.25392,1,18.341,7.14,2.499,1.071
93.816,0.86909,40.22,2,-100.98,-47.018,-22.722,0.13342,0,0,0.017606,-0.2533,93.815,0.86909,40.22,2,7.16,2.506,1.074,-0.2533,1,18.362,7.16,2.506,1.074
93.818,0.86957,40.27,2,-101.04,-47.039,-22.731,0.13342,0,0,0.017606,-0.25275,93.816,0.86957,40.27,2,7.18,2.513,1.077,-0.25275,1,18.383,7.18,2.513,1.077
93.819,0.87006,40.319,2,-101.1,-47.06,-22.74,0.13342,0,0,0.017606,-0.25227,93.817,0.87006,40.319,2,7.2,2.52,1.08,-0.25227,1,18.405,7.2,2.52,1.08
93.82,0.87054,40.369,2,-101.16,-47.081,-22.749,0.13342,0,0,0.017606,-0.25184,93.819,0.87054,40.369,2,7.22,2.527,1.083,-0.25184,1,18.426,7.22,2.527,1.083
93.822,0.87102,40.418,2,-101.22,-47.102,-22.758,0.13342,0,0,0.017606,-0.25148,93.82,0.87102,40.418,2,7.24,2.534,1.086,-0.25148,1,18.448,7.24,2.534,1.086
93.823,0.8715,40.467,2,-101.28,-47.123,-22.767,0.13342,0,0,0.017606,-0.25116,93.821,0.8715,40.467,2,7.26,2.541,1.089,-0.25116,1,18.469,7.26,2.541,1.089
93.824,0.87198,40.517,2,-101.34,-47.144,-22.776,0.13342,0,0,0.017606,-0.25089,93.822,0.87198,40.517,2,7.28,2.548,1.092,-0.25089,1,18.49,7.28,2.548,1.092
93.826,0.87246,40.566,2,-101.4,-47.165,-22.785,0.13342,0,0,0.017606,-0.25067,93.823,0.87246,40.566,2,7.3,2.555,1.095,-0.25067,1,18.512,7.3,2.555,1.095
93.827,0.87294,40.615,2,-101.46,-47.186,-22.794,0.13342,0,0,0.017606,-0.25049,93.825,0.87294,40.615,2,7.32,2.562,1.098,-0.25049,1,18.533,7.32,2.562,1.098
93.828,0.87341,40.664,2,-101.52,-47.207,-22.803,0.13342,0,0,0.017606,-0.25034,93.826,0.87341,40.664,2,7.34,2.569,1.101,-0.25034,1,18.555,7.34,2.569,1.101
93.829,0.87389,40.713,2,-101.58,-47.228,-22.812,0.13342,0,0,0.017606,-0.25023,93.827,0.87389,40.713,2,7.36,2.576,1.104,-0.25023,1,18.576,7.36,2.576,1.104
93.83,0.87437,40.762,2,-101.64,-47.249,-22.821,0.13342,0,0,0.017606,-0.2499,93.828,0.87437,40.762,2,7.38,2.583,1.107,-0.2499,1,18.597,7.38,2.583,1.107
93.831,0.87485,40.811,2,-101.7,-47.27,-22.83,0.13342,0,0,0.017606,-0.24884,93.829,0.87485,40.811,2,7.4,2.59,1.11,-0.24884,1,18.619,7.4,2.59,1.11
93.832,0.87533,40.86,2,-101.76,-47.291,-22.839,0.13342,0,0,0.017606,-0.24781,93.83,0.87533,40.86,2,7.42,2.597,1.113,-0.24781,1,18.64,7.42,2.597,1.113
93.833,0.87581,40.909,2,-101.82,-47.312,-22.848,0.13342,0,0,0.017606,-0.24678,93.83,0.87581,40.909,2,7.44,2.604,1.116,-0.24678,1,18.662,7.44,2.604,1.116
93.834,0.8763,40.957,2,-101.88,-47.333,-22.857,0.13342,0,0,0.017606,-0.24576,93.831,0.8763,40.957,2,7.46,2.611,1.119,-0.24576,1,18.683,7.46,2.611,1.119
93.835,0.87678,41.006,2,-101.94,-47.354,-22.866,0.13342,0,0,0.017606,-0.24475,93.832,0.87678,41.006,2,7.48,2.618,1.122,-0.24475,1,18.704,7.48,2.618,1.122
93.835,0.87726,41.055,2,-102,-47.375,-22.875,0.13342,0,0,0.017606,-0.24375,93.833,0.87726,41.055,2,7.5,2.625,1.125,-0.24375,1,18.726,7.5,2.625,1.125
93.829,0.87777,41.107,2,-102.06,-47.396,-22.884,0.13342,0,0,0.017606,-0.23906,93.826,0.87777,41.107,2,7.52,2.632,1.128,-0.23906,1,18.747,7.52,2.632,1.128
93.822,0.87828,41.159,2,-102.12,-47.417,-22.893,0.13342,0,0,0.017606,-0.23449,93.819,0.87828,41.159,2,7.54,2.639,1.131,-0.23449,1,18.769,7.54,2.639,1.131
93.816,0.87878,41.21,2,-102.18,-47.438,-22.902,0.13342,0,0,0.017606,-0.23005,93.812,0.87878,41.21,2,7.56,2.646,1.134,-0.23005,1,18.79,7.56,2.646,1.134
93.809,0.87929,41.262,2,-102.24,-47.459,-22.911,0.13342,0,0,0.017606,-0.22572,93.805,0.87929,41.262,2,7.58,2.653,1.137,-0.22572,1,18.811,7.58,2.653,1.137
93.802,0.8798,41.314,2,-102.3,-47.48,-22.92,0.13342,0,0,0.017606,-0.22151,93.798,0.8798,41.314,2,7.6,2.66,1.14,-0.22151,1,18.833,7.6,2.66,1.14
93.795,0.8803,41.366,2,-102.36,-47.501,-22.929,0.13342,0,0,0.017606,-0.21741,93.791,0.8803,41.366,2,7.62,2.667,1.143,-0.21741,1,18.854,7.62,2.667,1.143
93.788,0.88081,41.417,2,-102.42,-47.522,-22.938,0.13342,0,0,0.017606,-0.21287,93.783,0.88081,41.417,2,7.64,2.674,1.146,-0.21287,1,18.876,7.64,2.674,1.146
93.78,0.88131,41.468,2,-102.48,-47.543,-22.947,0.13342,0,0,0.017606,-0.20831,93.776,0.88131,41.468,2,7.66,2.681,1.149,-0.20831,1,18.897,7.66,2.681,1.149
93.773,0.88182,41.518,2,-102.54,-47.564,-22.956,0.13342,0,0,0.017606,-0.20393,93.768,0.88182,41.518,2,7.68,2.688,1.152,-0.20393,1,18.918,7.68,2.688,1.152
93.765,0.88232,41.569,2,-102.6,-47.585,-22.965,0.13342,0,0,0.017606,-0.19973,93.76,0.88232,41.569,2,7.7,2.695,1.155,-0.19973,1,18.94,7.7,2.695,1.155
93.757,0.88283,41.62,2,-102.66,-47.606,-22.974,0.13342,0,0,0.017606,-0.19569,93.752,0.88283,41.62,2,7.72,2.702,1.158,-0.19569,1,18.961,7.72,2.702,1.158
93.75,0.88333,41.67,2,-102.72,-47.627,-22.983,0.13342,0,0,0.017606,-0.19181,93.744,0.88333,41.67,2,7.74,2.709,1.161,-0.19181,1,18.983,7.74,2.709,1.161
93.742,0.88383,41.721,2,-102.78,-47.648,-22.992,0.13342,0,0,0.017606,-0.1881,93.736,0.88383,41.721,2,7.76,2.716,1.164,-0.1881,1,19.004,7.76,2.716,1.164
93.733,0.88434,41.772,2,-102.84,-47.669,-23.001,0.13342,0,0,0.017606,-0.18454,93.727,0.88434,41.772,2,7.78,2.723,1.167,-0.18454,1,19.025,7.78,2.723,1.167
93.725,0.88484,41.822,2,-102.9,-47.69,-23.01,0.13342,0,0,0.017606,-0.18113,93.719,0.88484,41.822,2,7.8,2.73,1.17,-0.18113,1,19.047,7.8,2.73,1.17
93.717,0.88534,41.873,2,-102.96,-47.711,-23.019,0.13342,0,0,0.017606,-0.17787,93.71,0.88534,41.873,2,7.82,2.737,1.173,-0.17787,1,19.068,7.82,2.737,1.173
93.708,0.88584,41.923,2,-103.02,-47.732,-23.028,0.13342,0,0,0.017606,-0.17475,93.701,0.88584,41.923,2,7.84,2.744,1.176,-0.17475,1,19.09,7.84,2.744,1.176
93.7,0.88635,41.974,2,-103.08,-47.753,-23.037,0.13342,0,0,0.017606,-0.17178,93.693,0.88635,41.974,2,7.86,2.751,1.179,-0.17178,1,19.111,7.86,2.751,1.179
93.691,0.88685,42.024,2,-103.14,-47.774,-23.046,0.13342,0,0,0.017606,-0.16893,93.683,0.88685,42.024,2,7.88,2.758,1.182,-0.16893,1,19.132,7.88,2.758,1.182
93.682,0.88735,42.074,2,-103.2,-47.795,-23.055,0.13342,0,0,0.017606,-0.16622,93.674,0.88735,42.074,2,7.9,2.765,1.185,-0.16622,1,19.154,7.9,2.765,1.185
93.672,0.88785,42.124,2,-103.26,-47.816,-23.064,0.13342,0,0,0.017606,-0.16364,93.664,0.88785,42.124,2,7.92,2.772,1.188,-0.16364,1,19.175,7.92,2.772,1.188
93.663,0.88836,42.174,2,-103.32,-47.837,-23.073,0.13342,0,0,0.017606,-0.16118,93.654,0.88836,42.174,2,7.94,2.779,1.191,-0.16118,1,19.197,7.94,2.779,1.191
93.653,0.88886,42.224,2,-103.38,-47.858,-23.082,0.13342,0,0,0.017606,-0.15884,93.644,0.88886,42.224,2,7.96,2.786,1.194,-0.15884,1,19.218,7.96,2.786,1.194
93.643,0.88936,42.274,2,-103.44,-47.879,-23.091,0.13342,0,0,0.017606,-0.15661,93.634,0.88936,42.274,2,7.98,2.793,1.197,-0.15661,1,19.239,7.98,2.793,1.197
93.633,0.88986,42.324,2,-103.5,-47.9,-23.1,0.13342,0,0,0.017606,-0.1545,93.624,0.88986,42.324,2,8,2.8,1.2,-0.1545,1,19.261,8,2.8,1.2
93.623,0.89036,42.374,2,-103.56,-47.921,-23.109,0.13342,0,0,0.017606,-0.15249,93.614,0.89036,42.374,2,8.02,2.807,1.203,-0.15249,1,19.282,8.02,2.807,1.203
93.613,0.89086,42.424,2,-103.62,-47.942,-23.118,0.13342,0,0,0.017606,-0.15059,93.603,0.89086,42.424,2,8.04,2.814,1.206,-0.15059,1,19.304,8.04,2.814,1.206
93.602,0.89136,42.474,2,-103.68,-47.963,-23.127,0.13342,0,0,0.017606,-0.14878,93.592,0.89136,42.474,2,8.06,2.821,1.209,-0.14878,1,19.325,8.06,2.821,1.209
93.592,0.89187,42.524,2,-103.74,-47.984,-23.136,0.13342,0,0,0.017606,-0.14707,93.581,0.89187,42.524,2,8.08,2.828,1.212,-0.14707,1,19.346,8.08,2.828,1.212
93.581,0.89237,42.574,2,-103.8,-48.005,-23.145,0.13342,0,0,0.017606,-0.14546,93.57,0.89237,42.574,2,8.1,2.835,1.215,-0.14546,1,19.368,8.1,2.835,1.215
93.57,0.89287,42.625,2,-103.86,-48.026,-23.154,0.13342,0,0,0.017606,-0.14392,93.559,0.89287,42.625,2,8.12,2.842,1.218,-0.14392,1,19.389,8.12,2.842,1.218
93.559,0.89336,42.674,2,-103.92,-48.047,-23.163,0.13342,0,0,0.017606,-0.14194,93.547,0.89336,42.674,2,8.14,2.849,1.221,-0.14194,1,19.411,8.14,2.849,1.221
93.547,0.89386,42.723,2,-103.98,-48.068,-23.172,0.13342,0,0,0.017606,-0.13985,93.535,0.89386,42.723,2,8.16,2.856,1.224,-0.13985,1,19.432,8.16,2.856,1.224
93.535,0.89436,42.772,2,-104.04,-48.089,-23.181,0.13342,0,0,0.017606,-0.13782,93.523,0.89436,42.772,2,8.18,2.863,1.227,-0.13782,1,19.453,8.18,2.863,1.227
93.523,0.89486,42.821,2,-104.1,-48.11,-23.19,0.13342,0,0,0.017606,-0.13585,93.51,0.89486,42.821,2,8.2,2.87,1.23,-0.13585,1,19.475,8.2,2.87,1.23
93.507,0.89536,42.87,2,-104.16,-48.131,-23.199,0.13342,0,0,0.017606,-0.13366,93.494,0.89536,42.87,2,8.22,2.877,1.233,-0.13366,1,19.496,8.22,2.877,1.233
93.481,0.89587,42.92,2,-104.22,-48.152,-23.208,0.13342,0,0,0.017606,-0.13089,93.467,0.89587,42.92,2,8.24,2.884,1.236,-0.13089,1,19.518,8.24,2.884,1.236
93.455,0.89637,42.97,2,-104.28,-48.173,-23.217,0.13342,0,0,0.017606,-0.12824,93.44,0.89637,42.97,2,8.26,2.891,1.239,-0.12824,1,19.539,8.26,2.891,1.239
93.427,0.89687,43.019,2,-104.34,-48.194,-23.226,0.13342,0,0,0.017606,-0.12569,93.412,0.89687,43.019,2,8.28,2.898,1.242,-0.12569,1,19.56,8.28,2.898,1.242
93.398,0.89737,43.069,2,-104.4,-48.215,-23.235,0.13342,0,0,0.017606,-0.12325,93.383,0.89737,43.069,2,8.3,2.905,1.245,-0.12325,1,19.582,8.3,2.905,1.245
93.369,0.89787,43.119,2,-104.46,-48.236,-23.244,0.13342,0,0,0.017606,-0.12092,93.352,0.89787,43.119,2,8.32,2.912,1.248,-0.12092,1,19.603,8.32,2.912,1.248
93.338,0.89836,43.169,2,-104.52,-48.257,-23.253,0.13342,0,0,0.017606,-0.11869,93.321,0.89836,43.169,2,8.34,2.919,1.251,-0.11869,1,19.625,8.34,2.919,1.251
93.307,0.89886,43.219,2,-104.58,-48.278,-23.262,0.13342,0,0,0.017606,-0.11656,93.289,0.89886,43.219,2,8.36,2.926,1.254,-0.11656,1,19.646,8.36,2.926,1.254
93.274,0.89936,43.269,2,-104.64,-48.299,-23.271,0.13342,0,0,0.017606,-0.11446,93.255,0.89936,43.269,2,8.38,2.933,1.257,-0.11446,1,19.667,8.38,2.933,1.257
93.239,0.89985,43.318,2,-104.7,-48.32,-23.28,0.13342,0,0,0.017606,-0.11228,93.219,0.89985,43.318,2,8.4,2.94,1.26,-0.11228,1,19.689,8.4,2.94,1.26
93.203,0.90035,43.367,2,-104.76,-48.341,-23.289,0.13342,0,0,0.017606,-0.11022,93.182,0.90035,43.367,2,8.42,2.947,1.263,-0.11022,1,19.71,8.42,2.947,1.263
93.166,0.90084,43.417,2,-104.82,-48.362,-23.298,0.13342,0,0,0.017606,-0.10828,93.144,0.90084,43.417,2,8.44,2.954,1.266,-0.10828,1,19.732,8.44,2.954,1.266
93.128,0.90134,43.466,2,-104.88,-48.383,-23.307,0.13342,0,0,0.017606,-0.10646,93.105,0.90134,43.466,2,8.46,2.961,1.269,-0.10646,1,19.753,8.46,2.961,1.269
93.089,0.90183,43.516,2,-104.94,-48.404,-23.316,0.13342,0,0,0.017606,-0.10475,93.065,0.90183,43.516,2,8.48,2.968,1.272,-0.10475,1,19.774,8.48,2.968,1.272
93.048,0.90232,43.565,2,-105,-48.425,-23.325,0.13342,0,0,0.017606,-0.10314,93.024,0.90232,43.565,2,8.5,2.975,1.275,-0.10314,1,19.796,8.5,2.975,1.275
93.007,0.90282,43.615,2,-105.06,-48.446,-23.334,0.13342,0,0,0.017606,-0.10164,92.981,0.90282,43.615,2,8.52,2.982,1.278,-0.10164,1,19.817,8.52,2.982,1.278
92.964,0.90331,43.665,2,-105.12,-48.467,-23.343,0.13342,0,0,0.017606,-0.10023,92.938,0.90331,43.665,2,8.54,2.989,1.281,-0.10023,1,19.839,8.54,2.989,1.281
92.921,0.90381,43.714,2,-105.18,-48.488,-23.352,0.13342,0,0,0.017606,-0.098923,92.893,0.90381,43.714,2,8.56,2.996,1.284,-0.098923,1,19.86,8.56,2.996,1.284
92.876,0.9043,43.764,2,-105.24,-48.509,-23.361,0.13342,0,0,0.017606,-0.097702,92.847,0.9043,43.764,2,8.58,3.003,1.287,-0.097702,1,19.881,8.58,3.003,1.287
92.83,0.9048,43.814,2,-105.3,-48.53,-23.37,0.13342,0,0,0.017606,-0.096567,92.8,0.9048,43.814,2,8.6,3.01,1.29,-0.096567,1,19.903,8.6,3.01,1.29
92.783,0.90529,43.864,2,-105.36,-48.551,-23.379,0.13342,0,0,0.017606,-0.095515,92.752,0.90529,43.864,2,8.62,3.017,1.293,-0.095515,1,19.924,8.62,3.017,1.293
92.733,0.90578,43.913,2,-105.42,-48.572,-23.388,0.13342,0,0,0.017606,-0.094541,92.701,0.90578,43.913,2,8.64,3.024,1.296,-0.094541,1,19.946,8.64,3.024,1.296
92.681,0.90626,43.962,2,-105.48,-48.593,-23.397,0.13342,0,0,0.017606,-0.093641,92.648,0.90626,43.962,2,8.66,3.031,1.299,-0.093641,1,19.967,8.66,3.031,1.299
92.628,0.90675,44.011,2,-105.54,-48.614,-23.406,0.13342,0,0,0.017606,-0.092812,92.594,0.90675,44.011,2,8.68,3.038,1.302,-0.092812,1,19.988,8.68,3.038,1.302
92.574,0.90723,44.061,2,-105.6,-48.635,-23.415,0.13342,0,0,0.017606,-0.092048,92.538,0.90723,44.061,2,8.7,3.045,1.305,-0.092048,1,20.01,8.7,3.045,1.305
92.519,0.90772,44.11,2,-105.66,-48.656,-23.424,0.13342,0,0,0.017606,-0.091346,92.482,0.90772,44.11,2,8.72,3.052,1.308,-0.091346,1,20.031,8.72,3.052,1.308
92.462,0.9082,44.159,2,-105.72,-48.677,-23.433,0.13342,0,0,0.017606,-0.090703,92.424,0.9082,44.159,2,8.74,3.059,1.311,-0.090703,1,20.053,8.74,3.059,1.311
92.404,0.90868,44.209,2,-105.78,-48.698,-23.442,0.13342,0,0,0.017606,-0.090114,92.364,0.90868,44.209,2,8.76,3.066,1.314,-0.090114,1,20.074,8.76,3.066,1.314
92.345,0.90916,44.258,2,-105.84,-48.719,-23.451,0.13342,0,0,0.017606,-0.089574,92.304,0.90916,44.258,2,8.78,3.073,1.317,-0.089574,1,20.095,8.78,3.073,1.317
92.284,0.90965,44.308,2,-105.9,-48.74,-23.46,0.13342,0,0,0.017606,-0.089081,92.242,0.90965,44.308,2,8.8,3.08,1.32,-0.089081,1,20.117,8.8,3.08,1.32
92.223,0.91013,44.358,2,-105.96,-48.761,-23.469,0.13342,0,0,0.017606,-0.088629,92.178,0.91013,44.358,2,8.82,3.087,1.323,-0.088629,1,20.138,8.82,3.087,1.323
92.159,0.91061,44.408,2,-106.02,-48.782,-23.478,0.13342,0,0,0.017606,-0.088215,92.114,0.91061,44.408,2,8.84,3.094,1.326,-0.088215,1,20.16,8.84,3.094,1.326
92.095,0.91109,44.458,2,-106.08,-48.803,-23.487,0.13342,0,0,0.017606,-0.087835,92.048,0.91109,44.458,2,8.86,3.101,1.329,-0.087835,1,20.181,8.86,3.101,1.329
92.028,0.91157,44.508,2,-106.14,-48.824,-23.496,0.13342,0,0,0.017606,-0.087422,91.979,0.91157,44.508,2,8.88,3.108,1.332,-0.087422,1,20.202,8.88,3.108,1.332
91.957,0.91204,44.559,2,-106.2,-48.845,-23.505,0.13342,0,0,0.017606,-0.086859,91.907,0.91204,44.559,2,8.9,3.115,1.335,-0.086859,1,20.224,8.9,3.115,1.335
91.885,0.91251,44.609,2,-106.26,-48.866,-23.514,0.13342,0,0,0.017606,-0.086342,91.833,0.91251,44.609,2,8.92,3.122,1.338,-0.086342,1,20.245,8.92,3.122,1.338
91.816,0.91298,44.661,2,-106.32,-48.887,-23.523,0.13342,0,0,0.017606,-0.085074,91.763,0.91298,44.661,2,8.94,3.129,1.341,-0.085074,1,20.267,8.94,3.129,1.341
91.751,0.91346,44.714,2,-106.38,-48.908,-23.532,0.13342,0,0,0.017606,-0.083269,91.696,0.91346,44.714,2,8.96,3.136,1.344,-0.083269,1,20.288,8.96,3.136,1.344
91.686,0.91393,44.766,2,-106.44,-48.929,-23.541,0.13342,0,0,0.017606,-0.081522,91.629,0.91393,44.766,2,8.98,3.143,1.347,-0.081522,1,20.309,8.98,3.143,1.347
91.621,0.9144,44.819,2,-106.5,-48.95,-23.55,0.13342,0,0,0.017606,-0.07983,91.563,0.9144,44.819,2,9,3.15,1.35,-0.07983,1,20.331,9,3.15,1.35
91.556,0.91488,44.871,2,-106.56,-48.971,-23.559,0.13342,0,0,0.017606,-0.078191,91.496,0.91488,44.871,2,9.02,3.157,1.353,-0.078191,1,20.352,9.02,3.157,1.353
91.492,0.91536,44.924,2,-106.62,-48.992,-23.568,0.13342,0,0,0.017606,-0.0766,91.43,0.91536,44.924,2,9.04,3.164,1.356,-0.0766,1,20.374,9.04,3.164,1.356
91.427,0.91583,44.977,2,-106.68,-49.013,-23.577,0.13342,0,0,0.017606,-0.075056,91.364,0.91583,44.977,2,9.06,3.171,1.359,-0.075056,1,20.395,9.06,3.171,1.359
91.363,0.91631,45.03,2,-106.74,-49.034,-23.586,0.13342,0,0,0.017606,-0.073554,91.298,0.91631,45.03,2,9.08,3.178,1.362,-0.073554,1,20.416,9.08,3.178,1.362
91.299,0.91679,45.083,2,-106.8,-49.055,-23.595,0.13342,0,0,0.017606,-0.072091,91.233,0.91679,45.083,2,9.1,3.185,1.365,-0.072091,1,20.438,9.1,3.185,1.365
91.235,0.91726,45.136,2,-106.86,-49.076,-23.604,0.13342,0,0,0.017606,-0.070665,91.167,0.91726,45.136,2,9.12,3.192,1.368,-0.070665,1,20.459,9.12,3.192,1.368
91.167,0.91773,45.191,2,-106.92,-49.097,-23.613,0.13342,0,0,0.017606,-0.068402,91.098,0.91773,45.191,2,9.14,3.199,1.371,-0.068402,1,20.481,9.14,3.199,1.371
91.098,0.9182,45.247,2,-106.98,-49.118,-23.622,0.13342,0,0,0.017606,-0.065943,91.027,0.9182,45.247,2,9.16,3.206,1.374,-0.065943,1,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> dat/niederer/act_02_0050.csv <==
"ele_bb:0","ele_bb:1","ele_bb:2","ele_bb:3","ele_def:0","ele_def:1","ele_def:2","ele_ff:0","ele_ff:1","ele_ff:2","ele_ff:3","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
90.578,0.57686,0.05,2,-52.02,-29.882,-15.378,0.13342,0,0,0.017606,-0.065943,90.585,0.57686,0.05,2,-9.16,-3.206,-1.374,-0.065943,1,0.89884,-9.16,-3.206,-1.374
90.579,0.57686,0.05,2,-52.08,-29.903,-15.387,0.13342,0,0,0.017606,-0.068402,90.586,0.57686,0.05,2,-9.14,-3.199,-1.371,-0.068402,1,0.92024,-9.14,-3.199,-1.371
90.579,0.57686,0.05,2,-52.14,-29.924,-15.396,0.13342,0,0,0.017606,-0.070665,90.586,0.57686,0.05,2,-9.12,-3.192,-1.368,-0.070665,1,0.94164,-9.12,-3.192,-1.368
90.58,0.57686,0.05,2,-52.2,-29.945,-15.405,0.13342,0,0,0.017606,-0.072091,90.587,0.57686,0.05,2,-9.1,-3.185,-1.365,-0.072091,1,0.96304,-9.1,-3.185,-1.365
90.581,0.57686,0.05,2,-52.26,-29.966,-15.414,0.13342,0,0,0.017606,-0.073554,90.588,0.57686,0.05,2,-9.08,-3.178,-1.362,-0.073554,1,0.98444,-9.08,-3.178,-1.362
90.581,0.57686,0.05,2,-52.32,-29.987,-15.423,0.13342,0,0,0.017606,-0.075056,90.588,0.57686,0.05,2,-9.06,-3.171,-1.359,-0.075056,1,1.0058,-9.06,-3.171,-1.359
90.582,0.57686,0.05,2,-52.38,-30.008,-15.432,0.13342,0,0,0.017606,-0.0766,90.589,0.57686,0.05,2,-9.04,-3.164,-1.356,-0.0766,1,1.0272,-9.04,-3.164,-1.356
90.583,0.57686,0.05,2,-52.44,-30.029,-15.441,0.13342,0,0,0.017606,-0.078191,90.59,0.57686,0.05,2,-9.02,-3.157,-1.353,-0.078191,1,1.0486,-9.02,-3.157,-1.353
90.583,0.57686,0.05,2,-52.5,-30.05,-15.45,0.13342,0,0,0.017606,-0.07983,90.59,0.57686,0.05,2,-9,-3.15,-1.35,-0.07983,1,1.07,-9,-3.15,-1.35
90.584,0.57686,0.05,2,-52.56,-30.071,-15.459,0.13342,0,0,0.017606,-0.081522,90.591,0.57686,0.05,2,-8.98,-3.143,-1.347,-0.081522,1,1.0914,-8.98,-3.143,-1.347
90.584,0.57686,0.05,2,-52.62,-30.092,-15.468,0.13342,0,0,0.017606,-0.083269,90.591,0.57686,0.05,2,-8.96,-3.136,-1.344,-0.083269,1,1.1128,-8.96,-3.136,-1.344
90.585,0.57686,0.05,2,-52.68,-30.113,-15.477,0.13342,0,0,0.017606,-0.085074,90.592,0.57686,0.05,2,-8.94,-3.129,-1.341,-0.085074,1,1.1342,-8.94,-3.129,-1.341
90.585,0.57686,0.05,2,-52.74,-30.134,-15.486,0.13342,0,0,0.017606,-0.086342,90.592,0.57686,0.05,2,-8.92,-3.122,-1.338,-0.086342,1,1.1557,-8.92,-3.122,-1.338
90.584,0.57686,0.05,2,-52.8,-30.155,-15.495,0.13342,0,0,0.017606,-0.086859,90.591,0.57686,0.05,2,-8.9,-3.115,-1.335,-0.086859,1,1.1771,-8.9,-3.115,-1.335
90.583,0.57686,0.05,2,-52.86,-30.176,-15.504,0.13342,0,0,0.017606,-0.087422,90.59,0.57686,0.05,2,-8.88,-3.108,-1.332,-0.087422,1,1.1985,-8.88,-3.108,-1.332
90.582,0.57686,0.05,2,-52.92,-30.197,-15.513,0.13342,0,0,0.017606,-0.087835,90.589,0.57686,0.05,2,-8.86,-3.101,-1.329,-0.087835,1,1.2199,-8.86,-3.101,-1.329
90.582,0.57686,0.05,2,-52.98,-30.218,-15.522,0.13342,0,0,0.017606,-0.088215,90.588,0.57686,0.05,2,-8.84,-3.094,-1.326,-0.088215,1,1.2413,-8.84,-3.094,-1.326
90.581,0.57686,0.05,2,-53.04,-30.239,-15.531,0.13342,0,0,0.017606,-0.088629,90.588,0.57686,0.05,2,-8.82,-3.087,-1.323,-0.088629,1,1.2627,-8.82,-3.087,-1.323
90.58,0.57686,0.05,2,-53.1,-30.26,-15.54,0.13342,0,0,0.017606,-0.089081,90.587,0.57686,0.05,2,-8.8,-3.08,-1.32,-0.089081,1,1.2841,-8.8,-3.08,-1.32
90.58,0.57686,0.05,2,-53.16,-30.281,-15.549,0.13342,0,0,0.017606,-0.089574,90.586,0.57686,0.05,2,-8.78,-3.073,-1.317,-0.089574,1,1.3055,-8.78,-3.073,-1.317
90.579,0.57686,0.05,2,-53.22,-30.302,-15.558,0.13342,0,0,0.017606,-0.090114,90.586,0.57686,0.05,2,-8.76,-3.066,-1.314,-0.090114,1,1.3269,-8.76,-3.066,-1.314
90.578,0.57686,0.05,2,-53.28,-30.323,-15.567,0.13342,0,0,0.017606,-0.090703,90.585,0.57686,0.05,2,-8.74,-3.059,-1.311,-0.090703,1,1.3483,-8.74,-3.059,-1.311
90.578,0.57686,0.05,2,-53.34,-30.344,-15.576,0.13342,0,0,0.017606,-0.091346,90.584,0.57686,0.05,2,-8.72,-3.052,-1.308,-0.091346,1,1.3697,-8.72,-3.052,-1.308
90.577,0.57686,0.05,2,-53.4,-30.365,-15.585,0.13342,0,0,0.017606,-0.092048,90.584,0.57686,0.05,2,-8.7,-3.045,-1.305,-0.092048,1,1.3911,-8.7,-3.045,-1.305
90.577,0.57686,0.05,2,-53.46,-30.386,-15.594,0.13342,0,0,0.017606,-0.092812,90.583,0.57686,0.05,2,-8.68,-3.038,-1.302,-0.092812,1,1.4125,-8.68,-3.038,-1.302
90.576,0.57686,0.05,2,-53.52,-30.407,-15.603,0.13342,0,0,0.017606,-0.093641,90.583,0.57686,0.05,2,-8.66,-3.031,-1.299,-0.093641,1,1.4339,-8.66,-3.031,-1.299
90.576,0.57686,0.05,2,-53.58,-30.428,-15.612,0.13342,0,0,0.017606,-0.094541,90.582,0.57686,0.05,2,-8.64,-3.024,-1.296,-0.094541,1,1.4553,-8.64,-3.024,-1.296
90.576,0.57687,0.11812,2,-53.64,-30.449,-15.621,0.13342,0,0,0.017606,-0.095515,90.582,0.57687,0.11812,2,-8.62,-3.017,-1.293,-0.095515,1,1.4767,-8.62,-3.017,-1.293
90.576,0.57692,0.38842,2,-53.7,-30.47,-15.63,0.13342,0,0,0.017606,-0.096567,90.582,0.57692,0.38842,2,-8.6,-3.01,-1.29,-0.096567,1,1.4981,-8.6,-3.01,-1.29
90.576,0.57697,0.6553,2,-53.76,-30.491,-15.639,0.13342,0,0,0.017606,-0.097702,90.582,0.57697,0.6553,2,-8.58,-3.003,-1.287,-0.097702,1,1.5195,-8.58,-3.003,-1.287
90.576,0.57701,0.91875,2,-53.82,-30.512,-15.648,0.13342,0,0,0.017606,-0.098923,90.582,0.57701,0.91875,2,-8.56,-2.996,-1.284,-0.098923,1,1.5409,-8.56,-2.996,-1.284
90.576,0.57706,1.1788,2,-53.88,-30.533,-15.657,0.13342,0,0,0.017606,-0.10023,90.582,0.57706,1.1788,2,-8.54,-2.989,-1.281,-0.10023,1,1.5623,-8.54,-2.989,-1.281
90.577,0.57711,1.4356,2,-53.94,-30.554,-15.666,0.13342,0,0,0.017606,-0.10164,90.582,0.57711,1.4356,2,-8.52,-2.982,-1.278,-0.10164,1,1.5837,-8.52,-2.982,-1.278
90.577,0.57716,1.689,2,-54,-30.575,-15.675,0.13342,0,0,0.017606,-0.10314,90.583,0.57716,1.689,2,-8.5,-2.975,-1.275,-0.10314,1,1.6051,-8.5,-2.975,-1.275
90.577,0.57721,1.9392,2,-54.06,-30.596,-15.684,0.13342,0,0,0.017606,-0.10475,90.583,0.57721,1.9392,2,-8.48,-2.968,-1.272,-0.10475,1,1.6265,-8.48,-2.968,-1.272
90.577,0.57725,2.186,2,-54.12,-30.617,-15.693,0.13342,0,0,0.017606,-0.10646,90.583,0.57725,2.186,2,-8.46,-2.961,-1.269,-0.10646,1,1.6479,-8.46,-2.961,-1.269
90.577,0.5773,2.4297,2,-54.18,-30.638,-15.702,0.13342,0,0,0.017606,-0.10828,90.583,0.5773,2.4297,2,-8.44,-2.954,-1.266,-0.10828,1,1.6693,-8.44,-2.954,-1.266
90.577,0.57735,2.6702,2,-54.24,-30.659,-15.711,0.13342,0,0,0.017606,-0.11022,90.583,0.57735,2.6702,2,-8.42,-2.947,-1.263,-0.11022,1,1.6907,-8.42,-2.947,-1.263
90.577,0.5774,2.9076,2,-54.3,-30.68,-15.72,0.13342,0,0,0.017606,-0.11228,90.583,0.5774,2.9076,2,-8.4,-2.94,-1.26,-0.11228,1,1.7121,-8.4,-2.94,-1.26
90.578,0.57746,3.1418,2,-54.36,-30.701,-15.729,0.13342,0,0,0.017606,-0.11446,90.583,0.57746,3.1418,2,-8.38,-2.933,-1.257,-0.11446,1,1.7335,-8.38,-2.933,-1.257
90.578,0.57755,3.219,2,-54.42,-30.722,-15.738,0.13342,0,0,0.017606,-0.11656,90.584,0.57755,3.219,2,-8.36,-2.926,-1.254,-0.11656,1,1.7549,-8.36,-2.926,-1.254
90.579,0.57766,3.2448,2,-54.48,-30.743,-15.747,0.13342,0,0,0.017606,-0.11869,90.585,0.57766,3.2448,2,-8.34,-2.919,-1.251,-0.11869,1,1.7763,-8.34,-2.919,-1.251
90.58,0.57777,3.271,2,-54.54,-30.764,-15.756,0.13342,0,0,0.017606,-0.12092,90.586,0.57777,3.271,2,-8.32,-2.912,-1.248,-0.12092,1,1.7977,-8.32,-2.912,-1.248
90.581,0.57787,3.2975,2,-54.6,-30.785,-15.765,0.13342,0,0,0.017606,-0.12325,90.587,0.57787,3.2975,2,-8.3,-2.905,-1.245,-0.12325,1,1.8191,-8.3,-2.905,-1.245
90.582,0.57797,3.3243,2,-54.66,-30.806,-15.774,0.13342,0,0,0.017606,-0.12569,90.588,0.57797,3.3243,2,-8.28,-2.898,-1.242,-0.12569,1,1.8405,-8.28,-2.898,-1.242
90.584,0.57808,3.3515,2,-54.72,-30.827,-15.783,0.13342,0,0,0.017606,-0.12824,90.589,0.57808,3.3515,2,-8.26,-2.891,-1.239,-0.12824,1,1.8619,-8.26,-2.891,-1.239
90.585,0.57818,3.379,2,-54.78,-30.848,-15.792,0.13342,0,0,0.017606,-0.13089,90.59,0.57818,3.379,2,-8.24,-2.884,-1.236,-0.13089,1,1.8833,-8.24,-2.884,-1.236
90.586,0.57827,3.4068,2,-54.84,-30.869,-15.801,0.13342,0,0,0.017606,-0.13366,90.591,0.57827,3.4068,2,-8.22,-2.877,-1.233,-0.13366,1,1.9047,-8.22,-2.877,-1.233
90.587,0.57837,3.4414,2,-54.9,-30.89,-15.81,0.13342,0,0,0.017606,-0.13585,90.592,0.57837,3.4414,2,-8.2,-2.87,-1.23,-0.13585,1,1.9261,-8.2,-2.87,-1.23
90.588,0.57846,3.4785,2,-54.96,-30.911,-15.819,0.13342,0,0,0.017606,-0.13782,90.593,0.57846,3.4785,2,-8.18,-2.863,-1.227,-0.13782,1,1.9475,-8.18,-2.863,-1.227
90.59,0.57855,3.5152,2,-55.02,-30.932,-15.828,0.13342,0,0,0.017606,-0.13985,90.595,0.57855,3.5152,2,-8.16,-2.856,-1.224,-0.13985,1,1.9689,-8.16,-2.856,-1.224
90.591,0.57864,3.5517,2,-55.08,-30.953,-15.837,0.13342,0,0,0.017606,-0.14194,90.596,0.57864,3.5517,2,-8.14,-2.849,-1.221,-0.14194,1,1.9903,-8.14,-2.849,-1.221
90.592,0.57874,3.587,2,-55.14,-30.974,-15.846,0.13342,0,0,0.017606,-0.14392,90.597,0.57874,3.587,2,-8.12,-2.842,-1.218,-0.14392,1,2.0117,-8.12,-2.842,-1.218
90.594,0.57887,3.6196,2,-55.2,-30.995,-15.855,0.13342,0,0,0.017606,-0.14546,90.599,0.57887,3.6196,2,-8.1,-2.835,-1.215,-0.14546,1,2.0331,-8.1,-2.835,-1.215
90.596,0.579,3.6527,2,-55.26,-31.016,-15.864,0.13342,0,0,0.017606,-0.14707,90.601,0.579,3.6527,2,-8.08,-2.828,-1.212,-0.14707,1,2.0545,-8.08,-2.828,-1.212
90.598,0.57913,3.6864,2,-55.32,-31.037,-15.873,0.13342,0,0,0.017606,-0.14878,90.603,0.57913,3.6864,2,-8.06,-2.821,-1.209,-0.14878,1,2.0759,-8.06,-2.821,-1.209
90.6,0.57926,3.7205,2,-55.38,-31.058,-15.882,0.13342,0,0,0.017606,-0.15059,90.604,0.57926,3.7205,2,-8.04,-2.814,-1.206,-0.15059,1,2.0973,-8.04,-2.814,-1.206
90.601,0.57939,3.7551,2,-55.44,-31.079,-15.891,0.13342,0,0,0.017606,-0.15249,90.606,0.57939,3.7551,2,-8.02,-2.807,-1.203,-0.15249,1,2.1187,-8.02,-2.807,-1.203
90.603,0.57951,3.7903,2,-55.5,-31.1,-15.9,0.13342,0,0,0.017606,-0.1545,90.608,0.57951,3.7903,2,-8,-2.8,-1.2,-0.1545,1,2.1401,-8,-2.8,-1.2
90.605,0.57964,3.8258,2,-55.56,-31.121,-15.909,0.13342,0,0,0.017606,-0.15661,90.609,0.57964,3.8258,2,-7.98,-2.793,-1.197,-0.15661,1,2.1615,-7.98,-2.793,-1.197
90.607,0.57977,3.8619,2,-55.62,-31.142,-15.918,0.13342,0,0,0.017606,-0.15884,90.611,0.57977,3.8619,2,-7.96,-2.786,-1.194,-0.15884,1,2.1829,-7.96,-2.786,-1.194
90.609,0.57989,3.8984,2,-55.68,-31.163,-15.927,0.13342,0,0,0.017606,-0.16118,90.613,0.57989,3.8984,2,-7.94,-2.779,-1.191,-0.16118,1,2.2043,-7.94,-2.779,-1.191
90.61,0.58002,3.9353,2,-55.74,-31.184,-15.936,0.13342,0,0,0.017606,-0.16364,90.615,0.58002,3.9353,2,-7.92,-2.772,-1.188,-0.16364,1,2.2257,-7.92,-2.772,-1.188
90.612,0.58014,3.9727,2,-55.8,-31.205,-15.945,0.13342,0,0,0.017606,-0.16622,90.617,0.58014,3.9727,2,-7.9,-2.765,-1.185,-0.16622,1,2.2471,-7.9,-2.765,-1.185
90.614,0.58026,4.0105,2,-55.86,-31.226,-15.954,0.13342,0,0,0.017606,-0.16893,90.618,0.58026,4.0105,2,-7.88,-2.758,-1.182,-0.16893,1,2.2685,-7.88,-2.758,-1.182
90.616,0.58041,4.0467,2,-55.92,-31.247,-15.963,0.13342,0,0,0.017606,-0.17178,90.62,0.58041,4.0467,2,-7.86,-2.751,-1.179,-0.17178,1,2.2899,-7.86,-2.751,-1.179
90.618,0.58056,4.0821,2,-55.98,-31.268,-15.972,0.13342,0,0,0.017606,-0.17475,90.623,0.58056,4.0821,2,-7.84,-2.744,-1.176,-0.17475,1,2.3113,-7.84,-2.744,-1.176
90.62,0.58072,4.1173,2,-56.04,-31.289,-15.981,0.13342,0,0,0.017606,-0.17787,90.625,0.58072,4.1173,2,-7.82,-2.737,-1.173,-0.17787,1,2.3327,-7.82,-2.737,-1.173
90.622,0.58087,4.1523,2,-56.1,-31.31,-15.99,0.13342,0,0,0.017606,-0.18113,90.627,0.58087,4.1523,2,-7.8,-2.73,-1.17,-0.18113,1,2.3541,-7.8,-2.73,-1.17
90.625,0.58102,4.187,2,-56.16,-31.331,-15.999,0.13342,0,0,0.017606,-0.18454,90.629,0.58102,4.187,2,-7.78,-2.723,-1.167,-0.18454,1,2.3755,-7.78,-2.723,-1.167
90.627,0.58117,4.2216,2,-56.22,-31.352,-16.008,0.13342,0,0,0.017606,-0.1881,90.631,0.58117,4.2216,2,-7.76,-2.716,-1.164,-0.1881,1,2.3969,-7.76,-2.716,-1.164
90.629,0.58131,4.2559,2,-56.28,-31.373,-16.017,0.13342,0,0,0.017606,-0.19181,90.633,0.58131,4.2559,2,-7.74,-2.709,-1.161,-0.19181,1,2.4183,-7.74,-2.709,-1.161
90.631,0.58146,4.2899,2,-56.34,-31.394,-16.026,0.13342,0,0,0.017606,-0.19569,90.635,0.58146,4.2899,2,-7.72,-2.702,-1.158,-0.19569,1,2.4397,-7.72,-2.702,-1.158
90.633,0.5816,4.3238,2,-56.4,-31.415,-16.035,0.13342,0,0,0.017606,-0.19973,90.637,0.5816,4.3238,2,-7.7,-2.695,-1.155,-0.19973,1,2.4611,-7.7,-2.695,-1.155
90.635,0.58175,4.3574,2,-56.46,-31.436,-16.044,0.13342,0,0,0.017606,-0.20393,90.639,0.58175,4.3574,2,-7.68,-2.688,-1.152,-0.20393,1,2.4825,-7.68,-2.688,-1.152
90.636,0.58189,4.3908,2,-56.52,-31.457,-16.053,0.13342,0,0,0.017606,-0.20831,90.64,0.58189,4.3908,2,-7.66,-2.681,-1.149,-0.20831,1,2.5039,-7.66,-2.681,-1.149
90.638,0.58203,4.424,2,-56.58,-31.478,-16.062,0.13342,0,0,0.017606,-0.21287,90.642,0.58203,4.424,2,-7.64,-2.674,-1.146,-0.21287,1,2.5253,-7.64,-2.674,-1.146
90.64,0.58218,4.4576,2,-56.64,-31.499,-16.071,0.13342,0,0,0.017606,-0.21741,90.644,0.58218,4.4576,2,-7.62,-2.667,-1.143,-0.21741,1,2.5467,-7.62,-2.667,-1.143
90.643,0.58237,4.493,2,-56.7,-31.52,-16.08,0.13342,0,0,0.017606,-0.22151,90.647,0.58237,4.493,2,-7.6,-2.66,-1.14,-0.22151,1,2.5681,-7.6,-2.66,-1.14
90.646,0.58256,4.5288,2,-56.76,-31.541,-16.089,0.13342,0,0,0.017606,-0.22572,90.649,0.58256,4.5288,2,-7.58,-2.653,-1.137,-0.22572,1,2.5895,-7.58,-2.653,-1.137
90.648,0.58275,4.5649,2,-56.82,-31.562,-16.098,0.13342,0,0,0.017606,-0.23005,90.652,0.58275,4.5649,2,-7.56,-2.646,-1.134,-0.23005,1,2.6109,-7.56,-2.646,-1.134
90.651,0.58294,4.6013,2,-56.88,-31.583,-16.107,0.13342,0,0,0.017606,-0.23449,90.654,0.58294,4.6013,2,-7.54,-2.639,-1.131,-0.23449,1,2.6323,-7.54,-2.639,-1.131
90.653,0.58312,4.638,2,-56.94,-31.604,-16.116,0.13342,0,0,0.017606,-0.23906,90.657,0.58312,4.638,2,-7.52,-2.632,-1.128,-0.23906,1,2.6537,-7.52,-2.632,-1.128
90.656,0.58331,4.675,2,-57,-31.625,-16.125,0.13342,0,0,0.017606,-0.24375,90.659,0.58331,4.675,2,-7.5,-2.625,-1.125,-0.24375,1,2.6751,-7.5,-2.625,-1.125
90.659,0.58352,4.7233,2,-57.06,-31.646,-16.134,0.13342,0,0,0.017606,-0.24475,90.663,0.58352,4.7233,2,-7.48,-2.618,-1.122,-0.24475,1,2.6965,-7.48,-2.618,-1.122
90.663,0.58373,4.7712,2,-57.12,-31.667,-16.143,0.13342,0,0,0.017606,-0.24576,90.666,0.58373,4.7712,2,-7.46,-2.611,-1.119,-0.24576,1,2.7179,-7.46,-2.611,-1.119
90.666,0.58394,4.8189,2,-57.18,-31.688,-16.152,0.13342,0,0,0.017606,-0.24678,90.67,0.58394,4.8189,2,-7.44,-2.604,-1.116,-0.24678,1,2.7393,-7.44,-2.604,-1.116
90.67,0.58415,4.8663,2,-57.24,-31.709,-16.161,0.13342,0,0,0.017606,-0.24781,90.673,0.58415,4.8663,2,-7.42,-2.597,-1.113,-0.24781,1,2.7607,-7.42,-2.597,-1.113
90.673,0.58436,4.9134,2,-57.3,-31.73,-16.17,0.13342,0,0,0.017606,-0.24884,90.677,0.58436,4.9134,2,-7.4,-2.59,-1.11,-0.24884,1,2.7821,-7.4,-2.59,-1.11
90.677,0.58456,4.9602,2,-57.36,-31.751,-16.179,0.13342,0,0,0.017606,-0.2499,90.68,0.58456,4.9602,2,-7.38,-2.583,-1.107,-0.2499,1,2.8035,-7.38,-2.583,-1.107
90.68,0.58478,5.0024,2,-57.42,-31.772,-16.188,0.13342,0,0,0.017606,-0.25023,90.684,0.58478,5.0024,2,-7.36,-2.576,-1.104,-0.25023,1,2.8249,-7.36,-2.576,-1.104
90.684,0.58499,5.0434,2,-57.48,-31.793,-16.197,0.13342,0,0,0.017606,-0.25034,90.687,0.58499,5.0434,2,-7.34,-2.569,-1.101,-0.25034,1,2.8463,-7.34,-2.569,-1.101
90.688,0.58521,5.0846,2,-57.54,-31.814,-16.206,0.13342,0,0,0.017606,-0.25049,90.691,0.58521,5.0846,2,-7.32,-2.562,-1.098,-0.25049,1,2.8677,-7.32,-2.562,-1.098
90.691,0.58543,5.1262,2,-57.6,-31.835,-16.215,0.13342,0,0,0.017606,-0.25067,90.695,0.58543,5.1262,2,-7.3,-2.555,-1.095,-0.25067,1,2.8891,-7.3,-2.555,-1.095
90.695,0.58565,5.168,2,-57.66,-31.856,-16.224,0.13342,0,0,0.017606,-0.25089,90.698,0.58565,5.168,2,-7.28,-2.548,-1.092,-0.25089,1,2.9105,-7.28,-2.548,-1.092
90.699,0.58587,5.2101,2,-57.72,-31.877,-16.233,0.13342,0,0,0.017606,-0.25116,90.702,0.58587,5.2101,2,-7.26,-2.541,-1.089,-0.25116,1,2.9319,-7.26,-2.541,-1.089
90.702,0.5861,5.2525,2,-57.78,-31.898,-16.242,0.13342,0,0,0.017606,-0.25148,90.706,0.5861,5.2525,2,-7.24,-2.534,-1.086,-0.25148,1,2.9533,-7.24,-2.534,-1.086
90.706,0.58632,5.2952,2,-57.84,-31.919,-16.251,0.13342,0,0,0.017606,-0.25184,90.709,0.58632,5.2952,2,-7.22,-2.527,-1.083,-0.25184,1,2.9747,-7.22,-2.527,-1.083
90.71,0.58655,5.3381,2,-57.9,-31.94,-16.26,0.13342,0,0,0.017606,-0.25227,90.713,0.58655,5.3381,2,-7.2,-2.52,-1.08,-0.25227,1,2.9961,-7.2,-2.52,-1.08
90.713,0.58677,5.3813,2,-57.96,-31.961,-16.269,0.13342,0,0,0.017606,-0.25275,90.717,0.58677,5.3813,2,-7.18,-2.513,-1.077,-0.25275,1,3.0175,-7.18,-2.513,-1.077
90.717,0.587,5.4247,2,-58.02,-31.982,-16.278,0.13342,0,0,0.017606,-0.2533,90.72,0.587,5.4247,2,-7.16,-2.506,-1.074,-0.2533,1,3.0389,-7.16,-2.506,-1.074
90.721,0.58723,5.4684,2,-58.08,-32.003,-16.287,0.13342,0,0,0.017606,-0.25392,90.724,0.58723,5.4684,2,-7.14,-2.499,-1.071,-0.25392,1,3.0603,-7.14,-2.499,-1.071
90.725,0.58747,5.5124,2,-58.14,-32.024,-16.296,0.13342,0,0,0.017606,-0.25461,90.728,0.58747,5.5124,2,-7.12,-2.492,-1.068,-0.25461,1,3.0817,-7.12,-2.492,-1.068
90.729,0.58773,5.5569,2,-58.2,-32.045,-16.305,0.13342,0,0,0.017606,-0.25538,90.732,0.58773,5.5569,2,-7.1,-2.485,-1.065,-0.25538,1,3.1031,-7.1,-2.485,-1.065
90.733,0.58798,5.6009,2,-58.26,-32.066,-16.314,0.13342,0,0,0.017606,-0.25622,90.736,0.58798,5.6009,2,-7.08,-2.478,-1.062,-0.25622,1,3.1245,-7.08,-2.478,-1.062
90.737,0.58824,5.6445,2,-58.32,-32.087,-16.323,0.13342,0,0,0.017606,-0.25716,90.74,0.58824,5.6445,2,-7.06,-2.471,-1.059,-0.25716,1,3.1459,-7.06,-2.471,-1.059
90.741,0.5885,5.6876,2,-58.38,-32.108,-16.332,0.13342,0,0,0.017606,-0.25818,90.744,0.5885,5.6876,2,-7.04,-2.464,-1.056,-0.25818,1,3.1673,-7.04,-2.464,-1.056
90.745,0.58875,5.7304,2,-58.44,-32.129,-16.341,0.13342,0,0,0.017606,-0.25929,90.748,0.58875,5.7304,2,-7.02,-2.457,-1.053,-0.25929,1,3.1887,-7.02,-2.457,-1.053
90.749,0.58901,5.7727,2,-58.5,-32.15,-16.35,0.13342,0,0,0.017606,-0.2605,90.752,0.58901,5.7727,2,-7,-2.45,-1.05,-0.2605,1,3.2101,-7,-2.45,-1.05
90.753,0.58927,5.8147,2,-58.56,-32.171,-16.359,0.13342,0,0,0.017606,-0.26181,90.756,0.58927,5.8147,2,-6.98,-2.443,-1.047,-0.26181,1,3.2315,-6.98,-2.443,-1.047
90.758,0.58953,5.8563,2,-58.62,-32.192,-16.368,0.13342,0,0,0.017606,-0.26323,90.76,0.58953,5.8563,2,-6.96,-2.436,-1.044,-0.26323,1,3.2529,-6.96,-2.436,-1.044
90.762,0.58979,5.8975,2,-58.68,-32.213,-16.377,0.13342,0,0,0.017606,-0.26475,90.765,0.58979,5.8975,2,-6.94,-2.429,-1.041,-0.26475,1,3.2743,-6.94,-2.429,-1.041
90.766,0.59006,5.9383,2,-58.74,-32.234,-16.386,0.13342,0,0,0.017606,-0.26639,90.769,0.59006,5.9383,2,-6.92,-2.422,-1.038,-0.26639,1,3.2957,-6.92,-2.422,-1.038
90.77,0.59032,5.9788,2,-58.8,-32.255,-16.395,0.13342,0,0,0.017606,-0.26814,90.773,0.59032,5.9788,2,-6.9,-2.415,-1.035,-0.26814,1,3.3171,-6.9,-2.415,-1.035
90.774,0.59058,6.0189,2,-58.86,-32.276,-16.404,0.13342,0,0,0.017606,-0.27002,90.777,0.59058,6.0189,2,-6.88,-2.408,-1.032,-0.27002,1,3.3385,-6.88,-2.408,-1.032
90.778,0.59085,6.061,2,-58.92,-32.297,-16.413,0.13342,0,0,0.017606,-0.27169,90.781,0.59085,6.061,2,-6.86,-2.401,-1.029,-0.27169,1,3.3599,-6.86,-2.401,-1.029
90.783,0.59112,6.104,2,-58.98,-32.318,-16.422,0.13342,0,0,0.017606,-0.27333,90.785,0.59112,6.104,2,-6.84,-2.394,-1.026,-0.27333,1,3.3813,-6.84,-2.394,-1.026
90.787,0.59138,6.1471,2,-59.04,-32.339,-16.431,0.13342,0,0,0.017606,-0.27504,90.79,0.59138,6.1471,2,-6.82,-2.387,-1.023,-0.27504,1,3.4027,-6.82,-2.387,-1.023
90.791,0.59165,6.1904,2,-59.1,-32.36,-16.44,0.13342,0,0,0.017606,-0.27683,90.794,0.59165,6.1904,2,-6.8,-2.38,-1.02,-0.27683,1,3.4241,-6.8,-2.38,-1.02
90.796,0.59193,6.236,2,-59.16,-32.381,-16.449,0.13342,0,0,0.017606,-0.27849,90.798,0.59193,6.236,2,-6.78,-2.373,-1.017,-0.27849,1,3.4456,-6.78,-2.373,-1.017
90.801,0.59223,6.2867,2,-59.22,-32.402,-16.458,0.13342,0,0,0.017606,-0.27969,90.803,0.59223,6.2867,2,-6.76,-2.366,-1.014,-0.27969,1,3.467,-6.76,-2.366,-1.014
90.805,0.59253,6.3371,2,-59.28,-32.423,-16.467,0.13342,0,0,0.017606,-0.28095,90.808,0.59253,6.3371,2,-6.74,-2.359,-1.011,-0.28095,1,3.4884,-6.74,-2.359,-1.011
90.81,0.59283,6.3871,2,-59.34,-32.444,-16.476,0.13342,0,0,0.017606,-0.28227,90.813,0.59283,6.3871,2,-6.72,-2.352,-1.008,-0.28227,1,3.5098,-6.72,-2.352,-1.008
90.815,0.59313,6.4367,2,-59.4,-32.465,-16.485,0.13342,0,0,0.017606,-0.28365,90.818,0.59313,6.4367,2,-6.7,-2.345,-1.005,-0.28365,1,3.5312,-6.7,-2.345,-1.005
90.82,0.59343,6.4861,2,-59.46,-32.486,-16.494,0.13342,0,0,0.017606,-0.28509,90.823,0.59343,6.4861,2,-6.68,-2.338,-1.002,-0.28509,1,3.5526,-6.68,-2.338,-1.002
90.825,0.59374,6.535,2,-59.52,-32.507,-16.503,0.13342,0,0,0.017606,-0.2866,90.827,0.59374,6.535,2,-6.66,-2.331,-0.999,-0.2866,1,3.574,-6.66,-2.331,-0.999
90.83,0.59404,6.5837,2,-59.58,-32.528,-16.512,0.13342,0,0,0.017606,-0.28817,90.832,0.59404,6.5837,2,-6.64,-2.324,-0.996,-0.28817,1,3.5954,-6.64,-2.324,-0.996
90.835,0.59434,6.6318,2,-59.64,-32.549,-16.521,0.13342,0,0,0.017606,-0.28974,90.837,0.59434,6.6318,2,-6.62,-2.317,-0.993,-0.28974,1,3.6168,-6.62,-2.317,-0.993
90.84,0.59464,6.6787,2,-59.7,-32.57,-16.53,0.13342,0,0,0.017606,-0.29118,90.842,0.59464,6.6787,2,-6.6,-2.31,-0.99,-0.29118,1,3.6382,-6.6,-2.31,-0.99
90.845,0.59495,6.7255,2,-59.76,-32.591,-16.539,0.13342,0,0,0.017606,-0.2927,90.847,0.59495,6.7255,2,-6.58,-2.303,-0.987,-0.2927,1,3.6596,-6.58,-2.303,-0.987
90.85,0.59526,6.7721,2,-59.82,-32.612,-16.548,0.13342,0,0,0.017606,-0.29431,90.852,0.59526,6.7721,2,-6.56,-2.296,-0.984,-0.29431,1,3.681,-6.56,-2.296,-0.984
90.854,0.59557,6.8185,2,-59.88,-32.633,-16.557,0.13342,0,0,0.017606,-0.29601,90.857,0.59557,6.8185,2,-6.54,-2.289,-0.981,-0.29601,1,3.7024,-6.54,-2.289,-0.981
90.859,0.59588,6.8648,2,-59.94,-32.654,-16.566,0.13342,0,0,0.017606,-0.29781,90.862,0.59588,6.8648,2,-6.52,-2.282,-0.978,-0.29781,1,3.7238,-6.52,-2.282,-0.978
90.864,0.59619,6.911,2,-60,-32.675,-16.575,0.13342,0,0,0.017606,-0.29971,90.867,0.59619,6.911,2,-6.5,-2.275,-0.975,-0.29971,1,3.7452,-6.5,-2.275,-0.975
90.869,0.5965,6.957,2,-60.06,-32.696,-16.584,0.13342,0,0,0.017606,-0.30172,90.872,0.5965,6.957,2,-6.48,-2.268,-0.972,-0.30172,1,3.7666,-6.48,-2.268,-0.972
90.874,0.59681,7.003,2,-60.12,-32.717,-16.593,0.13342,0,0,0.017606,-0.30384,90.877,0.59681,7.003,2,-6.46,-2.261,-0.969,-0.30384,1,3.788,-6.46,-2.261,-0.969
90.879,0.59712,7.0487,2,-60.18,-32.738,-16.602,0.13342,0,0,0.017606,-0.30607,90.881,0.59712,7.0487,2,-6.44,-2.254,-0.966,-0.30607,1,3.8094,-6.44,-2.254,-0.966
90.884,0.59744,7.0944,2,-60.24,-32.759,-16.611,0.13342,0,0,0.017606,-0.30842,90.886,0.59744,7.0944,2,-6.42,-2.247,-0.963,-0.30842,1,3.8308,-6.42,-2.247,-0.963
90.889,0.59775,7.14,2,-60.3,-32.78,-16.62,0.13342,0,0,0.017606,-0.31089,90.891,0.59775,7.14,2,-6.4,-2.24,-0.96,-0.31089,1,3.8522,-6.4,-2.24,-0.96
90.894,0.59806,7.1855,2,-60.36,-32.801,-16.629,0.13342,0,0,0.017606,-0.31349,90.896,0.59806,7.1855,2,-6.38,-2.233,-0.957,-0.31349,1,3.8736,-6.38,-2.233,-0.957
90.899,0.59837,7.2314,2,-60.42,-32.822,-16.638,0.13342,0,0,0.017606,-0.31621,90.901,0.59837,7.2314,2,-6.36,-2.226,-0.954,-0.31621,1,3.895,-6.36,-2.226,-0.954
90.904,0.59868,7.2773,2,-60.48,-32.843,-16.647,0.13342,0,0,0.017606,-0.31907,90.906,0.59868,7.2773,2,-6.34,-2.219,-0.951,-0.31907,1,3.9164,-6.34,-2.219,-0.951
90.909,0.59899,7.3232,2,-60.54,-32.864,-16.656,0.13342,0,0,0.017606,-0.32207,90.911,0.59899,7.3232,2,-6.32,-2.212,-0.948,-0.32207,1,3.9378,-6.32,-2.212,-0.948
90.914,0.5993,7.3689,2,-60.6,-32.885,-16.665,0.13342,0,0,0.017606,-0.32521,90.916,0.5993,7.3689,2,-6.3,-2.205,-0.945,-0.32521,1,3.9592,-6.3,-2.205,-0.945
90.919,0.59961,7.4146,2,-60.66,-32.906,-16.674,0.13342,0,0,0.017606,-0.32849,90.921,0.59961,7.4146,2,-6.28,-2.198,-0.942,-0.32849,1,3.9806,-6.28,-2.198,-0.942
90.924,0.59992,7.4601,2,-60.72,-32.927,-16.683,0.13342,0,0,0.017606,-0.33193,90.926,0.59992,7.4601,2,-6.26,-2.191,-0.939,-0.33193,1,4.002,-6.26,-2.191,-0.939
90.929,0.60024,7.5055,2,-60.78,-32.948,-16.692,0.13342,0,0,0.017606,-0.33552,90.931,0.60024,7.5055,2,-6.24,-2.184,-0.936,-0.33552,1,4.0234,-6.24,-2.184,-0.936
90.934,0.60055,7.5508,2,-60.84,-32.969,-16.701,0.13342,0,0,0.017606,-0.33927,90.936,0.60055,7.5508,2,-6.22,-2.177,-0.933,-0.33927,1,4.0448,-6.22,-2.177,-0.933
90.939,0.60087,7.5959,2,-60.9,-32.99,-16.71,0.13342,0,0,0.017606,-0.34318,90.941,0.60087,7.5959,2,-6.2,-2.17,-0.93,-0.34318,1,4.0662,-6.2,-2.17,-0.93
90.944,0.60118,7.6409,2,-60.96,-33.011,-16.719,0.13342,0,0,0.017606,-0.34725,90.946,0.60118,7.6409,2,-6.18,-2.163,-0.927,-0.34725,1,4.0876,-6.18,-2.163,-0.927
90.949,0.6015,7.6857,2,-61.02,-33.032,-16.728,0.13342,0,0,0.017606,-0.3515,90.951,0.6015,7.6857,2,-6.16,-2.156,-0.924,-0.3515,1,4.109,-6.16,-2.156,-0.924
90.954,0.60182,7.7304,2,-61.08,-33.053,-16.737,0.13342,0,0,0.017606,-0.35592,90.956,0.60182,7.7304,2,-6.14,-2.149,-0.921,-0.35592,1,4.1304,-6.14,-2.149,-0.921
90.959,0.60214,7.7748,2,-61.14,-33.074,-16.746,0.13342,0,0,0.017606,-0.36021,90.961,0.60214,7.7748,2,-6.12,-2.142,-0.918,-0.36021,1,4.1518,-6.12,-2.142,-0.918
90.964,0.60245,7.819,2,-61.2,-33.095,-16.755,0.13342,0,0,0.017606,-0.36371,90.966,0.60245,7.819,2,-6.1,-2.135,-0.915,-0.36371,1,4.1732,-6.1,-2.135,-0.915
90.969,0.60275,7.8632,2,-61.26,-33.116,-16.764,0.13342,0,0,0.017606,-0.36729,90.971,0.60275,7.8632,2,-6.08,-2.128,-0.912,-0.36729,1,4.1946,-6.08,-2.128,-0.912
90.974,0.60307,7.9107,2,-61.32,-33.137,-16.773,0.13342,0,0,0.017606,-0.37007,90.976,0.60307,7.9107,2,-6.06,-2.121,-0.909,-0.37007,1,4.216,-6.06,-2.121,-0.909
90.98,0.60341,7.9606,2,-61.38,-33.158,-16.782,0.13342,0,0,0.017606,-0.3723,90.982,0.60341,7.9606,2,-6.04,-2.114,-0.906,-0.3723,1,4.2374,-6.04,-2.114,-0.906
90.985,0.60375,8.0104,2,-61.44,-33.179,-16.791,0.13342,0,0,0.017606,-0.37463,90.987,0.60375,8.0104,2,-6.02,-2.107,-0.903,-0.37463,1,4.2588,-6.02,-2.107,-0.903
90.99,0.60408,8.0603,2,-61.5,-33.2,-16.8,0.13342,0,0,0.017606,-0.37704,90.992,0.60408,8.0603,2,-6,-2.1,-0.9,-0.37704,1,4.2802,-6,-2.1,-0.9
90.996,0.60441,8.11,2,-61.56,-33.221,-16.809,0.13342,0,0,0.017606,-0.37956,90.998,0.60441,8.11,2,-5.98,-2.093,-0.897,-0.37956,1,4.3016,-5.98,-2.093,-0.897
91.001,0.60475,8.1598,2,-61.62,-33.242,-16.818,0.13342,0,0,0.017606,-0.38219,91.003,0.60475,8.1598,2,-5.96,-2.086,-0.894,-0.38219,1,4.323,-5.96,-2.086,-0.894
91.007,0.60508,8.2096,2,-61.68,-33.263,-16.827,0.13342,0,0,0.017606,-0.38491,91.009,0.60508,8.2096,2,-5.94,-2.079,-0.891,-0.38491,1,4.3444,-5.94,-2.079,-0.891
91.012,0.60541,8.2593,2,-61.74,-33.284,-16.836,0.13342,0,0,0.017606,-0.38775,91.014,0.60541,8.2593,2,-5.92,-2.072,-0.888,-0.38775,1,4.3658,-5.92,-2.072,-0.888
91.018,0.60574,8.309,2,-61.8,-33.305,-16.845,0.13342,0,0,0.017606,-0.3907,91.019,0.60574,8.309,2,-5.9,-2.065,-0.885,-0.3907,1,4.3872,-5.9,-2.065,-0.885
91.023,0.60607,8.3588,2,-61.86,-33.326,-16.854,0.13342,0,0,0.017606,-0.39377,91.025,0.60607,8.3588,2,-5.88,-2.058,-0.882,-0.39377,1,4.4086,-5.88,-2.058,-0.882
91.028,0.60642,8.4077,2,-61.92,-33.347,-16.863,0.13342,0,0,0.017606,-0.39637,91.03,0.60642,8.4077,2,-5.86,-2.051,-0.879,-0.39637,1,4.43,-5.86,-2.051,-0.879
91.034,0.60678,8.4561,2,-61.98,-33.368,-16.872,0.13342,0,0,0.017606,-0.39881,91.036,0.60678,8.4561,2,-5.84,-2.044,-0.876,-0.39881,1,4.4514,-5.84,-2.044,-0.876
91.039,0.60715,8.5061,2,-62.04,-33.389,-16.881,0.13342,0,0,0.017606,-0.40011,91.041,0.60715,8.5061,2,-5.82,-2.037,-0.873,-0.40011,1,4.4728,-5.82,-2.037,-0.873
91.045,0.60752,8.5567,2,-62.1,-33.41,-16.89,0.13342,0,0,0.017606,-0.40084,91.047,0.60752,8.5567,2,-5.8,-2.03,-0.87,-0.40084,1,4.4942,-5.8,-2.03,-0.87
91.051,0.6079,8.607,2,-62.16,-33.431,-16.899,0.13342,0,0,0.017606,-0.40162,91.053,0.6079,8.607,2,-5.78,-2.023,-0.867,-0.40162,1,4.5156,-5.78,-2.023,-0.867
91.056,0.60827,8.657,2,-62.22,-33.452,-16.908,0.13342,0,0,0.017606,-0.40244,91.058,0.60827,8.657,2,-5.76,-2.016,-0.864,-0.40244,1,4.537,-5.76,-2.016,-0.864
91.062,0.60865,8.7068,2,-62.28,-33.473,-16.917,0.13342,0,0,0.017606,-0.40331,91.064,0.60865,8.7068,2,-5.74,-2.009,-0.861,-0.40331,1,4.5584,-5.74,-2.009,-0.861
91.068,0.60902,8.7562,2,-62.34,-33.494,-16.926,0.13342,0,0,0.017606,-0.40422,91.07,0.60902,8.7562,2,-5.72,-2.002,-0.858,-0.40422,1,4.5798,-5.72,-2.002,-0.858
91.074,0.6094,8.8054,2,-62.4,-33.515,-16.935,0.13342,0,0,0.017606,-0.40519,91.075,0.6094,8.8054,2,-5.7,-1.995,-0.855,-0.40519,1,4.6012,-5.7,-1.995,-0.855
91.079,0.60977,8.8543,2,-62.46,-33.536,-16.944,0.13342,0,0,0.017606,-0.40622,91.081,0.60977,8.8543,2,-5.68,-1.988,-0.852,-0.40622,1,4.6226,-5.68,-1.988,-0.852
91.085,0.61015,8.9029,2,-62.52,-33.557,-16.953,0.13342,0,0,0.017606,-0.40731,91.086,0.61015,8.9029,2,-5.66,-1.981,-0.849,-0.40731,1,4.644,-5.66,-1.981,-0.849
91.09,0.61052,8.9514,2,-62.58,-33.578,-16.962,0.13342,0,0,0.017606,-0.40846,91.092,0.61052,8.9514,2,-5.64,-1.974,-0.846,-0.40846,1,4.6654,-5.64,-1.974,-0.846
91.096,0.61089,8.9996,2,-62.64,-33.599,-16.971,0.13342,0,0,0.017606,-0.40963,91.098,0.61089,8.9996,2,-5.62,-1.967,-0.843,-0.40963,1,4.6868,-5.62,-1.967,-0.843
91.102,0.61125,9.0482,2,-62.7,-33.62,-16.98,0.13342,0,0,0.017606,-0.41073,91.103,0.61125,9.0482,2,-5.6,-1.96,-0.84,-0.41073,1,4.7082,-5.6,-1.96,-0.84
91.107,0.61161,9.0965,2,-62.76,-33.641,-16.989,0.13342,0,0,0.017606,-0.41189,91.109,0.61161,9.0965,2,-5.58,-1.953,-0.837,-0.41189,1,4.7296,-5.58,-1.953,-0.837
91.113,0.61196,9.1448,2,-62.82,-33.662,-16.998,0.13342,0,0,0.017606,-0.41311,91.114,0.61196,9.1448,2,-5.56,-1.946,-0.834,-0.41311,1,4.751,-5.56,-1.946,-0.834
91.118,0.61231,9.193,2,-62.88,-33.683,-17.007,0.13342,0,0,0.017606,-0.41441,91.12,0.61231,9.193,2,-5.54,-1.939,-0.831,-0.41441,1,4.7724,-5.54,-1.939,-0.831
91.124,0.61267,9.241,2,-62.94,-33.704,-17.016,0.13342,0,0,0.017606,-0.41579,91.125,0.61267,9.241,2,-5.52,-1.932,-0.828,-0.41579,1,4.7938,-5.52,-1.932,-0.828
91.129,0.61302,9.289,2,-63,-33.725,-17.025,0.13342,0,0,0.017606,-0.41724,91.131,0.61302,9.289,2,-5.5,-1.925,-0.825,-0.41724,1,4.8152,-5.5,-1.925,-0.825
91.135,0.61337,9.3369,2,-63.06,-33.746,-17.034,0.13342,0,0,0.017606,-0.41877,91.136,0.61337,9.3369,2,-5.48,-1.918,-0.822,-0.41877,1,4.8366,-5.48,-1.918,-0.822
91.14,0.61372,9.3847,2,-63.12,-33.767,-17.043,0.13342,0,0,0.017606,-0.4204,91.142,0.61372,9.3847,2,-5.46,-1.911,-0.819,-0.4204,1,4.858,-5.46,-1.911,-0.819
91.146,0.61406,9.4324,2,-63.18,-33.788,-17.052,0.13342,0,0,0.017606,-0.42211,91.147,0.61406,9.4324,2,-5.44,-1.904,-0.816,-0.42211,1,4.8794,-5.44,-1.904,-0.816
91.151,0.61441,9.4801,2,-63.24,-33.809,-17.061,0.13342,0,0,0.017606,-0.42392,91.153,0.61441,9.4801,2,-5.42,-1.897,-0.813,-0.42392,1,4.9008,-5.42,-1.897,-0.813
91.156,0.61475,9.5277,2,-63.3,-33.83,-17.07,0.13342,0,0,0.017606,-0.42583,91.158,0.61475,9.5277,2,-5.4,-1.89,-0.81,-0.42583,1,4.9222,-5.4,-1.89,-0.81
91.162,0.6151,9.5753,2,-63.36,-33.851,-17.079,0.13342,0,0,0.017606,-0.42784,91.163,0.6151,9.5753,2,-5.38,-1.883,-0.807,-0.42784,1,4.9436,-5.38,-1.883,-0.807
91.167,0.61544,9.6241,2,-63.42,-33.872,-17.088,0.13342,0,0,0.017606,-0.42957,91.169,0.61544,9.6241,2,-5.36,-1.876,-0.804,-0.42957,1,4.965,-5.36,-1.876,-0.804
91.173,0.61581,9.6773,2,-63.48,-33.893,-17.097,0.13342,0,0,0.017606,-0.43033,91.174,0.61581,9.6773,2,-5.34,-1.869,-0.801,-0.43033,1,4.9864,-5.34,-1.869,-0.801
91.179,0.61618,9.7308,2,-63.54,-33.914,-17.106,0.13342,0,0,0.017606,-0.43099,91.18,0.61618,9.7308,2,-5.32,-1.862,-0.798,-0.43099,1,5.0078,-5.32,-1.862,-0.798
91.184,0.61656,9.7841,2,-63.6,-33.935,-17.115,0.13342,0,0,0.017606,-0.43168,91.186,0.61656,9.7841,2,-5.3,-1.855,-0.795,-0.43168,1,5.0292,-5.3,-1.855,-0.795
91.19,0.61693,9.8371,2,-63.66,-33.956,-17.124,0.13342,0,0,0.017606,-0.43242,91.192,0.61693,9.8371,2,-5.28,-1.848,-0.792,-0.43242,1,5.0506,-5.28,-1.848,-0.792
91.196,0.6173,9.8899,2,-63.72,-33.977,-17.133,0.13342,0,0,0.017606,-0.43322,91.197,0.6173,9.8899,2,-5.26,-1.841,-0.789,-0.43322,1,5.072,-5.26,-1.841,-0.789
91.202,0.61767,9.9424,2,-63.78,-33.998,-17.142,0.13342,0,0,0.017606,-0.43406,91.203,0.61767,9.9424,2,-5.24,-1.834,-0.786,-0.43406,1,5.0934,-5.24,-1.834,-0.786
91.207,0.61804,9.9947,2,-63.84,-34.019,-17.151,0.13342,0,0,0.017606,-0.43496,91.209,0.61804,9.9947,2,-5.22,-1.827,-0.783,-0.43496,1,5.1148,-5.22,-1.827,-0.783
91.213,0.61842,10.047,2,-63.9,-34.04,-17.16,0.13342,0,0,0.017606,-0.43592,91.214,0.61842,10.047,2,-5.2,-1.82,-0.78,-0.43592,1,5.1362,-5.2,-1.82,-0.78
91.219,0.61879,10.099,2,-63.96,-34.061,-17.169,0.13342,0,0,0.017606,-0.43694,91.22,0.61879,10.099,2,-5.18,-1.813,-0.777,-0.43694,1,5.1576,-5.18,-1.813,-0.777
91.224,0.61916,10.15,2,-64.02,-34.082,-17.178,0.13342,0,0,0.017606,-0.43803,91.226,0.61916,10.15,2,-5.16,-1.806,-0.774,-0.43803,1,5.179,-5.16,-1.806,-0.774
91.23,0.61954,10.202,2,-64.08,-34.103,-17.187,0.13342,0,0,0.017606,-0.43919,91.231,0.61954,10.202,2,-5.14,-1.799,-0.771,-0.43919,1,5.2004,-5.14,-1.799,-0.771
91.236,0.61991,10.253,2,-64.14,-34.124,-17.196,0.13342,0,0,0.017606,-0.44042,91.237,0.61991,10.253,2,-5.12,-1.792,-0.768,-0.44042,1,5.2218,-5.12,-1.792,-0.768
91.241,0.62027,10.303,2,-64.2,-34.145,-17.205,0.13342,0,0,0.017606,-0.44169,91.243,0.62027,10.303,2,-5.1,-1.785,-0.765,-0.44169,1,5.2432,-5.1,-1.785,-0.765
91.247,0.62063,10.353,2,-64.26,-34.166,-17.214,0.13342,0,0,0.017606,-0.44305,91.248,0.62063,10.353,2,-5.08,-1.778,-0.762,-0.44305,1,5.2646,-5.08,-1.778,-0.762
91.252,0.62099,10.403,2,-64.32,-34.187,-17.223,0.13342,0,0,0.017606,-0.4445,91.254,0.62099,10.403,2,-5.06,-1.771,-0.759,-0.4445,1,5.286,-5.06,-1.771,-0.759
91.258,0.62135,10.452,2,-64.38,-34.208,-17.232,0.13342,0,0,0.017606,-0.44604,91.259,0.62135,10.452,2,-5.04,-1.764,-0.756,-0.44604,1,5.3074,-5.04,-1.764,-0.756
91.263,0.62171,10.501,2,-64.44,-34.229,-17.241,0.13342,0,0,0.017606,-0.44767,91.265,0.62171,10.501,2,-5.02,-1.757,-0.753,-0.44767,1,5.3288,-5.02,-1.757,-0.753
91.269,0.62207,10.55,2,-64.5,-34.25,-17.25,0.13342,0,0,0.017606,-0.4494,91.27,0.62207,10.55,2,-5,-1.75,-0.75,-0.4494,1,5.3502,-5,-1.75,-0.75
91.274,0.62242,10.598,2,-64.56,-34.271,-17.259,0.13342,0,0,0.017606,-0.45124,91.276,0.62242,10.598,2,-4.98,-1.743,-0.747,-0.45124,1,5.3716,-4.98,-1.743,-0.747
91.28,0.62278,10.647,2,-64.62,-34.292,-17.268,0.13342,0,0,0.017606,-0.45319,91.281,0.62278,10.647,2,-4.96,-1.736,-0.744,-0.45319,1,5.393,-4.96,-1.736,-0.744
91.285,0.62313,10.694,2,-64.68,-34.313,-17.277,0.13342,0,0,0.017606,-0.45525,91.287,0.62313,10.694,2,-4.94,-1.729,-0.741,-0.45525,1,5.4144,-4.94,-1.729,-0.741
91.291,0.62348,10.742,2,-64.74,-34.334,-17.286,0.13342,0,0,0.017606,-0.45742,91.292,0.62348,10.742,2,-4.92,-1.722,-0.738,-0.45742,1,5.4358,-4.92,-1.722,-0.738
91.296,0.62383,10.789,2,-64.8,-34.355,-17.295,0.13342,0,0,0.017606,-0.45972,91.298,0.62383,10.789,2,-4.9,-1.715,-0.735,-0.45972,1,5.4572,-4.9,-1.715,-0.735
91.302,0.62418,10.836,2,-64.86,-34.376,-17.304,0.13342,0,0,0.017606,-0.46214,91.303,0.62418,10.836,2,-4.88,-1.708,-0.732,-0.46214,1,5.4786,-4.88,-1.708,-0.732
91.307,0.62454,10.884,2,-64.92,-34.397,-17.313,0.13342,0,0,0.017606,-0.46464,91.308,0.62454,10.884,2,-4.86,-1.701,-0.729,-0.46464,1,5.5,-4.86,-1.701,-0.729
91.312,0.62491,10.932,2,-64.98,-34.418,-17.322,0.13342,0,0,0.017606,-0.46725,91.314,0.62491,10.932,2,-4.84,-1.694,-0.726,-0.46725,1,5.5214,-4.84,-1.694,-0.726
91.318,0.62527,10.98,2,-65.04,-34.439,-17.331,0.13342,0,0,0.017606,-0.47,91.319,0.62527,10.98,2,-4.82,-1.687,-0.723,-0.47,1,5.5428,-4.82,-1.687,-0.723
91.323,0.62564,11.028,2,-65.1,-34.46,-17.34,0.13342,0,0,0.017606,-0.47287,91.325,0.62564,11.028,2,-4.8,-1.68,-0.72,-0.47287,1,5.5642,-4.8,-1.68,-0.72
91.329,0.62601,11.076,2,-65.16,-34.481,-17.349,0.13342,0,0,0.017606,-0.47589,91.33,0.62601,11.076,2,-4.78,-1.673,-0.717,-0.47589,1,5.5856,-4.78,-1.673,-0.717
91.334,0.62638,11.124,2,-65.22,-34.502,-17.358,0.13342,0,0,0.017606,-0.47904,91.335,0.62638,11.124,2,-4.76,-1.666,-0.714,-0.47904,1,5.607,-4.76,-1.666,-0.714
91.339,0.62674,11.171,2,-65.28,-34.523,-17.367,0.13342,0,0,0.017606,-0.48234,91.341,0.62674,11.171,2,-4.74,-1.659,-0.711,-0.48234,1,5.6284,-4.74,-1.659,-0.711
91.345,0.62711,11.219,2,-65.34,-34.544,-17.376,0.13342,0,0,0.017606,-0.48578,91.346,0.62711,11.219,2,-4.72,-1.652,-0.708,-0.48578,1,5.6498,-4.72,-1.652,-0.708
91.35,0.62748,11.266,2,-65.4,-34.565,-17.385,0.13342,0,0,0.017606,-0.48938,91.351,0.62748,11.266,2,-4.7,-1.645,-0.705,-0.48938,1,5.6712,-4.7,-1.645,-0.705
91.356,0.62785,11.313,2,-65.46,-34.586,-17.394,0.13342,0,0,0.017606,-0.49313,91.357,0.62785,11.313,2,-4.68,-1.638,-0.702,-0.49313,1,5.6926,-4.68,-1.638,-0.702
91.361,0.62821,11.36,2,-65.52,-34.607,-17.403,0.13342,0,0,0.017606,-0.49704,91.362,0.62821,11.36,2,-4.66,-1.631,-0.699,-0.49704,1,5.714,-4.66,-1.631,-0.699
91.366,0.62858,11.407,2,-65.58,-34.628,-17.412,0.13342,0,0,0.017606,-0.50091,91.368,0.62858,11.407,2,-4.64,-1.624,-0.696,-0.50091,1,5.7355,-4.64,-1.624,-0.696
91.372,0.62897,11.458,2,-65.64,-34.649,-17.421,0.13342,0,0,0.017606,-0.50339,91.373,0.62897,11.458,2,-4.62,-1.617,-0.693,-0.50339,1,5.7569,-4.62,-1.617,-0.693
91.377,0.62934,11.508,2,-65.7,-34.67,-17.43,0.13342,0,0,0.017606,-0.50495,91.379,0.62934,11.508,2,-4.6,-1.61,-0.69,-0.50495,1,5.7783,-4.6,-1.61,-0.69
91.383,0.62971,11.558,2,-65.76,-34.691,-17.439,0.13342,0,0,0.017606,-0.50661,91.384,0.62971,11.558,2,-4.58,-1.603,-0.687,-0.50661,1,5.7997,-4.58,-1.603,-0.687
91.388,0.63008,11.609,2,-65.82,-34.712,-17.448,0.13342,0,0,0.017606,-0.50835,91.39,0.63008,11.609,2,-4.56,-1.596,-0.684,-0.50835,1,5.8211,-4.56,-1.596,-0.684
91.394,0.63045,11.659,2,-65.88,-34.733,-17.457,0.13342,0,0,0.017606,-0.5102,91.395,0.63045,11.659,2,-4.54,-1.589,-0.681,-0.5102,1,5.8425,-4.54,-1.589,-0.681
91.399,0.63081,11.71,2,-65.94,-34.754,-17.466,0.13342,0,0,0.017606,-0.51214,91.4,0.63081,11.71,2,-4.52,-1.582,-0.678,-0.51214,1,5.8639,-4.52,-1.582,-0.678
91.405,0.63118,11.76,2,-66,-34.775,-17.475,0.13342,0,0,0.017606,-0.51419,91.406,0.63118,11.76,2,-4.5,-1.575,-0.675,-0.51419,1,5.8853,-4.5,-1.575,-0.675
91.41,0.63155,11.81,2,-66.06,-34.796,-17.484,0.13342,0,0,0.017606,-0.51635,91.411,0.63155,11.81,2,-4.48,-1.568,-0.672,-0.51635,1,5.9067,-4.48,-1.568,-0.672
91.415,0.63191,11.861,2,-66.12,-34.817,-17.493,0.13342,0,0,0.017606,-0.51862,91.416,0.63191,11.861,2,-4.46,-1.561,-0.669,-0.51862,1,5.9281,-4.46,-1.561,-0.669
91.421,0.63227,11.911,2,-66.18,-34.838,-17.502,0.13342,0,0,0.017606,-0.52101,91.422,0.63227,11.911,2,-4.44,-1.554,-0.666,-0.52101,1,5.9495,-4.44,-1.554,-0.666
91.426,0.63263,11.962,2,-66.24,-34.859,-17.511,0.13342,0,0,0.017606,-0.52352,91.427,0.63263,11.962,2,-4.42,-1.547,-0.663,-0.52352,1,5.9709,-4.42,-1.547,-0.663
91.431,0.633,12.012,2,-66.3,-34.88,-17.52,0.13342,0,0,0.017606,-0.52615,91.433,0.633,12.012,2,-4.4,-1.54,-0.66,-0.52615,1,5.9923,-4.4,-1.54,-0.66
91.437,0.63336,12.062,2,-66.36,-34.901,-17.529,0.13342,0,0,0.017606,-0.52891,91.438,0.63336,12.062,2,-4.38,-1.533,-0.657,-0.52891,1,6.0137,-4.38,-1.533,-0.657
91.442,0.63373,12.114,2,-66.42,-34.922,-17.538,0.13342,0,0,0.017606,-0.53172,91.443,0.63373,12.114,2,-4.36,-1.526,-0.654,-0.53172,1,6.0351,-4.36,-1.526,-0.654
91.447,0.6341,12.167,2,-66.48,-34.943,-17.547,0.13342,0,0,0.017606,-0.53462,91.449,0.6341,12.167,2,-4.34,-1.519,-0.651,-0.53462,1,6.0565,-4.34,-1.519,-0.651
91.453,0.63448,12.219,2,-66.54,-34.964,-17.556,0.13342,0,0,0.017606,-0.53764,91.454,0.63448,12.219,2,-4.32,-1.512,-0.648,-0.53764,1,6.0779,-4.32,-1.512,-0.648
91.458,0.63485,12.271,2,-66.6,-34.985,-17.565,0.13342,0,0,0.017606,-0.54078,91.459,0.63485,12.271,2,-4.3,-1.505,-0.645,-0.54078,1,6.0993,-4.3,-1.505,-0.645
91.464,0.63522,12.322,2,-66.66,-35.006,-17.574,0.13342,0,0,0.017606,-0.54405,91.465,0.63522,12.322,2,-4.28,-1.498,-0.642,-0.54405,1,6.1207,-4.28,-1.498,-0.642
91.469,0.63559,12.374,2,-66.72,-35.027,-17.583,0.13342,0,0,0.017606,-0.54745,91.47,0.63559,12.374,2,-4.26,-1.491,-0.639,-0.54745,1,6.1421,-4.26,-1.491,-0.639
91.474,0.63596,12.426,2,-66.78,-35.048,-17.592,0.13342,0,0,0.017606,-0.55098,91.475,0.63596,12.426,2,-4.24,-1.484,-0.636,-0.55098,1,6.1635,-4.24,-1.484,-0.636
91.48,0.63632,12.477,2,-66.84,-35.069,-17.601,0.13342,0,0,0.017606,-0.55466,91.481,0.63632,12.477,2,-4.22,-1.477,-0.633,-0.55466,1,6.1849,-4.22,-1.477,-0.633
91.485,0.63669,12.529,2,-66.9,-35.09,-17.61,0.13342,0,0,0.017606,-0.55847,91.486,0.63669,12.529,2,-4.2,-1.47,-0.63,-0.55847,1,6.2063,-4.2,-1.47,-0.63
91.49,0.63706,12.58,2,-66.96,-35.111,-17.619,0.13342,0,0,0.017606,-0.56243,91.491,0.63706,12.58,2,-4.18,-1.463,-0.627,-0.56243,1,6.2277,-4.18,-1.463,-0.627
91.495,0.63742,12.631,2,-67.02,-35.132,-17.628,0.13342,0,0,0.017606,-0.56594,91.496,0.63742,12.631,2,-4.16,-1.456,-0.624,-0.56594,1,6.2491,-4.16,-1.456,-0.624
91.501,0.6378,12.684,2,-67.08,-35.153,-17.637,0.13342,0,0,0.017606,-0.5684,91.502,0.6378,12.684,2,-4.14,-1.449,-0.621,-0.5684,1,6.2705,-4.14,-1.449,-0.621
91.506,0.63817,12.734,2,-67.14,-35.174,-17.646,0.13342,0,0,0.017606,-0.57066,91.507,0.63817,12.734,2,-4.12,-1.442,-0.618,-0.57066,1,6.2919,-4.12,-1.442,-0.618
91.512,0.63853,12.782,2,-67.2,-35.195,-17.655,0.13342,0,0,0.017606,-0.57209,91.513,0.63853,12.782,2,-4.1,-1.435,-0.615,-0.57209,1,6.3133,-4.1,-1.435,-0.615
91.517,0.6389,12.83,2,-67.26,-35.216,-17.664,0.13342,0,0,0.017606,-0.57355,91.518,0.6389,12.83,2,-4.08,-1.428,-0.612,-0.57355,1,6.3347,-4.08,-1.428,-0.612
91.522,0.63926,12.878,2,-67.32,-35.237,-17.673,0.13342,0,0,0.017606,-0.57506,91.523,0.63926,12.878,2,-4.06,-1.421,-0.609,-0.57506,1,6.3561,-4.06,-1.421,-0.609
91.527,0.63963,12.925,2,-67.38,-35.258,-17.682,0.13342,0,0,0.017606,-0.5766,91.529,0.63963,12.925,2,-4.04,-1.414,-0.606,-0.5766,1,6.3775,-4.04,-1.414,-0.606
91.533,0.63999,12.972,2,-67.44,-35.279,-17.691,0.13342,0,0,0.017606,-0.57819,91.534,0.63999,12.972,2,-4.02,-1.407,-0.603,-0.57819,1,6.3989,-4.02,-1.407,-0.603
91.538,0.64036,13.02,2,-67.5,-35.3,-17.7,0.13342,0,0,0.017606,-0.57983,91.539,0.64036,13.02,2,-4,-1.4,-0.6,-0.57983,1,6.4203,-4,-1.4,-0.6
91.543,0.64072,13.067,2,-67.56,-35.321,-17.709,0.13342,0,0,0.017606,-0.58152,91.544,0.64072,13.067,2,-3.98,-1.393,-0.597,-0.58152,1,6.4417,-3.98,-1.393,-0.597
91.549,0.64109,13.114,2,-67.62,-35.342,-17.718,0.13342,0,0,0.017606,-0.58327,91.55,0.64109,13.114,2,-3.96,-1.386,-0.594,-0.58327,1,6.4631,-3.96,-1.386,-0.594
91.554,0.64145,13.161,2,-67.68,-35.363,-17.727,0.13342,0,0,0.017606,-0.58507,91.555,0.64145,13.161,2,-3.94,-1.379,-0.591,-0.58507,1,6.4845,-3.94,-1.379,-0.591
91.559,0.64183,13.209,2,-67.74,-35.384,-17.736,0.13342,0,0,0.017606,-0.58634,91.56,0.64183,13.209,2,-3.92,-1.372,-0.588,-0.58634,1,6.5059,-3.92,-1.372,-0.588
91.565,0.64222,13.26,2,-67.8,-35.405,-17.745,0.13342,0,0,0.017606,-0.58686,91.566,0.64222,13.26,2,-3.9,-1.365,-0.585,-0.58686,1,6.5273,-3.9,-1.365,-0.585
91.57,0.6426,13.31,2,-67.86,-35.426,-17.754,0.13342,0,0,0.017606,-0.58742,91.571,0.6426,13.31,2,-3.88,-1.358,-0.582,-0.58742,1,6.5487,-3.88,-1.358,-0.582
91.576,0.64299,13.363,2,-67.92,-35.447,-17.763,0.13342,0,0,0.017606,-0.58784,91.577,0.64299,13.363,2,-3.86,-1.351,-0.579,-0.58784,1,6.5701,-3.86,-1.351,-0.579
91.581,0.64338,13.415,2,-67.98,-35.468,-17.772,0.13342,0,0,0.017606,-0.58822,91.582,0.64338,13.415,2,-3.84,-1.344,-0.576,-0.58822,1,6.5915,-3.84,-1.344,-0.576
91.586,0.64377,13.468,2,-68.04,-35.489,-17.781,0.13342,0,0,0.017606,-0.58863,91.587,0.64377,13.468,2,-3.82,-1.337,-0.573,-0.58863,1,6.6129,-3.82,-1.337,-0.573
91.592,0.64415,13.52,2,-68.1,-35.51,-17.79,0.13342,0,0,0.017606,-0.58908,91.593,0.64415,13.52,2,-3.8,-1.33,-0.57,-0.58908,1,6.6343,-3.8,-1.33,-0.57
91.597,0.64454,13.571,2,-68.16,-35.531,-17.799,0.13342,0,0,0.017606,-0.58957,91.598,0.64454,13.571,2,-3.78,-1.323,-0.567,-0.58957,1,6.6557,-3.78,-1.323,-0.567
91.603,0.64492,13.623,2,-68.22,-35.552,-17.808,0.13342,0,0,0.017606,-0.59011,91.604,0.64492,13.623,2,-3.76,-1.316,-0.564,-0.59011,1,6.6771,-3.76,-1.316,-0.564
91.608,0.64531,13.674,2,-68.28,-35.573,-17.817,0.13342,0,0,0.017606,-0.5907,91.609,0.64531,13.674,2,-3.74,-1.309,-0.561,-0.5907,1,6.6985,-3.74,-1.309,-0.561
91.613,0.64569,13.725,2,-68.34,-35.594,-17.826,0.13342,0,0,0.017606,-0.59135,91.614,0.64569,13.725,2,-3.72,-1.302,-0.558,-0.59135,1,6.7199,-3.72,-1.302,-0.558
91.619,0.64608,13.776,2,-68.4,-35.615,-17.835,0.13342,0,0,0.017606,-0.59205,91.62,0.64608,13.776,2,-3.7,-1.295,-0.555,-0.59205,1,6.7413,-3.7,-1.295,-0.555
91.624,0.64646,13.826,2,-68.46,-35.636,-17.844,0.13342,0,0,0.017606,-0.59281,91.625,0.64646,13.826,2,-3.68,-1.288,-0.552,-0.59281,1,6.7627,-3.68,-1.288,-0.552
91.629,0.64684,13.876,2,-68.52,-35.657,-17.853,0.13342,0,0,0.017606,-0.59364,91.63,0.64684,13.876,2,-3.66,-1.281,-0.549,-0.59364,1,6.7841,-3.66,-1.281,-0.549
91.635,0.64723,13.926,2,-68.58,-35.678,-17.862,0.13342,0,0,0.017606,-0.59454,91.636,0.64723,13.926,2,-3.64,-1.274,-0.546,-0.59454,1,6.8055,-3.64,-1.274,-0.546
91.64,0.64761,13.976,2,-68.64,-35.699,-17.871,0.13342,0,0,0.017606,-0.59552,91.641,0.64761,13.976,2,-3.62,-1.267,-0.543,-0.59552,1,6.8269,-3.62,-1.267,-0.543
91.645,0.64798,14.027,2,-68.7,-35.72,-17.88,0.13342,0,0,0.017606,-0.59657,91.646,0.64798,14.027,2,-3.6,-1.26,-0.54,-0.59657,1,6.8483,-3.6,-1.26,-0.54
91.651,0.64836,14.077,2,-68.76,-35.741,-17.889,0.13342,0,0,0.017606,-0.5977,91.651,0.64836,14.077,2,-3.58,-1.253,-0.537,-0.5977,1,6.8697,-3.58,-1.253,-0.537
91.656,0.64873,14.127,2,-68.82,-35.762,-17.898,0.13342,0,0,0.017606,-0.59892,91.657,0.64873,14.127,2,-3.56,-1.246,-0.534,-0.59892,1,6.8911,-3.56,-1.246,-0.534
91.661,0.64911,14.176,2,-68.88,-35.783,-17.907,0.13342,0,0,0.017606,-0.60023,91.662,0.64911,14.176,2,-3.54,-1.239,-0.531,-0.60023,1,6.9125,-3.54,-1.239,-0.531
91.666,0.64948,14.226,2,-68.94,-35.804,-17.916,0.13342,0,0,0.017606,-0.60164,91.667,0.64948,14.226,2,-3.52,-1.232,-0.528,-0.60164,1,6.9339,-3.52,-1.232,-0.528
91.672,0.64985,14.275,2,-69,-35.825,-17.925,0.13342,0,0,0.017606,-0.60314,91.672,0.64985,14.275,2,-3.5,-1.225,-0.525,-0.60314,1,6.9553,-3.5,-1.225,-0.525
91.677,0.65023,14.324,2,-69.06,-35.846,-17.934,0.13342,0,0,0.017606,-0.60475,91.678,0.65023,14.324,2,-3.48,-1.218,-0.522,-0.60475,1,6.9767,-3.48,-1.218,-0.522
91.682,0.6506,14.373,2,-69.12,-35.867,-17.943,0.13342,0,0,0.017606,-0.60646,91.683,0.6506,14.373,2,-3.46,-1.211,-0.519,-0.60646,1,6.9981,-3.46,-1.211,-0.519
91.687,0.65097,14.421,2,-69.18,-35.888,-17.952,0.13342,0,0,0.017606,-0.60828,91.688,0.65097,14.421,2,-3.44,-1.204,-0.516,-0.60828,1,7.0195,-3.44,-1.204,-0.516
91.692,0.65134,14.47,2,-69.24,-35.909,-17.961,0.13342,0,0,0.017606,-0.61022,91.693,0.65134,14.47,2,-3.42,-1.197,-0.513,-0.61022,1,7.0409,-3.42,-1.197,-0.513
91.697,0.65171,14.518,2,-69.3,-35.93,-17.97,0.13342,0,0,0.017606,-0.61228,91.698,0.65171,14.518,2,-3.4,-1.19,-0.51,-0.61228,1,7.0623,-3.4,-1.19,-0.51
91.703,0.65208,14.566,2,-69.36,-35.951,-17.979,0.13342,0,0,0.017606,-0.61446,91.703,0.65208,14.566,2,-3.38,-1.183,-0.507,-0.61446,1,7.0837,-3.38,-1.183,-0.507
91.708,0.65246,14.616,2,-69.42,-35.972,-17.988,0.13342,0,0,0.017606,-0.61656,91.709,0.65246,14.616,2,-3.36,-1.176,-0.504,-0.61656,1,7.1051,-3.36,-1.176,-0.504
91.713,0.65285,14.666,2,-69.48,-35.993,-17.997,0.13342,0,0,0.017606,-0.61869,91.714,0.65285,14.666,2,-3.34,-1.169,-0.501,-0.61869,1,7.1265,-3.34,-1.169,-0.501
91.718,0.65323,14.717,2,-69.54,-36.014,-18.006,0.13342,0,0,0.017606,-0.62092,91.719,0.65323,14.717,2,-3.32,-1.162,-0.498,-0.62092,1,7.1479,-3.32,-1.162,-0.498
91.723,0.65362,14.768,2,-69.6,-36.035,-18.015,0.13342,0,0,0.017606,-0.62325,91.724,0.65362,14.768,2,-3.3,-1.155,-0.495,-0.62325,1,7.1693,-3.3,-1.155,-0.495
91.728,0.654,14.819,2,-69.66,-36.056,-18.024,0.13342,0,0,0.017606,-0.62569,91.729,0.654,14.819,2,-3.28,-1.148,-0.492,-0.62569,1,7.1907,-3.28,-1.148,-0.492
91.733,0.65438,14.87,2,-69.72,-36.077,-18.033,0.13342,0,0,0.017606,-0.62824,91.734,0.65438,14.87,2,-3.26,-1.141,-0.489,-0.62824,1,7.2121,-3.26,-1.141,-0.489
91.739,0.65476,14.92,2,-69.78,-36.098,-18.042,0.13342,0,0,0.017606,-0.63089,91.739,0.65476,14.92,2,-3.24,-1.134,-0.486,-0.63089,1,7.2335,-3.24,-1.134,-0.486
91.744,0.65514,14.971,2,-69.84,-36.119,-18.051,0.13342,0,0,0.017606,-0.63366,91.745,0.65514,14.971,2,-3.22,-1.127,-0.483,-0.63366,1,7.2549,-3.22,-1.127,-0.483
91.749,0.65553,15.023,2,-69.9,-36.14,-18.06,0.13342,0,0,0.017606,-0.63585,91.75,0.65553,15.023,2,-3.2,-1.12,-0.48,-0.63585,1,7.2763,-3.2,-1.12,-0.48
91.754,0.65592,15.076,2,-69.96,-36.161,-18.069,0.13342,0,0,0.017606,-0.63782,91.755,0.65592,15.076,2,-3.18,-1.113,-0.477,-0.63782,1,7.2977,-3.18,-1.113,-0.477
91.759,0.65631,15.128,2,-70.02,-36.182,-18.078,0.13342,0,0,0.017606,-0.63985,91.76,0.65631,15.128,2,-3.16,-1.106,-0.474,-0.63985,1,7.3191,-3.16,-1.106,-0.474
91.765,0.6567,15.18,2,-70.08,-36.203,-18.087,0.13342,0,0,0.017606,-0.64194,91.766,0.6567,15.18,2,-3.14,-1.099,-0.471,-0.64194,1,7.3405,-3.14,-1.099,-0.471
91.77,0.65708,15.231,2,-70.14,-36.224,-18.096,0.13342,0,0,0.017606,-0.64392,91.771,0.65708,15.231,2,-3.12,-1.092,-0.468,-0.64392,1,7.3619,-3.12,-1.092,-0.468
91.775,0.65746,15.279,2,-70.2,-36.245,-18.105,0.13342,0,0,0.017606,-0.64546,91.776,0.65746,15.279,2,-3.1,-1.085,-0.465,-0.64546,1,7.3833,-3.1,-1.085,-0.465
91.78,0.65783,15.328,2,-70.26,-36.266,-18.114,0.13342,0,0,0.017606,-0.64707,91.781,0.65783,15.328,2,-3.08,-1.078,-0.462,-0.64707,1,7.4047,-3.08,-1.078,-0.462
91.785,0.6582,15.376,2,-70.32,-36.287,-18.123,0.13342,0,0,0.017606,-0.64878,91.786,0.6582,15.376,2,-3.06,-1.071,-0.459,-0.64878,1,7.4261,-3.06,-1.071,-0.459
91.79,0.65857,15.425,2,-70.38,-36.308,-18.132,0.13342,0,0,0.017606,-0.65059,91.791,0.65857,15.425,2,-3.04,-1.064,-0.456,-0.65059,1,7.4475,-3.04,-1.064,-0.456
91.795,0.65894,15.474,2,-70.44,-36.329,-18.141,0.13342,0,0,0.017606,-0.65249,91.796,0.65894,15.474,2,-3.02,-1.057,-0.453,-0.65249,1,7.4689,-3.02,-1.057,-0.453
91.8,0.65932,15.522,2,-70.5,-36.35,-18.15,0.13342,0,0,0.017606,-0.6545,91.801,0.65932,15.522,2,-3,-1.05,-0.45,-0.6545,1,7.4903,-3,-1.05,-0.45
91.805,0.65969,15.571,2,-70.56,-36.371,-18.159,0.13342,0,0,0.017606,-0.65661,91.806,0.65969,15.571,2,-2.98,-1.043,-0.447,-0.65661,1,7.5117,-2.98,-1.043,-0.447
91.81,0.66006,15.62,2,-70.62,-36.392,-18.168,0.13342,0,0,0.017606,-0.65884,91.811,0.66006,15.62,2,-2.96,-1.036,-0.444,-0.65884,1,7.5331,-2.96,-1.036,-0.444
91.815,0.66044,15.668,2,-70.68,-36.413,-18.177,0.13342,0,0,0.017606,-0.66118,91.816,0.66044,15.668,2,-2.94,-1.029,-0.441,-0.66118,1,7.5545,-2.94,-1.029,-0.441
91.821,0.66081,15.717,2,-70.74,-36.434,-18.186,0.13342,0,0,0.017606,-0.66364,91.821,0.66081,15.717,2,-2.92,-1.022,-0.438,-0.66364,1,7.5759,-2.92,-1.022,-0.438
91.826,0.66119,15.766,2,-70.8,-36.455,-18.195,0.13342,0,0,0.017606,-0.66622,91.826,0.66119,15.766,2,-2.9,-1.015,-0.435,-0.66622,1,7.5973,-2.9,-1.015,-0.435
91.831,0.66157,15.814,2,-70.86,-36.476,-18.204,0.13342,0,0,0.017606,-0.66893,91.831,0.66157,15.814,2,-2.88,-1.008,-0.432,-0.66893,1,7.6187,-2.88,-1.008,-0.432
91.836,0.66195,15.864,2,-70.92,-36.497,-18.213,0.13342,0,0,0.017606,-0.67178,91.836,0.66195,15.864,2,-2.86,-1.001,-0.429,-0.67178,1,7.6401,-2.86,-1.001,-0.429
91.841,0.66233,15.914,2,-70.98,-36.518,-18.222,0.13342,0,0,0.017606,-0.67475,91.841,0.66233,15.914,2,-2.84,-0.994,-0.426,-0.67475,1,7.6615,-2.84,-0.994,-0.426
91.846,0.66271,15.964,2,-71.04,-36.539,-18.231,0.13342,0,0,0.017606,-0.67787,91.847,0.66271,15.964,2,-2.82,-0.987,-0.423,-0.67787,1,7.6829,-2.82,-0.987,-0.423
91.851,0.66309,16.014,2,-71.1,-36.56,-18.24,0.13342,0,0,0.017606,-0.68113,91.852,0.66309,16.014,2,-2.8,-0.98,-0.42,-0.68113,1,7.7043,-2.8,-0.98,-0.42
91.856,0.66347,16.063,2,-71.16,-36.581,-18.249,0.13342,0,0,0.017606,-0.68454,91.856,0.66347,16.063,2,-2.78,-0.973,-0.417,-0.68454,1,7.7257,-2.78,-0.973,-0.417
91.861,0.66385,16.112,2,-71.22,-36.602,-18.258,0.13342,0,0,0.017606,-0.6881,91.861,0.66385,16.112,2,-2.76,-0.966,-0.414,-0.6881,1,7.7471,-2.76,-0.966,-0.414
91.866,0.66422,16.16,2,-71.28,-36.623,-18.267,0.13342,0,0,0.017606,-0.69181,91.866,0.66422,16.16,2,-2.74,-0.959,-0.411,-0.69181,1,7.7685,-2.74,-0.959,-0.411
91.871,0.66459,16.209,2,-71.34,-36.644,-18.276,0.13342,0,0,0.017606,-0.69569,91.871,0.66459,16.209,2,-2.72,-0.952,-0.408,-0.69569,1,7.7899,-2.72,-0.952,-0.408
91.876,0.66496,16.257,2,-71.4,-36.665,-18.285,0.13342,0,0,0.017606,-0.69973,91.876,0.66496,16.257,2,-2.7,-0.945,-0.405,-0.69973,1,7.8113,-2.7,-0.945,-0.405
91.88,0.66533,16.305,2,-71.46,-36.686,-18.294,0.13342,0,0,0.017606,-0.70393,91.881,0.66533,16.305,2,-2.68,-0.938,-0.402,-0.70393,1,7.8327,-2.68,-0.938,-0.402
91.885,0.6657,16.353,2,-71.52,-36.707,-18.303,0.13342,0,0,0.017606,-0.70831,91.886,0.6657,16.353,2,-2.66,-0.931,-0.399,-0.70831,1,7.8541,-2.66,-0.931,-0.399
91.89,0.66607,16.4,2,-71.58,-36.728,-18.312,0.13342,0,0,0.017606,-0.71287,91.891,0.66607,16.4,2,-2.64,-0.924,-0.396,-0.71287,1,7.8755,-2.64,-0.924,-0.396
91.895,0.66643,16.448,2,-71.64,-36.749,-18.321,0.13342,0,0,0.017606,-0.71741,91.896,0.66643,16.448,2,-2.62,-0.917,-0.393,-0.71741,1,7.8969,-2.62,-0.917,-0.393
91.9,0.66679,16.498,2,-71.7,-36.77,-18.33,0.13342,0,0,0.017606,-0.72151,91.901,0.66679,16.498,2,-2.6,-0.91,-0.39,-0.72151,1,7.9183,-2.6,-0.91,-0.39
91.905,0.66715,16.548,2,-71.76,-36.791,-18.339,0.13342,0,0,0.017606,-0.72572,91.905,0.66715,16.548,2,-2.58,-0.903,-0.387,-0.72572,1,7.9397,-2.58,-0.903,-0.387
91.909,0.66751,16.598,2,-71.82,-36.812,-18.348,0.13342,0,0,0.017606,-0.73005,91.91,0.66751,16.598,2,-2.56,-0.896,-0.384,-0.73005,1,7.9611,-2.56,-0.896,-0.384
91.914,0.66787,16.648,2,-71.88,-36.833,-18.357,0.13342,0,0,0.017606,-0.73449,91.915,0.66787,16.648,2,-2.54,-0.889,-0.381,-0.73449,1,7.9825,-2.54,-0.889,-0.381
91.919,0.66822,16.699,2,-71.94,-36.854,-18.366,0.13342,0,0,0.017606,-0.73906,91.92,0.66822,16.699,2,-2.52,-0.882,-0.378,-0.73906,1,8.0039,-2.52,-0.882,-0.378
91.924,0.66857,16.75,2,-72,-36.875,-18.375,0.13342,0,0,0.017606,-0.74375,91.925,0.66857,16.75,2,-2.5,-0.875,-0.375,-0.74375,1,8.0254,-2.5,-0.875,-0.375
91.929,0.66895,16.804,2,-72.06,-36.896,-18.384,0.13342,0,0,0.017606,-0.74475,91.93,0.66895,16.804,2,-2.48,-0.868,-0.372,-0.74475,1,8.0468,-2.48,-0.868,-0.372
91.934,0.66934,16.857,2,-72.12,-36.917,-18.393,0.13342,0,0,0.017606,-0.74576,91.935,0.66934,16.857,2,-2.46,-0.861,-0.369,-0.74576,1,8.0682,-2.46,-0.861,-0.369
91.939,0.66972,16.91,2,-72.18,-36.938,-18.402,0.13342,0,0,0.017606,-0.74678,91.94,0.66972,16.91,2,-2.44,-0.854,-0.366,-0.74678,1,8.0896,-2.44,-0.854,-0.366
91.944,0.6701,16.963,2,-72.24,-36.959,-18.411,0.13342,0,0,0.017606,-0.74781,91.945,0.6701,16.963,2,-2.42,-0.847,-0.363,-0.74781,1,8.111,-2.42,-0.847,-0.363
91.949,0.67048,17.015,2,-72.3,-36.98,-18.42,0.13342,0,0,0.017606,-0.74884,91.95,0.67048,17.015,2,-2.4,-0.84,-0.36,-0.74884,1,8.1324,-2.4,-0.84,-0.36
91.954,0.67087,17.068,2,-72.36,-37.001,-18.429,0.13342,0,0,0.017606,-0.7499,91.955,0.67087,17.068,2,-2.38,-0.833,-0.357,-0.7499,1,8.1538,-2.38,-0.833,-0.357
91.959,0.67127,17.117,2,-72.42,-37.022,-18.438,0.13342,0,0,0.017606,-0.75023,91.96,0.67127,17.117,2,-2.36,-0.826,-0.354,-0.75023,1,8.1752,-2.36,-0.826,-0.354
91.964,0.67168,17.166,2,-72.48,-37.043,-18.447,0.13342,0,0,0.017606,-0.75034,91.965,0.67168,17.166,2,-2.34,-0.819,-0.351,-0.75034,1,8.1966,-2.34,-0.819,-0.351
91.969,0.67209,17.216,2,-72.54,-37.064,-18.456,0.13342,0,0,0.017606,-0.75049,91.97,0.67209,17.216,2,-2.32,-0.812,-0.348,-0.75049,1,8.218,-2.32,-0.812,-0.348
91.974,0.67249,17.265,2,-72.6,-37.085,-18.465,0.13342,0,0,0.017606,-0.75067,91.975,0.67249,17.265,2,-2.3,-0.805,-0.345,-0.75067,1,8.2394,-2.3,-0.805,-0.345
91.979,0.6729,17.314,2,-72.66,-37.106,-18.474,0.13342,0,0,0.017606,-0.75089,91.98,0.6729,17.314,2,-2.28,-0.798,-0.342,-0.75089,1,8.2608,-2.28,-0.798,-0.342
91.985,0.67331,17.363,2,-72.72,-37.127,-18.483,0.13342,0,0,0.017606,-0.75116,91.985,0.67331,17.363,2,-2.26,-0.791,-0.339,-0.75116,1,8.2822,-2.26,-0.791,-0.339
91.99,0.67371,17.412,2,-72.78,-37.148,-18.492,0.13342,0,0,0.017606,-0.75148,91.99,0.67371,17.412,2,-2.24,-0.784,-0.336,-0.75148,1,8.3036,-2.24,-0.784,-0.336
91.995,0.67412,17.461,2,-72.84,-37.169,-18.501,0.13342,0,0,0.017606,-0.75184,91.995,0.67412,17.461,2,-2.22,-0.777,-0.333,-0.75184,1,8.325,-2.22,-0.777,-0.333
92,0.67452,17.511,2,-72.9,-37.19,-18.51,0.13342,0,0,0.017606,-0.75227,92,0.67452,17.511,2,-2.2,-0.77,-0.33,-0.75227,1,8.3464,-2.2,-0.77,-0.33
92.005,0.67492,17.56,2,-72.96,-37.211,-18.519,0.13342,0,0,0.017606,-0.75275,92.005,0.67492,17.56,2,-2.18,-0.763,-0.327,-0.75275,1,8.3678,-2.18,-0.763,-0.327
92.01,0.67532,17.609,2,-73.02,-37.232,-18.528,0.13342,0,0,0.017606,-0.7533,92.01,0.67532,17.609,2,-2.16,-0.756,-0.324,-0.7533,1,8.3892,-2.16,-0.756,-0.324
92.015,0.67572,17.659,2,-73.08,-37.253,-18.537,0.13342,0,0,0.017606,-0.75392,92.015,0.67572,17.659,2,-2.14,-0.749,-0.321,-0.75392,1,8.4106,-2.14,-0.749,-0.321
92.02,0.67612,17.708,2,-73.14,-37.274,-18.546,0.13342,0,0,0.017606,-0.75461,92.02,0.67612,17.708,2,-2.12,-0.742,-0.318,-0.75461,1,8.432,-2.12,-0.742,-0.318
92.025,0.6765,17.758,2,-73.2,-37.295,-18.555,0.13342,0,0,0.017606,-0.75538,92.025,0.6765,17.758,2,-2.1,-0.735,-0.315,-0.75538,1,8.4534,-2.1,-0.735,-0.315
92.03,0.67688,17.807,2,-73.26,-37.316,-18.564,0.13342,0,0,0.017606,-0.75622,92.03,0.67688,17.807,2,-2.08,-0.728,-0.312,-0.75622,1,8.4748,-2.08,-0.728,-0.312
92.034,0.67727,17.856,2,-73.32,-37.337,-18.573,0.13342,0,0,0.017606,-0.75716,92.035,0.67727,17.856,2,-2.06,-0.721,-0.309,-0.75716,1,8.4962,-2.06,-0.721,-0.309
92.039,0.67765,17.905,2,-73.38,-37.358,-18.582,0.13342,0,0,0.017606,-0.75818,92.04,0.67765,17.905,2,-2.04,-0.714,-0.306,-0.75818,1,8.5176,-2.04,-0.714,-0.306
92.044,0.67803,17.954,2,-73.44,-37.379,-18.591,0.13342,0,0,0.017606,-0.75929,92.045,0.67803,17.954,2,-2.02,-0.707,-0.303,-0.75929,1,8.539,-2.02,-0.707,-0.303
92.049,0.67842,18.003,2,-73.5,-37.4,-18.6,0.13342,0,0,0.017606,-0.7605,92.05,0.67842,18.003,2,-2,-0.7,-0.3,-0.7605,1,8.5604,-2,-0.7,-0.3
92.054,0.67881,18.051,2,-73.56,-37.421,-18.609,0.13342,0,0,0.017606,-0.76181,92.055,0.67881,18.051,2,-1.98,-0.693,-0.297,-0.76181,1,8.5818,-1.98,-0.693,-0.297
92.059,0.67919,18.099,2,-73.62,-37.442,-18.618,0.13342,0,0,0.017606,-0.76323,92.059,0.67919,18.099,2,-1.96,-0.686,-0.294,-0.76323,1,8.6032,-1.96,-0.686,-0.294
92.064,0.67958,18.148,2,-73.68,-37.463,-18.627,0.13342,0,0,0.017606,-0.76475,92.064,0.67958,18.148,2,-1.94,-0.679,-0.291,-0.76475,1,8.6246,-1.94,-0.679,-0.291
92.069,0.67997,18.195,2,-73.74,-37.484,-18.636,0.13342,0,0,0.017606,-0.76639,92.069,0.67997,18.195,2,-1.92,-0.672,-0.288,-0.76639,1,8.646,-1.92,-0.672,-0.288
92.073,0.68036,18.243,2,-73.8,-37.505,-18.645,0.13342,0,0,0.017606,-0.76814,92.074,0.68036,18.243,2,-1.9,-0.665,-0.285,-0.76814,1,8.6674,-1.9,-0.665,-0.285
92.078,0.68076,18.291,2,-73.86,-37.526,-18.654,0.13342,0,0,0.017606,-0.77002,92.079,0.68076,18.291,2,-1.88,-0.658,-0.282,-0.77002,1,8.6888,-1.88,-0.658,-0.282
92.083,0.68114,18.339,2,-73.92,-37.547,-18.663,0.13342,0,0,0.017606,-0.77169,92.084,0.68114,18.339,2,-1.86,-0.651,-0.279,-0.77169,1,8.7102,-1.86,-0.651,-0.279
92.088,0.68153,18.387,2,-73.98,-37.568,-18.672,0.13342,0,0,0.017606,-0.77333,92.089,0.68153,18.387,2,-1.84,-0.644,-0.276,-0.77333,1,8.7316,-1.84,-0.644,-0.276
92.093,0.68192,18.435,2,-74.04,-37.589,-18.681,0.13342,0,0,0.017606,-0.77504,92.093,0.68192,18.435,2,-1.82,-0.637,-0.273,-0.77504,1,8.753,-1.82,-0.637,-0.273
92.098,0.6823,18.484,2,-74.1,-37.61,-18.69,0.13342,0,0,0.017606,-0.77683,92.098,0.6823,18.484,2,-1.8,-0.63,-0.27,-0.77683,1,8.7744,-1.8,-0.63,-0.27
92.102,0.68268,18.532,2,-74.16,-37.631,-18.699,0.13342,0,0,0.017606,-0.77849,92.103,0.68268,18.532,2,-1.78,-0.623,-0.267,-0.77849,1,8.7958,-1.78,-0.623,-0.267
92.107,0.68307,18.582,2,-74.22,-37.652,-18.708,0.13342,0,0,0.017606,-0.77969,92.108,0.68307,18.582,2,-1.76,-0.616,-0.264,-0.77969,1,8.8172,-1.76,-0.616,-0.264
92.112,0.68345,18.633,2,-74.28,-37.673,-18.717,0.13342,0,0,0.017606,-0.78095,92.113,0.68345,18.633,2,-1.74,-0.609,-0.261,-0.78095,1,8.8386,-1.74,-0.609,-0.261
92.117,0.68384,18.683,2,-74.34,-37.694,-18.726,0.13342,0,0,0.017606,-0.78227,92.117,0.68384,18.683,2,-1.72,-0.602,-0.258,-0.78227,1,8.86,-1.72,-0.602,-0.258
92.122,0.68423,18.733,2,-74.4,-37.715,-18.735,0.13342,0,0,0.017606,-0.78365,92.122,0.68423,18.733,2,-1.7,-0.595,-0.255,-0.78365,1,8.8814,-1.7,-0.595,-0.255
92.126,0.68461,18.783,2,-74.46,-37.736,-18.744,0.13342,0,0,0.017606,-0.78509,92.127,0.68461,18.783,2,-1.68,-0.588,-0.252,-0.78509,1,8.9028,-1.68,-0.588,-0.252
92.131,0.685,18.833,2,-74.52,-37.757,-18.753,0.13342,0,0,0.017606,-0.7866,92.132,0.685,18.833,2,-1.66,-0.581,-0.249,-0.7866,1,8.9242,-1.66,-0.581,-0.249
92.136,0.68539,18.884,2,-74.58,-37.778,-18.762,0.13342,0,0,0.017606,-0.78817,92.136,0.68539,18.884,2,-1.64,-0.574,-0.246,-0.78817,1,8.9456,-1.64,-0.574,-0.246
92.141,0.68577,18.934,2,-74.64,-37.799,-18.771,0.13342,0,0,0.017606,-0.78974,92.141,0.68577,18.934,2,-1.62,-0.567,-0.243,-0.78974,1,8.967,-1.62,-0.567,-0.243
92.146,0.68616,18.984,2,-74.7,-37.82,-18.78,0.13342,0,0,0.017606,-0.79118,92.146,0.68616,18.984,2,-1.6,-0.56,-0.24,-0.79118,1,8.9884,-1.6,-0.56,-0.24
92.15,0.68654,19.034,2,-74.76,-37.841,-18.789,0.13342,0,0,0.017606,-0.7927,92.151,0.68654,19.034,2,-1.58,-0.553,-0.237,-0.7927,1,9.0098,-1.58,-0.553,-0.237
92.155,0.68692,19.084,2,-74.82,-37.862,-18.798,0.13342,0,0,0.017606,-0.79431,92.156,0.68692,19.084,2,-1.56,-0.546,-0.234,-0.79431,1,9.0312,-1.56,-0.546,-0.234
92.16,0.6873,19.135,2,-74.88,-37.883,-18.807,0.13342,0,0,0.017606,-0.79601,92.16,0.6873,19.135,2,-1.54,-0.539,-0.231,-0.79601,1,9.0526,-1.54,-0.539,-0.231
92.165,0.68768,19.185,2,-74.94,-37.904,-18.816,0.13342,0,0,0.017606,-0.79781,92.165,0.68768,19.185,2,-1.52,-0.532,-0.228,-0.79781,1,9.074,-1.52,-0.532,-0.228
92.169,0.68806,19.235,2,-75,-37.925,-18.825,0.13342,0,0,0.017606,-0.79971,92.17,0.68806,19.235,2,-1.5,-0.525,-0.225,-0.79971,1,9.0954,-1.5,-0.525,-0.225
92.174,0.68843,19.285,2,-75.06,-37.946,-18.834,0.13342,0,0,0.017606,-0.80172,92.175,0.68843,19.285,2,-1.48,-0.518,-0.222,-0.80172,1,9.1168,-1.48,-0.518,-0.222
92.179,0.68881,19.335,2,-75.12,-37.967,-18.843,0.13342,0,0,0.017606,-0.80384,92.179,0.68881,19.335,2,-1.46,-0.511,-0.219,-0.80384,1,9.1382,-1.46,-0.511,-0.219
92.183,0.68918,19.386,2,-75.18,-37.988,-18.852,0.13342,0,0,0.017606,-0.80607,92.184,0.68918,19.386,2,-1.44,-0.504,-0.216,-0.80607,1,9.1596,-1.44,-0.504,-0.216
92.188,0.68956,19.436,2,-75.24,-38.009,-18.861,0.13342,0,0,0.017606,-0.80842,92.189,0.68956,19.436,2,-1.42,-0.497,-0.213,-0.80842,1,9.181,-1.42,-0.497,-0.213
92.193,0.68993,19.486,2,-75.3,-38.03,-18.87,0.13342,0,0,0.017606,-0.81089,92.193,0.68993,19.486,2,-1.4,-0.49,-0.21,-0.81089,1,9.2024,-1.4,-0.49,-0.21
92.197,0.69029,19.536,2,-75.36,-38.051,-18.879,0.13342,0,0,0.017606,-0.81349,92.198,0.69029,19.536,2,-1.38,-0.483,-0.207,-0.81349,1,9.2238,-1.38,-0.483,-0.207
92.202,0.69067,19.587,2,-75.42,-38.072,-18.888,0.13342,0,0,0.017606,-0.81621,92.203,0.69067,19.587,2,-1.36,-0.476,-0.204,-0.81621,1,9.2452,-1.36,-0.476,-0.204
92.207,0.69106,19.637,2,-75.48,-38.093,-18.897,0.13342,0,0,0.017606,-0.81907,92.207,0.69106,19.637,2,-1.34,-0.469,-0.201,-0.81907,1,9.2666,-1.34,-0.469,-0.201
92.211,0.69144,19.688,2,-75.54,-38.114,-18.906,0.13342,0,0,0.017606,-0.82207,92.212,0.69144,19.688,2,-1.32,-0.462,-0.198,-0.82207,1,9.288,-1.32,-0.462,-0.198
92.216,0.69182,19.738,2,-75.6,-38.135,-18.915,0.13342,0,0,0.017606,-0.82521,92.216,0.69182,19.738,2,-1.3,-0.455,-0.195,-0.82521,1,9.3094,-1.3,-0.455,-0.195
92.22,0.6922,19.789,2,-75.66,-38.156,-18.924,0.13342,0,0,0.017606,-0.82849,92.221,0.6922,19.789,2,-1.28,-0.448,-0.192,-0.82849,1,9.3308,-1.28,-0.448,-0.192
92.225,0.69258,19.839,2,-75.72,-38.177,-18.933,0.13342,0,0,0.017606,-0.83193,92.226,0.69258,19.839,2,-1.26,-0.441,-0.189,-0.83193,1,9.3522,-1.26,-0.441,-0.189
92.23,0.69296,19.889,2,-75.78,-38.198,-18.942,0.13342,0,0,0.017606,-0.83552,92.23,0.69296,19.889,2,-1.24,-0.434,-0.186,-0.83552,1,9.3736,-1.24,-0.434,-0.186
92.234,0.69334,19.939,2,-75.84,-38.219,-18.951,0.13342,0,0,0.017606,-0.83927,92.235,0.69334,19.939,2,-1.22,-0.427,-0.183,-0.83927,1,9.395,-1.22,-0.427,-0.183
92.239,0.69372,19.989,2,-75.9,-38.24,-18.96,0.13342,0,0,0.017606,-0.84318,92.239,0.69372,19.989,2,-1.2,-0.42,-0.18,-0.84318,1,9.4164,-1.2,-0.42,-0.18
92.243,0.6941,20.039,2,-75.96,-38.261,-18.969,0.13342,0,0,0.017606,-0.84725,92.244,0.6941,20.039,2,-1.18,-0.413,-0.177,-0.84725,1,9.4378,-1.18,-0.413,-0.177
92.248,0.69447,20.089,2,-76.02,-38.282,-18.978,0.13342,0,0,0.017606,-0.8515,92.249,0.69447,20.089,2,-1.16,-0.406,-0.174,-0.8515,1,9.4592,-1.16,-0.406,-0.174
92.253,0.69485,20.139,2,-76.08,-38.303,-18.987,0.13342,0,0,0.017606,-0.85592,92.253,0.69485,20.139,2,-1.14,-0.399,-0.171,-0.85592,1,9.4806,-1.14,-0.399,-0.171
92.257,0.69523,20.189,2,-76.14,-38.324,-18.996,0.13342,0,0,0.017606,-0.86021,92.258,0.69523,20.189,2,-1.12,-0.392,-0.168,-0.86021,1,9.502,-1.12,-0.392,-0.168
92.262,0.6956,20.235,2,-76.2,-38.345,-19.005,0.13342,0,0,0.017606,-0.86371,92.262,0.6956,20.235,2,-1.1,-0.385,-0.165,-0.86371,1,9.5234,-1.1,-0.385,-0.165
92.266,0.69598,20.282,2,-76.26,-38.366,-19.014,0.13342,0,0,0.017606,-0.86729,92.267,0.69598,20.282,2,-1.08,-0.378,-0.162,-0.86729,1,9.5448,-1.08,-0.378,-0.162
92.271,0.69637,20.328,2,-76.32,-38.387,-19.023,0.13342,0,0,0.017606,-0.87007,92.272,0.69637,20.328,2,-1.06,-0.371,-0.159,-0.87007,1,9.5662,-1.06,-0.371,-0.159
92.276,0.69677,20.375,2,-76.38,-38.408,-19.032,0.13342,0,0,0.017606,-0.8723,92.276,0.69677,20.375,2,-1.04,-0.364,-0.156,-0.8723,1,9.5876,-1.04,-0.364,-0.156
92.281,0.69716,20.421,2,-76.44,-38.429,-19.041,0.13342,0,0,0.017606,-0.87463,92.281,0.69716,20.421,2,-1.02,-0.357,-0.153,-0.87463,1,9.609,-1.02,-0.357,-0.153
92.285,0.69755,20.468,2,-76.5,-38.45,-19.05,0.13342,0,0,0.017606,-0.87704,92.286,0.69755,20.468,2,-1,-0.35,-0.15,-0.87704,1,9.6304,-1,-0.35,-0.15
92.29,0.69794,20.514,2,-76.56,-38.471,-19.059,0.13342,0,0,0.017606,-0.87956,92.291,0.69794,20.514,2,-0.98,-0.343,-0.147,-0.87956,1,9.6518,-0.98,-0.343,-0.147
92.295,0.69833,20.56,2,-76.62,-38.492,-19.068,0.13342,0,0,0.017606,-0.88219,92.295,0.69833,20.56,2,-0.96,-0.336,-0.144,-0.88219,1,9.6732,-0.96,-0.336,-0.144
92.299,0.69872,20.606,2,-76.68,-38.513,-19.077,0.13342,0,0,0.017606,-0.88491,92.3,0.69872,20.606,2,-0.94,-0.329,-0.141,-0.88491,1,9.6946,-0.94,-0.329,-0.141
92.304,0.69911,20.652,2,-76.74,-38.534,-19.086,0.13342,0,0,0.017606,-0.88775,92.305,0.69911,20.652,2,-0.92,-0.322,-0.138,-0.88775,1,9.716,-0.92,-0.322,-0.138
92.309,0.69949,20.698,2,-76.8,-38.555,-19.095,0.13342,0,0,0.017606,-0.8907,92.309,0.69949,20.698,2,-0.9,-0.315,-0.135,-0.8907,1,9.7374,-0.9,-0.315,-0.135
92.313,0.69988,20.744,2,-76.86,-38.576,-19.104,0.13342,0,0,0.017606,-0.89377,92.314,0.69988,20.744,2,-0.88,-0.308,-0.132,-0.89377,1,9.7588,-0.88,-0.308,-0.132
92.318,0.70026,20.792,2,-76.92,-38.597,-19.113,0.13342,0,0,0.017606,-0.89637,92.318,0.70026,20.792,2,-0.86,-0.301,-0.129,-0.89637,1,9.7802,-0.86,-0.301,-0.129
92.322,0.70066,20.842,2,-76.98,-38.618,-19.122,0.13342,0,0,0.017606,-0.89881,92.323,0.70066,20.842,2,-0.84,-0.294,-0.126,-0.89881,1,9.8016,-0.84,-0.294,-0.126
92.327,0.70105,20.892,2,-77.04,-38.639,-19.131,0.13342,0,0,0.017606,-0.90009,92.327,0.70105,20.892,2,-0.82,-0.287,-0.123,-0.90009,1,9.823,-0.82,-0.287,-0.123
92.332,0.70145,20.944,2,-77.1,-38.66,-19.14,0.13342,0,0,0.017606,-0.9008,92.332,0.70145,20.944,2,-0.8,-0.28,-0.12,-0.9008,1,9.8444,-0.8,-0.28,-0.12
92.336,0.70186,20.995,2,-77.16,-38.681,-19.149,0.13342,0,0,0.017606,-0.90152,92.337,0.70186,20.995,2,-0.78,-0.273,-0.117,-0.90152,1,9.8658,-0.78,-0.273,-0.117
92.341,0.70226,21.046,2,-77.22,-38.702,-19.158,0.13342,0,0,0.017606,-0.90226,92.341,0.70226,21.046,2,-0.76,-0.266,-0.114,-0.90226,1,9.8872,-0.76,-0.266,-0.114
92.345,0.70266,21.097,2,-77.28,-38.723,-19.167,0.13342,0,0,0.017606,-0.90302,92.346,0.70266,21.097,2,-0.74,-0.259,-0.111,-0.90302,1,9.9086,-0.74,-0.259,-0.111
92.35,0.70306,21.148,2,-77.34,-38.744,-19.176,0.13342,0,0,0.017606,-0.90379,92.351,0.70306,21.148,2,-0.72,-0.252,-0.108,-0.90379,1,9.93,-0.72,-0.252,-0.108
92.355,0.70346,21.199,2,-77.4,-38.765,-19.185,0.13342,0,0,0.017606,-0.90459,92.355,0.70346,21.199,2,-0.7,-0.245,-0.105,-0.90459,1,9.9514,-0.7,-0.245,-0.105
92.359,0.70386,21.25,2,-77.46,-38.786,-19.194,0.13342,0,0,0.017606,-0.9054,92.36,0.70386,21.25,2,-0.68,-0.238,-0.102,-0.9054,1,9.9728,-0.68,-0.238,-0.102
92.364,0.70427,21.301,2,-77.52,-38.807,-19.203,0.13342,0,0,0.017606,-0.90624,92.365,0.70427,21.301,2,-0.66,-0.231,-0.099,-0.90624,1,9.9942,-0.66,-0.231,-0.099
92.369,0.70467,21.352,2,-77.58,-38.828,-19.212,0.13342,0,0,0.017606,-0.90709,92.369,0.70467,21.352,2,-0.64,-0.224,-0.096,-0.90709,1,10.016,-0.64,-0.224,-0.096
92.373,0.70507,21.403,2,-77.64,-38.849,-19.221,0.13342,0,0,0.017606,-0.9079,92.374,0.70507,21.403,2,-0.62,-0.217,-0.093,-0.9079,1,10.037,-0.62,-0.217,-0.093
92.378,0.70548,21.453,2,-77.7,-38.87,-19.23,0.13342,0,0,0.017606,-0.90857,92.379,0.70548,21.453,2,-0.6,-0.21,-0.09,-0.90857,1,10.058,-0.6,-0.21,-0.09
92.383,0.70589,21.504,2,-77.76,-38.891,-19.239,0.13342,0,0,0.017606,-0.90924,92.383,0.70589,21.504,2,-0.58,-0.203,-0.087,-0.90924,1,10.08,-0.58,-0.203,-0.087
92.387,0.70629,21.555,2,-77.82,-38.912,-19.248,0.13342,0,0,0.017606,-0.9099,92.388,0.70629,21.555,2,-0.56,-0.196,-0.084,-0.9099,1,10.101,-0.56,-0.196,-0.084
92.392,0.70669,21.606,2,-77.88,-38.933,-19.257,0.13342,0,0,0.017606,-0.91057,92.392,0.70669,21.606,2,-0.54,-0.189,-0.081,-0.91057,1,10.123,-0.54,-0.189,-0.081
92.397,0.70709,21.656,2,-77.94,-38.954,-19.266,0.13342,0,0,0.017606,-0.91124,92.397,0.70709,21.656,2,-0.52,-0.182,-0.078,-0.91124,1,10.144,-0.52,-0.182,-0.078
92.401,0.70749,21.707,2,-78,-38.975,-19.275,0.13342,0,0,0.017606,-0.9119,92.402,0.70749,21.707,2,-0.5,-0.175,-0.075,-0.9119,1,10.165,-0.5,-0.175,-0.075
92.406,0.70788,21.758,2,-78.06,-38.996,-19.284,0.13342,0,0,0.017606,-0.91257,92.406,0.70788,21.758,2,-0.48,-0.168,-0.072,-0.91257,1,10.187,-0.48,-0.168,-0.072
92.41,0.70828,21.808,2,-78.12,-39.017,-19.293,0.13342,0,0,0.017606,-0.91324,92.411,0.70828,21.808,2,-0.46,-0.161,-0.069,-0.91324,1,10.208,-0.46,-0.161,-0.069
92.415,0.70867,21.859,2,-78.18,-39.038,-19.302,0.13342,0,0,0.017606,-0.9139,92.415,0.70867,21.859,2,-0.44,-0.154,-0.066,-0.9139,1,10.23,-0.44,-0.154,-0.066
92.419,0.70905,21.909,2,-78.24,-39.059,-19.311,0.13342,0,0,0.017606,-0.91457,92.42,0.70905,21.909,2,-0.42,-0.147,-0.063,-0.91457,1,10.251,-0.42,-0.147,-0.063
92.424,0.70944,21.96,2,-78.3,-39.08,-19.32,0.13342,0,0,0.017606,-0.91524,92.424,0.70944,21.96,2,-0.4,-0.14,-0.06,-0.91524,1,10.272,-0.4,-0.14,-0.06
92.428,0.70982,22.01,2,-78.36,-39.101,-19.329,0.13342,0,0,0.017606,-0.9159,92.429,0.70982,22.01,2,-0.38,-0.133,-0.057,-0.9159,1,10.294,-0.38,-0.133,-0.057
92.433,0.71021,22.058,2,-78.42,-39.122,-19.338,0.13342,0,0,0.017606,-0.91657,92.433,0.71021,22.058,2,-0.36,-0.126,-0.054,-0.91657,1,10.315,-0.36,-0.126,-0.054
92.437,0.71061,22.104,2,-78.48,-39.143,-19.347,0.13342,0,0,0.017606,-0.91667,92.438,0.71061,22.104,2,-0.34,-0.119,-0.051,-0.91667,1,10.337,-0.34,-0.119,-0.051
92.442,0.71101,22.151,2,-78.54,-39.164,-19.356,0.13342,0,0,0.017606,-0.91667,92.442,0.71101,22.151,2,-0.32,-0.112,-0.048,-0.91667,1,10.358,-0.32,-0.112,-0.048
92.446,0.71141,22.198,2,-78.6,-39.185,-19.365,0.13342,0,0,0.017606,-0.91667,92.447,0.71141,22.198,2,-0.3,-0.105,-0.045,-0.91667,1,10.379,-0.3,-0.105,-0.045
92.451,0.71182,22.245,2,-78.66,-39.206,-19.374,0.13342,0,0,0.017606,-0.91667,92.451,0.71182,22.245,2,-0.28,-0.098,-0.042,-0.91667,1,10.401,-0.28,-0.098,-0.042
92.456,0.71222,22.292,2,-78.72,-39.227,-19.383,0.13342,0,0,0.017606,-0.91667,92.456,0.71222,22.292,2,-0.26,-0.091,-0.039,-0.91667,1,10.422,-0.26,-0.091,-0.039
92.46,0.71262,22.338,2,-78.78,-39.248,-19.392,0.13342,0,0,0.017606,-0.91667,92.461,0.71262,22.338,2,-0.24,-0.084,-0.036,-0.91667,1,10.444,-0.24,-0.084,-0.036
92.465,0.71302,22.385,2,-78.84,-39.269,-19.401,0.13342,0,0,0.017606,-0.91667,92.465,0.71302,22.385,2,-0.22,-0.077,-0.033,-0.91667,1,10.465,-0.22,-0.077,-0.033
92.469,0.71343,22.432,2,-78.9,-39.29,-19.41,0.13342,0,0,0.017606,-0.91667,92.47,0.71343,22.432,2,-0.2,-0.07,-0.03,-0.91667,1,10.486,-0.2,-0.07,-0.03
92.474,0.71383,22.479,2,-78.96,-39.311,-19.419,0.13342,0,0,0.017606,-0.91667,92.474,0.71383,22.479,2,-0.18,-0.063,-0.027,-0.91667,1,10.508,-0.18,-0.063,-0.027
92.478,0.71423,22.526,2,-79.02,-39.332,-19.428,0.13342,0,0,0.017606,-0.91667,92.479,0.71423,22.526,2,-0.16,-0.056,-0.024,-0.91667,1,10.529,-0.16,-0.056,-0.024
92.483,0.71464,22.572,2,-79.08,-39.353,-19.437,0.13342,0,0,0.017606,-0.91667,92.483,0.71464,22.572,2,-0.14,-0.049,-0.021,-0.91667,1,10.551,-0.14,-0.049,-0.021
92.487,0.71504,22.62,2,-79.14,-39.374,-19.446,0.13342,0,0,0.017606,-0.91667,92.488,0.71504,22.62,2,-0.12,-0.042,-0.018,-0.91667,1,10.572,-0.12,-0.042,-0.018
92.492,0.71545,22.671,2,-79.2,-39.395,-19.455,0.13342,0,0,0.017606,-0.91667,92.492,0.71545,22.671,2,-0.1,-0.035,-0.015,-0.91667,1,10.593,-0.1,-0.035,-0.015
92.496,0.71585,22.722,2,-79.26,-39.416,-19.464,0.13342,0,0,0.017606,-0.91667,92.497,0.71585,22.722,2,-0.08,-0.028,-0.012,-0.91667,1,10.615,-0.08,-0.028,-0.012
92.501,0.71625,22.773,2,-79.32,-39.437,-19.473,0.13342,0,0,0.017606,-0.91667,92.501,0.71625,22.773,2,-0.06,-0.021,-0.009,-0.91667,1,10.636,-0.06,-0.021,-0.009
92.505,0.71666,22.823,2,-79.38,-39.458,-19.482,0.13342,0,0,0.017606,-0.91667,92.506,0.71666,22.823,2,-0.04,-0.014,-0.006,-0.91667,1,10.658,-0.04,-0.014,-0.006
92.51,0.71706,22.874,2,-79.44,-39.479,-19.491,0.13342,0,0,0.017606,-0.91667,92.51,0.71706,22.874,2,-0.02,-0.007,-0.003,-0.91667,1,10.679,-0.02,-0.007,-0.003
92.514,0.71747,22.925,2,-79.5,-39.5,-19.5,0.13342,0,0,0.017606,-0.91667,92.515,0.71747,22.925,2,0,0,0,-0.91667,1,10.7,0,0,0
92.519,0.71787,22.976,2,-79.56,-39.521,-19.509,0.13342,0,0,0.017606,-0.91667,92.519,0.71787,22.976,2,0.02,0.007,0.003,-0.91667,1,10.722,0.02,0.007,0.003
92.523,0.71828,23.027,2,-79.62,-39.542,-19.518,0.13342,0,0,0.017606,-0.91667,92.524,0.71828,23.027,2,0.04,0.014,0.006,-0.91667,1,10.743,0.04,0.014,0.006
92.528,0.71869,23.077,2,-79.68,-39.563,-19.527,0.13342,0,0,0.017606,-0.91667,92.528,0.71869,23.077,2,0.06,0.021,0.009,-0.91667,1,10.765,0.06,0.021,0.009
92.532,0.71909,23.128,2,-79.74,-39.584,-19.536,0.13342,0,0,0.017606,-0.91667,92.533,0.71909,23.128,2,0.08,0.028,0.012,-0.91667,1,10.786,0.08,0.028,0.012
92.537,0.7195,23.179,2,-79.8,-39.605,-19.545,0.13342,0,0,0.017606,-0.91667,92.537,0.7195,23.179,2,0.1,0.035,0.015,-0.91667,1,10.807,0.1,0.035,0.015
92.541,0.7199,23.23,2,-79.86,-39.626,-19.554,0.13342,0,0,0.017606,-0.91667,92.542,0.7199,23.23,2,0.12,0.042,0.018,-0.91667,1,10.829,0.12,0.042,0.018
92.546,0.72029,23.279,2,-79.92,-39.647,-19.563,0.13342,0,0,0.017606,-0.91667,92.546,0.72029,23.279,2,0.14,0.049,0.021,-0.91667,1,10.85,0.14,0.049,0.021
92.55,0.72067,23.328,2,-79.98,-39.668,-19.572,0.13342,0,0,0.017606,-0.91667,92.551,0.72067,23.328,2,0.16,0.056,0.024,-0.91667,1,10.872,0.16,0.056,0.024
92.555,0.72106,23.377,2,-80.04,-39.689,-19.581,0.13342,0,0,0.017606,-0.91667,92.555,0.72106,23.377,2,0.18,0.063,0.027,-0.91667,1,10.893,0.18,0.063,0.027
92.559,0.72144,23.426,2,-80.1,-39.71,-19.59,0.13342,0,0,0.017606,-0.91667,92.559,0.72144,23.426,2,0.2,0.07,0.03,-0.91667,1,10.914,0.2,0.07,0.03
92.563,0.72181,23.474,2,-80.16,-39.731,-19.599,0.13342,0,0,0.017606,-0.91667,92.564,0.72181,23.474,2,0.22,0.077,0.033,-0.91667,1,10.936,0.22,0.077,0.033
92.567,0.72219,23.522,2,-80.22,-39.752,-19.608,0.13342,0,0,0.017606,-0.91667,92.568,0.72219,23.522,2,0.24,0.084,0.036,-0.91667,1,10.957,0.24,0.084,0.036
92.572,0.72256,23.57,2,-80.28,-39.773,-19.617,0.13342,0,0,0.017606,-0.91667,92.572,0.72256,23.57,2,0.26,0.091,0.039,-0.91667,1,10.979,0.26,0.091,0.039
92.576,0.72294,23.618,2,-80.34,-39.794,-19.626,0.13342,0,0,0.017606,-0.91667,92.576,0.72294,23.618,2,0.28,0.098,0.042,-0.91667,1,11,0.28,0.098,0.042
92.58,0.72331,23.665,2,-80.4,-39.815,-19.635,0.13342,0,0,0.017606,-0.91667,92.581,0.72331,23.665,2,0.3,0.105,0.045,-0.91667,1,11.021,0.3,0.105,0.045
92.584,0.72368,23.712,2,-80.46,-39.836,-19.644,0.13342,0,0,0.017606,-0.91667,92.585,0.72368,23.712,2,0.32,0.112,0.048,-0.91667,1,11.043,0.32,0.112,0.048
92.589,0.72404,23.759,2,-80.52,-39.857,-19.653,0.13342,0,0,0.017606,-0.91667,92.589,0.72404,23.759,2,0.34,0.119,0.051,-0.91667,1,11.064,0.34,0.119,0.051
92.593,0.72441,23.806,2,-80.58,-39.878,-19.662,0.13342,0,0,0.017606,-0.91657,92.593,0.72441,23.806,2,0.36,0.126,0.054,-0.91657,1,11.086,0.36,0.126,0.054
92.597,0.7248,23.854,2,-80.64,-39.899,-19.671,0.13342,0,0,0.017606,-0.9159,92.598,0.7248,23.854,2,0.38,0.133,0.057,-0.9159,1,11.107,0.38,0.133,0.057
92.602,0.72521,23.903,2,-80.7,-39.92,-19.68,0.13342,0,0,0.017606,-0.91524,92.602,0.72521,23.903,2,0.4,0.14,0.06,-0.91524,1,11.128,0.4,0.14,0.06
92.606,0.72563,23.952,2,-80.76,-39.941,-19.689,0.13342,0,0,0.017606,-0.91457,92.607,0.72563,23.952,2,0.42,0.147,0.063,-0.91457,1,11.15,0.42,0.147,0.063
92.611,0.72604,24.001,2,-80.82,-39.962,-19.698,0.13342,0,0,0.017606,-0.9139,92.611,0.72604,24.001,2,0.44,0.154,0.066,-0.9139,1,11.171,0.44,0.154,0.066
92.615,0.72645,24.051,2,-80.88,-39.983,-19.707,0.13342,0,0,0.017606,-0.91324,92.616,0.72645,24.051,2,0.46,0.161,0.069,-0.91324,1,11.193,0.46,0.161,0.069
92.619,0.72686,24.1,2,-80.94,-40.004,-19.716,0.13342,0,0,0.017606,-0.91257,92.62,0.72686,24.1,2,0.48,0.168,0.072,-0.91257,1,11.214,0.48,0.168,0.072
92.624,0.72727,24.15,2,-81,-40.025,-19.725,0.13342,0,0,0.017606,-0.9119,92.624,0.72727,24.15,2,0.5,0.175,0.075,-0.9119,1,11.235,0.5,0.175,0.075
92.628,0.72768,24.2,2,-81.06,-40.046,-19.734,0.13342,0,0,0.017606,-0.91124,92.629,0.72768,24.2,2,0.52,0.182,0.078,-0.91124,1,11.257,0.52,0.182,0.078
92.633,0.72809,24.25,2,-81.12,-40.067,-19.743,0.13342,0,0,0.017606,-0.91057,92.633,0.72809,24.25,2,0.54,0.189,0.081,-0.91057,1,11.278,0.54,0.189,0.081
92.637,0.7285,24.3,2,-81.18,-40.088,-19.752,0.13342,0,0,0.017606,-0.9099,92.638,0.7285,24.3,2,0.56,0.196,0.084,-0.9099,1,11.3,0.56,0.196,0.084
92.642,0.72891,24.35,2,-81.24,-40.109,-19.761,0.13342,0,0,0.017606,-0.90924,92.642,0.72891,24.35,2,0.58,0.203,0.087,-0.90924,1,11.321,0.58,0.203,0.087
92.646,0.72932,24.4,2,-81.3,-40.13,-19.77,0.13342,0,0,0.017606,-0.90857,92.646,0.72932,24.4,2,0.6,0.21,0.09,-0.90857,1,11.342,0.6,0.21,0.09
92.65,0.72973,24.45,2,-81.36,-40.151,-19.779,0.13342,0,0,0.017606,-0.9079,92.651,0.72973,24.45,2,0.62,0.217,0.093,-0.9079,1,11.364,0.62,0.217,0.093
92.655,0.73014,24.498,2,-81.42,-40.172,-19.788,0.13342,0,0,0.017606,-0.90709,92.655,0.73014,24.498,2,0.64,0.224,0.096,-0.90709,1,11.385,0.64,0.224,0.096
92.659,0.73056,24.545,2,-81.48,-40.193,-19.797,0.13342,0,0,0.017606,-0.90624,92.66,0.73056,24.545,2,0.66,0.231,0.099,-0.90624,1,11.407,0.66,0.231,0.099
92.663,0.73097,24.592,2,-81.54,-40.214,-19.806,0.13342,0,0,0.017606,-0.9054,92.664,0.73097,24.592,2,0.68,0.238,0.102,-0.9054,1,11.428,0.68,0.238,0.102
92.668,0.73138,24.639,2,-81.6,-40.235,-19.815,0.13342,0,0,0.017606,-0.90459,92.668,0.73138,24.639,2,0.7,0.245,0.105,-0.90459,1,11.45,0.7,0.245,0.105
92.672,0.73179,24.686,2,-81.66,-40.256,-19.824,0.13342,0,0,0.017606,-0.90379,92.673,0.73179,24.686,2,0.72,0.252,0.108,-0.90379,1,11.471,0.72,0.252,0.108
92.677,0.73221,24.733,2,-81.72,-40.277,-19.833,0.13342,0,0,0.017606,-0.90302,92.677,0.73221,24.733,2,0.74,0.259,0.111,-0.90302,1,11.492,0.74,0.259,0.111
92.681,0.73262,24.78,2,-81.78,-40.298,-19.842,0.13342,0,0,0.017606,-0.90226,92.681,0.73262,24.78,2,0.76,0.266,0.114,-0.90226,1,11.514,0.76,0.266,0.114
92.685,0.73303,24.826,2,-81.84,-40.319,-19.851,0.13342,0,0,0.017606,-0.90152,92.686,0.73303,24.826,2,0.78,0.273,0.117,-0.90152,1,11.535,0.78,0.273,0.117
92.69,0.73345,24.873,2,-81.9,-40.34,-19.86,0.13342,0,0,0.017606,-0.9008,92.69,0.73345,24.873,2,0.8,0.28,0.12,-0.9008,1,11.557,0.8,0.28,0.12
92.694,0.73386,24.919,2,-81.96,-40.361,-19.869,0.13342,0,0,0.017606,-0.90009,92.694,0.73386,24.919,2,0.82,0.287,0.123,-0.90009,1,11.578,0.82,0.287,0.123
92.698,0.73428,24.966,2,-82.02,-40.382,-19.878,0.13342,0,0,0.017606,-0.89881,92.698,0.73428,24.966,2,0.84,0.294,0.126,-0.89881,1,11.599,0.84,0.294,0.126
92.703,0.7347,25.013,2,-82.08,-40.403,-19.887,0.13342,0,0,0.017606,-0.89637,92.703,0.7347,25.013,2,0.86,0.301,0.129,-0.89637,1,11.621,0.86,0.301,0.129
92.707,0.73511,25.062,2,-82.14,-40.424,-19.896,0.13342,0,0,0.017606,-0.89377,92.707,0.73511,25.062,2,0.88,0.308,0.132,-0.89377,1,11.642,0.88,0.308,0.132
92.711,0.73551,25.113,2,-82.2,-40.445,-19.905,0.13342,0,0,0.017606,-0.8907,92.711,0.73551,25.113,2,0.9,0.315,0.135,-0.8907,1,11.664,0.9,0.315,0.135
92.715,0.7359,25.164,2,-82.26,-40.466,-19.914,0.13342,0,0,0.017606,-0.88775,92.716,0.7359,25.164,2,0.92,0.322,0.138,-0.88775,1,11.685,0.92,0.322,0.138
92.72,0.73629,25.216,2,-82.32,-40.487,-19.923,0.13342,0,0,0.017606,-0.88491,92.72,0.73629,25.216,2,0.94,0.329,0.141,-0.88491,1,11.706,0.94,0.329,0.141
92.724,0.73668,25.267,2,-82.38,-40.508,-19.932,0.13342,0,0,0.017606,-0.88219,92.724,0.73668,25.267,2,0.96,0.336,0.144,-0.88219,1,11.728,0.96,0.336,0.144
92.728,0.73707,25.317,2,-82.44,-40.529,-19.941,0.13342,0,0,0.017606,-0.87956,92.728,0.73707,25.317,2,0.98,0.343,0.147,-0.87956,1,11.749,0.98,0.343,0.147
92.732,0.73745,25.368,2,-82.5,-40.55,-19.95,0.13342,0,0,0.017606,-0.87704,92.733,0.73745,25.368,2,1,0.35,0.15,-0.87704,1,11.771,1,0.35,0.15
92.737,0.73784,25.419,2,-82.56,-40.571,-19.959,0.13342,0,0,0.017606,-0.87463,92.737,0.73784,25.419,2,1.02,0.357,0.153,-0.87463,1,11.792,1.02,0.357,0.153
92.741,0.73822,25.469,2,-82.62,-40.592,-19.968,0.13342,0,0,0.017606,-0.8723,92.741,0.73822,25.469,2,1.04,0.364,0.156,-0.8723,1,11.813,1.04,0.364,0.156
92.745,0.7386,25.519,2,-82.68,-40.613,-19.977,0.13342,0,0,0.017606,-0.87007,92.745,0.7386,25.519,2,1.06,0.371,0.159,-0.87007,1,11.835,1.06,0.371,0.159
92.749,0.73899,25.57,2,-82.74,-40.634,-19.986,0.13342,0,0,0.017606,-0.86729,92.749,0.73899,25.57,2,1.08,0.378,0.162,-0.86729,1,11.856,1.08,0.378,0.162
92.753,0.73938,25.62,2,-82.8,-40.655,-19.995,0.13342,0,0,0.017606,-0.86371,92.754,0.73938,25.62,2,1.1,0.385,0.165,-0.86371,1,11.878,1.1,0.385,0.165
92.758,0.73977,25.67,2,-82.86,-40.676,-20.004,0.13342,0,0,0.017606,-0.86021,92.758,0.73977,25.67,2,1.12,0.392,0.168,-0.86021,1,11.899,1.12,0.392,0.168
92.762,0.74018,25.718,2,-82.92,-40.697,-20.013,0.13342,0,0,0.017606,-0.85592,92.762,0.74018,25.718,2,1.14,0.399,0.171,-0.85592,1,11.92,1.14,0.399,0.171
92.766,0.7406,25.766,2,-82.98,-40.718,-20.022,0.13342,0,0,0.017606,-0.8515,92.767,0.7406,25.766,2,1.16,0.406,0.174,-0.8515,1,11.942,1.16,0.406,0.174
92.771,0.74103,25.813,2,-83.04,-40.739,-20.031,0.13342,0,0,0.017606,-0.84725,92.771,0.74103,25.813,2,1.18,0.413,0.177,-0.84725,1,11.963,1.18,0.413,0.177
92.775,0.74145,25.861,2,-83.1,-40.76,-20.04,0.13342,0,0,0.017606,-0.84318,92.775,0.74145,25.861,2,1.2,0.42,0.18,-0.84318,1,11.985,1.2,0.42,0.18
92.779,0.74187,25.909,2,-83.16,-40.781,-20.049,0.13342,0,0,0.017606,-0.83927,92.78,0.74187,25.909,2,1.22,0.427,0.183,-0.83927,1,12.006,1.22,0.427,0.183
92.784,0.74229,25.957,2,-83.22,-40.802,-20.058,0.13342,0,0,0.017606,-0.83552,92.784,0.74229,25.957,2,1.24,0.434,0.186,-0.83552,1,12.027,1.24,0.434,0.186
92.788,0.74271,26.005,2,-83.28,-40.823,-20.067,0.13342,0,0,0.017606,-0.83193,92.788,0.74271,26.005,2,1.26,0.441,0.189,-0.83193,1,12.049,1.26,0.441,0.189
92.792,0.74313,26.054,2,-83.34,-40.844,-20.076,0.13342,0,0,0.017606,-0.82849,92.793,0.74313,26.054,2,1.28,0.448,0.192,-0.82849,1,12.07,1.28,0.448,0.192
92.797,0.74355,26.102,2,-83.4,-40.865,-20.085,0.13342,0,0,0.017606,-0.82521,92.797,0.74355,26.102,2,1.3,0.455,0.195,-0.82521,1,12.092,1.3,0.455,0.195
92.801,0.74397,26.15,2,-83.46,-40.886,-20.094,0.13342,0,0,0.017606,-0.82207,92.801,0.74397,26.15,2,1.32,0.462,0.198,-0.82207,1,12.113,1.32,0.462,0.198
92.805,0.74439,26.199,2,-83.52,-40.907,-20.103,0.13342,0,0,0.017606,-0.81907,92.806,0.74439,26.199,2,1.34,0.469,0.201,-0.81907,1,12.134,1.34,0.469,0.201
92.81,0.7448,26.247,2,-83.58,-40.928,-20.112,0.13342,0,0,0.017606,-0.81621,92.81,0.7448,26.247,2,1.36,0.476,0.204,-0.81621,1,12.156,1.36,0.476,0.204
92.814,0.74521,26.296,2,-83.64,-40.949,-20.121,0.13342,0,0,0.017606,-0.81349,92.814,0.74521,26.296,2,1.38,0.483,0.207,-0.81349,1,12.177,1.38,0.483,0.207
92.818,0.7456,26.347,2,-83.7,-40.97,-20.13,0.13342,0,0,0.017606,-0.81089,92.818,0.7456,26.347,2,1.4,0.49,0.21,-0.81089,1,12.199,1.4,0.49,0.21
92.822,0.746,26.398,2,-83.76,-40.991,-20.139,0.13342,0,0,0.017606,-0.80842,92.823,0.746,26.398,2,1.42,0.497,0.213,-0.80842,1,12.22,1.42,0.497,0.213
92.826,0.74639,26.448,2,-83.82,-41.012,-20.148,0.13342,0,0,0.017606,-0.80607,92.827,0.74639,26.448,2,1.44,0.504,0.216,-0.80607,1,12.241,1.44,0.504,0.216
92.831,0.74679,26.499,2,-83.88,-41.033,-20.157,0.13342,0,0,0.017606,-0.80384,92.831,0.74679,26.499,2,1.46,0.511,0.219,-0.80384,1,12.263,1.46,0.511,0.219
92.835,0.74718,26.549,2,-83.94,-41.054,-20.166,0.13342,0,0,0.017606,-0.80172,92.835,0.74718,26.549,2,1.48,0.518,0.222,-0.80172,1,12.284,1.48,0.518,0.222
92.839,0.74758,26.599,2,-84,-41.075,-20.175,0.13342,0,0,0.017606,-0.79971,92.839,0.74758,26.599,2,1.5,0.525,0.225,-0.79971,1,12.306,1.5,0.525,0.225
92.843,0.74798,26.649,2,-84.06,-41.096,-20.184,0.13342,0,0,0.017606,-0.79781,92.843,0.74798,26.649,2,1.52,0.532,0.228,-0.79781,1,12.327,1.52,0.532,0.228
92.847,0.74838,26.699,2,-84.12,-41.117,-20.193,0.13342,0,0,0.017606,-0.79601,92.848,0.74838,26.699,2,1.54,0.539,0.231,-0.79601,1,12.348,1.54,0.539,0.231
92.851,0.74878,26.748,2,-84.18,-41.138,-20.202,0.13342,0,0,0.017606,-0.79431,92.852,0.74878,26.748,2,1.56,0.546,0.234,-0.79431,1,12.37,1.56,0.546,0.234
92.856,0.74918,26.798,2,-84.24,-41.159,-20.211,0.13342,0,0,0.017606,-0.7927,92.856,0.74918,26.798,2,1.58,0.553,0.237,-0.7927,1,12.391,1.58,0.553,0.237
92.86,0.74959,26.847,2,-84.3,-41.18,-20.22,0.13342,0,0,0.017606,-0.79118,92.86,0.74959,26.847,2,1.6,0.56,0.24,-0.79118,1,12.413,1.6,0.56,0.24
92.864,0.74999,26.896,2,-84.36,-41.201,-20.229,0.13342,0,0,0.017606,-0.78974,92.864,0.74999,26.896,2,1.62,0.567,0.243,-0.78974,1,12.434,1.62,0.567,0.243
92.868,0.7504,26.944,2,-84.42,-41.222,-20.238,0.13342,0,0,0.017606,-0.78817,92.868,0.7504,26.944,2,1.64,0.574,0.246,-0.78817,1,12.455,1.64,0.574,0.246
92.872,0.75082,26.992,2,-84.48,-41.243,-20.247,0.13342,0,0,0.017606,-0.7866,92.873,0.75082,26.992,2,1.66,0.581,0.249,-0.7866,1,12.477,1.66,0.581,0.249
92.876,0.75123,27.041,2,-84.54,-41.264,-20.256,0.13342,0,0,0.017606,-0.78509,92.877,0.75123,27.041,2,1.68,0.588,0.252,-0.78509,1,12.498,1.68,0.588,0.252
92.881,0.75164,27.089,2,-84.6,-41.285,-20.265,0.13342,0,0,0.017606,-0.78365,92.881,0.75164,27.089,2,1.7,0.595,0.255,-0.78365,1,12.52,1.7,0.595,0.255
92.885,0.75205,27.137,2,-84.66,-41.306,-20.274,0.13342,0,0,0.017606,-0.78227,92.885,0.75205,27.137,2,1.72,0.602,0.258,-0.78227,1,12.541,1.72,0.602,0.258
92.889,0.75246,27.186,2,-84.72,-41.327,-20.283,0.13342,0,0,0.017606,-0.78095,92.889,0.75246,27.186,2,1.74,0.609,0.261,-0.78095,1,12.562,1.74,0.609,0.261
92.893,0.75287,27.234,2,-84.78,-41.348,-20.292,0.13342,0,0,0.017606,-0.77969,92.893,0.75287,27.234,2,1.76,0.616,0.264,-0.77969,1,12.584,1.76,0.616,0.264
92.897,0.75327,27.283,2,-84.84,-41.369,-20.301,0.13342,0,0,0.017606,-0.77849,92.897,0.75327,27.283,2,1.78,0.623,0.267,-0.77849,1,12.605,1.78,0.623,0.267
92.901,0.75368,27.332,2,-84.9,-41.39,-20.31,0.13342,0,0,0.017606,-0.77683,92.902,0.75368,27.332,2,1.8,0.63,0.27,-0.77683,1,12.627,1.8,0.63,0.27
92.905,0.7541,27.382,2,-84.96,-41.411,-20.319,0.13342,0,0,0.017606,-0.77504,92.906,0.7541,27.382,2,1.82,0.637,0.273,-0.77504,1,12.648,1.82,0.637,0.273
92.91,0.75451,27.432,2,-85.02,-41.432,-20.328,0.13342,0,0,0.017606,-0.77333,92.91,0.75451,27.432,2,1.84,0.644,0.276,-0.77333,1,12.669,1.84,0.644,0.276
92.914,0.75493,27.481,2,-85.08,-41.453,-20.337,0.13342,0,0,0.017606,-0.77169,92.914,0.75493,27.481,2,1.86,0.651,0.279,-0.77169,1,12.691,1.86,0.651,0.279
92.918,0.75534,27.531,2,-85.14,-41.474,-20.346,0.13342,0,0,0.017606,-0.77002,92.918,0.75534,27.531,2,1.88,0.658,0.282,-0.77002,1,12.712,1.88,0.658,0.282
92.922,0.75576,27.58,2,-85.2,-41.495,-20.355,0.13342,0,0,0.017606,-0.76814,92.922,0.75576,27.58,2,1.9,0.665,0.285,-0.76814,1,12.734,1.9,0.665,0.285
92.926,0.75619,27.629,2,-85.26,-41.516,-20.364,0.13342,0,0,0.017606,-0.76639,92.927,0.75619,27.629,2,1.92,0.672,0.288,-0.76639,1,12.755,1.92,0.672,0.288
92.93,0.75661,27.677,2,-85.32,-41.537,-20.373,0.13342,0,0,0.017606,-0.76475,92.931,0.75661,27.677,2,1.94,0.679,0.291,-0.76475,1,12.776,1.94,0.679,0.291
92.935,0.75703,27.726,2,-85.38,-41.558,-20.382,0.13342,0,0,0.017606,-0.76323,92.935,0.75703,27.726,2,1.96,0.686,0.294,-0.76323,1,12.798,1.96,0.686,0.294
92.939,0.75746,27.774,2,-85.44,-41.579,-20.391,0.13342,0,0,0.017606,-0.76181,92.939,0.75746,27.774,2,1.98,0.693,0.297,-0.76181,1,12.819,1.98,0.693,0.297
92.943,0.75788,27.823,2,-85.5,-41.6,-20.4,0.13342,0,0,0.017606,-0.7605,92.943,0.75788,27.823,2,2,0.7,0.3,-0.7605,1,12.841,2,0.7,0.3
92.947,0.7583,27.871,2,-85.56,-41.621,-20.409,0.13342,0,0,0.017606,-0.75929,92.948,0.7583,27.871,2,2.02,0.707,0.303,-0.75929,1,12.862,2.02,0.707,0.303
92.951,0.75872,27.919,2,-85.62,-41.642,-20.418,0.13342,0,0,0.017606,-0.75818,92.952,0.75872,27.919,2,2.04,0.714,0.306,-0.75818,1,12.883,2.04,0.714,0.306
92.956,0.75914,27.967,2,-85.68,-41.663,-20.427,0.13342,0,0,0.017606,-0.75716,92.956,0.75914,27.967,2,2.06,0.721,0.309,-0.75716,1,12.905,2.06,0.721,0.309
92.96,0.75956,28.015,2,-85.74,-41.684,-20.436,0.13342,0,0,0.017606,-0.75622,92.96,0.75956,28.015,2,2.08,0.728,0.312,-0.75622,1,12.926,2.08,0.728,0.312
92.964,0.75998,28.063,2,-85.8,-41.705,-20.445,0.13342,0,0,0.017606,-0.75538,92.964,0.75998,28.063,2,2.1,0.735,0.315,-0.75538,1,12.948,2.1,0.735,0.315
92.968,0.7604,28.111,2,-85.86,-41.726,-20.454,0.13342,0,0,0.017606,-0.75461,92.968,0.7604,28.111,2,2.12,0.742,0.318,-0.75461,1,12.969,2.12,0.742,0.318
92.972,0.76082,28.159,2,-85.92,-41.747,-20.463,0.13342,0,0,0.017606,-0.75392,92.972,0.76082,28.159,2,2.14,0.749,0.321,-0.75392,1,12.99,2.14,0.749,0.321
92.976,0.76124,28.207,2,-85.98,-41.768,-20.472,0.13342,0,0,0.017606,-0.7533,92.976,0.76124,28.207,2,2.16,0.756,0.324,-0.7533,1,13.012,2.16,0.756,0.324
92.98,0.76165,28.255,2,-86.04,-41.789,-20.481,0.13342,0,0,0.017606,-0.75275,92.981,0.76165,28.255,2,2.18,0.763,0.327,-0.75275,1,13.033,2.18,0.763,0.327
92.984,0.76206,28.303,2,-86.1,-41.81,-20.49,0.13342,0,0,0.017606,-0.75227,92.985,0.76206,28.303,2,2.2,0.77,0.33,-0.75227,1,13.055,2.2,0.77,0.33
92.988,0.76247,28.351,2,-86.16,-41.831,-20.499,0.13342,0,0,0.017606,-0.75184,92.989,0.76247,28.351,2,2.22,0.777,0.333,-0.75184,1,13.076,2.22,0.777,0.333
92.992,0.76288,28.399,2,-86.22,-41.852,-20.508,0.13342,0,0,0.017606,-0.75148,92.993,0.76288,28.399,2,2.24,0.784,0.336,-0.75148,1,13.097,2.24,0.784,0.336
92.997,0.76329,28.446,2,-86.28,-41.873,-20.517,0.13342,0,0,0.017606,-0.75116,92.997,0.76329,28.446,2,2.26,0.791,0.339,-0.75116,1,13.119,2.26,0.791,0.339
93.001,0.76369,28.493,2,-86.34,-41.894,-20.526,0.13342,0,0,0.017606,-0.75089,93.001,0.76369,28.493,2,2.28,0.798,0.342,-0.75089,1,13.14,2.28,0.798,0.342
93.005,0.76409,28.541,2,-86.4,-41.915,-20.535,0.13342,0,0,0.017606,-0.75067,93.005,0.76409,28.541,2,2.3,0.805,0.345,-0.75067,1,13.162,2.3,0.805,0.345
93.008,0.76449,28.588,2,-86.46,-41.936,-20.544,0.13342,0,0,0.017606,-0.75049,93.009,0.76449,28.588,2,2.32,0.812,0.348,-0.75049,1,13.183,2.32,0.812,0.348
93.012,0.76489,28.634,2,-86.52,-41.957,-20.553,0.13342,0,0,0.017606,-0.75034,93.013,0.76489,28.634,2,2.34,0.819,0.351,-0.75034,1,13.204,2.34,0.819,0.351
93.016,0.76529,28.681,2,-86.58,-41.978,-20.562,0.13342,0,0,0.017606,-0.75023,93.017,0.76529,28.681,2,2.36,0.826,0.354,-0.75023,1,13.226,2.36,0.826,0.354
93.02,0.76569,28.728,2,-86.64,-41.999,-20.571,0.13342,0,0,0.017606,-0.7499,93.021,0.76569,28.728,2,2.38,0.833,0.357,-0.7499,1,13.247,2.38,0.833,0.357
93.024,0.7661,28.777,2,-86.7,-42.02,-20.58,0.13342,0,0,0.017606,-0.74884,93.025,0.7661,28.777,2,2.4,0.84,0.36,-0.74884,1,13.269,2.4,0.84,0.36
93.028,0.76652,28.826,2,-86.76,-42.041,-20.589,0.13342,0,0,0.017606,-0.74781,93.029,0.76652,28.826,2,2.42,0.847,0.363,-0.74781,1,13.29,2.42,0.847,0.363
93.033,0.76694,28.876,2,-86.82,-42.062,-20.598,0.13342,0,0,0.017606,-0.74678,93.033,0.76694,28.876,2,2.44,0.854,0.366,-0.74678,1,13.311,2.44,0.854,0.366
93.037,0.76736,28.925,2,-86.88,-42.083,-20.607,0.13342,0,0,0.017606,-0.74576,93.037,0.76736,28.925,2,2.46,0.861,0.369,-0.74576,1,13.333,2.46,0.861,0.369
93.041,0.76779,28.975,2,-86.94,-42.104,-20.616,0.13342,0,0,0.017606,-0.74475,93.041,0.76779,28.975,2,2.48,0.868,0.372,-0.74475,1,13.354,2.48,0.868,0.372
93.045,0.76822,29.025,2,-87,-42.125,-20.625,0.13342,0,0,0.017606,-0.74375,93.045,0.76822,29.025,2,2.5,0.875,0.375,-0.74375,1,13.376,2.5,0.875,0.375
93.049,0.76866,29.078,2,-87.06,-42.146,-20.634,0.13342,0,0,0.017606,-0.73906,93.05,0.76866,29.078,2,2.52,0.882,0.378,-0.73906,1,13.397,2.52,0.882,0.378
93.054,0.76911,29.13,2,-87.12,-42.167,-20.643,0.13342,0,0,0.017606,-0.73449,93.054,0.76911,29.13,2,2.54,0.889,0.381,-0.73449,1,13.418,2.54,0.889,0.381
93.058,0.76955,29.182,2,-87.18,-42.188,-20.652,0.13342,0,0,0.017606,-0.73005,93.058,0.76955,29.182,2,2.56,0.896,0.384,-0.73005,1,13.44,2.56,0.896,0.384
93.062,0.76999,29.234,2,-87.24,-42.209,-20.661,0.13342,0,0,0.017606,-0.72572,93.062,0.76999,29.234,2,2.58,0.903,0.387,-0.72572,1,13.461,2.58,0.903,0.387
93.066,0.77043,29.286,2,-87.3,-42.23,-20.67,0.13342,0,0,0.017606,-0.72151,93.067,0.77043,29.286,2,2.6,0.91,0.39,-0.72151,1,13.483,2.6,0.91,0.39
93.07,0.77086,29.337,2,-87.36,-42.251,-20.679,0.13342,0,0,0.017606,-0.71741,93.071,0.77086,29.337,2,2.62,0.917,0.393,-0.71741,1,13.504,2.62,0.917,0.393
93.074,0.77128,29.386,2,-87.42,-42.272,-20.688,0.13342,0,0,0.017606,-0.71287,93.075,0.77128,29.386,2,2.64,0.924,0.396,-0.71287,1,13.525,2.64,0.924,0.396
93.078,0.77169,29.434,2,-87.48,-42.293,-20.697,0.13342,0,0,0.017606,-0.70831,93.079,0.77169,29.434,2,2.66,0.931,0.399,-0.70831,1,13.547,2.66,0.931,0.399
93.082,0.7721,29.482,2,-87.54,-42.314,-20.706,0.13342,0,0,0.017606,-0.70393,93.083,0.7721,29.482,2,2.68,0.938,0.402,-0.70393,1,13.568,2.68,0.938,0.402
93.086,0.77251,29.53,2,-87.6,-42.335,-20.715,0.13342,0,0,0.017606,-0.69973,93.087,0.77251,29.53,2,2.7,0.945,0.405,-0.69973,1,13.59,2.7,0.945,0.405
93.09,0.77292,29.578,2,-87.66,-42.356,-20.724,0.13342,0,0,0.017606,-0.69569,93.091,0.77292,29.578,2,2.72,0.952,0.408,-0.69569,1,13.611,2.72,0.952,0.408
93.094,0.77334,29.626,2,-87.72,-42.377,-20.733,0.13342,0,0,0.017606,-0.69181,93.095,0.77334,29.626,2,2.74,0.959,0.411,-0.69181,1,13.632,2.74,0.959,0.411
93.098,0.77375,29.674,2,-87.78,-42.398,-20.742,0.13342,0,0,0.017606,-0.6881,93.099,0.77375,29.674,2,2.76,0.966,0.414,-0.6881,1,13.654,2.76,0.966,0.414
93.102,0.77417,29.722,2,-87.84,-42.419,-20.751,0.13342,0,0,0.017606,-0.68454,93.103,0.77417,29.722,2,2.78,0.973,0.417,-0.68454,1,13.675,2.78,0.973,0.417
93.106,0.77459,29.77,2,-87.9,-42.44,-20.76,0.13342,0,0,0.017606,-0.68113,93.107,0.77459,29.77,2,2.8,0.98,0.42,-0.68113,1,13.697,2.8,0.98,0.42
93.11,0.77501,29.818,2,-87.96,-42.461,-20.769,0.13342,0,0,0.017606,-0.67787,93.111,0.77501,29.818,2,2.82,0.987,0.423,-0.67787,1,13.718,2.82,0.987,0.423
93.114,0.77543,29.866,2,-88.02,-42.482,-20.778,0.13342,0,0,0.017606,-0.67475,93.115,0.77543,29.866,2,2.84,0.994,0.426,-0.67475,1,13.739,2.84,0.994,0.426
93.118,0.77585,29.914,2,-88.08,-42.503,-20.787,0.13342,0,0,0.017606,-0.67178,93.119,0.77585,29.914,2,2.86,1.001,0.429,-0.67178,1,13.761,2.86,1.001,0.429
93.122,0.77627,29.962,2,-88.14,-42.524,-20.796,0.13342,0,0,0.017606,-0.66893,93.123,0.77627,29.962,2,2.88,1.008,0.432,-0.66893,1,13.782,2.88,1.008,0.432
93.126,0.77671,30.012,2,-88.2,-42.545,-20.805,0.13342,0,0,0.017606,-0.66622,93.127,0.77671,30.012,2,2.9,1.015,0.435,-0.66622,1,13.804,2.9,1.015,0.435
93.131,0.77715,30.061,2,-88.26,-42.566,-20.814,0.13342,0,0,0.017606,-0.66364,93.131,0.77715,30.061,2,2.92,1.022,0.438,-0.66364,1,13.825,2.92,1.022,0.438
93.135,0.77759,30.11,2,-88.32,-42.587,-20.823,0.13342,0,0,0.017606,-0.66118,93.135,0.77759,30.11,2,2.94,1.029,0.441,-0.66118,1,13.846,2.94,1.029,0.441
93.139,0.77803,30.158,2,-88.38,-42.608,-20.832,0.13342,0,0,0.017606,-0.65884,93.139,0.77803,30.158,2,2.96,1.036,0.444,-0.65884,1,13.868,2.96,1.036,0.444
93.143,0.77847,30.207,2,-88.44,-42.629,-20.841,0.13342,0,0,0.017606,-0.65661,93.143,0.77847,30.207,2,2.98,1.043,0.447,-0.65661,1,13.889,2.98,1.043,0.447
93.147,0.77891,30.255,2,-88.5,-42.65,-20.85,0.13342,0,0,0.017606,-0.6545,93.147,0.77891,30.255,2,3,1.05,0.45,-0.6545,1,13.911,3,1.05,0.45
93.151,0.77934,30.303,2,-88.56,-42.671,-20.859,0.13342,0,0,0.017606,-0.65249,93.151,0.77934,30.303,2,3.02,1.057,0.453,-0.65249,1,13.932,3.02,1.057,0.453
93.155,0.77978,30.351,2,-88.62,-42.692,-20.868,0.13342,0,0,0.017606,-0.65059,93.155,0.77978,30.351,2,3.04,1.064,0.456,-0.65059,1,13.953,3.04,1.064,0.456
93.159,0.78021,30.399,2,-88.68,-42.713,-20.877,0.13342,0,0,0.017606,-0.64878,93.159,0.78021,30.399,2,3.06,1.071,0.459,-0.64878,1,13.975,3.06,1.071,0.459
93.163,0.78065,30.447,2,-88.74,-42.734,-20.886,0.13342,0,0,0.017606,-0.64707,93.163,0.78065,30.447,2,3.08,1.078,0.462,-0.64707,1,13.996,3.08,1.078,0.462
93.167,0.78108,30.495,2,-88.8,-42.755,-20.895,0.13342,0,0,0.017606,-0.64546,93.167,0.78108,30.495,2,3.1,1.085,0.465,-0.64546,1,14.018,3.1,1.085,0.465
93.171,0.78151,30.542,2,-88.86,-42.776,-20.904,0.13342,0,0,0.017606,-0.64392,93.171,0.78151,30.542,2,3.12,1.092,0.468,-0.64392,1,14.039,3.12,1.092,0.468
93.175,0.78193,30.592,2,-88.92,-42.797,-20.913,0.13342,0,0,0.017606,-0.64194,93.175,0.78193,30.592,2,3.14,1.099,0.471,-0.64194,1,14.06,3.14,1.099,0.471
93.179,0.78234,30.643,2,-88.98,-42.818,-20.922,0.13342,0,0,0.017606,-0.63985,93.179,0.78234,30.643,2,3.16,1.106,0.474,-0.63985,1,14.082,3.16,1.106,0.474
93.183,0.78276,30.694,2,-89.04,-42.839,-20.931,0.13342,0,0,0.017606,-0.63782,93.183,0.78276,30.694,2,3.18,1.113,0.477,-0.63782,1,14.103,3.18,1.113,0.477
93.187,0.78317,30.745,2,-89.1,-42.86,-20.94,0.13342,0,0,0.017606,-0.63585,93.187,0.78317,30.745,2,3.2,1.12,0.48,-0.63585,1,14.125,3.2,1.12,0.48
93.191,0.78358,30.797,2,-89.16,-42.881,-20.949,0.13342,0,0,0.017606,-0.63366,93.191,0.78358,30.797,2,3.22,1.127,0.483,-0.63366,1,14.146,3.22,1.127,0.483
93.195,0.78399,30.85,2,-89.22,-42.902,-20.958,0.13342,0,0,0.017606,-0.63089,93.195,0.78399,30.85,2,3.24,1.134,0.486,-0.63089,1,14.167,3.24,1.134,0.486
93.199,0.78441,30.902,2,-89.28,-42.923,-20.967,0.13342,0,0,0.017606,-0.62824,93.199,0.78441,30.902,2,3.26,1.141,0.489,-0.62824,1,14.189,3.26,1.141,0.489
93.203,0.78482,30.954,2,-89.34,-42.944,-20.976,0.13342,0,0,0.017606,-0.62569,93.203,0.78482,30.954,2,3.28,1.148,0.492,-0.62569,1,14.21,3.28,1.148,0.492
93.207,0.78523,31.006,2,-89.4,-42.965,-20.985,0.13342,0,0,0.017606,-0.62325,93.207,0.78523,31.006,2,3.3,1.155,0.495,-0.62325,1,14.232,3.3,1.155,0.495
93.211,0.78565,31.058,2,-89.46,-42.986,-20.994,0.13342,0,0,0.017606,-0.62092,93.211,0.78565,31.058,2,3.32,1.162,0.498,-0.62092,1,14.253,3.32,1.162,0.498
93.214,0.78606,31.11,2,-89.52,-43.007,-21.003,0.13342,0,0,0.017606,-0.61869,93.215,0.78606,31.11,2,3.34,1.169,0.501,-0.61869,1,14.274,3.34,1.169,0.501
93.218,0.78648,31.161,2,-89.58,-43.028,-21.012,0.13342,0,0,0.017606,-0.61656,93.219,0.78648,31.161,2,3.36,1.176,0.504,-0.61656,1,14.296,3.36,1.176,0.504
93.222,0.7869,31.212,2,-89.64,-43.049,-21.021,0.13342,0,0,0.017606,-0.61446,93.223,0.7869,31.212,2,3.38,1.183,0.507,-0.61446,1,14.317,3.38,1.183,0.507
93.226,0.78735,31.26,2,-89.7,-43.07,-21.03,0.13342,0,0,0.017606,-0.61228,93.227,0.78735,31.26,2,3.4,1.19,0.51,-0.61228,1,14.339,3.4,1.19,0.51
93.23,0.7878,31.308,2,-89.76,-43.091,-21.039,0.13342,0,0,0.017606,-0.61022,93.231,0.7878,31.308,2,3.42,1.197,0.513,-0.61022,1,14.36,3.42,1.197,0.513
93.234,0.78825,31.356,2,-89.82,-43.112,-21.048,0.13342,0,0,0.017606,-0.60828,93.235,0.78825,31.356,2,3.44,1.204,0.516,-0.60828,1,14.381,3.44,1.204,0.516
93.238,0.7887,31.404,2,-89.88,-43.133,-21.057,0.13342,0,0,0.017606,-0.60646,93.239,0.7887,31.404,2,3.46,1.211,0.519,-0.60646,1,14.403,3.46,1.211,0.519
93.242,0.78916,31.452,2,-89.94,-43.154,-21.066,0.13342,0,0,0.017606,-0.60475,93.243,0.78916,31.452,2,3.48,1.218,0.522,-0.60475,1,14.424,3.48,1.218,0.522
93.246,0.78961,31.5,2,-90,-43.175,-21.075,0.13342,0,0,0.017606,-0.60314,93.247,0.78961,31.5,2,3.5,1.225,0.525,-0.60314,1,14.446,3.5,1.225,0.525
93.25,0.79006,31.548,2,-90.06,-43.196,-21.084,0.13342,0,0,0.017606,-0.60164,93.251,0.79006,31.548,2,3.52,1.232,0.528,-0.60164,1,14.467,3.52,1.232,0.528
93.254,0.79051,31.596,2,-90.12,-43.217,-21.093,0.13342,0,0,0.017606,-0.60023,93.255,0.79051,31.596,2,3.54,1.239,0.531,-0.60023,1,14.488,3.54,1.239,0.531
93.258,0.79096,31.644,2,-90.18,-43.238,-21.102,0.13342,0,0,0.017606,-0.59892,93.259,0.79096,31.644,2,3.56,1.246,0.534,-0.59892,1,14.51,3.56,1.246,0.534
93.262,0.79141,31.692,2,-90.24,-43.259,-21.111,0.13342,0,0,0.017606,-0.5977,93.262,0.79141,31.692,2,3.58,1.253,0.537,-0.5977,1,14.531,3.58,1.253,0.537
93.266,0.79186,31.74,2,-90.3,-43.28,-21.12,0.13342,0,0,0.017606,-0.59657,93.266,0.79186,31.74,2,3.6,1.26,0.54,-0.59657,1,14.553,3.6,1.26,0.54
93.27,0.79232,31.788,2,-90.36,-43.301,-21.129,0.13342,0,0,0.017606,-0.59552,93.27,0.79232,31.788,2,3.62,1.267,0.543,-0.59552,1,14.574,3.62,1.267,0.543
93.274,0.79274,31.837,2,-90.42,-43.322,-21.138,0.13342,0,0,0.017606,-0.59454,93.274,0.79274,31.837,2,3.64,1.274,0.546,-0.59454,1,14.595,3.64,1.274,0.546
93.278,0.79316,31.886,2,-90.48,-43.343,-21.147,0.13342,0,0,0.017606,-0.59364,93.278,0.79316,31.886,2,3.66,1.281,0.549,-0.59364,1,14.617,3.66,1.281,0.549
93.282,0.79358,31.935,2,-90.54,-43.364,-21.156,0.13342,0,0,0.017606,-0.59281,93.282,0.79358,31.935,2,3.68,1.288,0.552,-0.59281,1,14.638,3.68,1.288,0.552
93.286,0.794,31.984,2,-90.6,-43.385,-21.165,0.13342,0,0,0.017606,-0.59205,93.286,0.794,31.984,2,3.7,1.295,0.555,-0.59205,1,14.66,3.7,1.295,0.555
93.29,0.79441,32.033,2,-90.66,-43.406,-21.174,0.13342,0,0,0.017606,-0.59135,93.29,0.79441,32.033,2,3.72,1.302,0.558,-0.59135,1,14.681,3.72,1.302,0.558
93.293,0.79483,32.082,2,-90.72,-43.427,-21.183,0.13342,0,0,0.017606,-0.5907,93.294,0.79483,32.082,2,3.74,1.309,0.561,-0.5907,1,14.702,3.74,1.309,0.561
93.297,0.79525,32.131,2,-90.78,-43.448,-21.192,0.13342,0,0,0.017606,-0.59011,93.298,0.79525,32.131,2,3.76,1.316,0.564,-0.59011,1,14.724,3.76,1.316,0.564
93.301,0.79567,32.179,2,-90.84,-43.469,-21.201,0.13342,0,0,0.017606,-0.58957,93.301,0.79567,32.179,2,3.78,1.323,0.567,-0.58957,1,14.745,3.78,1.323,0.567
93.305,0.79609,32.228,2,-90.9,-43.49,-21.21,0.13342,0,0,0.017606,-0.58908,93.305,0.79609,32.228,2,3.8,1.33,0.57,-0.58908,1,14.767,3.8,1.33,0.57
93.309,0.79651,32.276,2,-90.96,-43.511,-21.219,0.13342,0,0,0.017606,-0.58863,93.309,0.79651,32.276,2,3.82,1.337,0.573,-0.58863,1,14.788,3.82,1.337,0.573
93.313,0.79693,32.324,2,-91.02,-43.532,-21.228,0.13342,0,0,0.017606,-0.58822,93.313,0.79693,32.324,2,3.84,1.344,0.576,-0.58822,1,14.809,3.84,1.344,0.576
93.317,0.79735,32.373,2,-91.08,-43.553,-21.237,0.13342,0,0,0.017606,-0.58784,93.317,0.79735,32.373,2,3.86,1.351,0.579,-0.58784,1,14.831,3.86,1.351,0.579
93.32,0.79777,32.421,2,-91.14,-43.574,-21.246,0.13342,0,0,0.017606,-0.58742,93.321,0.79777,32.421,2,3.88,1.358,0.582,-0.58742,1,14.852,3.88,1.358,0.582
93.324,0.79819,32.468,2,-91.2,-43.595,-21.255,0.13342,0,0,0.017606,-0.58686,93.325,0.79819,32.468,2,3.9,1.365,0.585,-0.58686,1,14.874,3.9,1.365,0.585
93.328,0.79861,32.515,2,-91.26,-43.616,-21.264,0.13342,0,0,0.017606,-0.58634,93.328,0.79861,32.515,2,3.92,1.372,0.588,-0.58634,1,14.895,3.92,1.372,0.588
93.332,0.79903,32.563,2,-91.32,-43.637,-21.273,0.13342,0,0,0.017606,-0.58507,93.332,0.79903,32.563,2,3.94,1.379,0.591,-0.58507,1,14.916,3.94,1.379,0.591
93.336,0.79945,32.611,2,-91.38,-43.658,-21.282,0.13342,0,0,0.017606,-0.58327,93.336,0.79945,32.611,2,3.96,1.386,0.594,-0.58327,1,14.938,3.96,1.386,0.594
93.339,0.79988,32.659,2,-91.44,-43.679,-21.291,0.13342,0,0,0.017606,-0.58152,93.34,0.79988,32.659,2,3.98,1.393,0.597,-0.58152,1,14.959,3.98,1.393,0.597
93.343,0.80031,32.707,2,-91.5,-43.7,-21.3,0.13342,0,0,0.017606,-0.57983,93.343,0.80031,32.707,2,4,1.4,0.6,-0.57983,1,14.981,4,1.4,0.6
93.347,0.80075,32.756,2,-91.56,-43.721,-21.309,0.13342,0,0,0.017606,-0.57819,93.347,0.80075,32.756,2,4.02,1.407,0.603,-0.57819,1,15.002,4.02,1.407,0.603
93.351,0.80118,32.805,2,-91.62,-43.742,-21.318,0.13342,0,0,0.017606,-0.5766,93.351,0.80118,32.805,2,4.04,1.414,0.606,-0.5766,1,15.023,4.04,1.414,0.606
93.355,0.80162,32.854,2,-91.68,-43.763,-21.327,0.13342,0,0,0.017606,-0.57506,93.355,0.80162,32.854,2,4.06,1.421,0.609,-0.57506,1,15.045,4.06,1.421,0.609
93.359,0.80206,32.903,2,-91.74,-43.784,-21.336,0.13342,0,0,0.017606,-0.57355,93.359,0.80206,32.903,2,4.08,1.428,0.612,-0.57355,1,15.066,4.08,1.428,0.612
93.362,0.8025,32.952,2,-91.8,-43.805,-21.345,0.13342,0,0,0.017606,-0.57209,93.363,0.8025,32.952,2,4.1,1.435,0.615,-0.57209,1,15.088,4.1,1.435,0.615
93.366,0.80295,33.002,2,-91.86,-43.826,-21.354,0.13342,0,0,0.017606,-0.57066,93.367,0.80295,33.002,2,4.12,1.442,0.618,-0.57066,1,15.109,4.12,1.442,0.618
93.37,0.8034,33.053,2,-91.92,-43.847,-21.363,0.13342,0,0,0.017606,-0.5684,93.37,0.8034,33.053,2,4.14,1.449,0.621,-0.5684,1,15.13,4.14,1.449,0.621
93.374,0.80386,33.105,2,-91.98,-43.868,-21.372,0.13342,0,0,0.017606,-0.56594,93.374,0.80386,33.105,2,4.16,1.456,0.624,-0.56594,1,15.152,4.16,1.456,0.624
93.378,0.80433,33.157,2,-92.04,-43.889,-21.381,0.13342,0,0,0.017606,-0.56243,93.378,0.80433,33.157,2,4.18,1.463,0.627,-0.56243,1,15.173,4.18,1.463,0.627
93.382,0.80479,33.21,2,-92.1,-43.91,-21.39,0.13342,0,0,0.017606,-0.55847,93.382,0.80479,33.21,2,4.2,1.47,0.63,-0.55847,1,15.195,4.2,1.47,0.63
93.386,0.80525,33.262,2,-92.16,-43.931,-21.399,0.13342,0,0,0.017606,-0.55466,93.386,0.80525,33.262,2,4.22,1.477,0.633,-0.55466,1,15.216,4.22,1.477,0.633
93.39,0.80571,33.314,2,-92.22,-43.952,-21.408,0.13342,0,0,0.017606,-0.55098,93.39,0.80571,33.314,2,4.24,1.484,0.636,-0.55098,1,15.237,4.24,1.484,0.636
93.394,0.80617,33.365,2,-92.28,-43.973,-21.417,0.13342,0,0,0.017606,-0.54745,93.394,0.80617,33.365,2,4.26,1.491,0.639,-0.54745,1,15.259,4.26,1.491,0.639
93.398,0.80662,33.416,2,-92.34,-43.994,-21.426,0.13342,0,0,0.017606,-0.54405,93.398,0.80662,33.416,2,4.28,1.498,0.642,-0.54405,1,15.28,4.28,1.498,0.642
93.402,0.80707,33.467,2,-92.4,-44.015,-21.435,0.13342,0,0,0.017606,-0.54078,93.402,0.80707,33.467,2,4.3,1.505,0.645,-0.54078,1,15.302,4.3,1.505,0.645
93.406,0.80752,33.518,2,-92.46,-44.036,-21.444,0.13342,0,0,0.017606,-0.53764,93.406,0.80752,33.518,2,4.32,1.512,0.648,-0.53764,1,15.323,4.32,1.512,0.648
93.41,0.80797,33.569,2,-92.52,-44.057,-21.453,0.13342,0,0,0.017606,-0.53462,93.41,0.80797,33.569,2,4.34,1.519,0.651,-0.53462,1,15.344,4.34,1.519,0.651
93.413,0.80841,33.619,2,-92.58,-44.078,-21.462,0.13342,0,0,0.017606,-0.53172,93.414,0.80841,33.619,2,4.36,1.526,0.654,-0.53172,1,15.366,4.36,1.526,0.654
93.417,0.80885,33.668,2,-92.64,-44.099,-21.471,0.13342,0,0,0.017606,-0.52891,93.417,0.80885,33.668,2,4.38,1.533,0.657,-0.52891,1,15.387,4.38,1.533,0.657
93.421,0.80929,33.717,2,-92.7,-44.12,-21.48,0.13342,0,0,0.017606,-0.52615,93.421,0.80929,33.717,2,4.4,1.54,0.66,-0.52615,1,15.409,4.4,1.54,0.66
93.425,0.80973,33.766,2,-92.76,-44.141,-21.489,0.13342,0,0,0.017606,-0.52352,93.425,0.80973,33.766,2,4.42,1.547,0.663,-0.52352,1,15.43,4.42,1.547,0.663
93.429,0.81017,33.815,2,-92.82,-44.162,-21.498,0.13342,0,0,0.017606,-0.52101,93.429,0.81017,33.815,2,4.44,1.554,0.666,-0.52101,1,15.451,4.44,1.554,0.666
93.432,0.81061,33.864,2,-92.88,-44.183,-21.507,0.13342,0,0,0.017606,-0.51862,93.433,0.81061,33.864,2,4.46,1.561,0.669,-0.51862,1,15.473,4.46,1.561,0.669
93.436,0.81105,33.912,2,-92.94,-44.204,-21.516,0.13342,0,0,0.017606,-0.51635,93.436,0.81105,33.912,2,4.48,1.568,0.672,-0.51635,1,15.494,4.48,1.568,0.672
93.44,0.81149,33.961,2,-93,-44.225,-21.525,0.13342,0,0,0.017606,-0.51419,93.44,0.81149,33.961,2,4.5,1.575,0.675,-0.51419,1,15.516,4.5,1.575,0.675
93.444,0.81193,34.01,2,-93.06,-44.246,-21.534,0.13342,0,0,0.017606,-0.51214,93.444,0.81193,34.01,2,4.52,1.582,0.678,-0.51214,1,15.537,4.52,1.582,0.678
93.448,0.81238,34.058,2,-93.12,-44.267,-21.543,0.13342,0,0,0.017606,-0.5102,93.448,0.81238,34.058,2,4.54,1.589,0.681,-0.5102,1,15.558,4.54,1.589,0.681
93.451,0.81282,34.107,2,-93.18,-44.288,-21.552,0.13342,0,0,0.017606,-0.50835,93.452,0.81282,34.107,2,4.56,1.596,0.684,-0.50835,1,15.58,4.56,1.596,0.684
93.455,0.81327,34.155,2,-93.24,-44.309,-21.561,0.13342,0,0,0.017606,-0.50661,93.455,0.81327,34.155,2,4.58,1.603,0.687,-0.50661,1,15.601,4.58,1.603,0.687
93.459,0.81371,34.204,2,-93.3,-44.33,-21.57,0.13342,0,0,0.017606,-0.50495,93.459,0.81371,34.204,2,4.6,1.61,0.69,-0.50495,1,15.623,4.6,1.61,0.69
93.463,0.81416,34.252,2,-93.36,-44.351,-21.579,0.13342,0,0,0.017606,-0.50339,93.463,0.81416,34.252,2,4.62,1.617,0.693,-0.50339,1,15.644,4.62,1.617,0.693
93.467,0.81462,34.301,2,-93.42,-44.372,-21.588,0.13342,0,0,0.017606,-0.50091,93.467,0.81462,34.301,2,4.64,1.624,0.696,-0.50091,1,15.665,4.64,1.624,0.696
93.47,0.8151,34.351,2,-93.48,-44.393,-21.597,0.13342,0,0,0.017606,-0.49704,93.471,0.8151,34.351,2,4.66,1.631,0.699,-0.49704,1,15.687,4.66,1.631,0.699
93.474,0.81557,34.402,2,-93.54,-44.414,-21.606,0.13342,0,0,0.017606,-0.49313,93.474,0.81557,34.402,2,4.68,1.638,0.702,-0.49313,1,15.708,4.68,1.638,0.702
93.478,0.81604,34.453,2,-93.6,-44.435,-21.615,0.13342,0,0,0.017606,-0.48938,93.478,0.81604,34.453,2,4.7,1.645,0.705,-0.48938,1,15.73,4.7,1.645,0.705
93.482,0.81651,34.503,2,-93.66,-44.456,-21.624,0.13342,0,0,0.017606,-0.48578,93.482,0.81651,34.503,2,4.72,1.652,0.708,-0.48578,1,15.751,4.72,1.652,0.708
93.486,0.81697,34.554,2,-93.72,-44.477,-21.633,0.13342,0,0,0.017606,-0.48234,93.486,0.81697,34.554,2,4.74,1.659,0.711,-0.48234,1,15.772,4.74,1.659,0.711
93.49,0.81743,34.606,2,-93.78,-44.498,-21.642,0.13342,0,0,0.017606,-0.47904,93.49,0.81743,34.606,2,4.76,1.666,0.714,-0.47904,1,15.794,4.76,1.666,0.714
93.493,0.81789,34.657,2,-93.84,-44.519,-21.651,0.13342,0,0,0.017606,-0.47589,93.493,0.81789,34.657,2,4.78,1.673,0.717,-0.47589,1,15.815,4.78,1.673,0.717
93.497,0.81835,34.708,2,-93.9,-44.54,-21.66,0.13342,0,0,0.017606,-0.47287,93.497,0.81835,34.708,2,4.8,1.68,0.72,-0.47287,1,15.837,4.8,1.68,0.72
93.501,0.81881,34.76,2,-93.96,-44.561,-21.669,0.13342,0,0,0.017606,-0.47,93.501,0.81881,34.76,2,4.82,1.687,0.723,-0.47,1,15.858,4.82,1.687,0.723
93.505,0.81927,34.811,2,-94.02,-44.582,-21.678,0.13342,0,0,0.017606,-0.46725,93.505,0.81927,34.811,2,4.84,1.694,0.726,-0.46725,1,15.879,4.84,1.694,0.726
93.508,0.81972,34.863,2,-94.08,-44.603,-21.687,0.13342,0,0,0.017606,-0.46464,93.508,0.81972,34.863,2,4.86,1.701,0.729,-0.46464,1,15.901,4.86,1.701,0.729
93.512,0.82017,34.915,2,-94.14,-44.624,-21.696,0.13342,0,0,0.017606,-0.46214,93.512,0.82017,34.915,2,4.88,1.708,0.732,-0.46214,1,15.922,4.88,1.708,0.732
93.516,0.82061,34.966,2,-94.2,-44.645,-21.705,0.13342,0,0,0.017606,-0.45972,93.516,0.82061,34.966,2,4.9,1.715,0.735,-0.45972,1,15.944,4.9,1.715,0.735
93.52,0.82104,35.017,2,-94.26,-44.666,-21.714,0.13342,0,0,0.017606,-0.45742,93.52,0.82104,35.017,2,4.92,1.722,0.738,-0.45742,1,15.965,4.92,1.722,0.738
93.523,0.82148,35.068,2,-94.32,-44.687,-21.723,0.13342,0,0,0.017606,-0.45525,93.523,0.82148,35.068,2,4.94,1.729,0.741,-0.45525,1,15.986,4.94,1.729,0.741
93.527,0.82192,35.118,2,-94.38,-44.708,-21.732,0.13342,0,0,0.017606,-0.45319,93.527,0.82192,35.118,2,4.96,1.736,0.744,-0.45319,1,16.008,4.96,1.736,0.744
93.531,0.82236,35.169,2,-94.44,-44.729,-21.741,0.13342,0,0,0.017606,-0.45124,93.531,0.82236,35.169,2,4.98,1.743,0.747,-0.45124,1,16.029,4.98,1.743,0.747
93.534,0.8228,35.219,2,-94.5,-44.75,-21.75,0.13342,0,0,0.017606,-0.4494,93.534,0.8228,35.219,2,5,1.75,0.75,-0.4494,1,16.051,5,1.75,0.75
93.538,0.82324,35.269,2,-94.56,-44.771,-21.759,0.13342,0,0,0.017606,-0.44767,93.538,0.82324,35.269,2,5.02,1.757,0.753,-0.44767,1,16.072,5.02,1.757,0.753
93.542,0.82368,35.319,2,-94.62,-44.792,-21.768,0.13342,0,0,0.017606,-0.44604,93.542,0.82368,35.319,2,5.04,1.764,0.756,-0.44604,1,16.094,5.04,1.764,0.756
93.545,0.82412,35.368,2,-94.68,-44.813,-21.777,0.13342,0,0,0.017606,-0.4445,93.545,0.82412,35.368,2,5.06,1.771,0.759,-0.4445,1,16.115,5.06,1.771,0.759
93.549,0.82456,35.418,2,-94.74,-44.834,-21.786,0.13342,0,0,0.017606,-0.44305,93.549,0.82456,35.418,2,5.08,1.778,0.762,-0.44305,1,16.136,5.08,1.778,0.762
93.553,0.825,35.467,2,-94.8,-44.855,-21.795,0.13342,0,0,0.017606,-0.44169,93.553,0.825,35.467,2,5.1,1.785,0.765,-0.44169,1,16.158,5.1,1.785,0.765
93.556,0.82544,35.516,2,-94.86,-44.876,-21.804,0.13342,0,0,0.017606,-0.44042,93.556,0.82544,35.516,2,5.12,1.792,0.768,-0.44042,1,16.179,5.12,1.792,0.768
93.56,0.82589,35.565,2,-94.92,-44.897,-21.813,0.13342,0,0,0.017606,-0.43919,93.56,0.82589,35.565,2,5.14,1.799,0.771,-0.43919,1,16.201,5.14,1.799,0.771
93.564,0.82635,35.614,2,-94.98,-44.918,-21.822,0.13342,0,0,0.017606,-0.43803,93.564,0.82635,35.614,2,5.16,1.806,0.774,-0.43803,1,16.222,5.16,1.806,0.774
93.567,0.82682,35.662,2,-95.04,-44.939,-21.831,0.13342,0,0,0.017606,-0.43694,93.567,0.82682,35.662,2,5.18,1.813,0.777,-0.43694,1,16.243,5.18,1.813,0.777
93.571,0.82728,35.711,2,-95.1,-44.96,-21.84,0.13342,0,0,0.017606,-0.43592,93.571,0.82728,35.711,2,5.2,1.82,0.78,-0.43592,1,16.265,5.2,1.82,0.78
93.575,0.82775,35.76,2,-95.16,-44.981,-21.849,0.13342,0,0,0.017606,-0.43496,93.575,0.82775,35.76,2,5.22,1.827,0.783,-0.43496,1,16.286,5.22,1.827,0.783
93.578,0.82822,35.808,2,-95.22,-45.002,-21.858,0.13342,0,0,0.017606,-0.43406,93.578,0.82822,35.808,2,5.24,1.834,0.786,-0.43406,1,16.308,5.24,1.834,0.786
93.582,0.82869,35.857,2,-95.28,-45.023,-21.867,0.13342,0,0,0.017606,-0.43322,93.582,0.82869,35.857,2,5.26,1.841,0.789,-0.43322,1,16.329,5.26,1.841,0.789
93.586,0.82915,35.905,2,-95.34,-45.044,-21.876,0.13342,0,0,0.017606,-0.43242,93.585,0.82915,35.905,2,5.28,1.848,0.792,-0.43242,1,16.35,5.28,1.848,0.792
93.589,0.82962,35.954,2,-95.4,-45.065,-21.885,0.13342,0,0,0.017606,-0.43168,93.589,0.82962,35.954,2,5.3,1.855,0.795,-0.43168,1,16.372,5.3,1.855,0.795
93.593,0.8301,36.003,2,-95.46,-45.086,-21.894,0.13342,0,0,0.017606,-0.43099,93.593,0.8301,36.003,2,5.32,1.862,0.798,-0.43099,1,16.393,5.32,1.862,0.798
93.597,0.83057,36.051,2,-95.52,-45.107,-21.903,0.13342,0,0,0.017606,-0.43033,93.596,0.83057,36.051,2,5.34,1.869,0.801,-0.43033,1,16.415,5.34,1.869,0.801
93.6,0.83104,36.1,2,-95.58,-45.128,-21.912,0.13342,0,0,0.017606,-0.42957,93.6,0.83104,36.1,2,5.36,1.876,0.804,-0.42957,1,16.436,5.36,1.876,0.804
93.604,0.83152,36.151,2,-95.64,-45.149,-21.921,0.13342,0,0,0.017606,-0.42784,93.604,0.83152,36.151,2,5.38,1.883,0.807,-0.42784,1,16.457,5.38,1.883,0.807
93.608,0.83198,36.203,2,-95.7,-45.17,-21.93,0.13342,0,0,0.017606,-0.42583,93.607,0.83198,36.203,2,5.4,1.89,0.81,-0.42583,1,16.479,5.4,1.89,0.81
93.611,0.83244,36.256,2,-95.76,-45.191,-21.939,0.13342,0,0,0.017606,-0.42392,93.611,0.83244,36.256,2,5.42,1.897,0.813,-0.42392,1,16.5,5.42,1.897,0.813
93.615,0.8329,36.309,2,-95.82,-45.212,-21.948,0.13342,0,0,0.017606,-0.42211,93.614,0.8329,36.309,2,5.44,1.904,0.816,-0.42211,1,16.522,5.44,1.904,0.816
93.618,0.83336,36.361,2,-95.88,-45.233,-21.957,0.13342,0,0,0.017606,-0.4204,93.618,0.83336,36.361,2,5.46,1.911,0.819,-0.4204,1,16.543,5.46,1.911,0.819
93.622,0.83381,36.414,2,-95.94,-45.254,-21.966,0.13342,0,0,0.017606,-0.41877,93.622,0.83381,36.414,2,5.48,1.918,0.822,-0.41877,1,16.564,5.48,1.918,0.822
93.626,0.83427,36.466,2,-96,-45.275,-21.975,0.13342,0,0,0.017606,-0.41724,93.625,0.83427,36.466,2,5.5,1.925,0.825,-0.41724,1,16.586,5.5,1.925,0.825
93.629,0.83472,36.518,2,-96.06,-45.296,-21.984,0.13342,0,0,0.017606,-0.41579,93.629,0.83472,36.518,2,5.52,1.932,0.828,-0.41579,1,16.607,5.52,1.932,0.828
93.633,0.83518,36.57,2,-96.12,-45.317,-21.993,0.13342,0,0,0.017606,-0.41441,93.632,0.83518,36.57,2,5.54,1.939,0.831,-0.41441,1,16.629,5.54,1.939,0.831
93.636,0.83563,36.622,2,-96.18,-45.338,-22.002,0.13342,0,0,0.017606,-0.41311,93.636,0.83563,36.622,2,5.56,1.946,0.834,-0.41311,1,16.65,5.56,1.946,0.834
93.64,0.83608,36.674,2,-96.24,-45.359,-22.011,0.13342,0,0,0.017606,-0.41189,93.639,0.83608,36.674,2,5.58,1.953,0.837,-0.41189,1,16.671,5.58,1.953,0.837
93.643,0.83653,36.726,2,-96.3,-45.38,-22.02,0.13342,0,0,0.017606,-0.41073,93.643,0.83653,36.726,2,5.6,1.96,0.84,-0.41073,1,16.693,5.6,1.96,0.84
93.647,0.83698,36.777,2,-96.36,-45.401,-22.029,0.13342,0,0,0.017606,-0.40963,93.646,0.83698,36.777,2,5.62,1.967,0.843,-0.40963,1,16.714,5.62,1.967,0.843
93.65,0.83743,36.827,2,-96.42,-45.422,-22.038,0.13342,0,0,0.017606,-0.40846,93.65,0.83743,36.827,2,5.64,1.974,0.846,-0.40846,1,16.736,5.64,1.974,0.846
93.654,0.83788,36.876,2,-96.48,-45.443,-22.047,0.13342,0,0,0.017606,-0.40731,93.653,0.83788,36.876,2,5.66,1.981,0.849,-0.40731,1,16.757,5.66,1.981,0.849
93.657,0.83832,36.925,2,-96.54,-45.464,-22.056,0.13342,0,0,0.017606,-0.40622,93.657,0.83832,36.925,2,5.68,1.988,0.852,-0.40622,1,16.778,5.68,1.988,0.852
93.661,0.83877,36.975,2,-96.6,-45.485,-22.065,0.13342,0,0,0.017606,-0.40519,93.66,0.83877,36.975,2,5.7,1.995,0.855,-0.40519,1,16.8,5.7,1.995,0.855
93.664,0.83922,37.024,2,-96.66,-45.506,-22.074,0.13342,0,0,0.017606,-0.40422,93.663,0.83922,37.024,2,5.72,2.002,0.858,-0.40422,1,16.821,5.72,2.002,0.858
93.667,0.83967,37.072,2,-96.72,-45.527,-22.083,0.13342,0,0,0.017606,-0.40331,93.667,0.83967,37.072,2,5.74,2.009,0.861,-0.40331,1,16.843,5.74,2.009,0.861
93.671,0.84012,37.121,2,-96.78,-45.548,-22.092,0.13342,0,0,0.017606,-0.40244,93.67,0.84012,37.121,2,5.76,2.016,0.864,-0.40244,1,16.864,5.76,2.016,0.864
93.674,0.84056,37.17,2,-96.84,-45.569,-22.101,0.13342,0,0,0.017606,-0.40162,93.674,0.84056,37.17,2,5.78,2.023,0.867,-0.40162,1,16.885,5.78,2.023,0.867
93.678,0.84101,37.219,2,-96.9,-45.59,-22.11,0.13342,0,0,0.017606,-0.40084,93.677,0.84101,37.219,2,5.8,2.03,0.87,-0.40084,1,16.907,5.8,2.03,0.87
93.681,0.84146,37.268,2,-96.96,-45.611,-22.119,0.13342,0,0,0.017606,-0.40011,93.681,0.84146,37.268,2,5.82,2.037,0.873,-0.40011,1,16.928,5.82,2.037,0.873
93.685,0.84191,37.317,2,-97.02,-45.632,-22.128,0.13342,0,0,0.017606,-0.39881,93.684,0.84191,37.317,2,5.84,2.044,0.876,-0.39881,1,16.95,5.84,2.044,0.876
93.688,0.84237,37.367,2,-97.08,-45.653,-22.137,0.13342,0,0,0.017606,-0.39637,93.687,0.84237,37.367,2,5.86,2.051,0.879,-0.39637,1,16.971,5.86,2.051,0.879
93.691,0.84284,37.418,2,-97.14,-45.674,-22.146,0.13342,0,0,0.017606,-0.39377,93.69,0.84284,37.418,2,5.88,2.058,0.882,-0.39377,1,16.992,5.88,2.058,0.882
93.694,0.84334,37.468,2,-97.2,-45.695,-22.155,0.13342,0,0,0.017606,-0.3907,93.694,0.84334,37.468,2,5.9,2.065,0.885,-0.3907,1,17.014,5.9,2.065,0.885
93.698,0.84384,37.518,2,-97.26,-45.716,-22.164,0.13342,0,0,0.017606,-0.38775,93.697,0.84384,37.518,2,5.92,2.072,0.888,-0.38775,1,17.035,5.92,2.072,0.888
93.701,0.84434,37.569,2,-97.32,-45.737,-22.173,0.13342,0,0,0.017606,-0.38491,93.7,0.84434,37.569,2,5.94,2.079,0.891,-0.38491,1,17.057,5.94,2.079,0.891
93.704,0.84484,37.619,2,-97.38,-45.758,-22.182,0.13342,0,0,0.017606,-0.38219,93.703,0.84484,37.619,2,5.96,2.086,0.894,-0.38219,1,17.078,5.96,2.086,0.894
93.708,0.84534,37.67,2,-97.44,-45.779,-22.191,0.13342,0,0,0.017606,-0.37956,93.706,0.84534,37.67,2,5.98,2.093,0.897,-0.37956,1,17.099,5.98,2.093,0.897
93.711,0.84584,37.72,2,-97.5,-45.8,-22.2,0.13342,0,0,0.017606,-0.37704,93.71,0.84584,37.72,2,6,2.1,0.9,-0.37704,1,17.121,6,2.1,0.9
93.714,0.84634,37.77,2,-97.56,-45.821,-22.209,0.13342,0,0,0.017606,-0.37463,93.713,0.84634,37.77,2,6.02,2.107,0.903,-0.37463,1,17.142,6.02,2.107,0.903
93.717,0.84684,37.821,2,-97.62,-45.842,-22.218,0.13342,0,0,0.017606,-0.3723,93.716,0.84684,37.821,2,6.04,2.114,0.906,-0.3723,1,17.164,6.04,2.114,0.906
93.721,0.84734,37.871,2,-97.68,-45.863,-22.227,0.13342,0,0,0.017606,-0.37007,93.719,0.84734,37.871,2,6.06,2.121,0.909,-0.37007,1,17.185,6.06,2.121,0.909
93.724,0.84784,37.922,2,-97.74,-45.884,-22.236,0.13342,0,0,0.017606,-0.36729,93.722,0.84784,37.922,2,6.08,2.128,0.912,-0.36729,1,17.206,6.08,2.128,0.912
93.727,0.84834,37.972,2,-97.8,-45.905,-22.245,0.13342,0,0,0.017606,-0.36371,93.725,0.84834,37.972,2,6.1,2.135,0.915,-0.36371,1,17.228,6.1,2.135,0.915
93.73,0.84884,38.022,2,-97.86,-45.926,-22.254,0.13342,0,0,0.017606,-0.36021,93.728,0.84884,38.022,2,6.12,2.142,0.918,-0.36021,1,17.249,6.12,2.142,0.918
93.733,0.84932,38.073,2,-97.92,-45.947,-22.263,0.13342,0,0,0.017606,-0.35592,93.731,0.84932,38.073,2,6.14,2.149,0.921,-0.35592,1,17.271,6.14,2.149,0.921
93.736,0.84978,38.124,2,-97.98,-45.968,-22.272,0.13342,0,0,0.017606,-0.3515,93.734,0.84978,38.124,2,6.16,2.156,0.924,-0.3515,1,17.292,6.16,2.156,0.924
93.739,0.85025,38.175,2,-98.04,-45.989,-22.281,0.13342,0,0,0.017606,-0.34725,93.737,0.85025,38.175,2,6.18,2.163,0.927,-0.34725,1,17.313,6.18,2.163,0.927
93.742,0.85071,38.226,2,-98.1,-46.01,-22.29,0.13342,0,0,0.017606,-0.34318,93.739,0.85071,38.226,2,6.2,2.17,0.93,-0.34318,1,17.335,6.2,2.17,0.93
93.745,0.85118,38.277,2,-98.16,-46.031,-22.299,0.13342,0,0,0.017606,-0.33927,93.742,0.85118,38.277,2,6.22,2.177,0.933,-0.33927,1,17.356,6.22,2.177,0.933
93.747,0.85164,38.329,2,-98.22,-46.052,-22.308,0.13342,0,0,0.017606,-0.33552,93.745,0.85164,38.329,2,6.24,2.184,0.936,-0.33552,1,17.378,6.24,2.184,0.936
93.75,0.85211,38.381,2,-98.28,-46.073,-22.317,0.13342,0,0,0.017606,-0.33193,93.748,0.85211,38.381,2,6.26,2.191,0.939,-0.33193,1,17.399,6.26,2.191,0.939
93.753,0.85258,38.432,2,-98.34,-46.094,-22.326,0.13342,0,0,0.017606,-0.32849,93.75,0.85258,38.432,2,6.28,2.198,0.942,-0.32849,1,17.42,6.28,2.198,0.942
93.756,0.85304,38.484,2,-98.4,-46.115,-22.335,0.13342,0,0,0.017606,-0.32521,93.753,0.85304,38.484,2,6.3,2.205,0.945,-0.32521,1,17.442,6.3,2.205,0.945
93.759,0.85351,38.536,2,-98.46,-46.136,-22.344,0.13342,0,0,0.017606,-0.32207,93.756,0.85351,38.536,2,6.32,2.212,0.948,-0.32207,1,17.463,6.32,2.212,0.948
93.761,0.85398,38.588,2,-98.52,-46.157,-22.353,0.13342,0,0,0.017606,-0.31907,93.758,0.85398,38.588,2,6.34,2.219,0.951,-0.31907,1,17.485,6.34,2.219,0.951
93.764,0.85444,38.64,2,-98.58,-46.178,-22.362,0.13342,0,0,0.017606,-0.31621,93.761,0.85444,38.64,2,6.36,2.226,0.954,-0.31621,1,17.506,6.36,2.226,0.954
93.767,0.85491,38.692,2,-98.64,-46.199,-22.371,0.13342,0,0,0.017606,-0.31349,93.764,0.85491,38.692,2,6.38,2.233,0.957,-0.31349,1,17.527,6.38,2.233,0.957
93.769,0.85538,38.745,2,-98.7,-46.22,-22.38,0.13342,0,0,0.017606,-0.31089,93.766,0.85538,38.745,2,6.4,2.24,0.96,-0.31089,1,17.549,6.4,2.24,0.96
93.772,0.85585,38.797,2,-98.76,-46.241,-22.389,0.13342,0,0,0.017606,-0.30842,93.769,0.85585,38.797,2,6.42,2.247,0.963,-0.30842,1,17.57,6.42,2.247,0.963
93.775,0.85632,38.849,2,-98.82,-46.262,-22.398,0.13342,0,0,0.017606,-0.30607,93.771,0.85632,38.849,2,6.44,2.254,0.966,-0.30607,1,17.592,6.44,2.254,0.966
93.777,0.85678,38.901,2,-98.88,-46.283,-22.407,0.13342,0,0,0.017606,-0.30384,93.774,0.85678,38.901,2,6.46,2.261,0.969,-0.30384,1,17.613,6.46,2.261,0.969
93.78,0.85725,38.953,2,-98.94,-46.304,-22.416,0.13342,0,0,0.017606,-0.30172,93.776,0.85725,38.953,2,6.48,2.268,0.972,-0.30172,1,17.634,6.48,2.268,0.972
93.782,0.85772,39.004,2,-99,-46.325,-22.425,0.13342,0,0,0.017606,-0.29971,93.778,0.85772,39.004,2,6.5,2.275,0.975,-0.29971,1,17.656,6.5,2.275,0.975
93.785,0.85819,39.055,2,-99.06,-46.346,-22.434,0.13342,0,0,0.017606,-0.29781,93.781,0.85819,39.055,2,6.52,2.282,0.978,-0.29781,1,17.677,6.52,2.282,0.978
93.787,0.85866,39.106,2,-99.12,-46.367,-22.443,0.13342,0,0,0.017606,-0.29601,93.783,0.85866,39.106,2,6.54,2.289,0.981,-0.29601,1,17.699,6.54,2.289,0.981
93.79,0.85913,39.157,2,-99.18,-46.388,-22.452,0.13342,0,0,0.017606,-0.29431,93.786,0.85913,39.157,2,6.56,2.296,0.984,-0.29431,1,17.72,6.56,2.296,0.984
93.792,0.8596,39.208,2,-99.24,-46.409,-22.461,0.13342,0,0,0.017606,-0.2927,93.788,0.8596,39.208,2,6.58,2.303,0.987,-0.2927,1,17.741,6.58,2.303,0.987
93.795,0.86007,39.258,2,-99.3,-46.43,-22.47,0.13342,0,0,0.017606,-0.29118,93.79,0.86007,39.258,2,6.6,2.31,0.99,-0.29118,1,17.763,6.6,2.31,0.99
93.797,0.86054,39.309,2,-99.36,-46.451,-22.479,0.13342,0,0,0.017606,-0.28974,93.792,0.86054,39.309,2,6.62,2.317,0.993,-0.28974,1,17.784,6.62,2.317,0.993
93.799,0.86102,39.359,2,-99.42,-46.472,-22.488,0.13342,0,0,0.017606,-0.28817,93.794,0.86102,39.359,2,6.64,2.324,0.996,-0.28817,1,17.806,6.64,2.324,0.996
93.802,0.86151,39.409,2,-99.48,-46.493,-22.497,0.13342,0,0,0.017606,-0.2866,93.797,0.86151,39.409,2,6.66,2.331,0.999,-0.2866,1,17.827,6.66,2.331,0.999
93.804,0.862,39.459,2,-99.54,-46.514,-22.506,0.13342,0,0,0.017606,-0.28509,93.799,0.862,39.459,2,6.68,2.338,1.002,-0.28509,1,17.848,6.68,2.338,1.002
93.806,0.86249,39.509,2,-99.6,-46.535,-22.515,0.13342,0,0,0.017606,-0.28365,93.801,0.86249,39.509,2,6.7,2.345,1.005,-0.28365,1,17.87,6.7,2.345,1.005
93.808,0.86298,39.559,2,-99.66,-46.556,-22.524,0.13342,0,0,0.017606,-0.28227,93.803,0.86298,39.559,2,6.72,2.352,1.008,-0.28227,1,17.891,6.72,2.352,1.008
93.811,0.86346,39.608,2,-99.72,-46.577,-22.533,0.13342,0,0,0.017606,-0.28095,93.805,0.86346,39.608,2,6.74,2.359,1.011,-0.28095,1,17.913,6.74,2.359,1.011
93.813,0.86395,39.658,2,-99.78,-46.598,-22.542,0.13342,0,0,0.017606,-0.27969,93.807,0.86395,39.658,2,6.76,2.366,1.014,-0.27969,1,17.934,6.76,2.366,1.014
93.815,0.86444,39.707,2,-99.84,-46.619,-22.551,0.13342,0,0,0.017606,-0.27849,93.809,0.86444,39.707,2,6.78,2.373,1.017,-0.27849,1,17.955,6.78,2.373,1.017
93.817,0.86493,39.757,2,-99.9,-46.64,-22.56,0.13342,0,0,0.017606,-0.27683,93.811,0.86493,39.757,2,6.8,2.38,1.02,-0.27683,1,17.977,6.8,2.38,1.02
93.819,0.86542,39.807,2,-99.96,-46.661,-22.569,0.13342,0,0,0.017606,-0.27504,93.813,0.86542,39.807,2,6.82,2.387,1.023,-0.27504,1,17.998,6.82,2.387,1.023
93.821,0.86591,39.857,2,-100.02,-46.682,-22.578,0.13342,0,0,0.017606,-0.27333,93.814,0.86591,39.857,2,6.84,2.394,1.026,-0.27333,1,18.02,6.84,2.394,1.026
93.823,0.86641,39.906,2,-100.08,-46.703,-22.587,0.13342,0,0,0.017606,-0.27169,93.816,0.86641,39.906,2,6.86,2.401,1.029,-0.27169,1,18.041,6.86,2.401,1.029
93.825,0.8669,39.957,2,-100.14,-46.724,-22.596,0.13342,0,0,0.017606,-0.27002,93.817,0.8669,39.957,2,6.88,2.408,1.032,-0.27002,1,18.062,6.88,2.408,1.032
93.826,0.8674,40.009,2,-100.2,-46.745,-22.605,0.13342,0,0,0.017606,-0.26814,93.819,0.8674,40.009,2,6.9,2.415,1.035,-0.26814,1,18.084,6.9,2.415,1.035
93.828,0.8679,40.061,2,-100.26,-46.766,-22.614,0.13342,0,0,0.017606,-0.26639,93.821,0.8679,40.061,2,6.92,2.422,1.038,-0.26639,1,18.105,6.92,2.422,1.038
93.83,0.8684,40.112,2,-100.32,-46.787,-22.623,0.13342,0,0,0.017606,-0.26475,93.822,0.8684,40.112,2,6.94,2.429,1.041,-0.26475,1,18.127,6.94,2.429,1.041
93.832,0.8689,40.164,2,-100.38,-46.808,-22.632,0.13342,0,0,0.017606,-0.26323,93.824,0.8689,40.164,2,6.96,2.436,1.044,-0.26323,1,18.148,6.96,2.436,1.044
93.833,0.86939,40.216,2,-100.44,-46.829,-22.641,0.13342,0,0,0.017606,-0.26181,93.825,0.86939,40.216,2,6.98,2.443,1.047,-0.26181,1,18.169,6.98,2.443,1.047
93.835,0.86989,40.267,2,-100.5,-46.85,-22.65,0.13342,0,0,0.017606,-0.2605,93.826,0.86989,40.267,2,7,2.45,1.05,-0.2605,1,18.191,7,2.45,1.05
93.837,0.87039,40.319,2,-100.56,-46.871,-22.659,0.13342,0,0,0.017606,-0.25929,93.828,0.87039,40.319,2,7.02,2.457,1.053,-0.25929,1,18.212,7.02,2.457,1.053
93.838,0.87089,40.37,2,-100.62,-46.892,-22.668,0.13342,0,0,0.017606,-0.25818,93.829,0.87089,40.37,2,7.04,2.464,1.056,-0.25818,1,18.234,7.04,2.464,1.056
93.84,0.87138,40.421,2,-100.68,-46.913,-22.677,0.13342,0,0,0.017606,-0.25716,93.831,0.87138,40.421,2,7.06,2.471,1.059,-0.25716,1,18.255,7.06,2.471,1.059
93.841,0.87188,40.472,2,-100.74,-46.934,-22.686,0.13342,0,0,0.017606,-0.25622,93.832,0.87188,40.472,2,7.08,2.478,1.062,-0.25622,1,18.276,7.08,2.478,1.062
93.843,0.87237,40.523,2,-100.8,-46.955,-22.695,0.13342,0,0,0.017606,-0.25538,93.833,0.87237,40.523,2,7.1,2.485,1.065,-0.25538,1,18.298,7.1,2.485,1.065
93.844,0.87287,40.574,2,-100.86,-46.976,-22.704,0.13342,0,0,0.017606,-0.25461,93.834,0.87287,40.574,2,7.12,2.492,1.068,-0.25461,1,18.319,7.12,2.492,1.068
93.846,0.87335,40.623,2,-100.92,-46.997,-22.713,0.13342,0,0,0.017606,-0.25392,93.835,0.87335,40.623,2,7.14,2.499,1.071,-0.25392,1,18.341,7.14,2.499,1.071
93.847,0.87382,40.672,2,-100.98,-47.018,-22.722,0.13342,0,0,0.017606,-0.2533,93.836,0.87382,40.672,2,7.16,2.506,1.074,-0.2533,1,18.362,7.16,2.506,1.074
93.848,0.8743,40.721,2,-101.04,-47.039,-22.731,0.13342,0,0,0.017606,-0.25275,93.837,0.8743,40.721,2,7.18,2.513,1.077,-0.25275,1,18.383,7.18,2.513,1.077
93.85,0.87478,40.77,2,-101.1,-47.06,-22.74,0.13342,0,0,0.017606,-0.25227,93.838,0.87478,40.77,2,7.2,2.52,1.08,-0.25227,1,18.405,7.2,2.52,1.08
93.851,0.87526,40.819,2,-101.16,-47.081,-22.749,0.13342,0,0,0.017606,-0.25184,93.839,0.87526,40.819,2,7.22,2.527,1.083,-0.25184,1,18.426,7.22,2.527,1.083
93.852,0.87574,40.868,2,-101.22,-47.102,-22.758,0.13342,0,0,0.017606,-0.25148,93.84,0.87574,40.868,2,7.24,2.534,1.086,-0.25148,1,18.448,7.24,2.534,1.086
93.853,0.87622,40.917,2,-101.28,-47.123,-22.767,0.13342,0,0,0.017606,-0.25116,93.841,0.87622,40.917,2,7.26,2.541,1.089,-0.25116,1,18.469,7.26,2.541,1.089
93.854,0.8767,40.966,2,-101.34,-47.144,-22.776,0.13342,0,0,0.017606,-0.25089,93.842,0.8767,40.966,2,7.28,2.548,1.092,-0.25089,1,18.49,7.28,2.548,1.092
93.855,0.87717,41.014,2,-101.4,-47.165,-22.785,0.13342,0,0,0.017606,-0.25067,93.843,0.87717,41.014,2,7.3,2.555,1.095,-0.25067,1,18.512,7.3,2.555,1.095
93.856,0.87765,41.063,2,-101.46,-47.186,-22.794,0.13342,0,0,0.017606,-0.25049,93.843,0.87765,41.063,2,7.32,2.562,1.098,-0.25049,1,18.533,7.32,2.562,1.098
93.857,0.87813,41.112,2,-101.52,-47.207,-22.803,0.13342,0,0,0.017606,-0.25034,93.844,0.87813,41.112,2,7.34,2.569,1.101,-0.25034,1,18.555,7.34,2.569,1.101
93.858,0.87861,41.16,2,-101.58,-47.228,-22.812,0.13342,0,0,0.017606,-0.25023,93.845,0.87861,41.16,2,7.36,2.576,1.104,-0.25023,1,18.576,7.36,2.576,1.104
93.859,0.87909,41.209,2,-101.64,-47.249,-22.821,0.13342,0,0,0.017606,-0.2499,93.845,0.87909,41.209,2,7.38,2.583,1.107,-0.2499,1,18.597,7.38,2.583,1.107
93.86,0.87957,41.258,2,-101.7,-47.27,-22.83,0.13342,0,0,0.017606,-0.24884,93.846,0.87957,41.258,2,7.4,2.59,1.11,-0.24884,1,18.619,7.4,2.59,1.11
93.861,0.88005,41.306,2,-101.76,-47.291,-22.839,0.13342,0,0,0.017606,-0.24781,93.846,0.88005,41.306,2,7.42,2.597,1.113,-0.24781,1,18.64,7.42,2.597,1.113
93.862,0.88053,41.355,2,-101.82,-47.312,-22.848,0.13342,0,0,0.017606,-0.24678,93.847,0.88053,41.355,2,7.44,2.604,1.116,-0.24678,1,18.662,7.44,2.604,1.116
93.862,0.88102,41.403,2,-101.88,-47.333,-22.857,0.13342,0,0,0.017606,-0.24576,93.847,0.88102,41.403,2,7.46,2.611,1.119,-0.24576,1,18.683,7.46,2.611,1.119
93.863,0.8815,41.452,2,-101.94,-47.354,-22.866,0.13342,0,0,0.017606,-0.24475,93.848,0.8815,41.452,2,7.48,2.618,1.122,-0.24475,1,18.704,7.48,2.618,1.122
93.864,0.88198,41.5,2,-102,-47.375,-22.875,0.13342,0,0,0.017606,-0.24375,93.848,0.88198,41.5,2,7.5,2.625,1.125,-0.24375,1,18.726,7.5,2.625,1.125
93.857,0.88248,41.553,2,-102.06,-47.396,-22.884,0.13342,0,0,0.017606,-0.23906,93.84,0.88248,41.553,2,7.52,2.632,1.128,-0.23906,1,18.747,7.52,2.632,1.128
93.85,0.88298,41.606,2,-102.12,-47.417,-22.893,0.13342,0,0,0.017606,-0.23449,93.832,0.88298,41.606,2,7.54,2.639,1.131,-0.23449,1,18.769,7.54,2.639,1.131
93.843,0.88348,41.658,2,-102.18,-47.438,-22.902,0.13342,0,0,0.017606,-0.23005,93.823,0.88348,41.658,2,7.56,2.646,1.134,-0.23005,1,18.79,7.56,2.646,1.134
93.836,0.88398,41.711,2,-102.24,-47.459,-22.911,0.13342,0,0,0.017606,-0.22572,93.815,0.88398,41.711,2,7.58,2.653,1.137,-0.22572,1,18.811,7.58,2.653,1.137
93.829,0.88448,41.764,2,-102.3,-47.48,-22.92,0.13342,0,0,0.017606,-0.22151,93.807,0.88448,41.764,2,7.6,2.66,1.14,-0.22151,1,18.833,7.6,2.66,1.14
93.822,0.88499,41.817,2,-102.36,-47.501,-22.929,0.13342,0,0,0.017606,-0.21741,93.798,0.88499,41.817,2,7.62,2.667,1.143,-0.21741,1,18.854,7.62,2.667,1.143
93.814,0.88549,41.869,2,-102.42,-47.522,-22.938,0.13342,0,0,0.017606,-0.21287,93.789,0.88549,41.869,2,7.64,2.674,1.146,-0.21287,1,18.876,7.64,2.674,1.146
93.806,0.88601,41.921,2,-102.48,-47.543,-22.947,0.13342,0,0,0.017606,-0.20831,93.78,0.88601,41.921,2,7.66,2.681,1.149,-0.20831,1,18.897,7.66,2.681,1.149
93.799,0.88652,41.972,2,-102.54,-47.564,-22.956,0.13342,0,0,0.017606,-0.20393,93.77,0.88652,41.972,2,7.68,2.688,1.152,-0.20393,1,18.918,7.68,2.688,1.152
93.791,0.88704,42.024,2,-102.6,-47.585,-22.965,0.13342,0,0,0.017606,-0.19973,93.761,0.88704,42.024,2,7.7,2.695,1.155,-0.19973,1,18.94,7.7,2.695,1.155
93.783,0.88755,42.075,2,-102.66,-47.606,-22.974,0.13342,0,0,0.017606,-0.19569,93.751,0.88755,42.075,2,7.72,2.702,1.158,-0.19569,1,18.961,7.72,2.702,1.158
93.774,0.88807,42.126,2,-102.72,-47.627,-22.983,0.13342,0,0,0.017606,-0.19181,93.742,0.88807,42.126,2,7.74,2.709,1.161,-0.19181,1,18.983,7.74,2.709,1.161
93.766,0.88859,42.177,2,-102.78,-47.648,-22.992,0.13342,0,0,0.017606,-0.1881,93.732,0.88859,42.177,2,7.76,2.716,1.164,-0.1881,1,19.004,7.76,2.716,1.164
93.757,0.88911,42.227,2,-102.84,-47.669,-23.001,0.13342,0,0,0.017606,-0.18454,93.722,0.88911,42.227,2,7.78,2.723,1.167,-0.18454,1,19.025,7.78,2.723,1.167
93.749,0.88964,42.277,2,-102.9,-47.69,-23.01,0.13342,0,0,0.017606,-0.18113,93.712,0.88964,42.277,2,7.8,2.73,1.17,-0.18113,1,19.047,7.8,2.73,1.17
93.74,0.89016,42.327,2,-102.96,-47.711,-23.019,0.13342,0,0,0.017606,-0.17787,93.701,0.89016,42.327,2,7.82,2.737,1.173,-0.17787,1,19.068,7.82,2.737,1.173
93.731,0.89069,42.377,2,-103.02,-47.732,-23.028,0.13342,0,0,0.017606,-0.17475,93.691,0.89069,42.377,2,7.84,2.744,1.176,-0.17475,1,19.09,7.84,2.744,1.176
93.722,0.89122,42.427,2,-103.08,-47.753,-23.037,0.13342,0,0,0.017606,-0.17178,93.68,0.89122,42.427,2,7.86,2.751,1.179,-0.17178,1,19.111,7.86,2.751,1.179
93.713,0.89174,42.476,2,-103.14,-47.774,-23.046,0.13342,0,0,0.017606,-0.16893,93.67,0.89174,42.476,2,7.88,2.758,1.182,-0.16893,1,19.132,7.88,2.758,1.182
93.703,0.89227,42.526,2,-103.2,-47.795,-23.055,0.13342,0,0,0.017606,-0.16622,93.658,0.89227,42.526,2,7.9,2.765,1.185,-0.16622,1,19.154,7.9,2.765,1.185
93.694,0.89279,42.576,2,-103.26,-47.816,-23.064,0.13342,0,0,0.017606,-0.16364,93.647,0.89279,42.576,2,7.92,2.772,1.188,-0.16364,1,19.175,7.92,2.772,1.188
93.684,0.89332,42.626,2,-103.32,-47.837,-23.073,0.13342,0,0,0.017606,-0.16118,93.635,0.89332,42.626,2,7.94,2.779,1.191,-0.16118,1,19.197,7.94,2.779,1.191
93.674,0.89384,42.676,2,-103.38,-47.858,-23.082,0.13342,0,0,0.017606,-0.15884,93.623,0.89384,42.676,2,7.96,2.786,1.194,-0.15884,1,19.218,7.96,2.786,1.194
93.663,0.89435,42.727,2,-103.44,-47.879,-23.091,0.13342,0,0,0.017606,-0.15661,93.611,0.89435,42.727,2,7.98,2.793,1.197,-0.15661,1,19.239,7.98,2.793,1.197
93.653,0.89487,42.778,2,-103.5,-47.9,-23.1,0.13342,0,0,0.017606,-0.1545,93.599,0.89487,42.778,2,8,2.8,1.2,-0.1545,1,19.261,8,2.8,1.2
93.642,0.89538,42.829,2,-103.56,-47.921,-23.109,0.13342,0,0,0.017606,-0.15249,93.586,0.89538,42.829,2,8.02,2.807,1.203,-0.15249,1,19.282,8.02,2.807,1.203
93.631,0.8959,42.88,2,-103.62,-47.942,-23.118,0.13342,0,0,0.017606,-0.15059,93.574,0.8959,42.88,2,8.04,2.814,1.206,-0.15059,1,19.304,8.04,2.814,1.206
93.62,0.89641,42.931,2,-103.68,-47.963,-23.127,0.13342,0,0,0.017606,-0.14878,93.561,0.89641,42.931,2,8.06,2.821,1.209,-0.14878,1,19.325,8.06,2.821,1.209
93.609,0.89692,42.983,2,-103.74,-47.984,-23.136,0.13342,0,0,0.017606,-0.14707,93.548,0.89692,42.983,2,8.08,2.828,1.212,-0.14707,1,19.346,8.08,2.828,1.212
93.598,0.89742,43.035,2,-103.8,-48.005,-23.145,0.13342,0,0,0.017606,-0.14546,93.535,0.89742,43.035,2,8.1,2.835,1.215,-0.14546,1,19.368,8.1,2.835,1.215
93.586,0.89793,43.087,2,-103.86,-48.026,-23.154,0.13342,0,0,0.017606,-0.14392,93.521,0.89793,43.087,2,8.12,2.842,1.218,-0.14392,1,19.389,8.12,2.842,1.218
93.574,0.89843,43.137,2,-103.92,-48.047,-23.163,0.13342,0,0,0.017606,-0.14194,93.507,0.89843,43.137,2,8.14,2.849,1.221,-0.14194,1,19.411,8.14,2.849,1.221
93.561,0.89894,43.186,2,-103.98,-48.068,-23.172,0.13342,0,0,0.017606,-0.13985,93.493,0.89894,43.186,2,8.16,2.856,1.224,-0.13985,1,19.432,8.16,2.856,1.224
93.549,0.89944,43.235,2,-104.04,-48.089,-23.181,0.13342,0,0,0.017606,-0.13782,93.478,0.89944,43.235,2,8.18,2.863,1.227,-0.13782,1,19.453,8.18,2.863,1.227
93.536,0.89994,43.283,2,-104.1,-48.11,-23.19,0.13342,0,0,0.017606,-0.13585,93.463,0.89994,43.283,2,8.2,2.87,1.23,-0.13585,1,19.475,8.2,2.87,1.23
93.519,0.90045,43.332,2,-104.16,-48.131,-23.199,0.13342,0,0,0.017606,-0.13366,93.444,0.90045,43.332,2,8.22,2.877,1.233,-0.13366,1,19.496,8.22,2.877,1.233
93.493,0.90095,43.38,2,-104.22,-48.152,-23.208,0.13342,0,0,0.017606,-0.13089,93.414,0.90095,43.38,2,8.24,2.884,1.236,-0.13089,1,19.518,8.24,2.884,1.236
93.467,0.90145,43.428,2,-104.28,-48.173,-23.217,0.13342,0,0,0.017606,-0.12824,93.384,0.90145,43.428,2,8.26,2.891,1.239,-0.12824,1,19.539,8.26,2.891,1.239
93.439,0.90195,43.476,2,-104.34,-48.194,-23.226,0.13342,0,0,0.017606,-0.12569,93.352,0.90195,43.476,2,8.28,2.898,1.242,-0.12569,1,19.56,8.28,2.898,1.242
93.41,0.90245,43.524,2,-104.4,-48.215,-23.235,0.13342,0,0,0.017606,-0.12325,93.32,0.90245,43.524,2,8.3,2.905,1.245,-0.12325,1,19.582,8.3,2.905,1.245
93.381,0.90295,43.572,2,-104.46,-48.236,-23.244,0.13342,0,0,0.017606,-0.12092,93.286,0.90295,43.572,2,8.32,2.912,1.248,-0.12092,1,19.603,8.32,2.912,1.248
93.35,0.90344,43.62,2,-104.52,-48.257,-23.253,0.13342,0,0,0.017606,-0.11869,93.251,0.90344,43.62,2,8.34,2.919,1.251,-0.11869,1,19.625,8.34,2.919,1.251
93.318,0.90394,43.668,2,-104.58,-48.278,-23.262,0.13342,0,0,0.017606,-0.11656,93.215,0.90394,43.668,2,8.36,2.926,1.254,-0.11656,1,19.646,8.36,2.926,1.254
93.285,0.90444,43.717,2,-104.64,-48.299,-23.271,0.13342,0,0,0.017606,-0.11446,93.177,0.90444,43.717,2,8.38,2.933,1.257,-0.11446,1,19.667,8.38,2.933,1.257
93.25,0.90493,43.765,2,-104.7,-48.32,-23.28,0.13342,0,0,0.017606,-0.11228,93.138,0.90493,43.765,2,8.4,2.94,1.26,-0.11228,1,19.689,8.4,2.94,1.26
93.214,0.90542,43.813,2,-104.76,-48.341,-23.289,0.13342,0,0,0.017606,-0.11022,93.097,0.90542,43.813,2,8.42,2.947,1.263,-0.11022,1,19.71,8.42,2.947,1.263
93.178,0.90591,43.862,2,-104.82,-48.362,-23.298,0.13342,0,0,0.017606,-0.10828,93.055,0.90591,43.862,2,8.44,2.954,1.266,-0.10828,1,19.732,8.44,2.954,1.266
93.14,0.90641,43.91,2,-104.88,-48.383,-23.307,0.13342,0,0,0.017606,-0.10646,93.012,0.90641,43.91,2,8.46,2.961,1.269,-0.10646,1,19.753,8.46,2.961,1.269
93.101,0.9069,43.959,2,-104.94,-48.404,-23.316,0.13342,0,0,0.017606,-0.10475,92.967,0.9069,43.959,2,8.48,2.968,1.272,-0.10475,1,19.774,8.48,2.968,1.272
93.061,0.9074,44.007,2,-105,-48.425,-23.325,0.13342,0,0,0.017606,-0.10314,92.922,0.9074,44.007,2,8.5,2.975,1.275,-0.10314,1,19.796,8.5,2.975,1.275
93.019,0.9079,44.056,2,-105.06,-48.446,-23.334,0.13342,0,0,0.017606,-0.10164,92.875,0.9079,44.056,2,8.52,2.982,1.278,-0.10164,1,19.817,8.52,2.982,1.278
92.977,0.90841,44.104,2,-105.12,-48.467,-23.343,0.13342,0,0,0.017606,-0.10023,92.827,0.90841,44.104,2,8.54,2.989,1.281,-0.10023,1,19.839,8.54,2.989,1.281
92.934,0.90891,44.153,2,-105.18,-48.488,-23.352,0.13342,0,0,0.017606,-0.098923,92.778,0.90891,44.153,2,8.56,2.996,1.284,-0.098923,1,19.86,8.56,2.996,1.284
92.89,0.90942,44.201,2,-105.24,-48.509,-23.361,0.13342,0,0,0.017606,-0.097702,92.728,0.90942,44.201,2,8.58,3.003,1.287,-0.097702,1,19.881,8.58,3.003,1.287
92.844,0.90992,44.25,2,-105.3,-48.53,-23.37,0.13342,0,0,0.017606,-0.096567,92.676,0.90992,44.25,2,8.6,3.01,1.29,-0.096567,1,19.903,8.6,3.01,1.29
92.798,0.91043,44.298,2,-105.36,-48.551,-23.379,0.13342,0,0,0.017606,-0.095515,92.624,0.91043,44.298,2,8.62,3.017,1.293,-0.095515,1,19.924,8.62,3.017,1.293
92.749,0.91094,44.347,2,-105.42,-48.572,-23.388,0.13342,0,0,0.017606,-0.094541,92.568,0.91094,44.347,2,8.64,3.024,1.296,-0.094541,1,19.946,8.64,3.024,1.296
92.698,0.91143,44.395,2,-105.48,-48.593,-23.397,0.13342,0,0,0.017606,-0.093641,92.51,0.91143,44.395,2,8.66,3.031,1.299,-0.093641,1,19.967,8.66,3.031,1.299
92.645,0.91193,44.444,2,-105.54,-48.614,-23.406,0.13342,0,0,0.017606,-0.092812,92.451,0.91193,44.444,2,8.68,3.038,1.302,-0.092812,1,19.988,8.68,3.038,1.302
92.592,0.91242,44.492,2,-105.6,-48.635,-23.415,0.13342,0,0,0.017606,-0.092048,92.39,0.91242,44.492,2,8.7,3.045,1.305,-0.092048,1,20.01,8.7,3.045,1.305
92.537,0.91292,44.541,2,-105.66,-48.656,-23.424,0.13342,0,0,0.017606,-0.091346,92.329,0.91292,44.541,2,8.72,3.052,1.308,-0.091346,1,20.031,8.72,3.052,1.308
92.481,0.9134,44.59,2,-105.72,-48.677,-23.433,0.13342,0,0,0.017606,-0.090703,92.265,0.9134,44.59,2,8.74,3.059,1.311,-0.090703,1,20.053,8.74,3.059,1.311
92.424,0.91389,44.639,2,-105.78,-48.698,-23.442,0.13342,0,0,0.017606,-0.090114,92.201,0.91389,44.639,2,8.76,3.066,1.314,-0.090114,1,20.074,8.76,3.066,1.314
92.366,0.91438,44.688,2,-105.84,-48.719,-23.451,0.13342,0,0,0.017606,-0.089574,92.135,0.91438,44.688,2,8.78,3.073,1.317,-0.089574,1,20.095,8.78,3.073,1.317
92.306,0.91486,44.737,2,-105.9,-48.74,-23.46,0.13342,0,0,0.017606,-0.089081,92.067,0.91486,44.737,2,8.8,3.08,1.32,-0.089081,1,20.117,8.8,3.08,1.32
92.245,0.91534,44.786,2,-105.96,-48.761,-23.469,0.13342,0,0,0.017606,-0.088629,91.998,0.91534,44.786,2,8.82,3.087,1.323,-0.088629,1,20.138,8.82,3.087,1.323
92.183,0.91581,44.835,2,-106.02,-48.782,-23.478,0.13342,0,0,0.017606,-0.088215,91.928,0.91581,44.835,2,8.84,3.094,1.326,-0.088215,1,20.16,8.84,3.094,1.326
92.12,0.91629,44.884,2,-106.08,-48.803,-23.487,0.13342,0,0,0.017606,-0.087835,91.856,0.91629,44.884,2,8.86,3.101,1.329,-0.087835,1,20.181,8.86,3.101,1.329
92.054,0.91675,44.933,2,-106.14,-48.824,-23.496,0.13342,0,0,0.017606,-0.087422,91.782,0.91675,44.933,2,8.88,3.108,1.332,-0.087422,1,20.202,8.88,3.108,1.332
91.985,0.91722,44.982,2,-106.2,-48.845,-23.505,0.13342,0,0,0.017606,-0.086859,91.704,0.91722,44.982,2,8.9,3.115,1.335,-0.086859,1,20.224,8.9,3.115,1.335
91.914,0.91768,45.031,2,-106.26,-48.866,-23.514,0.13342,0,0,0.017606,-0.086342,91.624,0.91768,45.031,2,8.92,3.122,1.338,-0.086342,1,20.245,8.92,3.122,1.338
91.846,0.91814,45.081,2,-106.32,-48.887,-23.523,0.13342,0,0,0.017606,-0.085074,91.547,0.91814,45.081,2,8.94,3.129,1.341,-0.085074,1,20.267,8.94,3.129,1.341
91.781,0.91862,45.132,2,-106.38,-48.908,-23.532,0.13342,0,0,0.017606,-0.083269,91.474,0.91862,45.132,2,8.96,3.136,1.344,-0.083269,1,20.288,8.96,3.136,1.344
91.716,0.91909,45.182,2,-106.44,-48.929,-23.541,0.13342,0,0,0.017606,-0.081522,91.401,0.91909,45.182,2,8.98,3.143,1.347,-0.081522,1,20.309,8.98,3.143,1.347
91.652,0.91956,45.233,2,-106.5,-48.95,-23.55,0.13342,0,0,0.017606,-0.07983,91.328,0.91956,45.233,2,9,3.15,1.35,-0.07983,1,20.331,9,3.15,1.35
91.588,0.92004,45.284,2,-106.56,-48.971,-23.559,0.13342,0,0,0.017606,-0.078191,91.256,0.92004,45.284,2,9.02,3.157,1.353,-0.078191,1,20.352,9.02,3.157,1.353
91.523,0.92051,45.335,2,-106.62,-48.992,-23.568,0.13342,0,0,0.017606,-0.0766,91.184,0.92051,45.335,2,9.04,3.164,1.356,-0.0766,1,20.374,9.04,3.164,1.356
91.459,0.92099,45.386,2,-106.68,-49.013,-23.577,0.13342,0,0,0.017606,-0.075056,91.112,0.92099,45.386,2,9.06,3.171,1.359,-0.075056,1,20.395,9.06,3.171,1.359
91.396,0.92146,45.437,2,-106.74,-49.034,-23.586,0.13342,0,0,0.017606,-0.073554,91.04,0.92146,45.437,2,9.08,3.178,1.362,-0.073554,1,20.416,9.08,3.178,1.362
91.332,0.92194,45.488,2,-106.8,-49.055,-23.595,0.13342,0,0,0.017606,-0.072091,90.968,0.92194,45.488,2,9.1,3.185,1.365,-0.072091,1,20.438,9.1,3.185,1.365
91.269,0.92242,45.539,2,-106.86,-49.076,-23.604,0.13342,0,0,0.017606,-0.070665,90.897,0.92242,45.539,2,9.12,3.192,1.368,-0.070665,1,20.459,9.12,3.192,1.368
91.201,0.92289,45.591,2,-106.92,-49.097,-23.613,0.13342,0,0,0.017606,-0.068402,90.821,0.92289,45.591,2,9.14,3.199,1.371,-0.068402,1,20.481,9.14,3.199,1.371
91.133,0.92337,45.644,2,-106.98,-49.118,-23.622,0.13342,0,0,0.017606,-0.065943,90.744,0.92337,45.644,2,9.16,3.206,1.374,-0.065943,1,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> dat/niederer/act_05_0005.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.89884,-9.16,-3.206,-1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.92024,-9.14,-3.199,-1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.94164,-9.12,-3.192,-1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.96304,-9.1,-3.185,-1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.98444,-9.08,-3.178,-1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0058,-9.06,-3.171,-1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0272,-9.04,-3.164,-1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0486,-9.02,-3.157,-1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.07,-9,-3.15,-1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0914,-8.98,-3.143,-1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1128,-8.96,-3.136,-1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1342,-8.94,-3.129,-1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1557,-8.92,-3.122,-1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1771,-8.9,-3.115,-1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1985,-8.88,-3.108,-1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2199,-8.86,-3.101,-1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2413,-8.84,-3.094,-1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2627,-8.82,-3.087,-1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2841,-8.8,-3.08,-1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3055,-8.78,-3.073,-1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3269,-8.76,-3.066,-1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3483,-8.74,-3.059,-1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3697,-8.72,-3.052,-1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3911,-8.7,-3.045,-1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4125,-8.68,-3.038,-1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4339,-8.66,-3.031,-1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4553,-8.64,-3.024,-1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4767,-8.62,-3.017,-1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4981,-8.6,-3.01,-1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5195,-8.58,-3.003,-1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5409,-8.56,-2.996,-1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5623,-8.54,-2.989,-1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5837,-8.52,-2.982,-1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6051,-8.5,-2.975,-1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6265,-8.48,-2.968,-1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6479,-8.46,-2.961,-1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6693,-8.44,-2.954,-1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6907,-8.42,-2.947,-1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7121,-8.4,-2.94,-1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7335,-8.38,-2.933,-1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7549,-8.36,-2.926,-1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7763,-8.34,-2.919,-1.251
-23.18,-12.588,-6.252,-0.13189,89.581,0.54769,3.092,2,-8.32,-2.912,-1.248,-0.13189,1,1.7977,-8.32,-2.912,-1.248
-23.2,-12.595,-6.255,-0.13432,89.589,0.54774,3.2193,2,-8.3,-2.905,-1.245,-0.13432,1,1.8191,-8.3,-2.905,-1.245
-23.22,-12.602,-6.258,-0.1368,89.597,0.5478,3.3454,2,-8.28,-2.898,-1.242,-0.1368,1,1.8405,-8.28,-2.898,-1.242
-23.24,-12.609,-6.261,-0.13934,89.605,0.54785,3.4702,2,-8.26,-2.891,-1.239,-0.13934,1,1.8619,-8.26,-2.891,-1.239
-23.26,-12.616,-6.264,-0.14133,89.614,0.54796,3.5494,2,-8.24,-2.884,-1.236,-0.14133,1,1.8833,-8.24,-2.884,-1.236
-23.28,-12.623,-6.267,-0.14275,89.623,0.54813,3.5847,2,-8.22,-2.877,-1.233,-0.14275,1,1.9047,-8.22,-2.877,-1.233
-23.3,-12.63,-6.27,-0.14418,89.632,0.54831,3.6212,2,-8.2,-2.87,-1.23,-0.14418,1,1.9261,-8.2,-2.87,-1.23
-23.32,-12.637,-6.273,-0.14564,89.642,0.54848,3.6589,2,-8.18,-2.863,-1.227,-0.14564,1,1.9475,-8.18,-2.863,-1.227
-23.34,-12.644,-6.276,-0.14711,89.651,0.54865,3.6977,2,-8.16,-2.856,-1.224,-0.14711,1,1.9689,-8.16,-2.856,-1.224
-23.36,-12.651,-6.279,-0.1486,89.66,0.54882,3.7376,2,-8.14,-2.849,-1.221,-0.1486,1,1.9903,-8.14,-2.849,-1.221
-23.38,-12.658,-6.282,-0.15011,89.669,0.54898,3.7786,2,-8.12,-2.842,-1.218,-0.15011,1,2.0117,-8.12,-2.842,-1.218
-23.4,-12.665,-6.285,-0.15165,89.678,0.54915,3.8208,2,-8.1,-2.835,-1.215,-0.15165,1,2.0331,-8.1,-2.835,-1.215
-23.42,-12.672,-6.288,-0.1532,89.687,0.54931,3.8641,2,-8.08,-2.828,-1.212,-0.1532,1,2.0545,-8.08,-2.828,-1.212
-23.44,-12.679,-6.291,-0.15478,89.696,0.54948,3.9084,2,-8.06,-2.821,-1.209,-0.15478,1,2.0759,-8.06,-2.821,-1.209
-23.46,-12.686,-6.294,-0.15638,89.704,0.54964,3.9539,2,-8.04,-2.814,-1.206,-0.15638,1,2.0973,-8.04,-2.814,-1.206
-23.48,-12.693,-6.297,-0.15801,89.713,0.5498,4.0004,2,-8.02,-2.807,-1.203,-0.15801,1,2.1187,-8.02,-2.807,-1.203
-23.5,-12.7,-6.3,-0.15966,89.722,0.54995,4.048,2,-8,-2.8,-1.2,-0.15966,1,2.1401,-8,-2.8,-1.2
-23.52,-12.707,-6.303,-0.16134,89.731,0.55011,4.0966,2,-7.98,-2.793,-1.197,-0.16134,1,2.1615,-7.98,-2.793,-1.197
-23.54,-12.714,-6.306,-0.16304,89.739,0.55027,4.1463,2,-7.96,-2.786,-1.194,-0.16304,1,2.1829,-7.96,-2.786,-1.194
-23.56,-12.721,-6.309,-0.16478,89.748,0.55042,4.197,2,-7.94,-2.779,-1.191,-0.16478,1,2.2043,-7.94,-2.779,-1.191
-23.58,-12.728,-6.312,-0.16654,89.757,0.55057,4.2488,2,-7.92,-2.772,-1.188,-0.16654,1,2.2257,-7.92,-2.772,-1.188
-23.6,-12.735,-6.315,-0.16833,89.765,0.55072,4.3015,2,-7.9,-2.765,-1.185,-0.16833,1,2.2471,-7.9,-2.765,-1.185
-23.62,-12.742,-6.318,-0.17015,89.774,0.55087,4.3553,2,-7.88,-2.758,-1.182,-0.17015,1,2.2685,-7.88,-2.758,-1.182
-23.64,-12.749,-6.321,-0.172,89.782,0.55102,4.4101,2,-7.86,-2.751,-1.179,-0.172,1,2.2899,-7.86,-2.751,-1.179
-23.66,-12.756,-6.324,-0.17268,89.791,0.55121,4.4811,2,-7.84,-2.744,-1.176,-0.17268,1,2.3113,-7.84,-2.744,-1.176
-23.68,-12.763,-6.327,-0.17319,89.801,0.5514,4.5539,2,-7.82,-2.737,-1.173,-0.17319,1,2.3327,-7.82,-2.737,-1.173
-23.7,-12.77,-6.33,-0.17372,89.81,0.55159,4.6256,2,-7.8,-2.73,-1.17,-0.17372,1,2.3541,-7.8,-2.73,-1.17
-23.72,-12.777,-6.333,-0.17427,89.819,0.55179,4.6963,2,-7.78,-2.723,-1.167,-0.17427,1,2.3755,-7.78,-2.723,-1.167
-23.74,-12.784,-6.336,-0.17484,89.827,0.55198,4.766,2,-7.76,-2.716,-1.164,-0.17484,1,2.3969,-7.76,-2.716,-1.164
-23.76,-12.791,-6.339,-0.17531,89.837,0.55221,4.8268,2,-7.74,-2.709,-1.161,-0.17531,1,2.4183,-7.74,-2.709,-1.161
-23.78,-12.798,-6.342,-0.17567,89.846,0.55247,4.8796,2,-7.72,-2.702,-1.158,-0.17567,1,2.4397,-7.72,-2.702,-1.158
-23.8,-12.805,-6.345,-0.17604,89.856,0.55273,4.9324,2,-7.7,-2.695,-1.155,-0.17604,1,2.4611,-7.7,-2.695,-1.155
-23.82,-12.812,-6.348,-0.17643,89.865,0.55299,4.9851,2,-7.68,-2.688,-1.152,-0.17643,1,2.4825,-7.68,-2.688,-1.152
-23.84,-12.819,-6.351,-0.17684,89.875,0.55325,5.0377,2,-7.66,-2.681,-1.149,-0.17684,1,2.5039,-7.66,-2.681,-1.149
-23.86,-12.826,-6.354,-0.17726,89.884,0.55351,5.0904,2,-7.64,-2.674,-1.146,-0.17726,1,2.5253,-7.64,-2.674,-1.146
-23.88,-12.833,-6.357,-0.1777,89.893,0.55378,5.1429,2,-7.62,-2.667,-1.143,-0.1777,1,2.5467,-7.62,-2.667,-1.143
-23.9,-12.84,-6.36,-0.17816,89.902,0.55404,5.1954,2,-7.6,-2.66,-1.14,-0.17816,1,2.5681,-7.6,-2.66,-1.14
-23.92,-12.847,-6.363,-0.17864,89.912,0.5543,5.2479,2,-7.58,-2.653,-1.137,-0.17864,1,2.5895,-7.58,-2.653,-1.137
-23.94,-12.854,-6.366,-0.17915,89.921,0.55456,5.3002,2,-7.56,-2.646,-1.134,-0.17915,1,2.6109,-7.56,-2.646,-1.134
-23.96,-12.861,-6.369,-0.17968,89.93,0.55482,5.3526,2,-7.54,-2.639,-1.131,-0.17968,1,2.6323,-7.54,-2.639,-1.131
-23.98,-12.868,-6.372,-0.18023,89.939,0.55509,5.4048,2,-7.52,-2.632,-1.128,-0.18023,1,2.6537,-7.52,-2.632,-1.128
-24,-12.875,-6.375,-0.1808,89.948,0.55535,5.457,2,-7.5,-2.625,-1.125,-0.1808,1,2.6751,-7.5,-2.625,-1.125
-24.02,-12.882,-6.378,-0.18141,89.957,0.55561,5.5092,2,-7.48,-2.618,-1.122,-0.18141,1,2.6965,-7.48,-2.618,-1.122
-24.04,-12.889,-6.381,-0.18204,89.966,0.55587,5.5612,2,-7.46,-2.611,-1.119,-0.18204,1,2.7179,-7.46,-2.611,-1.119
-24.06,-12.896,-6.384,-0.18269,89.975,0.55614,5.6132,2,-7.44,-2.604,-1.116,-0.18269,1,2.7393,-7.44,-2.604,-1.116
-24.08,-12.903,-6.387,-0.18338,89.984,0.5564,5.6651,2,-7.42,-2.597,-1.113,-0.18338,1,2.7607,-7.42,-2.597,-1.113
-24.1,-12.91,-6.39,-0.1841,89.992,0.55666,5.717,2,-7.4,-2.59,-1.11,-0.1841,1,2.7821,-7.4,-2.59,-1.11
-24.12,-12.917,-6.393,-0.18484,90.001,0.55693,5.7687,2,-7.38,-2.583,-1.107,-0.18484,1,2.8035,-7.38,-2.583,-1.107
-24.14,-12.924,-6.396,-0.18562,90.01,0.55719,5.8204,2,-7.36,-2.576,-1.104,-0.18562,1,2.8249,-7.36,-2.576,-1.104
-24.16,-12.931,-6.399,-0.18644,90.019,0.55746,5.872,2,-7.34,-2.569,-1.101,-0.18644,1,2.8463,-7.34,-2.569,-1.101
-24.18,-12.938,-6.402,-0.18728,90.027,0.55772,5.9235,2,-7.32,-2.562,-1.098,-0.18728,1,2.8677,-7.32,-2.562,-1.098
-24.2,-12.945,-6.405,-0.18816,90.036,0.55798,5.975,2,-7.3,-2.555,-1.095,-0.18816,1,2.8891,-7.3,-2.555,-1.095
-24.22,-12.952,-6.408,-0.18908,90.044,0.55825,6.0263,2,-7.28,-2.548,-1.092,-0.18908,1,2.9105,-7.28,-2.548,-1.092
-24.24,-12.959,-6.411,-0.19004,90.053,0.55851,6.0776,2,-7.26,-2.541,-1.089,-0.19004,1,2.9319,-7.26,-2.541,-1.089
-24.26,-12.966,-6.414,-0.19103,90.061,0.55879,6.129,2,-7.24,-2.534,-1.086,-0.19103,1,2.9533,-7.24,-2.534,-1.086
-24.28,-12.973,-6.417,-0.19206,90.07,0.55907,6.1804,2,-7.22,-2.527,-1.083,-0.19206,1,2.9747,-7.22,-2.527,-1.083
-24.3,-12.98,-6.42,-0.19313,90.078,0.55936,6.2315,2,-7.2,-2.52,-1.08,-0.19313,1,2.9961,-7.2,-2.52,-1.08
-24.32,-12.987,-6.423,-0.19425,90.087,0.55964,6.2823,2,-7.18,-2.513,-1.077,-0.19425,1,3.0175,-7.18,-2.513,-1.077
-24.34,-12.994,-6.426,-0.1954,90.095,0.55993,6.3328,2,-7.16,-2.506,-1.074,-0.1954,1,3.0389,-7.16,-2.506,-1.074
-24.36,-13.001,-6.429,-0.1966,90.104,0.56021,6.3831,2,-7.14,-2.499,-1.071,-0.1966,1,3.0603,-7.14,-2.499,-1.071
-24.38,-13.008,-6.432,-0.19785,90.112,0.56049,6.433,2,-7.12,-2.492,-1.068,-0.19785,1,3.0817,-7.12,-2.492,-1.068
-24.4,-13.015,-6.435,-0.19913,90.121,0.56078,6.4826,2,-7.1,-2.485,-1.065,-0.19913,1,3.1031,-7.1,-2.485,-1.065
-24.42,-13.022,-6.438,-0.20047,90.129,0.56106,6.532,2,-7.08,-2.478,-1.062,-0.20047,1,3.1245,-7.08,-2.478,-1.062
-24.44,-13.029,-6.441,-0.20185,90.137,0.56135,6.5811,2,-7.06,-2.471,-1.059,-0.20185,1,3.1459,-7.06,-2.471,-1.059
-24.46,-13.036,-6.444,-0.20328,90.145,0.56163,6.6298,2,-7.04,-2.464,-1.056,-0.20328,1,3.1673,-7.04,-2.464,-1.056
-24.48,-13.043,-6.447,-0.20476,90.154,0.56191,6.6783,2,-7.02,-2.457,-1.053,-0.20476,1,3.1887,-7.02,-2.457,-1.053
-24.5,-13.05,-6.45,-0.20629,90.162,0.5622,6.7265,2,-7,-2.45,-1.05,-0.20629,1,3.2101,-7,-2.45,-1.05
-24.52,-13.057,-6.453,-0.20787,90.17,0.56248,6.7744,2,-6.98,-2.443,-1.047,-0.20787,1,3.2315,-6.98,-2.443,-1.047
-24.54,-13.064,-6.456,-0.2095,90.178,0.56277,6.822,2,-6.96,-2.436,-1.044,-0.2095,1,3.2529,-6.96,-2.436,-1.044
-24.56,-13.071,-6.459,-0.21118,90.186,0.56305,6.8693,2,-6.94,-2.429,-1.041,-0.21118,1,3.2743,-6.94,-2.429,-1.041
-24.58,-13.078,-6.462,-0.21292,90.194,0.56333,6.9164,2,-6.92,-2.422,-1.038,-0.21292,1,3.2957,-6.92,-2.422,-1.038
-24.6,-13.085,-6.465,-0.21472,90.202,0.56362,6.9631,2,-6.9,-2.415,-1.035,-0.21472,1,3.3171,-6.9,-2.415,-1.035
-24.62,-13.092,-6.468,-0.21657,90.21,0.5639,7.0096,2,-6.88,-2.408,-1.032,-0.21657,1,3.3385,-6.88,-2.408,-1.032
-24.64,-13.099,-6.471,-0.21848,90.217,0.56418,7.0557,2,-6.86,-2.401,-1.029,-0.21848,1,3.3599,-6.86,-2.401,-1.029
-24.66,-13.106,-6.474,-0.22044,90.225,0.56447,7.1016,2,-6.84,-2.394,-1.026,-0.22044,1,3.3813,-6.84,-2.394,-1.026
-24.68,-13.113,-6.477,-0.22247,90.233,0.56475,7.1472,2,-6.82,-2.387,-1.023,-0.22247,1,3.4027,-6.82,-2.387,-1.023
-24.7,-13.12,-6.48,-0.22456,90.241,0.56503,7.1925,2,-6.8,-2.38,-1.02,-0.22456,1,3.4241,-6.8,-2.38,-1.02
-24.72,-13.127,-6.483,-0.2267,90.248,0.56532,7.2375,2,-6.78,-2.373,-1.017,-0.2267,1,3.4456,-6.78,-2.373,-1.017
-24.74,-13.134,-6.486,-0.22891,90.256,0.5656,7.2822,2,-6.76,-2.366,-1.014,-0.22891,1,3.467,-6.76,-2.366,-1.014
-24.76,-13.141,-6.489,-0.23105,90.263,0.56589,7.3274,2,-6.74,-2.359,-1.011,-0.23105,1,3.4884,-6.74,-2.359,-1.011
-24.78,-13.148,-6.492,-0.23311,90.271,0.56618,7.3731,2,-6.72,-2.352,-1.008,-0.23311,1,3.5098,-6.72,-2.352,-1.008
-24.8,-13.155,-6.495,-0.23522,90.279,0.56647,7.4186,2,-6.7,-2.345,-1.005,-0.23522,1,3.5312,-6.7,-2.345,-1.005
-24.82,-13.162,-6.498,-0.23737,90.286,0.56677,7.464,2,-6.68,-2.338,-1.002,-0.23737,1,3.5526,-6.68,-2.338,-1.002
-24.84,-13.169,-6.501,-0.23958,90.294,0.56706,7.5092,2,-6.66,-2.331,-0.999,-0.23958,1,3.574,-6.66,-2.331,-0.999
-24.86,-13.176,-6.504,-0.24184,90.301,0.56735,7.5543,2,-6.64,-2.324,-0.996,-0.24184,1,3.5954,-6.64,-2.324,-0.996
-24.88,-13.183,-6.507,-0.24414,90.308,0.56764,7.5992,2,-6.62,-2.317,-0.993,-0.24414,1,3.6168,-6.62,-2.317,-0.993
-24.9,-13.19,-6.51,-0.2465,90.316,0.56793,7.644,2,-6.6,-2.31,-0.99,-0.2465,1,3.6382,-6.6,-2.31,-0.99
-24.92,-13.197,-6.513,-0.24892,90.323,0.56822,7.6885,2,-6.58,-2.303,-0.987,-0.24892,1,3.6596,-6.58,-2.303,-0.987
-24.94,-13.204,-6.516,-0.25138,90.33,0.56851,7.733,2,-6.56,-2.296,-0.984,-0.25138,1,3.681,-6.56,-2.296,-0.984
-24.96,-13.211,-6.519,-0.2539,90.338,0.5688,7.7772,2,-6.54,-2.289,-0.981,-0.2539,1,3.7024,-6.54,-2.289,-0.981
-24.98,-13.218,-6.522,-0.25647,90.345,0.56909,7.8214,2,-6.52,-2.282,-0.978,-0.25647,1,3.7238,-6.52,-2.282,-0.978
-25,-13.225,-6.525,-0.2591,90.352,0.56939,7.8653,2,-6.5,-2.275,-0.975,-0.2591,1,3.7452,-6.5,-2.275,-0.975
-25.02,-13.232,-6.528,-0.26179,90.359,0.56968,7.9091,2,-6.48,-2.268,-0.972,-0.26179,1,3.7666,-6.48,-2.268,-0.972
-25.04,-13.239,-6.531,-0.26453,90.366,0.56997,7.9527,2,-6.46,-2.261,-0.969,-0.26453,1,3.788,-6.46,-2.261,-0.969
-25.06,-13.246,-6.534,-0.26733,90.373,0.57026,7.9962,2,-6.44,-2.254,-0.966,-0.26733,1,3.8094,-6.44,-2.254,-0.966
-25.08,-13.253,-6.537,-0.26977,90.381,0.5706,8.0482,2,-6.42,-2.247,-0.963,-0.26977,1,3.8308,-6.42,-2.247,-0.963
-25.1,-13.26,-6.54,-0.27169,90.388,0.57101,8.1114,2,-6.4,-2.24,-0.96,-0.27169,1,3.8522,-6.4,-2.24,-0.96
-25.12,-13.267,-6.543,-0.27365,90.396,0.57141,8.1742,2,-6.38,-2.233,-0.957,-0.27365,1,3.8736,-6.38,-2.233,-0.957
-25.14,-13.274,-6.546,-0.27564,90.403,0.57182,8.2367,2,-6.36,-2.226,-0.954,-0.27564,1,3.895,-6.36,-2.226,-0.954
-25.16,-13.281,-6.549,-0.27765,90.411,0.57223,8.2988,2,-6.34,-2.219,-0.951,-0.27765,1,3.9164,-6.34,-2.219,-0.951
-25.18,-13.288,-6.552,-0.2797,90.418,0.57263,8.3606,2,-6.32,-2.212,-0.948,-0.2797,1,3.9378,-6.32,-2.212,-0.948
-25.2,-13.295,-6.555,-0.28178,90.426,0.57303,8.4221,2,-6.3,-2.205,-0.945,-0.28178,1,3.9592,-6.3,-2.205,-0.945
-25.22,-13.302,-6.558,-0.28389,90.433,0.57343,8.4831,2,-6.28,-2.198,-0.942,-0.28389,1,3.9806,-6.28,-2.198,-0.942
-25.24,-13.309,-6.561,-0.28603,90.44,0.57383,8.5438,2,-6.26,-2.191,-0.939,-0.28603,1,4.002,-6.26,-2.191,-0.939
-25.26,-13.316,-6.564,-0.28785,90.448,0.57423,8.6047,2,-6.24,-2.184,-0.936,-0.28785,1,4.0234,-6.24,-2.184,-0.936
-25.28,-13.323,-6.567,-0.28936,90.455,0.57463,8.6658,2,-6.22,-2.177,-0.933,-0.28936,1,4.0448,-6.22,-2.177,-0.933
-25.3,-13.33,-6.57,-0.29091,90.462,0.57502,8.7266,2,-6.2,-2.17,-0.93,-0.29091,1,4.0662,-6.2,-2.17,-0.93
-25.32,-13.337,-6.573,-0.29251,90.469,0.57542,8.7873,2,-6.18,-2.163,-0.927,-0.29251,1,4.0876,-6.18,-2.163,-0.927
-25.34,-13.344,-6.576,-0.29415,90.477,0.57582,8.8477,2,-6.16,-2.156,-0.924,-0.29415,1,4.109,-6.16,-2.156,-0.924
-25.36,-13.351,-6.579,-0.29584,90.484,0.57621,8.9078,2,-6.14,-2.149,-0.921,-0.29584,1,4.1304,-6.14,-2.149,-0.921
-25.38,-13.358,-6.582,-0.29757,90.491,0.5766,8.9677,2,-6.12,-2.142,-0.918,-0.29757,1,4.1518,-6.12,-2.142,-0.918
-25.4,-13.365,-6.585,-0.29935,90.498,0.57699,9.0274,2,-6.1,-2.135,-0.915,-0.29935,1,4.1732,-6.1,-2.135,-0.915
-25.42,-13.372,-6.588,-0.30118,90.505,0.57739,9.0869,2,-6.08,-2.128,-0.912,-0.30118,1,4.1946,-6.08,-2.128,-0.912
-25.44,-13.379,-6.591,-0.30306,90.512,0.57778,9.1461,2,-6.06,-2.121,-0.909,-0.30306,1,4.216,-6.06,-2.121,-0.909
-25.46,-13.386,-6.594,-0.30499,90.52,0.57817,9.2051,2,-6.04,-2.114,-0.906,-0.30499,1,4.2374,-6.04,-2.114,-0.906
-25.48,-13.393,-6.597,-0.30697,90.527,0.57855,9.2639,2,-6.02,-2.107,-0.903,-0.30697,1,4.2588,-6.02,-2.107,-0.903
-25.5,-13.4,-6.6,-0.309,90.534,0.57894,9.3224,2,-6,-2.1,-0.9,-0.309,1,4.2802,-6,-2.1,-0.9
-25.52,-13.407,-6.603,-0.31109,90.541,0.57933,9.3807,2,-5.98,-2.093,-0.897,-0.31109,1,4.3016,-5.98,-2.093,-0.897
-25.54,-13.414,-6.606,-0.31323,90.548,0.57971,9.4388,2,-5.96,-2.086,-0.894,-0.31323,1,4.323,-5.96,-2.086,-0.894
-25.56,-13.421,-6.609,-0.31543,90.555,0.5801,9.4966,2,-5.94,-2.079,-0.891,-0.31543,1,4.3444,-5.94,-2.079,-0.891
-25.58,-13.428,-6.612,-0.31768,90.562,0.58048,9.5542,2,-5.92,-2.072,-0.888,-0.31768,1,4.3658,-5.92,-2.072,-0.888
-25.6,-13.435,-6.615,-0.31999,90.569,0.58086,9.6116,2,-5.9,-2.065,-0.885,-0.31999,1,4.3872,-5.9,-2.065,-0.885
-25.62,-13.442,-6.618,-0.32236,90.576,0.58124,9.6687,2,-5.88,-2.058,-0.882,-0.32236,1,4.4086,-5.88,-2.058,-0.882
-25.64,-13.449,-6.621,-0.32479,90.583,0.58162,9.7256,2,-5.86,-2.051,-0.879,-0.32479,1,4.43,-5.86,-2.051,-0.879
-25.66,-13.456,-6.624,-0.32728,90.59,0.582,9.7823,2,-5.84,-2.044,-0.876,-0.32728,1,4.4514,-5.84,-2.044,-0.876
-25.68,-13.463,-6.627,-0.32983,90.597,0.58238,9.8388,2,-5.82,-2.037,-0.873,-0.32983,1,4.4728,-5.82,-2.037,-0.873
-25.7,-13.47,-6.63,-0.33245,90.604,0.58276,9.895,2,-5.8,-2.03,-0.87,-0.33245,1,4.4942,-5.8,-2.03,-0.87
-25.72,-13.477,-6.633,-0.33513,90.611,0.58314,9.951,2,-5.78,-2.023,-0.867,-0.33513,1,4.5156,-5.78,-2.023,-0.867
-25.74,-13.484,-6.636,-0.33787,90.618,0.58351,10.007,2,-5.76,-2.016,-0.864,-0.33787,1,4.537,-5.76,-2.016,-0.864
-25.76,-13.491,-6.639,-0.34068,90.624,0.58389,10.062,2,-5.74,-2.009,-0.861,-0.34068,1,4.5584,-5.74,-2.009,-0.861
-25.78,-13.498,-6.642,-0.34355,90.631,0.58426,10.118,2,-5.72,-2.002,-0.858,-0.34355,1,4.5798,-5.72,-2.002,-0.858
-25.8,-13.505,-6.645,-0.3465,90.638,0.58464,10.173,2,-5.7,-1.995,-0.855,-0.3465,1,4.6012,-5.7,-1.995,-0.855
-25.82,-13.512,-6.648,-0.34951,90.645,0.58501,10.228,2,-5.68,-1.988,-0.852,-0.34951,1,4.6226,-5.68,-1.988,-0.852
-25.84,-13.519,-6.651,-0.35259,90.652,0.58538,10.283,2,-5.66,-1.981,-0.849,-0.35259,1,4.644,-5.66,-1.981,-0.849
-25.86,-13.526,-6.654,-0.35574,90.658,0.58575,10.337,2,-5.64,-1.974,-0.846,-0.35574,1,4.6654,-5.64,-1.974,-0.846
-25.88,-13.533,-6.657,-0.35897,90.665,0.58612,10.391,2,-5.62,-1.967,-0.843,-0.35897,1,4.6868,-5.62,-1.967,-0.843
-25.9,-13.54,-6.66,-0.36226,90.672,0.58649,10.445,2,-5.6,-1.96,-0.84,-0.36226,1,4.7082,-5.6,-1.96,-0.84
-25.92,-13.547,-6.663,-0.36563,90.678,0.58686,10.499,2,-5.58,-1.953,-0.837,-0.36563,1,4.7296,-5.58,-1.953,-0.837
-25.94,-13.554,-6.666,-0.36908,90.685,0.58722,10.553,2,-5.56,-1.946,-0.834,-0.36908,1,4.751,-5.56,-1.946,-0.834
-25.96,-13.561,-6.669,-0.3726,90.692,0.58759,10.606,2,-5.54,-1.939,-0.831,-0.3726,1,4.7724,-5.54,-1.939,-0.831
-25.98,-13.568,-6.672,-0.3762,90.698,0.58795,10.659,2,-5.52,-1.932,-0.828,-0.3762,1,4.7938,-5.52,-1.932,-0.828
-26,-13.575,-6.675,-0.37987,90.705,0.58832,10.712,2,-5.5,-1.925,-0.825,-0.37987,1,4.8152,-5.5,-1.925,-0.825
-26.02,-13.582,-6.678,-0.38363,90.712,0.58868,10.764,2,-5.48,-1.918,-0.822,-0.38363,1,4.8366,-5.48,-1.918,-0.822
-26.04,-13.589,-6.681,-0.38746,90.718,0.58904,10.817,2,-5.46,-1.911,-0.819,-0.38746,1,4.858,-5.46,-1.911,-0.819
-26.06,-13.596,-6.684,-0.39138,90.725,0.5894,10.869,2,-5.44,-1.904,-0.816,-0.39138,1,4.8794,-5.44,-1.904,-0.816
-26.08,-13.603,-6.687,-0.39538,90.731,0.58976,10.92,2,-5.42,-1.897,-0.813,-0.39538,1,4.9008,-5.42,-1.897,-0.813
-26.1,-13.61,-6.69,-0.39946,90.738,0.59012,10.972,2,-5.4,-1.89,-0.81,-0.39946,1,4.9222,-5.4,-1.89,-0.81
-26.12,-13.617,-6.693,-0.40362,90.744,0.59048,11.023,2,-5.38,-1.883,-0.807,-0.40362,1,4.9436,-5.38,-1.883,-0.807
-26.14,-13.624,-6.696,-0.40787,90.751,0.59084,11.074,2,-5.36,-1.876,-0.804,-0.40787,1,4.965,-5.36,-1.876,-0.804
-26.16,-13.631,-6.699,-0.4122,90.757,0.5912,11.125,2,-5.34,-1.869,-0.801,-0.4122,1,4.9864,-5.34,-1.869,-0.801
-26.18,-13.638,-6.702,-0.41662,90.764,0.59155,11.176,2,-5.32,-1.862,-0.798,-0.41662,1,5.0078,-5.32,-1.862,-0.798
-26.2,-13.645,-6.705,-0.42113,90.77,0.5919,11.226,2,-5.3,-1.855,-0.795,-0.42113,1,5.0292,-5.3,-1.855,-0.795
-26.22,-13.652,-6.708,-0.42573,90.777,0.59226,11.276,2,-5.28,-1.848,-0.792,-0.42573,1,5.0506,-5.28,-1.848,-0.792
-26.24,-13.659,-6.711,-0.43042,90.783,0.59261,11.326,2,-5.26,-1.841,-0.789,-0.43042,1,5.072,-5.26,-1.841,-0.789
-26.26,-13.666,-6.714,-0.43481,90.79,0.59296,11.376,2,-5.24,-1.834,-0.786,-0.43481,1,5.0934,-5.24,-1.834,-0.786
-26.28,-13.673,-6.717,-0.43888,90.796,0.59332,11.426,2,-5.22,-1.827,-0.783,-0.43888,1,5.1148,-5.22,-1.827,-0.783
-26.3,-13.68,-6.72,-0.44301,90.803,0.59367,11.477,2,-5.2,-1.82,-0.78,-0.44301,1,5.1362,-5.2,-1.82,-0.78
-26.32,-13.687,-6.723,-0.4472,90.809,0.59402,11.527,2,-5.18,-1.813,-0.777,-0.4472,1,5.1576,-5.18,-1.813,-0.777
-26.34,-13.694,-6.726,-0.45144,90.815,0.59437,11.577,2,-5.16,-1.806,-0.774,-0.45144,1,5.179,-5.16,-1.806,-0.774
-26.36,-13.701,-6.729,-0.45574,90.822,0.59472,11.627,2,-5.14,-1.799,-0.771,-0.45574,1,5.2004,-5.14,-1.799,-0.771
-26.38,-13.708,-6.732,-0.4601,90.828,0.59506,11.677,2,-5.12,-1.792,-0.768,-0.4601,1,5.2218,-5.12,-1.792,-0.768
-26.4,-13.715,-6.735,-0.46451,90.834,0.59541,11.726,2,-5.1,-1.785,-0.765,-0.46451,1,5.2432,-5.1,-1.785,-0.765
-26.42,-13.722,-6.738,-0.46899,90.841,0.59576,11.775,2,-5.08,-1.778,-0.762,-0.46899,1,5.2646,-5.08,-1.778,-0.762
-26.44,-13.729,-6.741,-0.47353,90.847,0.5961,11.824,2,-5.06,-1.771,-0.759,-0.47353,1,5.286,-5.06,-1.771,-0.759
-26.46,-13.736,-6.744,-0.47812,90.853,0.59645,11.873,2,-5.04,-1.764,-0.756,-0.47812,1,5.3074,-5.04,-1.764,-0.756
-26.48,-13.743,-6.747,-0.48278,90.86,0.59679,11.922,2,-5.02,-1.757,-0.753,-0.48278,1,5.3288,-5.02,-1.757,-0.753
-26.5,-13.75,-6.75,-0.4875,90.866,0.59714,11.97,2,-5,-1.75,-0.75,-0.4875,1,5.3502,-5,-1.75,-0.75
-26.52,-13.757,-6.753,-0.4885,90.873,0.59759,12.033,2,-4.98,-1.743,-0.747,-0.4885,1,5.3716,-4.98,-1.743,-0.747
-26.54,-13.764,-6.756,-0.4895,90.881,0.59804,12.095,2,-4.96,-1.736,-0.744,-0.4895,1,5.393,-4.96,-1.736,-0.744
-26.56,-13.771,-6.759,-0.49051,90.888,0.59849,12.157,2,-4.94,-1.729,-0.741,-0.49051,1,5.4144,-4.94,-1.729,-0.741
-26.58,-13.778,-6.762,-0.49152,90.895,0.59894,12.219,2,-4.92,-1.722,-0.738,-0.49152,1,5.4358,-4.92,-1.722,-0.738
-26.6,-13.785,-6.765,-0.49254,90.903,0.59939,12.281,2,-4.9,-1.715,-0.735,-0.49254,1,5.4572,-4.9,-1.715,-0.735
-26.62,-13.792,-6.768,-0.49356,90.91,0.59984,12.343,2,-4.88,-1.708,-0.732,-0.49356,1,5.4786,-4.88,-1.708,-0.732
-26.64,-13.799,-6.771,-0.49458,90.917,0.60028,12.404,2,-4.86,-1.701,-0.729,-0.49458,1,5.5,-4.86,-1.701,-0.729
-26.66,-13.806,-6.774,-0.49561,90.924,0.60072,12.465,2,-4.84,-1.694,-0.726,-0.49561,1,5.5214,-4.84,-1.694,-0.726
-26.68,-13.813,-6.777,-0.49665,90.932,0.60117,12.526,2,-4.82,-1.687,-0.723,-0.49665,1,5.5428,-4.82,-1.687,-0.723
-26.7,-13.82,-6.78,-0.49769,90.939,0.60161,12.587,2,-4.8,-1.68,-0.72,-0.49769,1,5.5642,-4.8,-1.68,-0.72
-26.72,-13.827,-6.783,-0.49874,90.946,0.60204,12.648,2,-4.78,-1.673,-0.717,-0.49874,1,5.5856,-4.78,-1.673,-0.717
-26.74,-13.834,-6.786,-0.4998,90.953,0.60248,12.708,2,-4.76,-1.666,-0.714,-0.4998,1,5.607,-4.76,-1.666,-0.714
-26.76,-13.841,-6.789,-0.50037,90.96,0.60292,12.769,2,-4.74,-1.659,-0.711,-0.50037,1,5.6284,-4.74,-1.659,-0.711
-26.78,-13.848,-6.792,-0.50046,90.967,0.60336,12.83,2,-4.72,-1.652,-0.708,-0.50046,1,5.6498,-4.72,-1.652,-0.708
-26.8,-13.855,-6.795,-0.50057,90.974,0.60379,12.89,2,-4.7,-1.645,-0.705,-0.50057,1,5.6712,-4.7,-1.645,-0.705
-26.82,-13.862,-6.798,-0.50069,90.981,0.60423,12.951,2,-4.68,-1.638,-0.702,-0.50069,1,5.6926,-4.68,-1.638,-0.702
-26.84,-13.869,-6.801,-0.50083,90.988,0.60466,13.011,2,-4.66,-1.631,-0.699,-0.50083,1,5.714,-4.66,-1.631,-0.699
-26.86,-13.876,-6.804,-0.50098,90.995,0.6051,13.071,2,-4.64,-1.624,-0.696,-0.50098,1,5.7355,-4.64,-1.624,-0.696
-26.88,-13.883,-6.807,-0.50115,91.002,0.60553,13.131,2,-4.62,-1.617,-0.693,-0.50115,1,5.7569,-4.62,-1.617,-0.693
-26.9,-13.89,-6.81,-0.50134,91.009,0.60596,13.191,2,-4.6,-1.61,-0.69,-0.50134,1,5.7783,-4.6,-1.61,-0.69
-26.92,-13.897,-6.813,-0.50156,91.015,0.60639,13.25,2,-4.58,-1.603,-0.687,-0.50156,1,5.7997,-4.58,-1.603,-0.687
-26.94,-13.904,-6.816,-0.50179,91.022,0.60682,13.309,2,-4.56,-1.596,-0.684,-0.50179,1,5.8211,-4.56,-1.596,-0.684
-26.96,-13.911,-6.819,-0.50204,91.029,0.60724,13.369,2,-4.54,-1.589,-0.681,-0.50204,1,5.8425,-4.54,-1.589,-0.681
-26.98,-13.918,-6.822,-0.50232,91.036,0.60767,13.428,2,-4.52,-1.582,-0.678,-0.50232,1,5.8639,-4.52,-1.582,-0.678
-27,-13.925,-6.825,-0.50262,91.043,0.60809,13.486,2,-4.5,-1.575,-0.675,-0.50262,1,5.8853,-4.5,-1.575,-0.675
-27.02,-13.932,-6.828,-0.50295,91.049,0.60852,13.545,2,-4.48,-1.568,-0.672,-0.50295,1,5.9067,-4.48,-1.568,-0.672
-27.04,-13.939,-6.831,-0.50331,91.056,0.60894,13.604,2,-4.46,-1.561,-0.669,-0.50331,1,5.9281,-4.46,-1.561,-0.669
-27.06,-13.946,-6.834,-0.50369,91.063,0.60936,13.662,2,-4.44,-1.554,-0.666,-0.50369,1,5.9495,-4.44,-1.554,-0.666
-27.08,-13.953,-6.837,-0.5041,91.069,0.60978,13.72,2,-4.42,-1.547,-0.663,-0.5041,1,5.9709,-4.42,-1.547,-0.663
-27.1,-13.96,-6.84,-0.50454,91.076,0.6102,13.778,2,-4.4,-1.54,-0.66,-0.50454,1,5.9923,-4.4,-1.54,-0.66
-27.12,-13.967,-6.843,-0.505,91.083,0.61062,13.836,2,-4.38,-1.533,-0.657,-0.505,1,6.0137,-4.38,-1.533,-0.657
-27.14,-13.974,-6.846,-0.50551,91.089,0.61103,13.893,2,-4.36,-1.526,-0.654,-0.50551,1,6.0351,-4.36,-1.526,-0.654
-27.16,-13.981,-6.849,-0.50604,91.096,0.61145,13.951,2,-4.34,-1.519,-0.651,-0.50604,1,6.0565,-4.34,-1.519,-0.651
-27.18,-13.988,-6.852,-0.5066,91.102,0.61186,14.008,2,-4.32,-1.512,-0.648,-0.5066,1,6.0779,-4.32,-1.512,-0.648
-27.2,-13.995,-6.855,-0.5072,91.109,0.61228,14.065,2,-4.3,-1.505,-0.645,-0.5072,1,6.0993,-4.3,-1.505,-0.645
-27.22,-14.002,-6.858,-0.50784,91.115,0.61269,14.122,2,-4.28,-1.498,-0.642,-0.50784,1,6.1207,-4.28,-1.498,-0.642
-27.24,-14.009,-6.861,-0.50851,91.122,0.6131,14.178,2,-4.26,-1.491,-0.639,-0.50851,1,6.1421,-4.26,-1.491,-0.639
-27.26,-14.016,-6.864,-0.50922,91.128,0.61351,14.235,2,-4.24,-1.484,-0.636,-0.50922,1,6.1635,-4.24,-1.484,-0.636
-27.28,-14.023,-6.867,-0.50997,91.135,0.61392,14.293,2,-4.22,-1.477,-0.633,-0.50997,1,6.1849,-4.22,-1.477,-0.633
-27.3,-14.03,-6.87,-0.51075,91.141,0.61433,14.35,2,-4.2,-1.47,-0.63,-0.51075,1,6.2063,-4.2,-1.47,-0.63
-27.32,-14.037,-6.873,-0.51158,91.148,0.61475,14.407,2,-4.18,-1.463,-0.627,-0.51158,1,6.2277,-4.18,-1.463,-0.627
-27.34,-14.044,-6.876,-0.51245,91.154,0.61516,14.463,2,-4.16,-1.456,-0.624,-0.51245,1,6.2491,-4.16,-1.456,-0.624
-27.36,-14.051,-6.879,-0.51336,91.16,0.61556,14.52,2,-4.14,-1.449,-0.621,-0.51336,1,6.2705,-4.14,-1.449,-0.621
-27.38,-14.058,-6.882,-0.51431,91.167,0.61597,14.576,2,-4.12,-1.442,-0.618,-0.51431,1,6.2919,-4.12,-1.442,-0.618
-27.4,-14.065,-6.885,-0.51531,91.173,0.61638,14.633,2,-4.1,-1.435,-0.615,-0.51531,1,6.3133,-4.1,-1.435,-0.615
-27.42,-14.072,-6.888,-0.51635,91.179,0.61678,14.689,2,-4.08,-1.428,-0.612,-0.51635,1,6.3347,-4.08,-1.428,-0.612
-27.44,-14.079,-6.891,-0.51744,91.186,0.61719,14.744,2,-4.06,-1.421,-0.609,-0.51744,1,6.3561,-4.06,-1.421,-0.609
-27.46,-14.086,-6.894,-0.51858,91.192,0.61759,14.8,2,-4.04,-1.414,-0.606,-0.51858,1,6.3775,-4.04,-1.414,-0.606
-27.48,-14.093,-6.897,-0.51977,91.198,0.61799,14.856,2,-4.02,-1.407,-0.603,-0.51977,1,6.3989,-4.02,-1.407,-0.603
-27.5,-14.1,-6.9,-0.521,91.204,0.6184,14.911,2,-4,-1.4,-0.6,-0.521,1,6.4203,-4,-1.4,-0.6
-27.52,-14.107,-6.903,-0.52229,91.211,0.6188,14.966,2,-3.98,-1.393,-0.597,-0.52229,1,6.4417,-3.98,-1.393,-0.597
-27.54,-14.114,-6.906,-0.52362,91.217,0.61919,15.021,2,-3.96,-1.386,-0.594,-0.52362,1,6.4631,-3.96,-1.386,-0.594
-27.56,-14.121,-6.909,-0.52501,91.223,0.61959,15.076,2,-3.94,-1.379,-0.591,-0.52501,1,6.4845,-3.94,-1.379,-0.591
-27.58,-14.128,-6.912,-0.52645,91.229,0.61999,15.131,2,-3.92,-1.372,-0.588,-0.52645,1,6.5059,-3.92,-1.372,-0.588
-27.6,-14.135,-6.915,-0.52795,91.235,0.62039,15.185,2,-3.9,-1.365,-0.585,-0.52795,1,6.5273,-3.9,-1.365,-0.585
-27.62,-14.142,-6.918,-0.5295,91.241,0.62078,15.24,2,-3.88,-1.358,-0.582,-0.5295,1,6.5487,-3.88,-1.358,-0.582
-27.64,-14.149,-6.921,-0.53111,91.247,0.62117,15.294,2,-3.86,-1.351,-0.579,-0.53111,1,6.5701,-3.86,-1.351,-0.579
-27.66,-14.156,-6.924,-0.53278,91.253,0.62157,15.348,2,-3.84,-1.344,-0.576,-0.53278,1,6.5915,-3.84,-1.344,-0.576
-27.68,-14.163,-6.927,-0.5345,91.259,0.62196,15.402,2,-3.82,-1.337,-0.573,-0.5345,1,6.6129,-3.82,-1.337,-0.573
-27.7,-14.17,-6.93,-0.53629,91.265,0.62235,15.456,2,-3.8,-1.33,-0.57,-0.53629,1,6.6343,-3.8,-1.33,-0.57
-27.72,-14.177,-6.933,-0.53813,91.271,0.62274,15.509,2,-3.78,-1.323,-0.567,-0.53813,1,6.6557,-3.78,-1.323,-0.567
-27.74,-14.184,-6.936,-0.54004,91.277,0.62313,15.562,2,-3.76,-1.316,-0.564,-0.54004,1,6.6771,-3.76,-1.316,-0.564
-27.76,-14.191,-6.939,-0.54179,91.283,0.62352,15.616,2,-3.74,-1.309,-0.561,-0.54179,1,6.6985,-3.74,-1.309,-0.561
-27.78,-14.198,-6.942,-0.54338,91.289,0.62391,15.67,2,-3.72,-1.302,-0.558,-0.54338,1,6.7199,-3.72,-1.302,-0.558
-27.8,-14.205,-6.945,-0.545,91.295,0.6243,15.724,2,-3.7,-1.295,-0.555,-0.545,1,6.7413,-3.7,-1.295,-0.555
-27.82,-14.212,-6.948,-0.54665,91.301,0.62469,15.777,2,-3.68,-1.288,-0.552,-0.54665,1,6.7627,-3.68,-1.288,-0.552
-27.84,-14.219,-6.951,-0.54835,91.307,0.62509,15.83,2,-3.66,-1.281,-0.549,-0.54835,1,6.7841,-3.66,-1.281,-0.549
-27.86,-14.226,-6.954,-0.55008,91.313,0.62547,15.884,2,-3.64,-1.274,-0.546,-0.55008,1,6.8055,-3.64,-1.274,-0.546
-27.88,-14.233,-6.957,-0.55185,91.319,0.62586,15.937,2,-3.62,-1.267,-0.543,-0.55185,1,6.8269,-3.62,-1.267,-0.543
-27.9,-14.24,-6.96,-0.55365,91.325,0.62625,15.99,2,-3.6,-1.26,-0.54,-0.55365,1,6.8483,-3.6,-1.26,-0.54
-27.92,-14.247,-6.963,-0.5555,91.331,0.62664,16.043,2,-3.58,-1.253,-0.537,-0.5555,1,6.8697,-3.58,-1.253,-0.537
-27.94,-14.254,-6.966,-0.55697,91.337,0.62705,16.098,2,-3.56,-1.246,-0.534,-0.55697,1,6.8911,-3.56,-1.246,-0.534
-27.96,-14.261,-6.969,-0.55817,91.343,0.62748,16.157,2,-3.54,-1.239,-0.531,-0.55817,1,6.9125,-3.54,-1.239,-0.531
-27.98,-14.268,-6.972,-0.55938,91.349,0.6279,16.215,2,-3.52,-1.232,-0.528,-0.55938,1,6.9339,-3.52,-1.232,-0.528
-28,-14.275,-6.975,-0.56063,91.356,0.62833,16.273,2,-3.5,-1.225,-0.525,-0.56063,1,6.9553,-3.5,-1.225,-0.525
-28.02,-14.282,-6.978,-0.5619,91.362,0.62876,16.331,2,-3.48,-1.218,-0.522,-0.5619,1,6.9767,-3.48,-1.218,-0.522
-28.04,-14.289,-6.981,-0.56321,91.368,0.62918,16.388,2,-3.46,-1.211,-0.519,-0.56321,1,6.9981,-3.46,-1.211,-0.519
-28.06,-14.296,-6.984,-0.56454,91.375,0.6296,16.446,2,-3.44,-1.204,-0.516,-0.56454,1,7.0195,-3.44,-1.204,-0.516
-28.08,-14.303,-6.987,-0.5659,91.381,0.63002,16.503,2,-3.42,-1.197,-0.513,-0.5659,1,7.0409,-3.42,-1.197,-0.513
-28.1,-14.31,-6.99,-0.5673,91.387,0.63045,16.561,2,-3.4,-1.19,-0.51,-0.5673,1,7.0623,-3.4,-1.19,-0.51
-28.12,-14.317,-6.993,-0.56872,91.393,0.63087,16.618,2,-3.38,-1.183,-0.507,-0.56872,1,7.0837,-3.38,-1.183,-0.507
-28.14,-14.324,-6.996,-0.57018,91.399,0.63128,16.675,2,-3.36,-1.176,-0.504,-0.57018,1,7.1051,-3.36,-1.176,-0.504
-28.16,-14.331,-6.999,-0.57167,91.406,0.6317,16.732,2,-3.34,-1.169,-0.501,-0.57167,1,7.1265,-3.34,-1.169,-0.501
-28.18,-14.338,-7.002,-0.57319,91.412,0.63212,16.789,2,-3.32,-1.162,-0.498,-0.57319,1,7.1479,-3.32,-1.162,-0.498
-28.2,-14.345,-7.005,-0.57475,91.418,0.63253,16.845,2,-3.3,-1.155,-0.495,-0.57475,1,7.1693,-3.3,-1.155,-0.495
-28.22,-14.352,-7.008,-0.57634,91.424,0.63295,16.902,2,-3.28,-1.148,-0.492,-0.57634,1,7.1907,-3.28,-1.148,-0.492
-28.24,-14.359,-7.011,-0.57797,91.43,0.63336,16.958,2,-3.26,-1.141,-0.489,-0.57797,1,7.2121,-3.26,-1.141,-0.489
-28.26,-14.366,-7.014,-0.57949,91.436,0.63378,17.015,2,-3.24,-1.134,-0.486,-0.57949,1,7.2335,-3.24,-1.134,-0.486
-28.28,-14.373,-7.017,-0.5809,91.442,0.6342,17.072,2,-3.22,-1.127,-0.483,-0.5809,1,7.2549,-3.22,-1.127,-0.483
-28.3,-14.38,-7.02,-0.58236,91.448,0.63462,17.128,2,-3.2,-1.12,-0.48,-0.58236,1,7.2763,-3.2,-1.12,-0.48
-28.32,-14.387,-7.023,-0.58386,91.454,0.63503,17.185,2,-3.18,-1.113,-0.477,-0.58386,1,7.2977,-3.18,-1.113,-0.477
-28.34,-14.394,-7.026,-0.5854,91.46,0.63545,17.242,2,-3.16,-1.106,-0.474,-0.5854,1,7.3191,-3.16,-1.106,-0.474
-28.36,-14.401,-7.029,-0.58698,91.466,0.63586,17.298,2,-3.14,-1.099,-0.471,-0.58698,1,7.3405,-3.14,-1.099,-0.471
-28.38,-14.408,-7.032,-0.58862,91.472,0.63628,17.354,2,-3.12,-1.092,-0.468,-0.58862,1,7.3619,-3.12,-1.092,-0.468
-28.4,-14.415,-7.035,-0.5903,91.478,0.63669,17.41,2,-3.1,-1.085,-0.465,-0.5903,1,7.3833,-3.1,-1.085,-0.465
-28.42,-14.422,-7.038,-0.59202,91.484,0.6371,17.466,2,-3.08,-1.078,-0.462,-0.59202,1,7.4047,-3.08,-1.078,-0.462
-28.44,-14.429,-7.041,-0.5938,91.49,0.63751,17.522,2,-3.06,-1.071,-0.459,-0.5938,1,7.4261,-3.06,-1.071,-0.459
-28.46,-14.436,-7.044,-0.59562,91.496,0.63793,17.578,2,-3.04,-1.064,-0.456,-0.59562,1,7.4475,-3.04,-1.064,-0.456
-28.48,-14.443,-7.047,-0.5975,91.502,0.63834,17.634,2,-3.02,-1.057,-0.453,-0.5975,1,7.4689,-3.02,-1.057,-0.453
-28.5,-14.45,-7.05,-0.59943,91.508,0.63874,17.689,2,-3,-1.05,-0.45,-0.59943,1,7.4903,-3,-1.05,-0.45
-28.52,-14.457,-7.053,-0.60141,91.514,0.63915,17.745,2,-2.98,-1.043,-0.447,-0.60141,1,7.5117,-2.98,-1.043,-0.447
-28.54,-14.464,-7.056,-0.60344,91.52,0.63956,17.8,2,-2.96,-1.036,-0.444,-0.60344,1,7.5331,-2.96,-1.036,-0.444
-28.56,-14.471,-7.059,-0.60553,91.526,0.63996,17.855,2,-2.94,-1.029,-0.441,-0.60553,1,7.5545,-2.94,-1.029,-0.441
-28.58,-14.478,-7.062,-0.60768,91.532,0.64037,17.91,2,-2.92,-1.022,-0.438,-0.60768,1,7.5759,-2.92,-1.022,-0.438
-28.6,-14.485,-7.065,-0.60988,91.537,0.64077,17.965,2,-2.9,-1.015,-0.435,-0.60988,1,7.5973,-2.9,-1.015,-0.435
-28.62,-14.492,-7.068,-0.61214,91.543,0.64118,18.019,2,-2.88,-1.008,-0.432,-0.61214,1,7.6187,-2.88,-1.008,-0.432
-28.64,-14.499,-7.071,-0.61446,91.549,0.64158,18.074,2,-2.86,-1.001,-0.429,-0.61446,1,7.6401,-2.86,-1.001,-0.429
-28.66,-14.506,-7.074,-0.61684,91.555,0.64198,18.129,2,-2.84,-0.994,-0.426,-0.61684,1,7.6615,-2.84,-0.994,-0.426
-28.68,-14.513,-7.077,-0.61928,91.561,0.64238,18.183,2,-2.82,-0.987,-0.423,-0.61928,1,7.6829,-2.82,-0.987,-0.423
-28.7,-14.52,-7.08,-0.62178,91.566,0.64278,18.237,2,-2.8,-0.98,-0.42,-0.62178,1,7.7043,-2.8,-0.98,-0.42
-28.72,-14.527,-7.083,-0.62434,91.572,0.64318,18.291,2,-2.78,-0.973,-0.417,-0.62434,1,7.7257,-2.78,-0.973,-0.417
-28.74,-14.534,-7.086,-0.62697,91.578,0.64358,18.345,2,-2.76,-0.966,-0.414,-0.62697,1,7.7471,-2.76,-0.966,-0.414
-28.76,-14.541,-7.089,-0.62966,91.584,0.64398,18.399,2,-2.74,-0.959,-0.411,-0.62966,1,7.7685,-2.74,-0.959,-0.411
-28.78,-14.548,-7.092,-0.63242,91.589,0.64438,18.454,2,-2.72,-0.952,-0.408,-0.63242,1,7.7899,-2.72,-0.952,-0.408
-28.8,-14.555,-7.095,-0.63525,91.595,0.64478,18.508,2,-2.7,-0.945,-0.405,-0.63525,1,7.8113,-2.7,-0.945,-0.405
-28.82,-14.562,-7.098,-0.63814,91.601,0.64519,18.562,2,-2.68,-0.938,-0.402,-0.63814,1,7.8327,-2.68,-0.938,-0.402
-28.84,-14.569,-7.101,-0.64111,91.606,0.64559,18.616,2,-2.66,-0.931,-0.399,-0.64111,1,7.8541,-2.66,-0.931,-0.399
-28.86,-14.576,-7.104,-0.64414,91.612,0.64598,18.67,2,-2.64,-0.924,-0.396,-0.64414,1,7.8755,-2.64,-0.924,-0.396
-28.88,-14.583,-7.107,-0.64724,91.618,0.64638,18.724,2,-2.62,-0.917,-0.393,-0.64724,1,7.8969,-2.62,-0.917,-0.393
-28.9,-14.59,-7.11,-0.65042,91.623,0.64678,18.777,2,-2.6,-0.91,-0.39,-0.65042,1,7.9183,-2.6,-0.91,-0.39
-28.92,-14.597,-7.113,-0.65367,91.629,0.64718,18.831,2,-2.58,-0.903,-0.387,-0.65367,1,7.9397,-2.58,-0.903,-0.387
-28.94,-14.604,-7.116,-0.65699,91.635,0.64757,18.884,2,-2.56,-0.896,-0.384,-0.65699,1,7.9611,-2.56,-0.896,-0.384
-28.96,-14.611,-7.119,-0.66039,91.64,0.64797,18.938,2,-2.54,-0.889,-0.381,-0.66039,1,7.9825,-2.54,-0.889,-0.381
-28.98,-14.618,-7.122,-0.66386,91.646,0.64836,18.991,2,-2.52,-0.882,-0.378,-0.66386,1,8.0039,-2.52,-0.882,-0.378
-29,-14.625,-7.125,-0.66741,91.651,0.64875,19.044,2,-2.5,-0.875,-0.375,-0.66741,1,8.0254,-2.5,-0.875,-0.375
-29.02,-14.632,-7.128,-0.67104,91.657,0.64915,19.097,2,-2.48,-0.868,-0.372,-0.67104,1,8.0468,-2.48,-0.868,-0.372
-29.04,-14.639,-7.131,-0.67475,91.662,0.64954,19.15,2,-2.46,-0.861,-0.369,-0.67475,1,8.0682,-2.46,-0.861,-0.369
-29.06,-14.646,-7.134,-0.67853,91.668,0.64993,19.202,2,-2.44,-0.854,-0.366,-0.67853,1,8.0896,-2.44,-0.854,-0.366
-29.08,-14.653,-7.137,-0.6824,91.673,0.65032,19.255,2,-2.42,-0.847,-0.363,-0.6824,1,8.111,-2.42,-0.847,-0.363
-29.1,-14.66,-7.14,-0.68635,91.679,0.65071,19.307,2,-2.4,-0.84,-0.36,-0.68635,1,8.1324,-2.4,-0.84,-0.36
-29.12,-14.667,-7.143,-0.69039,91.684,0.6511,19.36,2,-2.38,-0.833,-0.357,-0.69039,1,8.1538,-2.38,-0.833,-0.357
-29.14,-14.674,-7.146,-0.6945,91.69,0.65148,19.412,2,-2.36,-0.826,-0.354,-0.6945,1,8.1752,-2.36,-0.826,-0.354
-29.16,-14.681,-7.149,-0.69871,91.695,0.65187,19.464,2,-2.34,-0.819,-0.351,-0.69871,1,8.1966,-2.34,-0.819,-0.351
-29.18,-14.688,-7.152,-0.703,91.701,0.65225,19.516,2,-2.32,-0.812,-0.348,-0.703,1,8.218,-2.32,-0.812,-0.348
-29.2,-14.695,-7.155,-0.70737,91.706,0.65264,19.568,2,-2.3,-0.805,-0.345,-0.70737,1,8.2394,-2.3,-0.805,-0.345
-29.22,-14.702,-7.158,-0.71184,91.711,0.65302,19.62,2,-2.28,-0.798,-0.342,-0.71184,1,8.2608,-2.28,-0.798,-0.342
-29.24,-14.709,-7.161,-0.71639,91.717,0.65341,19.671,2,-2.26,-0.791,-0.339,-0.71639,1,8.2822,-2.26,-0.791,-0.339
-29.26,-14.716,-7.164,-0.72043,91.722,0.65379,19.723,2,-2.24,-0.784,-0.336,-0.72043,1,8.3036,-2.24,-0.784,-0.336
-29.28,-14.723,-7.167,-0.72391,91.728,0.65418,19.775,2,-2.22,-0.777,-0.333,-0.72391,1,8.325,-2.22,-0.777,-0.333
-29.3,-14.73,-7.17,-0.72742,91.733,0.65457,19.827,2,-2.2,-0.77,-0.33,-0.72742,1,8.3464,-2.2,-0.77,-0.33
-29.32,-14.737,-7.173,-0.73098,91.738,0.65496,19.879,2,-2.18,-0.763,-0.327,-0.73098,1,8.3678,-2.18,-0.763,-0.327
-29.34,-14.744,-7.176,-0.73457,91.744,0.65534,19.931,2,-2.16,-0.756,-0.324,-0.73457,1,8.3892,-2.16,-0.756,-0.324
-29.36,-14.751,-7.179,-0.73799,91.749,0.65573,19.983,2,-2.14,-0.749,-0.321,-0.73799,1,8.4106,-2.14,-0.749,-0.321
-29.38,-14.758,-7.182,-0.74015,91.755,0.65615,20.038,2,-2.12,-0.742,-0.318,-0.74015,1,8.432,-2.12,-0.742,-0.318
-29.4,-14.765,-7.185,-0.74235,91.76,0.65656,20.093,2,-2.1,-0.735,-0.315,-0.74235,1,8.4534,-2.1,-0.735,-0.315
-29.42,-14.772,-7.188,-0.74461,91.766,0.65698,20.148,2,-2.08,-0.728,-0.312,-0.74461,1,8.4748,-2.08,-0.728,-0.312
-29.44,-14.779,-7.191,-0.7469,91.772,0.65739,20.203,2,-2.06,-0.721,-0.309,-0.7469,1,8.4962,-2.06,-0.721,-0.309
-29.46,-14.786,-7.194,-0.74925,91.777,0.65781,20.257,2,-2.04,-0.714,-0.306,-0.74925,1,8.5176,-2.04,-0.714,-0.306
-29.48,-14.793,-7.197,-0.75165,91.783,0.65822,20.312,2,-2.02,-0.707,-0.303,-0.75165,1,8.539,-2.02,-0.707,-0.303
-29.5,-14.8,-7.2,-0.75409,91.789,0.65863,20.367,2,-2,-0.7,-0.3,-0.75409,1,8.5604,-2,-0.7,-0.3
-29.52,-14.807,-7.203,-0.75658,91.794,0.65904,20.421,2,-1.98,-0.693,-0.297,-0.75658,1,8.5818,-1.98,-0.693,-0.297
-29.54,-14.814,-7.206,-0.75913,91.8,0.65945,20.475,2,-1.96,-0.686,-0.294,-0.75913,1,8.6032,-1.96,-0.686,-0.294
-29.56,-14.821,-7.209,-0.76172,91.805,0.65986,20.529,2,-1.94,-0.679,-0.291,-0.76172,1,8.6246,-1.94,-0.679,-0.291
-29.58,-14.828,-7.212,-0.76437,91.811,0.66027,20.583,2,-1.92,-0.672,-0.288,-0.76437,1,8.646,-1.92,-0.672,-0.288
-29.6,-14.835,-7.215,-0.76707,91.816,0.66068,20.637,2,-1.9,-0.665,-0.285,-0.76707,1,8.6674,-1.9,-0.665,-0.285
-29.62,-14.842,-7.218,-0.76983,91.822,0.66108,20.691,2,-1.88,-0.658,-0.282,-0.76983,1,8.6888,-1.88,-0.658,-0.282
-29.64,-14.849,-7.221,-0.77264,91.827,0.66149,20.745,2,-1.86,-0.651,-0.279,-0.77264,1,8.7102,-1.86,-0.651,-0.279
-29.66,-14.856,-7.224,-0.7755,91.833,0.6619,20.799,2,-1.84,-0.644,-0.276,-0.7755,1,8.7316,-1.84,-0.644,-0.276
-29.68,-14.863,-7.227,-0.77842,91.838,0.6623,20.852,2,-1.82,-0.637,-0.273,-0.77842,1,8.753,-1.82,-0.637,-0.273
-29.7,-14.87,-7.23,-0.7814,91.844,0.66271,20.906,2,-1.8,-0.63,-0.27,-0.7814,1,8.7744,-1.8,-0.63,-0.27
-29.72,-14.877,-7.233,-0.78444,91.849,0.66311,20.959,2,-1.78,-0.623,-0.267,-0.78444,1,8.7958,-1.78,-0.623,-0.267
-29.74,-14.884,-7.236,-0.78754,91.855,0.66351,21.012,2,-1.76,-0.616,-0.264,-0.78754,1,8.8172,-1.76,-0.616,-0.264
-29.76,-14.891,-7.239,-0.79031,91.86,0.66392,21.066,2,-1.74,-0.609,-0.261,-0.79031,1,8.8386,-1.74,-0.609,-0.261
-29.78,-14.898,-7.242,-0.79273,91.865,0.66433,21.12,2,-1.72,-0.602,-0.258,-0.79273,1,8.86,-1.72,-0.602,-0.258
-29.8,-14.905,-7.245,-0.79517,91.871,0.66473,21.173,2,-1.7,-0.595,-0.255,-0.79517,1,8.8814,-1.7,-0.595,-0.255
-29.82,-14.912,-7.248,-0.79763,91.876,0.66514,21.227,2,-1.68,-0.588,-0.252,-0.79763,1,8.9028,-1.68,-0.588,-0.252
-29.84,-14.919,-7.251,-0.7995,91.882,0.66555,21.282,2,-1.66,-0.581,-0.249,-0.7995,1,8.9242,-1.66,-0.581,-0.249
-29.86,-14.926,-7.254,-0.80019,91.887,0.66598,21.338,2,-1.64,-0.574,-0.246,-0.80019,1,8.9456,-1.64,-0.574,-0.246
-29.88,-14.933,-7.257,-0.80089,91.893,0.66641,21.394,2,-1.62,-0.567,-0.243,-0.80089,1,8.967,-1.62,-0.567,-0.243
-29.9,-14.94,-7.26,-0.80159,91.898,0.66683,21.45,2,-1.6,-0.56,-0.24,-0.80159,1,8.9884,-1.6,-0.56,-0.24
-29.92,-14.947,-7.263,-0.80231,91.904,0.66726,21.506,2,-1.58,-0.553,-0.237,-0.80231,1,9.0098,-1.58,-0.553,-0.237
-29.94,-14.954,-7.266,-0.80303,91.91,0.66768,21.562,2,-1.56,-0.546,-0.234,-0.80303,1,9.0312,-1.56,-0.546,-0.234
-29.96,-14.961,-7.269,-0.80377,91.915,0.66811,21.617,2,-1.54,-0.539,-0.231,-0.80377,1,9.0526,-1.54,-0.539,-0.231
-29.98,-14.968,-7.272,-0.80451,91.921,0.66853,21.673,2,-1.52,-0.532,-0.228,-0.80451,1,9.074,-1.52,-0.532,-0.228
-30,-14.975,-7.275,-0.80527,91.926,0.66895,21.729,2,-1.5,-0.525,-0.225,-0.80527,1,9.0954,-1.5,-0.525,-0.225
-30.02,-14.982,-7.278,-0.80603,91.932,0.66937,21.784,2,-1.48,-0.518,-0.222,-0.80603,1,9.1168,-1.48,-0.518,-0.222
-30.04,-14.989,-7.281,-0.8068,91.937,0.66979,21.839,2,-1.46,-0.511,-0.219,-0.8068,1,9.1382,-1.46,-0.511,-0.219
-30.06,-14.996,-7.284,-0.80758,91.942,0.67021,21.894,2,-1.44,-0.504,-0.216,-0.80758,1,9.1596,-1.44,-0.504,-0.216
-30.08,-15.003,-7.287,-0.80838,91.948,0.67063,21.949,2,-1.42,-0.497,-0.213,-0.80838,1,9.181,-1.42,-0.497,-0.213
-30.1,-15.01,-7.29,-0.80918,91.953,0.67105,22.004,2,-1.4,-0.49,-0.21,-0.80918,1,9.2024,-1.4,-0.49,-0.21
-30.12,-15.017,-7.293,-0.80999,91.959,0.67147,22.059,2,-1.38,-0.483,-0.207,-0.80999,1,9.2238,-1.38,-0.483,-0.207
-30.14,-15.024,-7.296,-0.8108,91.964,0.67189,22.114,2,-1.36,-0.476,-0.204,-0.8108,1,9.2452,-1.36,-0.476,-0.204
-30.16,-15.031,-7.299,-0.81163,91.97,0.6723,22.169,2,-1.34,-0.469,-0.201,-0.81163,1,9.2666,-1.34,-0.469,-0.201
-30.18,-15.038,-7.302,-0.81247,91.975,0.67272,22.223,2,-1.32,-0.462,-0.198,-0.81247,1,9.288,-1.32,-0.462,-0.198
-30.2,-15.045,-7.305,-0.81332,91.98,0.67313,22.278,2,-1.3,-0.455,-0.195,-0.81332,1,9.3094,-1.3,-0.455,-0.195
-30.22,-15.052,-7.308,-0.81417,91.986,0.67355,22.332,2,-1.28,-0.448,-0.192,-0.81417,1,9.3308,-1.28,-0.448,-0.192
-30.24,-15.059,-7.311,-0.81504,91.991,0.67396,22.386,2,-1.26,-0.441,-0.189,-0.81504,1,9.3522,-1.26,-0.441,-0.189
-30.26,-15.066,-7.314,-0.81581,91.996,0.67438,22.441,2,-1.24,-0.434,-0.186,-0.81581,1,9.3736,-1.24,-0.434,-0.186
-30.28,-15.073,-7.317,-0.81648,92.002,0.6748,22.495,2,-1.22,-0.427,-0.183,-0.81648,1,9.395,-1.22,-0.427,-0.183
-30.3,-15.08,-7.32,-0.81714,92.007,0.67521,22.55,2,-1.2,-0.42,-0.18,-0.81714,1,9.4164,-1.2,-0.42,-0.18
-30.32,-15.087,-7.323,-0.81781,92.012,0.67563,22.604,2,-1.18,-0.413,-0.177,-0.81781,1,9.4378,-1.18,-0.413,-0.177
-30.34,-15.094,-7.326,-0.81848,92.018,0.67605,22.659,2,-1.16,-0.406,-0.174,-0.81848,1,9.4592,-1.16,-0.406,-0.174
-30.36,-15.101,-7.329,-0.81914,92.023,0.67647,22.713,2,-1.14,-0.399,-0.171,-0.81914,1,9.4806,-1.14,-0.399,-0.171
-30.38,-15.108,-7.332,-0.81981,92.028,0.67688,22.767,2,-1.12,-0.392,-0.168,-0.81981,1,9.502,-1.12,-0.392,-0.168
-30.4,-15.115,-7.335,-0.82048,92.034,0.6773,22.821,2,-1.1,-0.385,-0.165,-0.82048,1,9.5234,-1.1,-0.385,-0.165
-30.42,-15.122,-7.338,-0.82114,92.039,0.67771,22.875,2,-1.08,-0.378,-0.162,-0.82114,1,9.5448,-1.08,-0.378,-0.162
-30.44,-15.129,-7.341,-0.82181,92.044,0.67812,22.929,2,-1.06,-0.371,-0.159,-0.82181,1,9.5662,-1.06,-0.371,-0.159
-30.46,-15.136,-7.344,-0.82248,92.049,0.67854,22.983,2,-1.04,-0.364,-0.156,-0.82248,1,9.5876,-1.04,-0.364,-0.156
-30.48,-15.143,-7.347,-0.82314,92.055,0.67895,23.037,2,-1.02,-0.357,-0.153,-0.82314,1,9.609,-1.02,-0.357,-0.153
-30.5,-15.15,-7.35,-0.82381,92.06,0.67936,23.09,2,-1,-0.35,-0.15,-0.82381,1,9.6304,-1,-0.35,-0.15
-30.52,-15.157,-7.353,-0.82448,92.065,0.67977,23.144,2,-0.98,-0.343,-0.147,-0.82448,1,9.6518,-0.98,-0.343,-0.147
-30.54,-15.164,-7.356,-0.82514,92.07,0.68018,23.197,2,-0.96,-0.336,-0.144,-0.82514,1,9.6732,-0.96,-0.336,-0.144
-30.56,-15.171,-7.359,-0.82581,92.075,0.68059,23.25,2,-0.94,-0.329,-0.141,-0.82581,1,9.6946,-0.94,-0.329,-0.141
-30.58,-15.178,-7.362,-0.82648,92.081,0.681,23.304,2,-0.92,-0.322,-0.138,-0.82648,1,9.716,-0.92,-0.322,-0.138
-30.6,-15.185,-7.365,-0.82714,92.086,0.68141,23.357,2,-0.9,-0.315,-0.135,-0.82714,1,9.7374,-0.9,-0.315,-0.135
-30.62,-15.192,-7.368,-0.82781,92.091,0.68182,23.41,2,-0.88,-0.308,-0.132,-0.82781,1,9.7588,-0.88,-0.308,-0.132
-30.64,-15.199,-7.371,-0.82848,92.096,0.68222,23.463,2,-0.86,-0.301,-0.129,-0.82848,1,9.7802,-0.86,-0.301,-0.129
-30.66,-15.206,-7.374,-0.82914,92.101,0.68263,23.515,2,-0.84,-0.294,-0.126,-0.82914,1,9.8016,-0.84,-0.294,-0.126
-30.68,-15.213,-7.377,-0.82981,92.106,0.68304,23.568,2,-0.82,-0.287,-0.123,-0.82981,1,9.823,-0.82,-0.287,-0.123
-30.7,-15.22,-7.38,-0.83048,92.111,0.68344,23.621,2,-0.8,-0.28,-0.12,-0.83048,1,9.8444,-0.8,-0.28,-0.12
-30.72,-15.227,-7.383,-0.83114,92.116,0.68385,23.673,2,-0.78,-0.273,-0.117,-0.83114,1,9.8658,-0.78,-0.273,-0.117
-30.74,-15.234,-7.386,-0.83181,92.121,0.68425,23.726,2,-0.76,-0.266,-0.114,-0.83181,1,9.8872,-0.76,-0.266,-0.114
-30.76,-15.241,-7.389,-0.83248,92.127,0.68466,23.778,2,-0.74,-0.259,-0.111,-0.83248,1,9.9086,-0.74,-0.259,-0.111
-30.78,-15.248,-7.392,-0.83314,92.132,0.68507,23.831,2,-0.72,-0.252,-0.108,-0.83314,1,9.93,-0.72,-0.252,-0.108
-30.8,-15.255,-7.395,-0.83333,92.137,0.68549,23.886,2,-0.7,-0.245,-0.105,-0.83333,1,9.9514,-0.7,-0.245,-0.105
-30.82,-15.262,-7.398,-0.83333,92.142,0.68593,23.941,2,-0.68,-0.238,-0.102,-0.83333,1,9.9728,-0.68,-0.238,-0.102
-30.84,-15.269,-7.401,-0.83333,92.147,0.68636,23.996,2,-0.66,-0.231,-0.099,-0.83333,1,9.9942,-0.66,-0.231,-0.099
-30.86,-15.276,-7.404,-0.83333,92.153,0.68679,24.051,2,-0.64,-0.224,-0.096,-0.83333,1,10.016,-0.64,-0.224,-0.096
-30.88,-15.283,-7.407,-0.83333,92.158,0.68723,24.107,2,-0.62,-0.217,-0.093,-0.83333,1,10.037,-0.62,-0.217,-0.093
-30.9,-15.29,-7.41,-0.83333,92.163,0.68766,24.162,2,-0.6,-0.21,-0.09,-0.83333,1,10.058,-0.6,-0.21,-0.09
-30.92,-15.297,-7.413,-0.83333,92.168,0.68809,24.217,2,-0.58,-0.203,-0.087,-0.83333,1,10.08,-0.58,-0.203,-0.087
-30.94,-15.304,-7.416,-0.83333,92.174,0.68852,24.271,2,-0.56,-0.196,-0.084,-0.83333,1,10.101,-0.56,-0.196,-0.084
-30.96,-15.311,-7.419,-0.83333,92.179,0.68895,24.326,2,-0.54,-0.189,-0.081,-0.83333,1,10.123,-0.54,-0.189,-0.081
-30.98,-15.318,-7.422,-0.83333,92.184,0.68938,24.381,2,-0.52,-0.182,-0.078,-0.83333,1,10.144,-0.52,-0.182,-0.078
-31,-15.325,-7.425,-0.83333,92.189,0.68981,24.436,2,-0.5,-0.175,-0.075,-0.83333,1,10.165,-0.5,-0.175,-0.075
-31.02,-15.332,-7.428,-0.83333,92.194,0.69023,24.49,2,-0.48,-0.168,-0.072,-0.83333,1,10.187,-0.48,-0.168,-0.072
-31.04,-15.339,-7.431,-0.83333,92.2,0.69066,24.545,2,-0.46,-0.161,-0.069,-0.83333,1,10.208,-0.46,-0.161,-0.069
-31.06,-15.346,-7.434,-0.83333,92.205,0.69109,24.599,2,-0.44,-0.154,-0.066,-0.83333,1,10.23,-0.44,-0.154,-0.066
-31.08,-15.353,-7.437,-0.83333,92.21,0.69151,24.653,2,-0.42,-0.147,-0.063,-0.83333,1,10.251,-0.42,-0.147,-0.063
-31.1,-15.36,-7.44,-0.83333,92.215,0.69194,24.707,2,-0.4,-0.14,-0.06,-0.83333,1,10.272,-0.4,-0.14,-0.06
-31.12,-15.367,-7.443,-0.83333,92.22,0.69237,24.762,2,-0.38,-0.133,-0.057,-0.83333,1,10.294,-0.38,-0.133,-0.057
-31.14,-15.374,-7.446,-0.83333,92.225,0.69279,24.816,2,-0.36,-0.126,-0.054,-0.83333,1,10.315,-0.36,-0.126,-0.054
-31.16,-15.381,-7.449,-0.83333,92.23,0.69321,24.87,2,-0.34,-0.119,-0.051,-0.83333,1,10.337,-0.34,-0.119,-0.051
-31.18,-15.388,-7.452,-0.83333,92.236,0.69364,24.924,2,-0.32,-0.112,-0.048,-0.83333,1,10.358,-0.32,-0.112,-0.048
-31.2,-15.395,-7.455,-0.83333,92.241,0.69406,24.977,2,-0.3,-0.105,-0.045,-0.83333,1,10.379,-0.3,-0.105,-0.045
-31.22,-15.402,-7.458,-0.83333,92.246,0.69448,25.031,2,-0.28,-0.098,-0.042,-0.83333,1,10.401,-0.28,-0.098,-0.042
-31.24,-15.409,-7.461,-0.83333,92.251,0.6949,25.085,2,-0.26,-0.091,-0.039,-0.83333,1,10.422,-0.26,-0.091,-0.039
-31.26,-15.416,-7.464,-0.83333,92.256,0.69533,25.139,2,-0.24,-0.084,-0.036,-0.83333,1,10.444,-0.24,-0.084,-0.036
-31.28,-15.423,-7.467,-0.83333,92.261,0.69575,25.193,2,-0.22,-0.077,-0.033,-0.83333,1,10.465,-0.22,-0.077,-0.033
-31.3,-15.43,-7.47,-0.83333,92.266,0.69618,25.247,2,-0.2,-0.07,-0.03,-0.83333,1,10.486,-0.2,-0.07,-0.03
-31.32,-15.437,-7.473,-0.83333,92.271,0.6966,25.301,2,-0.18,-0.063,-0.027,-0.83333,1,10.508,-0.18,-0.063,-0.027
-31.34,-15.444,-7.476,-0.83333,92.276,0.69703,25.355,2,-0.16,-0.056,-0.024,-0.83333,1,10.529,-0.16,-0.056,-0.024
-31.36,-15.451,-7.479,-0.83333,92.281,0.69745,25.409,2,-0.14,-0.049,-0.021,-0.83333,1,10.551,-0.14,-0.049,-0.021
-31.38,-15.458,-7.482,-0.83333,92.286,0.69788,25.462,2,-0.12,-0.042,-0.018,-0.83333,1,10.572,-0.12,-0.042,-0.018
-31.4,-15.465,-7.485,-0.83333,92.291,0.6983,25.516,2,-0.1,-0.035,-0.015,-0.83333,1,10.593,-0.1,-0.035,-0.015
-31.42,-15.472,-7.488,-0.83333,92.296,0.69872,25.57,2,-0.08,-0.028,-0.012,-0.83333,1,10.615,-0.08,-0.028,-0.012
-31.44,-15.479,-7.491,-0.83333,92.301,0.69915,25.623,2,-0.06,-0.021,-0.009,-0.83333,1,10.636,-0.06,-0.021,-0.009
-31.46,-15.486,-7.494,-0.83333,92.306,0.69957,25.677,2,-0.04,-0.014,-0.006,-0.83333,1,10.658,-0.04,-0.014,-0.006
-31.48,-15.493,-7.497,-0.83333,92.311,0.69999,25.73,2,-0.02,-0.007,-0.003,-0.83333,1,10.679,-0.02,-0.007,-0.003
-31.5,-15.5,-7.5,-0.83333,92.316,0.70041,25.783,2,0,0,0,-0.83333,1,10.7,0,0,0
-31.52,-15.507,-7.503,-0.83333,92.321,0.70083,25.836,2,0.02,0.007,0.003,-0.83333,1,10.722,0.02,0.007,0.003
-31.54,-15.514,-7.506,-0.83333,92.326,0.70125,25.889,2,0.04,0.014,0.006,-0.83333,1,10.743,0.04,0.014,0.006
-31.56,-15.521,-7.509,-0.83333,92.331,0.70167,25.942,2,0.06,0.021,0.009,-0.83333,1,10.765,0.06,0.021,0.009
-31.58,-15.528,-7.512,-0.83333,92.336,0.70209,25.995,2,0.08,0.028,0.012,-0.83333,1,10.786,0.08,0.028,0.012
-31.6,-15.535,-7.515,-0.83333,92.341,0.7025,26.048,2,0.1,0.035,0.015,-0.83333,1,10.807,0.1,0.035,0.015
-31.62,-15.542,-7.518,-0.83333,92.346,0.70292,26.101,2,0.12,0.042,0.018,-0.83333,1,10.829,0.12,0.042,0.018
-31.64,-15.549,-7.521,-0.83333,92.351,0.70334,26.154,2,0.14,0.049,0.021,-0.83333,1,10.85,0.14,0.049,0.021
-31.66,-15.556,-7.524,-0.83333,92.356,0.70375,26.206,2,0.16,0.056,0.024,-0.83333,1,10.872,0.16,0.056,0.024
-31.68,-15.563,-7.527,-0.83333,92.36,0.70417,26.259,2,0.18,0.063,0.027,-0.83333,1,10.893,0.18,0.063,0.027
-31.7,-15.57,-7.53,-0.83333,92.365,0.70458,26.311,2,0.2,0.07,0.03,-0.83333,1,10.914,0.2,0.07,0.03
-31.72,-15.577,-7.533,-0.83333,92.37,0.705,26.364,2,0.22,0.077,0.033,-0.83333,1,10.936,0.22,0.077,0.033
-31.74,-15.584,-7.536,-0.83333,92.375,0.70541,26.416,2,0.24,0.084,0.036,-0.83333,1,10.957,0.24,0.084,0.036
-31.76,-15.591,-7.539,-0.83333,92.38,0.70583,26.469,2,0.26,0.091,0.039,-0.83333,1,10.979,0.26,0.091,0.039
-31.78,-15.598,-7.542,-0.83333,92.385,0.70625,26.522,2,0.28,0.098,0.042,-0.83333,1,11,0.28,0.098,0.042
-31.8,-15.605,-7.545,-0.83333,92.39,0.70667,26.574,2,0.3,0.105,0.045,-0.83333,1,11.021,0.3,0.105,0.045
-31.82,-15.612,-7.548,-0.83333,92.394,0.70709,26.627,2,0.32,0.112,0.048,-0.83333,1,11.043,0.32,0.112,0.048
-31.84,-15.619,-7.551,-0.83333,92.399,0.70751,26.679,2,0.34,0.119,0.051,-0.83333,1,11.064,0.34,0.119,0.051
-31.86,-15.626,-7.554,-0.83333,92.404,0.70793,26.732,2,0.36,0.126,0.054,-0.83333,1,11.086,0.36,0.126,0.054
-31.88,-15.633,-7.557,-0.83333,92.409,0.70834,26.784,2,0.38,0.133,0.057,-0.83333,1,11.107,0.38,0.133,0.057
-31.9,-15.64,-7.56,-0.83333,92.414,0.70876,26.837,2,0.4,0.14,0.06,-0.83333,1,11.128,0.4,0.14,0.06
-31.92,-15.647,-7.563,-0.83333,92.419,0.70918,26.889,2,0.42,0.147,0.063,-0.83333,1,11.15,0.42,0.147,0.063
-31.94,-15.654,-7.566,-0.83333,92.423,0.70959,26.941,2,0.44,0.154,0.066,-0.83333,1,11.171,0.44,0.154,0.066
-31.96,-15.661,-7.569,-0.83333,92.428,0.71001,26.993,2,0.46,0.161,0.069,-0.83333,1,11.193,0.46,0.161,0.069
-31.98,-15.668,-7.572,-0.83333,92.433,0.71042,27.045,2,0.48,0.168,0.072,-0.83333,1,11.214,0.48,0.168,0.072
-32,-15.675,-7.575,-0.83333,92.438,0.71084,27.097,2,0.5,0.175,0.075,-0.83333,1,11.235,0.5,0.175,0.075
-32.02,-15.682,-7.578,-0.83333,92.442,0.71125,27.149,2,0.52,0.182,0.078,-0.83333,1,11.257,0.52,0.182,0.078
-32.04,-15.689,-7.581,-0.83333,92.447,0.71167,27.201,2,0.54,0.189,0.081,-0.83333,1,11.278,0.54,0.189,0.081
-32.06,-15.696,-7.584,-0.83333,92.452,0.71208,27.253,2,0.56,0.196,0.084,-0.83333,1,11.3,0.56,0.196,0.084
-32.08,-15.703,-7.587,-0.83333,92.457,0.71249,27.304,2,0.58,0.203,0.087,-0.83333,1,11.321,0.58,0.203,0.087
-32.1,-15.71,-7.59,-0.83333,92.461,0.71291,27.356,2,0.6,0.21,0.09,-0.83333,1,11.342,0.6,0.21,0.09
-32.12,-15.717,-7.593,-0.83333,92.466,0.71332,27.408,2,0.62,0.217,0.093,-0.83333,1,11.364,0.62,0.217,0.093
-32.14,-15.724,-7.596,-0.83333,92.471,0.71373,27.459,2,0.64,0.224,0.096,-0.83333,1,11.385,0.64,0.224,0.096
-32.16,-15.731,-7.599,-0.83333,92.476,0.71414,27.511,2,0.66,0.231,0.099,-0.83333,1,11.407,0.66,0.231,0.099
-32.18,-15.738,-7.602,-0.83333,92.48,0.71455,27.562,2,0.68,0.238,0.102,-0.83333,1,11.428,0.68,0.238,0.102
-32.2,-15.745,-7.605,-0.83333,92.485,0.71496,27.613,2,0.7,0.245,0.105,-0.83333,1,11.45,0.7,0.245,0.105
-32.22,-15.752,-7.608,-0.83314,92.49,0.71537,27.665,2,0.72,0.252,0.108,-0.83314,1,11.471,0.72,0.252,0.108
-32.24,-15.759,-7.611,-0.83248,92.495,0.71581,27.718,2,0.74,0.259,0.111,-0.83248,1,11.492,0.74,0.259,0.111
-32.26,-15.766,-7.614,-0.83181,92.499,0.71624,27.772,2,0.76,0.266,0.114,-0.83181,1,11.514,0.76,0.266,0.114
-32.28,-15.773,-7.617,-0.83114,92.504,0.71668,27.825,2,0.78,0.273,0.117,-0.83114,1,11.535,0.78,0.273,0.117
-32.3,-15.78,-7.62,-0.83048,92.509,0.71711,27.879,2,0.8,0.28,0.12,-0.83048,1,11.557,0.8,0.28,0.12
-32.32,-15.787,-7.623,-0.82981,92.514,0.71755,27.932,2,0.82,0.287,0.123,-0.82981,1,11.578,0.82,0.287,0.123
-32.34,-15.794,-7.626,-0.82914,92.519,0.71798,27.986,2,0.84,0.294,0.126,-0.82914,1,11.599,0.84,0.294,0.126
-32.36,-15.801,-7.629,-0.82848,92.523,0.71842,28.039,2,0.86,0.301,0.129,-0.82848,1,11.621,0.86,0.301,0.129
-32.38,-15.808,-7.632,-0.82781,92.528,0.71885,28.092,2,0.88,0.308,0.132,-0.82781,1,11.642,0.88,0.308,0.132
-32.4,-15.815,-7.635,-0.82714,92.533,0.71928,28.145,2,0.9,0.315,0.135,-0.82714,1,11.664,0.9,0.315,0.135
-32.42,-15.822,-7.638,-0.82648,92.538,0.71972,28.199,2,0.92,0.322,0.138,-0.82648,1,11.685,0.92,0.322,0.138
-32.44,-15.829,-7.641,-0.82581,92.543,0.72015,28.252,2,0.94,0.329,0.141,-0.82581,1,11.706,0.94,0.329,0.141
-32.46,-15.836,-7.644,-0.82514,92.547,0.72058,28.305,2,0.96,0.336,0.144,-0.82514,1,11.728,0.96,0.336,0.144
-32.48,-15.843,-7.647,-0.82448,92.552,0.72101,28.358,2,0.98,0.343,0.147,-0.82448,1,11.749,0.98,0.343,0.147
-32.5,-15.85,-7.65,-0.82381,92.557,0.72144,28.411,2,1,0.35,0.15,-0.82381,1,11.771,1,0.35,0.15
-32.52,-15.857,-7.653,-0.82314,92.562,0.72187,28.463,2,1.02,0.357,0.153,-0.82314,1,11.792,1.02,0.357,0.153
-32.54,-15.864,-7.656,-0.82248,92.566,0.7223,28.516,2,1.04,0.364,0.156,-0.82248,1,11.813,1.04,0.364,0.156
-32.56,-15.871,-7.659,-0.82181,92.571,0.72273,28.569,2,1.06,0.371,0.159,-0.82181,1,11.835,1.06,0.371,0.159
-32.58,-15.878,-7.662,-0.82114,92.576,0.72316,28.622,2,1.08,0.378,0.162,-0.82114,1,11.856,1.08,0.378,0.162
-32.6,-15.885,-7.665,-0.82048,92.581,0.72359,28.674,2,1.1,0.385,0.165,-0.82048,1,11.878,1.1,0.385,0.165
-32.62,-15.892,-7.668,-0.81981,92.585,0.72402,28.727,2,1.12,0.392,0.168,-0.81981,1,11.899,1.12,0.392,0.168
-32.64,-15.899,-7.671,-0.81914,92.59,0.72445,28.78,2,1.14,0.399,0.171,-0.81914,1,11.92,1.14,0.399,0.171
-32.66,-15.906,-7.674,-0.81848,92.595,0.72488,28.832,2,1.16,0.406,0.174,-0.81848,1,11.942,1.16,0.406,0.174
-32.68,-15.913,-7.677,-0.81781,92.599,0.72531,28.884,2,1.18,0.413,0.177,-0.81781,1,11.963,1.18,0.413,0.177
-32.7,-15.92,-7.68,-0.81714,92.604,0.72573,28.937,2,1.2,0.42,0.18,-0.81714,1,11.985,1.2,0.42,0.18
-32.72,-15.927,-7.683,-0.81648,92.609,0.72616,28.989,2,1.22,0.427,0.183,-0.81648,1,12.006,1.22,0.427,0.183
-32.74,-15.934,-7.686,-0.81581,92.613,0.72659,29.041,2,1.24,0.434,0.186,-0.81581,1,12.027,1.24,0.434,0.186
-32.76,-15.941,-7.689,-0.81504,92.618,0.72702,29.094,2,1.26,0.441,0.189,-0.81504,1,12.049,1.26,0.441,0.189
-32.78,-15.948,-7.692,-0.81417,92.623,0.72745,29.147,2,1.28,0.448,0.192,-0.81417,1,12.07,1.28,0.448,0.192
-32.8,-15.955,-7.695,-0.81332,92.627,0.72788,29.199,2,1.3,0.455,0.195,-0.81332,1,12.092,1.3,0.455,0.195
-32.82,-15.962,-7.698,-0.81247,92.632,0.72831,29.252,2,1.32,0.462,0.198,-0.81247,1,12.113,1.32,0.462,0.198
-32.84,-15.969,-7.701,-0.81163,92.637,0.72874,29.305,2,1.34,0.469,0.201,-0.81163,1,12.134,1.34,0.469,0.201
-32.86,-15.976,-7.704,-0.8108,92.641,0.72917,29.357,2,1.36,0.476,0.204,-0.8108,1,12.156,1.36,0.476,0.204
-32.88,-15.983,-7.707,-0.80999,92.646,0.7296,29.41,2,1.38,0.483,0.207,-0.80999,1,12.177,1.38,0.483,0.207
-32.9,-15.99,-7.71,-0.80918,92.651,0.73003,29.462,2,1.4,0.49,0.21,-0.80918,1,12.199,1.4,0.49,0.21
-32.92,-15.997,-7.713,-0.80838,92.655,0.73046,29.514,2,1.42,0.497,0.213,-0.80838,1,12.22,1.42,0.497,0.213
-32.94,-16.004,-7.716,-0.80758,92.66,0.73089,29.566,2,1.44,0.504,0.216,-0.80758,1,12.241,1.44,0.504,0.216
-32.96,-16.011,-7.719,-0.8068,92.664,0.73132,29.619,2,1.46,0.511,0.219,-0.8068,1,12.263,1.46,0.511,0.219
-32.98,-16.018,-7.722,-0.80603,92.669,0.73175,29.671,2,1.48,0.518,0.222,-0.80603,1,12.284,1.48,0.518,0.222
-33,-16.025,-7.725,-0.80527,92.674,0.73217,29.723,2,1.5,0.525,0.225,-0.80527,1,12.306,1.5,0.525,0.225
-33.02,-16.032,-7.728,-0.80451,92.678,0.7326,29.775,2,1.52,0.532,0.228,-0.80451,1,12.327,1.52,0.532,0.228
-33.04,-16.039,-7.731,-0.80377,92.683,0.73303,29.827,2,1.54,0.539,0.231,-0.80377,1,12.348,1.54,0.539,0.231
-33.06,-16.046,-7.734,-0.80303,92.687,0.73345,29.879,2,1.56,0.546,0.234,-0.80303,1,12.37,1.56,0.546,0.234
-33.08,-16.053,-7.737,-0.80231,92.692,0.73388,29.93,2,1.58,0.553,0.237,-0.80231,1,12.391,1.58,0.553,0.237
-33.1,-16.06,-7.74,-0.80159,92.696,0.7343,29.982,2,1.6,0.56,0.24,-0.80159,1,12.413,1.6,0.56,0.24
-33.12,-16.067,-7.743,-0.80089,92.701,0.73473,30.034,2,1.62,0.567,0.243,-0.80089,1,12.434,1.62,0.567,0.243
-33.14,-16.074,-7.746,-0.80019,92.706,0.73515,30.085,2,1.64,0.574,0.246,-0.80019,1,12.455,1.64,0.574,0.246
-33.16,-16.081,-7.749,-0.7995,92.71,0.73557,30.137,2,1.66,0.581,0.249,-0.7995,1,12.477,1.66,0.581,0.249
-33.18,-16.088,-7.752,-0.79763,92.715,0.73601,30.19,2,1.68,0.588,0.252,-0.79763,1,12.498,1.68,0.588,0.252
-33.2,-16.095,-7.755,-0.79517,92.719,0.73645,30.244,2,1.7,0.595,0.255,-0.79517,1,12.52,1.7,0.595,0.255
-33.22,-16.102,-7.758,-0.79273,92.724,0.73689,30.297,2,1.72,0.602,0.258,-0.79273,1,12.541,1.72,0.602,0.258
-33.24,-16.109,-7.761,-0.79031,92.728,0.73733,30.351,2,1.74,0.609,0.261,-0.79031,1,12.562,1.74,0.609,0.261
-33.26,-16.116,-7.764,-0.78754,92.732,0.73777,30.405,2,1.76,0.616,0.264,-0.78754,1,12.584,1.76,0.616,0.264
-33.28,-16.123,-7.767,-0.78444,92.737,0.73822,30.459,2,1.78,0.623,0.267,-0.78444,1,12.605,1.78,0.623,0.267
-33.3,-16.13,-7.77,-0.7814,92.741,0.73866,30.513,2,1.8,0.63,0.27,-0.7814,1,12.627,1.8,0.63,0.27
-33.32,-16.137,-7.773,-0.77842,92.746,0.7391,30.567,2,1.82,0.637,0.273,-0.77842,1,12.648,1.82,0.637,0.273
-33.34,-16.144,-7.776,-0.7755,92.75,0.73955,30.621,2,1.84,0.644,0.276,-0.7755,1,12.669,1.84,0.644,0.276
-33.36,-16.151,-7.779,-0.77264,92.755,0.73999,30.675,2,1.86,0.651,0.279,-0.77264,1,12.691,1.86,0.651,0.279
-33.38,-16.158,-7.782,-0.76983,92.759,0.74043,30.729,2,1.88,0.658,0.282,-0.76983,1,12.712,1.88,0.658,0.282
-33.4,-16.165,-7.785,-0.76707,92.764,0.74088,30.782,2,1.9,0.665,0.285,-0.76707,1,12.734,1.9,0.665,0.285
-33.42,-16.172,-7.788,-0.76437,92.768,0.74132,30.836,2,1.92,0.672,0.288,-0.76437,1,12.755,1.92,0.672,0.288
-33.44,-16.179,-7.791,-0.76172,92.772,0.74176,30.89,2,1.94,0.679,0.291,-0.76172,1,12.776,1.94,0.679,0.291
-33.46,-16.186,-7.794,-0.75913,92.777,0.7422,30.943,2,1.96,0.686,0.294,-0.75913,1,12.798,1.96,0.686,0.294
-33.48,-16.193,-7.797,-0.75658,92.781,0.74264,30.997,2,1.98,0.693,0.297,-0.75658,1,12.819,1.98,0.693,0.297
-33.5,-16.2,-7.8,-0.75409,92.786,0.74309,31.05,2,2,0.7,0.3,-0.75409,1,12.841,2,0.7,0.3
-33.52,-16.207,-7.803,-0.75165,92.79,0.74353,31.104,2,2.02,0.707,0.303,-0.75165,1,12.862,2.02,0.707,0.303
-33.54,-16.214,-7.806,-0.74925,92.794,0.74397,31.157,2,2.04,0.714,0.306,-0.74925,1,12.883,2.04,0.714,0.306
-33.56,-16.221,-7.809,-0.7469,92.799,0.74441,31.21,2,2.06,0.721,0.309,-0.7469,1,12.905,2.06,0.721,0.309
-33.58,-16.228,-7.812,-0.74461,92.803,0.74485,31.264,2,2.08,0.728,0.312,-0.74461,1,12.926,2.08,0.728,0.312
-33.6,-16.235,-7.815,-0.74235,92.807,0.74528,31.317,2,2.1,0.735,0.315,-0.74235,1,12.948,2.1,0.735,0.315
-33.62,-16.242,-7.818,-0.74015,92.812,0.74572,31.37,2,2.12,0.742,0.318,-0.74015,1,12.969,2.12,0.742,0.318
-33.64,-16.249,-7.821,-0.73799,92.816,0.74616,31.423,2,2.14,0.749,0.321,-0.73799,1,12.99,2.14,0.749,0.321
-33.66,-16.256,-7.824,-0.73457,92.82,0.74662,31.478,2,2.16,0.756,0.324,-0.73457,1,13.012,2.16,0.756,0.324
-33.68,-16.263,-7.827,-0.73098,92.825,0.74708,31.533,2,2.18,0.763,0.327,-0.73098,1,13.033,2.18,0.763,0.327
-33.7,-16.27,-7.83,-0.72742,92.829,0.74754,31.587,2,2.2,0.77,0.33,-0.72742,1,13.055,2.2,0.77,0.33
-33.72,-16.277,-7.833,-0.72391,92.834,0.748,31.642,2,2.22,0.777,0.333,-0.72391,1,13.076,2.22,0.777,0.333
-33.74,-16.284,-7.836,-0.72043,92.838,0.74845,31.697,2,2.24,0.784,0.336,-0.72043,1,13.097,2.24,0.784,0.336
-33.76,-16.291,-7.839,-0.71639,92.843,0.74891,31.752,2,2.26,0.791,0.339,-0.71639,1,13.119,2.26,0.791,0.339
-33.78,-16.298,-7.842,-0.71184,92.847,0.74938,31.807,2,2.28,0.798,0.342,-0.71184,1,13.14,2.28,0.798,0.342
-33.8,-16.305,-7.845,-0.70737,92.851,0.74984,31.862,2,2.3,0.805,0.345,-0.70737,1,13.162,2.3,0.805,0.345
-33.82,-16.312,-7.848,-0.703,92.856,0.75031,31.917,2,2.32,0.812,0.348,-0.703,1,13.183,2.32,0.812,0.348
-33.84,-16.319,-7.851,-0.69871,92.86,0.75077,31.972,2,2.34,0.819,0.351,-0.69871,1,13.204,2.34,0.819,0.351
-33.86,-16.326,-7.854,-0.6945,92.865,0.75123,32.027,2,2.36,0.826,0.354,-0.6945,1,13.226,2.36,0.826,0.354
-33.88,-16.333,-7.857,-0.69039,92.869,0.75169,32.081,2,2.38,0.833,0.357,-0.69039,1,13.247,2.38,0.833,0.357
-33.9,-16.34,-7.86,-0.68635,92.873,0.75216,32.136,2,2.4,0.84,0.36,-0.68635,1,13.269,2.4,0.84,0.36
-33.92,-16.347,-7.863,-0.6824,92.878,0.75262,32.191,2,2.42,0.847,0.363,-0.6824,1,13.29,2.42,0.847,0.363
-33.94,-16.354,-7.866,-0.67853,92.882,0.75308,32.246,2,2.44,0.854,0.366,-0.67853,1,13.311,2.44,0.854,0.366
-33.96,-16.361,-7.869,-0.67475,92.886,0.75354,32.3,2,2.46,0.861,0.369,-0.67475,1,13.333,2.46,0.861,0.369
-33.98,-16.368,-7.872,-0.67104,92.891,0.754,32.355,2,2.48,0.868,0.372,-0.67104,1,13.354,2.48,0.868,0.372
-34,-16.375,-7.875,-0.66741,92.895,0.75446,32.409,2,2.5,0.875,0.375,-0.66741,1,13.376,2.5,0.875,0.375
-34.02,-16.382,-7.878,-0.66386,92.899,0.75492,32.464,2,2.52,0.882,0.378,-0.66386,1,13.397,2.52,0.882,0.378
-34.04,-16.389,-7.881,-0.66039,92.904,0.75538,32.518,2,2.54,0.889,0.381,-0.66039,1,13.418,2.54,0.889,0.381
-34.06,-16.396,-7.884,-0.65699,92.908,0.75584,32.572,2,2.56,0.896,0.384,-0.65699,1,13.44,2.56,0.896,0.384
-34.08,-16.403,-7.887,-0.65367,92.912,0.7563,32.627,2,2.58,0.903,0.387,-0.65367,1,13.461,2.58,0.903,0.387
-34.1,-16.41,-7.89,-0.65042,92.916,0.75676,32.681,2,2.6,0.91,0.39,-0.65042,1,13.483,2.6,0.91,0.39
-34.12,-16.417,-7.893,-0.64724,92.921,0.75722,32.735,2,2.62,0.917,0.393,-0.64724,1,13.504,2.62,0.917,0.393
-34.14,-16.424,-7.896,-0.64414,92.925,0.75768,32.789,2,2.64,0.924,0.396,-0.64414,1,13.525,2.64,0.924,0.396
-34.16,-16.431,-7.899,-0.64111,92.929,0.75813,32.844,2,2.66,0.931,0.399,-0.64111,1,13.547,2.66,0.931,0.399
-34.18,-16.438,-7.902,-0.63814,92.934,0.75859,32.898,2,2.68,0.938,0.402,-0.63814,1,13.568,2.68,0.938,0.402
-34.2,-16.445,-7.905,-0.63525,92.938,0.75905,32.952,2,2.7,0.945,0.405,-0.63525,1,13.59,2.7,0.945,0.405
-34.22,-16.452,-7.908,-0.63242,92.942,0.7595,33.006,2,2.72,0.952,0.408,-0.63242,1,13.611,2.72,0.952,0.408
-34.24,-16.459,-7.911,-0.62966,92.946,0.75996,33.06,2,2.74,0.959,0.411,-0.62966,1,13.632,2.74,0.959,0.411
-34.26,-16.466,-7.914,-0.62697,92.95,0.76042,33.114,2,2.76,0.966,0.414,-0.62697,1,13.654,2.76,0.966,0.414
-34.28,-16.473,-7.917,-0.62434,92.955,0.76088,33.168,2,2.78,0.973,0.417,-0.62434,1,13.675,2.78,0.973,0.417
-34.3,-16.48,-7.92,-0.62178,92.959,0.76134,33.222,2,2.8,0.98,0.42,-0.62178,1,13.697,2.8,0.98,0.42
-34.32,-16.487,-7.923,-0.61928,92.963,0.7618,33.276,2,2.82,0.987,0.423,-0.61928,1,13.718,2.82,0.987,0.423
-34.34,-16.494,-7.926,-0.61684,92.967,0.76226,33.33,2,2.84,0.994,0.426,-0.61684,1,13.739,2.84,0.994,0.426
-34.36,-16.501,-7.929,-0.61446,92.971,0.76272,33.384,2,2.86,1.001,0.429,-0.61446,1,13.761,2.86,1.001,0.429
-34.38,-16.508,-7.932,-0.61214,92.976,0.76318,33.438,2,2.88,1.008,0.432,-0.61214,1,13.782,2.88,1.008,0.432
-34.4,-16.515,-7.935,-0.60988,92.98,0.76364,33.492,2,2.9,1.015,0.435,-0.60988,1,13.804,2.9,1.015,0.435
-34.42,-16.522,-7.938,-0.60768,92.984,0.7641,33.546,2,2.92,1.022,0.438,-0.60768,1,13.825,2.92,1.022,0.438
-34.44,-16.529,-7.941,-0.60553,92.988,0.76456,33.6,2,2.94,1.029,0.441,-0.60553,1,13.846,2.94,1.029,0.441
-34.46,-16.536,-7.944,-0.60344,92.992,0.76502,33.654,2,2.96,1.036,0.444,-0.60344,1,13.868,2.96,1.036,0.444
-34.48,-16.543,-7.947,-0.60141,92.996,0.76548,33.708,2,2.98,1.043,0.447,-0.60141,1,13.889,2.98,1.043,0.447
-34.5,-16.55,-7.95,-0.59943,93.001,0.76594,33.761,2,3,1.05,0.45,-0.59943,1,13.911,3,1.05,0.45
-34.52,-16.557,-7.953,-0.5975,93.005,0.76639,33.815,2,3.02,1.057,0.453,-0.5975,1,13.932,3.02,1.057,0.453
-34.54,-16.564,-7.956,-0.59562,93.009,0.76685,33.868,2,3.04,1.064,0.456,-0.59562,1,13.953,3.04,1.064,0.456
-34.56,-16.571,-7.959,-0.5938,93.013,0.76731,33.922,2,3.06,1.071,0.459,-0.5938,1,13.975,3.06,1.071,0.459
-34.58,-16.578,-7.962,-0.59202,93.017,0.76776,33.975,2,3.08,1.078,0.462,-0.59202,1,13.996,3.08,1.078,0.462
-34.6,-16.585,-7.965,-0.5903,93.021,0.76822,34.029,2,3.1,1.085,0.465,-0.5903,1,14.018,3.1,1.085,0.465
-34.62,-16.592,-7.968,-0.58862,93.025,0.76868,34.082,2,3.12,1.092,0.468,-0.58862,1,14.039,3.12,1.092,0.468
-34.64,-16.599,-7.971,-0.58698,93.029,0.76913,34.136,2,3.14,1.099,0.471,-0.58698,1,14.06,3.14,1.099,0.471
-34.66,-16.606,-7.974,-0.5854,93.033,0.76959,34.189,2,3.16,1.106,0.474,-0.5854,1,14.082,3.16,1.106,0.474
-34.68,-16.613,-7.977,-0.58386,93.037,0.77004,34.242,2,3.18,1.113,0.477,-0.58386,1,14.103,3.18,1.113,0.477
-34.7,-16.62,-7.98,-0.58236,93.041,0.7705,34.295,2,3.2,1.12,0.48,-0.58236,1,14.125,3.2,1.12,0.48
-34.72,-16.627,-7.983,-0.5809,93.046,0.77095,34.348,2,3.22,1.127,0.483,-0.5809,1,14.146,3.22,1.127,0.483
-34.74,-16.634,-7.986,-0.57949,93.05,0.77141,34.401,2,3.24,1.134,0.486,-0.57949,1,14.167,3.24,1.134,0.486
-34.76,-16.641,-7.989,-0.57797,93.054,0.77186,34.455,2,3.26,1.141,0.489,-0.57797,1,14.189,3.26,1.141,0.489
-34.78,-16.648,-7.992,-0.57634,93.058,0.77232,34.508,2,3.28,1.148,0.492,-0.57634,1,14.21,3.28,1.148,0.492
-34.8,-16.655,-7.995,-0.57475,93.062,0.77278,34.562,2,3.3,1.155,0.495,-0.57475,1,14.232,3.3,1.155,0.495
-34.82,-16.662,-7.998,-0.57319,93.066,0.77324,34.615,2,3.32,1.162,0.498,-0.57319,1,14.253,3.32,1.162,0.498
-34.84,-16.669,-8.001,-0.57167,93.07,0.7737,34.668,2,3.34,1.169,0.501,-0.57167,1,14.274,3.34,1.169,0.501
-34.86,-16.676,-8.004,-0.57018,93.074,0.77416,34.722,2,3.36,1.176,0.504,-0.57018,1,14.296,3.36,1.176,0.504
-34.88,-16.683,-8.007,-0.56872,93.078,0.77462,34.775,2,3.38,1.183,0.507,-0.56872,1,14.317,3.38,1.183,0.507
-34.9,-16.69,-8.01,-0.5673,93.082,0.77507,34.828,2,3.4,1.19,0.51,-0.5673,1,14.339,3.4,1.19,0.51
-34.92,-16.697,-8.013,-0.5659,93.086,0.77553,34.881,2,3.42,1.197,0.513,-0.5659,1,14.36,3.42,1.197,0.513
-34.94,-16.704,-8.016,-0.56454,93.09,0.77599,34.934,2,3.44,1.204,0.516,-0.56454,1,14.381,3.44,1.204,0.516
-34.96,-16.711,-8.019,-0.56321,93.094,0.77645,34.988,2,3.46,1.211,0.519,-0.56321,1,14.403,3.46,1.211,0.519
-34.98,-16.718,-8.022,-0.5619,93.098,0.7769,35.041,2,3.48,1.218,0.522,-0.5619,1,14.424,3.48,1.218,0.522
-35,-16.725,-8.025,-0.56063,93.101,0.77736,35.094,2,3.5,1.225,0.525,-0.56063,1,14.446,3.5,1.225,0.525
-35.02,-16.732,-8.028,-0.55938,93.105,0.77782,35.146,2,3.52,1.232,0.528,-0.55938,1,14.467,3.52,1.232,0.528
-35.04,-16.739,-8.031,-0.55817,93.109,0.77827,35.199,2,3.54,1.239,0.531,-0.55817,1,14.488,3.54,1.239,0.531
-35.06,-16.746,-8.034,-0.55697,93.113,0.77873,35.252,2,3.56,1.246,0.534,-0.55697,1,14.51,3.56,1.246,0.534
-35.08,-16.753,-8.037,-0.5555,93.117,0.77919,35.306,2,3.58,1.253,0.537,-0.5555,1,14.531,3.58,1.253,0.537
-35.1,-16.76,-8.04,-0.55365,93.121,0.77967,35.36,2,3.6,1.26,0.54,-0.55365,1,14.553,3.6,1.26,0.54
-35.12,-16.767,-8.043,-0.55185,93.125,0.78014,35.414,2,3.62,1.267,0.543,-0.55185,1,14.574,3.62,1.267,0.543
-35.14,-16.774,-8.046,-0.55008,93.129,0.78061,35.469,2,3.64,1.274,0.546,-0.55008,1,14.595,3.64,1.274,0.546
-35.16,-16.781,-8.049,-0.54835,93.133,0.78109,35.523,2,3.66,1.281,0.549,-0.54835,1,14.617,3.66,1.281,0.549
-35.18,-16.788,-8.052,-0.54665,93.137,0.78156,35.577,2,3.68,1.288,0.552,-0.54665,1,14.638,3.68,1.288,0.552
-35.2,-16.795,-8.055,-0.545,93.141,0.78203,35.631,2,3.7,1.295,0.555,-0.545,1,14.66,3.7,1.295,0.555
-35.22,-16.802,-8.058,-0.54338,93.145,0.78251,35.685,2,3.72,1.302,0.558,-0.54338,1,14.681,3.72,1.302,0.558
-35.24,-16.809,-8.061,-0.54179,93.149,0.78298,35.74,2,3.74,1.309,0.561,-0.54179,1,14.702,3.74,1.309,0.561
-35.26,-16.816,-8.064,-0.54004,93.153,0.78345,35.794,2,3.76,1.316,0.564,-0.54004,1,14.724,3.76,1.316,0.564
-35.28,-16.823,-8.067,-0.53813,93.157,0.78393,35.848,2,3.78,1.323,0.567,-0.53813,1,14.745,3.78,1.323,0.567
-35.3,-16.83,-8.07,-0.53629,93.161,0.78441,35.902,2,3.8,1.33,0.57,-0.53629,1,14.767,3.8,1.33,0.57
-35.32,-16.837,-8.073,-0.5345,93.164,0.78488,35.956,2,3.82,1.337,0.573,-0.5345,1,14.788,3.82,1.337,0.573
-35.34,-16.844,-8.076,-0.53278,93.168,0.78536,36.011,2,3.84,1.344,0.576,-0.53278,1,14.809,3.84,1.344,0.576
-35.36,-16.851,-8.079,-0.53111,93.172,0.78584,36.065,2,3.86,1.351,0.579,-0.53111,1,14.831,3.86,1.351,0.579
-35.38,-16.858,-8.082,-0.5295,93.176,0.78631,36.119,2,3.88,1.358,0.582,-0.5295,1,14.852,3.88,1.358,0.582
-35.4,-16.865,-8.085,-0.52795,93.18,0.78679,36.173,2,3.9,1.365,0.585,-0.52795,1,14.874,3.9,1.365,0.585
-35.42,-16.872,-8.088,-0.52645,93.184,0.78727,36.227,2,3.92,1.372,0.588,-0.52645,1,14.895,3.92,1.372,0.588
-35.44,-16.879,-8.091,-0.52501,93.188,0.78774,36.281,2,3.94,1.379,0.591,-0.52501,1,14.916,3.94,1.379,0.591
-35.46,-16.886,-8.094,-0.52362,93.192,0.78822,36.335,2,3.96,1.386,0.594,-0.52362,1,14.938,3.96,1.386,0.594
-35.48,-16.893,-8.097,-0.52229,93.195,0.78869,36.388,2,3.98,1.393,0.597,-0.52229,1,14.959,3.98,1.393,0.597
-35.5,-16.9,-8.1,-0.521,93.199,0.78917,36.442,2,4,1.4,0.6,-0.521,1,14.981,4,1.4,0.6
-35.52,-16.907,-8.103,-0.51977,93.203,0.78964,36.496,2,4.02,1.407,0.603,-0.51977,1,15.002,4.02,1.407,0.603
-35.54,-16.914,-8.106,-0.51858,93.207,0.79011,36.55,2,4.04,1.414,0.606,-0.51858,1,15.023,4.04,1.414,0.606
-35.56,-16.921,-8.109,-0.51744,93.211,0.79059,36.603,2,4.06,1.421,0.609,-0.51744,1,15.045,4.06,1.421,0.609
-35.58,-16.928,-8.112,-0.51635,93.215,0.79106,36.657,2,4.08,1.428,0.612,-0.51635,1,15.066,4.08,1.428,0.612
-35.6,-16.935,-8.115,-0.51531,93.218,0.79154,36.711,2,4.1,1.435,0.615,-0.51531,1,15.088,4.1,1.435,0.615
-35.62,-16.942,-8.118,-0.51431,93.222,0.79201,36.764,2,4.12,1.442,0.618,-0.51431,1,15.109,4.12,1.442,0.618
-35.64,-16.949,-8.121,-0.51336,93.226,0.79248,36.818,2,4.14,1.449,0.621,-0.51336,1,15.13,4.14,1.449,0.621
-35.66,-16.956,-8.124,-0.51245,93.23,0.79296,36.871,2,4.16,1.456,0.624,-0.51245,1,15.152,4.16,1.456,0.624
-35.68,-16.963,-8.127,-0.51158,93.233,0.79343,36.924,2,4.18,1.463,0.627,-0.51158,1,15.173,4.18,1.463,0.627
-35.7,-16.97,-8.13,-0.51075,93.237,0.7939,36.978,2,4.2,1.47,0.63,-0.51075,1,15.195,4.2,1.47,0.63
-35.72,-16.977,-8.133,-0.50997,93.241,0.79437,37.031,2,4.22,1.477,0.633,-0.50997,1,15.216,4.22,1.477,0.633
-35.74,-16.984,-8.136,-0.50922,93.245,0.79484,37.084,2,4.24,1.484,0.636,-0.50922,1,15.237,4.24,1.484,0.636
-35.76,-16.991,-8.139,-0.50851,93.248,0.79532,37.138,2,4.26,1.491,0.639,-0.50851,1,15.259,4.26,1.491,0.639
-35.78,-16.998,-8.142,-0.50784,93.252,0.7958,37.192,2,4.28,1.498,0.642,-0.50784,1,15.28,4.28,1.498,0.642
-35.8,-17.005,-8.145,-0.5072,93.256,0.79627,37.245,2,4.3,1.505,0.645,-0.5072,1,15.302,4.3,1.505,0.645
-35.82,-17.012,-8.148,-0.5066,93.26,0.79675,37.299,2,4.32,1.512,0.648,-0.5066,1,15.323,4.32,1.512,0.648
-35.84,-17.019,-8.151,-0.50604,93.263,0.79722,37.353,2,4.34,1.519,0.651,-0.50604,1,15.344,4.34,1.519,0.651
-35.86,-17.026,-8.154,-0.50551,93.267,0.7977,37.406,2,4.36,1.526,0.654,-0.50551,1,15.366,4.36,1.526,0.654
-35.88,-17.033,-8.157,-0.505,93.271,0.79818,37.46,2,4.38,1.533,0.657,-0.505,1,15.387,4.38,1.533,0.657
-35.9,-17.04,-8.16,-0.50454,93.275,0.79865,37.513,2,4.4,1.54,0.66,-0.50454,1,15.409,4.4,1.54,0.66
-35.92,-17.047,-8.163,-0.5041,93.278,0.79913,37.567,2,4.42,1.547,0.663,-0.5041,1,15.43,4.42,1.547,0.663
-35.94,-17.054,-8.166,-0.50369,93.282,0.7996,37.62,2,4.44,1.554,0.666,-0.50369,1,15.451,4.44,1.554,0.666
-35.96,-17.061,-8.169,-0.50331,93.286,0.80008,37.673,2,4.46,1.561,0.669,-0.50331,1,15.473,4.46,1.561,0.669
-35.98,-17.068,-8.172,-0.50295,93.289,0.80055,37.727,2,4.48,1.568,0.672,-0.50295,1,15.494,4.48,1.568,0.672
-36,-17.075,-8.175,-0.50262,93.293,0.80102,37.78,2,4.5,1.575,0.675,-0.50262,1,15.516,4.5,1.575,0.675
-36.02,-17.082,-8.178,-0.50232,93.297,0.8015,37.833,2,4.52,1.582,0.678,-0.50232,1,15.537,4.52,1.582,0.678
-36.04,-17.089,-8.181,-0.50204,93.3,0.80197,37.886,2,4.54,1.589,0.681,-0.50204,1,15.558,4.54,1.589,0.681
-36.06,-17.096,-8.184,-0.50179,93.304,0.80244,37.939,2,4.56,1.596,0.684,-0.50179,1,15.58,4.56,1.596,0.684
-36.08,-17.103,-8.187,-0.50156,93.307,0.80292,37.992,2,4.58,1.603,0.687,-0.50156,1,15.601,4.58,1.603,0.687
-36.1,-17.11,-8.19,-0.50134,93.311,0.80339,38.045,2,4.6,1.61,0.69,-0.50134,1,15.623,4.6,1.61,0.69
-36.12,-17.117,-8.193,-0.50115,93.315,0.80386,38.098,2,4.62,1.617,0.693,-0.50115,1,15.644,4.62,1.617,0.693
-36.14,-17.124,-8.196,-0.50098,93.318,0.80434,38.151,2,4.64,1.624,0.696,-0.50098,1,15.665,4.64,1.624,0.696
-36.16,-17.131,-8.199,-0.50083,93.322,0.80481,38.204,2,4.66,1.631,0.699,-0.50083,1,15.687,4.66,1.631,0.699
-36.18,-17.138,-8.202,-0.50069,93.325,0.80528,38.257,2,4.68,1.638,0.702,-0.50069,1,15.708,4.68,1.638,0.702
-36.2,-17.145,-8.205,-0.50057,93.329,0.80575,38.31,2,4.7,1.645,0.705,-0.50057,1,15.73,4.7,1.645,0.705
-36.22,-17.152,-8.208,-0.50046,93.333,0.80622,38.363,2,4.72,1.652,0.708,-0.50046,1,15.751,4.72,1.652,0.708
-36.24,-17.159,-8.211,-0.50037,93.336,0.80669,38.416,2,4.74,1.659,0.711,-0.50037,1,15.772,4.74,1.659,0.711
-36.26,-17.166,-8.214,-0.4998,93.34,0.80717,38.469,2,4.76,1.666,0.714,-0.4998,1,15.794,4.76,1.666,0.714
-36.28,-17.173,-8.217,-0.49874,93.343,0.80764,38.522,2,4.78,1.673,0.717,-0.49874,1,15.815,4.78,1.673,0.717
-36.3,-17.18,-8.22,-0.49769,93.347,0.80812,38.575,2,4.8,1.68,0.72,-0.49769,1,15.837,4.8,1.68,0.72
-36.32,-17.187,-8.223,-0.49665,93.35,0.8086,38.628,2,4.82,1.687,0.723,-0.49665,1,15.858,4.82,1.687,0.723
-36.34,-17.194,-8.226,-0.49561,93.354,0.80908,38.68,2,4.84,1.694,0.726,-0.49561,1,15.879,4.84,1.694,0.726
-36.36,-17.201,-8.229,-0.49458,93.357,0.80955,38.733,2,4.86,1.701,0.729,-0.49458,1,15.901,4.86,1.701,0.729
-36.38,-17.208,-8.232,-0.49356,93.361,0.81003,38.786,2,4.88,1.708,0.732,-0.49356,1,15.922,4.88,1.708,0.732
-36.4,-17.215,-8.235,-0.49254,93.364,0.81051,38.839,2,4.9,1.715,0.735,-0.49254,1,15.944,4.9,1.715,0.735
-36.42,-17.222,-8.238,-0.49152,93.368,0.81098,38.892,2,4.92,1.722,0.738,-0.49152,1,15.965,4.92,1.722,0.738
-36.44,-17.229,-8.241,-0.49051,93.371,0.81146,38.945,2,4.94,1.729,0.741,-0.49051,1,15.986,4.94,1.729,0.741
-36.46,-17.236,-8.244,-0.4895,93.375,0.81193,38.997,2,4.96,1.736,0.744,-0.4895,1,16.008,4.96,1.736,0.744
-36.48,-17.243,-8.247,-0.4885,93.378,0.81241,39.05,2,4.98,1.743,0.747,-0.4885,1,16.029,4.98,1.743,0.747
-36.5,-17.25,-8.25,-0.4875,93.382,0.81288,39.103,2,5,1.75,0.75,-0.4875,1,16.051,5,1.75,0.75
-36.52,-17.257,-8.253,-0.48278,93.381,0.8134,39.16,2,5.02,1.757,0.753,-0.48278,1,16.072,5.02,1.757,0.753
-36.54,-17.264,-8.256,-0.47812,93.38,0.81392,39.217,2,5.04,1.764,0.756,-0.47812,1,16.094,5.04,1.764,0.756
-36.56,-17.271,-8.259,-0.47353,93.379,0.81444,39.274,2,5.06,1.771,0.759,-0.47353,1,16.115,5.06,1.771,0.759
-36.58,-17.278,-8.262,-0.46899,93.377,0.81496,39.332,2,5.08,1.778,0.762,-0.46899,1,16.136,5.08,1.778,0.762
-36.6,-17.285,-8.265,-0.46451,93.376,0.81547,39.389,2,5.1,1.785,0.765,-0.46451,1,16.158,5.1,1.785,0.765
-36.62,-17.292,-8.268,-0.4601,93.375,0.81599,39.446,2,5.12,1.792,0.768,-0.4601,1,16.179,5.12,1.792,0.768
-36.64,-17.299,-8.271,-0.45574,93.374,0.81651,39.503,2,5.14,1.799,0.771,-0.45574,1,16.201,5.14,1.799,0.771
-36.66,-17.306,-8.274,-0.45144,93.372,0.81702,39.56,2,5.16,1.806,0.774,-0.45144,1,16.222,5.16,1.806,0.774
-36.68,-17.313,-8.277,-0.4472,93.371,0.81754,39.617,2,5.18,1.813,0.777,-0.4472,1,16.243,5.18,1.813,0.777
-36.7,-17.32,-8.28,-0.44301,93.369,0.81805,39.674,2,5.2,1.82,0.78,-0.44301,1,16.265,5.2,1.82,0.78
-36.72,-17.327,-8.283,-0.43888,93.368,0.81857,39.731,2,5.22,1.827,0.783,-0.43888,1,16.286,5.22,1.827,0.783
-36.74,-17.334,-8.286,-0.43481,93.366,0.81909,39.788,2,5.24,1.834,0.786,-0.43481,1,16.308,5.24,1.834,0.786
-36.76,-17.341,-8.289,-0.43042,93.364,0.8196,39.845,2,5.26,1.841,0.789,-0.43042,1,16.329,5.26,1.841,0.789
-36.78,-17.348,-8.292,-0.42573,93.363,0.82012,39.902,2,5.28,1.848,0.792,-0.42573,1,16.35,5.28,1.848,0.792
-36.8,-17.355,-8.295,-0.42113,93.361,0.82064,39.959,2,5.3,1.855,0.795,-0.42113,1,16.372,5.3,1.855,0.795
-36.82,-17.362,-8.298,-0.41662,93.359,0.82116,40.016,2,5.32,1.862,0.798,-0.41662,1,16.393,5.32,1.862,0.798
-36.84,-17.369,-8.301,-0.4122,93.357,0.82168,40.073,2,5.34,1.869,0.801,-0.4122,1,16.415,5.34,1.869,0.801
-36.86,-17.376,-8.304,-0.40787,93.356,0.8222,40.13,2,5.36,1.876,0.804,-0.40787,1,16.436,5.36,1.876,0.804
-36.88,-17.383,-8.307,-0.40362,93.354,0.82272,40.187,2,5.38,1.883,0.807,-0.40362,1,16.457,5.38,1.883,0.807
-36.9,-17.39,-8.31,-0.39946,93.352,0.82323,40.244,2,5.4,1.89,0.81,-0.39946,1,16.479,5.4,1.89,0.81
-36.92,-17.397,-8.313,-0.39538,93.35,0.82375,40.301,2,5.42,1.897,0.813,-0.39538,1,16.5,5.42,1.897,0.813
-36.94,-17.404,-8.316,-0.39138,93.348,0.82427,40.358,2,5.44,1.904,0.816,-0.39138,1,16.522,5.44,1.904,0.816
-36.96,-17.411,-8.319,-0.38746,93.345,0.82479,40.415,2,5.46,1.911,0.819,-0.38746,1,16.543,5.46,1.911,0.819
-36.98,-17.418,-8.322,-0.38363,93.343,0.82531,40.472,2,5.48,1.918,0.822,-0.38363,1,16.564,5.48,1.918,0.822
-37,-17.425,-8.325,-0.37987,93.341,0.82582,40.529,2,5.5,1.925,0.825,-0.37987,1,16.586,5.5,1.925,0.825
-37.02,-17.432,-8.328,-0.3762,93.339,0.82634,40.585,2,5.52,1.932,0.828,-0.3762,1,16.607,5.52,1.932,0.828
-37.04,-17.439,-8.331,-0.3726,93.336,0.82686,40.642,2,5.54,1.939,0.831,-0.3726,1,16.629,5.54,1.939,0.831
-37.06,-17.446,-8.334,-0.36908,93.334,0.82738,40.699,2,5.56,1.946,0.834,-0.36908,1,16.65,5.56,1.946,0.834
-37.08,-17.453,-8.337,-0.36563,93.332,0.82789,40.755,2,5.58,1.953,0.837,-0.36563,1,16.671,5.58,1.953,0.837
-37.1,-17.46,-8.34,-0.36226,93.329,0.82841,40.812,2,5.6,1.96,0.84,-0.36226,1,16.693,5.6,1.96,0.84
-37.12,-17.467,-8.343,-0.35897,93.327,0.82893,40.868,2,5.62,1.967,0.843,-0.35897,1,16.714,5.62,1.967,0.843
-37.14,-17.474,-8.346,-0.35574,93.324,0.82945,40.925,2,5.64,1.974,0.846,-0.35574,1,16.736,5.64,1.974,0.846
-37.16,-17.481,-8.349,-0.35259,93.321,0.82996,40.981,2,5.66,1.981,0.849,-0.35259,1,16.757,5.66,1.981,0.849
-37.18,-17.488,-8.352,-0.34951,93.319,0.83048,41.038,2,5.68,1.988,0.852,-0.34951,1,16.778,5.68,1.988,0.852
-37.2,-17.495,-8.355,-0.3465,93.316,0.83099,41.094,2,5.7,1.995,0.855,-0.3465,1,16.8,5.7,1.995,0.855
-37.22,-17.502,-8.358,-0.34355,93.313,0.83151,41.15,2,5.72,2.002,0.858,-0.34355,1,16.821,5.72,2.002,0.858
-37.24,-17.509,-8.361,-0.34068,93.31,0.83203,41.207,2,5.74,2.009,0.861,-0.34068,1,16.843,5.74,2.009,0.861
-37.26,-17.516,-8.364,-0.33787,93.307,0.83255,41.263,2,5.76,2.016,0.864,-0.33787,1,16.864,5.76,2.016,0.864
-37.28,-17.523,-8.367,-0.33513,93.304,0.83307,41.32,2,5.78,2.023,0.867,-0.33513,1,16.885,5.78,2.023,0.867
-37.3,-17.53,-8.37,-0.33245,93.301,0.83359,41.376,2,5.8,2.03,0.87,-0.33245,1,16.907,5.8,2.03,0.87
-37.32,-17.537,-8.373,-0.32983,93.298,0.83411,41.433,2,5.82,2.037,0.873,-0.32983,1,16.928,5.82,2.037,0.873
-37.34,-17.544,-8.376,-0.32728,93.295,0.83463,41.489,2,5.84,2.044,0.876,-0.32728,1,16.95,5.84,2.044,0.876
-37.36,-17.551,-8.379,-0.32479,93.292,0.83515,41.546,2,5.86,2.051,0.879,-0.32479,1,16.971,5.86,2.051,0.879
-37.38,-17.558,-8.382,-0.32236,93.289,0.83567,41.602,2,5.88,2.058,0.882,-0.32236,1,16.992,5.88,2.058,0.882
-37.4,-17.565,-8.385,-0.31999,93.285,0.83619,41.659,2,5.9,2.065,0.885,-0.31999,1,17.014,5.9,2.065,0.885
-37.42,-17.572,-8.388,-0.31768,93.282,0.83671,41.715,2,5.92,2.072,0.888,-0.31768,1,17.035,5.92,2.072,0.888
-37.44,-17.579,-8.391,-0.31543,93.278,0.83723,41.771,2,5.94,2.079,0.891,-0.31543,1,17.057,5.94,2.079,0.891
-37.46,-17.586,-8.394,-0.31323,93.275,0.83775,41.828,2,5.96,2.086,0.894,-0.31323,1,17.078,5.96,2.086,0.894
-37.48,-17.593,-8.397,-0.31109,93.271,0.83827,41.884,2,5.98,2.093,0.897,-0.31109,1,17.099,5.98,2.093,0.897
-37.5,-17.6,-8.4,-0.309,93.268,0.83879,41.94,2,6,2.1,0.9,-0.309,1,17.121,6,2.1,0.9
-37.52,-17.607,-8.403,-0.30697,93.264,0.83931,41.996,2,6.02,2.107,0.903,-0.30697,1,17.142,6.02,2.107,0.903
-37.54,-17.614,-8.406,-0.30499,93.261,0.83983,42.053,2,6.04,2.114,0.906,-0.30499,1,17.164,6.04,2.114,0.906
-37.56,-17.621,-8.409,-0.30306,93.257,0.84035,42.109,2,6.06,2.121,0.909,-0.30306,1,17.185,6.06,2.121,0.909
-37.58,-17.628,-8.412,-0.30118,93.253,0.84087,42.165,2,6.08,2.128,0.912,-0.30118,1,17.206,6.08,2.128,0.912
-37.6,-17.635,-8.415,-0.29935,93.249,0.84139,42.221,2,6.1,2.135,0.915,-0.29935,1,17.228,6.1,2.135,0.915
-37.62,-17.642,-8.418,-0.29757,93.245,0.84191,42.277,2,6.12,2.142,0.918,-0.29757,1,17.249,6.12,2.142,0.918
-37.64,-17.649,-8.421,-0.29584,93.241,0.84243,42.333,2,6.14,2.149,0.921,-0.29584,1,17.271,6.14,2.149,0.921
-37.66,-17.656,-8.424,-0.29415,93.237,0.84294,42.389,2,6.16,2.156,0.924,-0.29415,1,17.292,6.16,2.156,0.924
-37.68,-17.663,-8.427,-0.29251,93.233,0.84346,42.445,2,6.18,2.163,0.927,-0.29251,1,17.313,6.18,2.163,0.927
-37.7,-17.67,-8.43,-0.29091,93.229,0.84398,42.501,2,6.2,2.17,0.93,-0.29091,1,17.335,6.2,2.17,0.93
-37.72,-17.677,-8.433,-0.28936,93.225,0.8445,42.557,2,6.22,2.177,0.933,-0.28936,1,17.356,6.22,2.177,0.933
-37.74,-17.684,-8.436,-0.28785,93.221,0.84502,42.612,2,6.24,2.184,0.936,-0.28785,1,17.378,6.24,2.184,0.936
-37.76,-17.691,-8.439,-0.28603,93.216,0.84554,42.668,2,6.26,2.191,0.939,-0.28603,1,17.399,6.26,2.191,0.939
-37.78,-17.698,-8.442,-0.28389,93.212,0.84606,42.724,2,6.28,2.198,0.942,-0.28389,1,17.42,6.28,2.198,0.942
-37.8,-17.705,-8.445,-0.28178,93.207,0.84658,42.78,2,6.3,2.205,0.945,-0.28178,1,17.442,6.3,2.205,0.945
-37.82,-17.712,-8.448,-0.2797,93.203,0.8471,42.836,2,6.32,2.212,0.948,-0.2797,1,17.463,6.32,2.212,0.948
-37.84,-17.719,-8.451,-0.27765,93.198,0.84763,42.892,2,6.34,2.219,0.951,-0.27765,1,17.485,6.34,2.219,0.951
-37.86,-17.726,-8.454,-0.27564,93.193,0.84815,42.947,2,6.36,2.226,0.954,-0.27564,1,17.506,6.36,2.226,0.954
-37.88,-17.733,-8.457,-0.27365,93.189,0.84867,43.003,2,6.38,2.233,0.957,-0.27365,1,17.527,6.38,2.233,0.957
-37.9,-17.74,-8.46,-0.27169,93.184,0.84919,43.059,2,6.4,2.24,0.96,-0.27169,1,17.549,6.4,2.24,0.96
-37.92,-17.747,-8.463,-0.26977,93.179,0.84971,43.114,2,6.42,2.247,0.963,-0.26977,1,17.57,6.42,2.247,0.963
-37.94,-17.754,-8.466,-0.26733,93.172,0.85024,43.17,2,6.44,2.254,0.966,-0.26733,1,17.592,6.44,2.254,0.966
-37.96,-17.761,-8.469,-0.26453,93.165,0.85078,43.227,2,6.46,2.261,0.969,-0.26453,1,17.613,6.46,2.261,0.969
-37.98,-17.768,-8.472,-0.26179,93.157,0.85132,43.283,2,6.48,2.268,0.972,-0.26179,1,17.634,6.48,2.268,0.972
-38,-17.775,-8.475,-0.2591,93.149,0.85185,43.339,2,6.5,2.275,0.975,-0.2591,1,17.656,6.5,2.275,0.975
-38.02,-17.782,-8.478,-0.25647,93.141,0.85239,43.395,2,6.52,2.282,0.978,-0.25647,1,17.677,6.52,2.282,0.978
-38.04,-17.789,-8.481,-0.2539,93.133,0.85292,43.451,2,6.54,2.289,0.981,-0.2539,1,17.699,6.54,2.289,0.981
-38.06,-17.796,-8.484,-0.25138,93.124,0.85346,43.507,2,6.56,2.296,0.984,-0.25138,1,17.72,6.56,2.296,0.984
-38.08,-17.803,-8.487,-0.24892,93.116,0.85399,43.563,2,6.58,2.303,0.987,-0.24892,1,17.741,6.58,2.303,0.987
-38.1,-17.81,-8.49,-0.2465,93.107,0.85453,43.619,2,6.6,2.31,0.99,-0.2465,1,17.763,6.6,2.31,0.99
-38.12,-17.817,-8.493,-0.24414,93.099,0.85507,43.676,2,6.62,2.317,0.993,-0.24414,1,17.784,6.62,2.317,0.993
-38.14,-17.824,-8.496,-0.24184,93.09,0.8556,43.731,2,6.64,2.324,0.996,-0.24184,1,17.806,6.64,2.324,0.996
-38.16,-17.831,-8.499,-0.23958,93.081,0.85614,43.787,2,6.66,2.331,0.999,-0.23958,1,17.827,6.66,2.331,0.999
-38.18,-17.838,-8.502,-0.23737,93.072,0.85667,43.843,2,6.68,2.338,1.002,-0.23737,1,17.848,6.68,2.338,1.002
-38.2,-17.845,-8.505,-0.23522,93.063,0.8572,43.899,2,6.7,2.345,1.005,-0.23522,1,17.87,6.7,2.345,1.005
-38.22,-17.852,-8.508,-0.23311,93.054,0.85774,43.955,2,6.72,2.352,1.008,-0.23311,1,17.891,6.72,2.352,1.008
-38.24,-17.859,-8.511,-0.23105,93.044,0.85827,44.011,2,6.74,2.359,1.011,-0.23105,1,17.913,6.74,2.359,1.011
-38.26,-17.866,-8.514,-0.22891,93.035,0.85881,44.067,2,6.76,2.366,1.014,-0.22891,1,17.934,6.76,2.366,1.014
-38.28,-17.873,-8.517,-0.2267,93.025,0.85935,44.123,2,6.78,2.373,1.017,-0.2267,1,17.955,6.78,2.373,1.017
-38.3,-17.88,-8.52,-0.22456,93.015,0.85989,44.178,2,6.8,2.38,1.02,-0.22456,1,17.977,6.8,2.38,1.02
-38.32,-17.887,-8.523,-0.22247,93.005,0.86042,44.234,2,6.82,2.387,1.023,-0.22247,1,17.998,6.82,2.387,1.023
-38.34,-17.894,-8.526,-0.22044,92.995,0.86096,44.289,2,6.84,2.394,1.026,-0.22044,1,18.02,6.84,2.394,1.026
-38.36,-17.901,-8.529,-0.21848,92.985,0.8615,44.345,2,6.86,2.401,1.029,-0.21848,1,18.041,6.86,2.401,1.029
-38.38,-17.908,-8.532,-0.21657,92.975,0.86204,44.401,2,6.88,2.408,1.032,-0.21657,1,18.062,6.88,2.408,1.032
-38.4,-17.915,-8.535,-0.21472,92.964,0.86258,44.456,2,6.9,2.415,1.035,-0.21472,1,18.084,6.9,2.415,1.035
-38.42,-17.922,-8.538,-0.21292,92.954,0.86311,44.512,2,6.92,2.422,1.038,-0.21292,1,18.105,6.92,2.422,1.038
-38.44,-17.929,-8.541,-0.21118,92.943,0.86365,44.567,2,6.94,2.429,1.041,-0.21118,1,18.127,6.94,2.429,1.041
-38.46,-17.936,-8.544,-0.2095,92.932,0.86419,44.622,2,6.96,2.436,1.044,-0.2095,1,18.148,6.96,2.436,1.044
-38.48,-17.943,-8.547,-0.20787,92.922,0.86472,44.678,2,6.98,2.443,1.047,-0.20787,1,18.169,6.98,2.443,1.047
-38.5,-17.95,-8.55,-0.20629,92.911,0.86526,44.733,2,7,2.45,1.05,-0.20629,1,18.191,7,2.45,1.05
-38.52,-17.957,-8.553,-0.20476,92.9,0.8658,44.789,2,7.02,2.457,1.053,-0.20476,1,18.212,7.02,2.457,1.053
-38.54,-17.964,-8.556,-0.20328,92.888,0.86633,44.844,2,7.04,2.464,1.056,-0.20328,1,18.234,7.04,2.464,1.056
-38.56,-17.971,-8.559,-0.20185,92.877,0.86687,44.899,2,7.06,2.471,1.059,-0.20185,1,18.255,7.06,2.471,1.059
-38.58,-17.978,-8.562,-0.20047,92.866,0.86741,44.954,2,7.08,2.478,1.062,-0.20047,1,18.276,7.08,2.478,1.062
-38.6,-17.985,-8.565,-0.19913,92.854,0.86794,45.01,2,7.1,2.485,1.065,-0.19913,1,18.298,7.1,2.485,1.065
-38.62,-17.992,-8.568,-0.19785,92.842,0.86848,45.065,2,7.12,2.492,1.068,-0.19785,1,18.319,7.12,2.492,1.068
-38.64,-17.999,-8.571,-0.1966,92.831,0.86901,45.12,2,7.14,2.499,1.071,-0.1966,1,18.341,7.14,2.499,1.071
-38.66,-18.006,-8.574,-0.1954,92.819,0.86955,45.175,2,7.16,2.506,1.074,-0.1954,1,18.362,7.16,2.506,1.074
-38.68,-18.013,-8.577,-0.19425,92.807,0.87009,45.23,2,7.18,2.513,1.077,-0.19425,1,18.383,7.18,2.513,1.077
-38.7,-18.02,-8.58,-0.19313,92.795,0.87062,45.285,2,7.2,2.52,1.08,-0.19313,1,18.405,7.2,2.52,1.08
-38.72,-18.027,-8.583,-0.19206,92.783,0.87116,45.34,2,7.22,2.527,1.083,-0.19206,1,18.426,7.22,2.527,1.083
-38.74,-18.034,-8.586,-0.19103,92.77,0.87169,45.395,2,7.24,2.534,1.086,-0.19103,1,18.448,7.24,2.534,1.086
-38.76,-18.041,-8.589,-0.19004,92.758,0.87223,45.45,2,7.26,2.541,1.089,-0.19004,1,18.469,7.26,2.541,1.089
-38.78,-18.048,-8.592,-0.18908,92.745,0.87277,45.505,2,7.28,2.548,1.092,-0.18908,1,18.49,7.28,2.548,1.092
-38.8,-18.055,-8.595,-0.18816,92.732,0.8733,45.56,2,7.3,2.555,1.095,-0.18816,1,18.512,7.3,2.555,1.095
-38.82,-18.062,-8.598,-0.18728,92.718,0.87384,45.615,2,7.32,2.562,1.098,-0.18728,1,18.533,7.32,2.562,1.098
-38.84,-18.069,-8.601,-0.18644,92.705,0.87438,45.67,2,7.34,2.569,1.101,-0.18644,1,18.555,7.34,2.569,1.101
-38.86,-18.076,-8.604,-0.18562,92.691,0.87492,45.724,2,7.36,2.576,1.104,-0.18562,1,18.576,7.36,2.576,1.104
-38.88,-18.083,-8.607,-0.18484,92.678,0.87546,45.779,2,7.38,2.583,1.107,-0.18484,1,18.597,7.38,2.583,1.107
-38.9,-18.09,-8.61,-0.1841,92.664,0.87599,45.834,2,7.4,2.59,1.11,-0.1841,1,18.619,7.4,2.59,1.11
-38.92,-18.097,-8.613,-0.18338,92.65,0.87653,45.889,2,7.42,2.597,1.113,-0.18338,1,18.64,7.42,2.597,1.113
-38.94,-18.104,-8.616,-0.18269,92.637,0.87707,45.943,2,7.44,2.604,1.116,-0.18269,1,18.662,7.44,2.604,1.116
-38.96,-18.111,-8.619,-0.18204,92.623,0.87761,45.998,2,7.46,2.611,1.119,-0.18204,1,18.683,7.46,2.611,1.119
-38.98,-18.118,-8.622,-0.18141,92.608,0.87814,46.053,2,7.48,2.618,1.122,-0.18141,1,18.704,7.48,2.618,1.122
-39,-18.125,-8.625,-0.1808,92.594,0.87868,46.107,2,7.5,2.625,1.125,-0.1808,1,18.726,7.5,2.625,1.125
-39.02,-18.132,-8.628,-0.18023,92.58,0.87922,46.162,2,7.52,2.632,1.128,-0.18023,1,18.747,7.52,2.632,1.128
-39.04,-18.139,-8.631,-0.17968,92.566,0.87975,46.216,2,7.54,2.639,1.131,-0.17968,1,18.769,7.54,2.639,1.131
-39.06,-18.146,-8.634,-0.17915,92.551,0.88029,46.271,2,7.56,2.646,1.134,-0.17915,1,18.79,7.56,2.646,1.134
-39.08,-18.153,-8.637,-0.17864,92.536,0.88083,46.325,2,7.58,2.653,1.137,-0.17864,1,18.811,7.58,2.653,1.137
-39.1,-18.16,-8.64,-0.17816,92.522,0.88136,46.38,2,7.6,2.66,1.14,-0.17816,1,18.833,7.6,2.66,1.14
-39.12,-18.167,-8.643,-0.1777,92.507,0.8819,46.434,2,7.62,2.667,1.143,-0.1777,1,18.854,7.62,2.667,1.143
-39.14,-18.174,-8.646,-0.17726,92.492,0.88243,46.489,2,7.64,2.674,1.146,-0.17726,1,18.876,7.64,2.674,1.146
-39.16,-18.181,-8.649,-0.17684,92.477,0.88297,46.543,2,7.66,2.681,1.149,-0.17684,1,18.897,7.66,2.681,1.149
-39.18,-18.188,-8.652,-0.17643,92.461,0.88351,46.597,2,7.68,2.688,1.152,-0.17643,1,18.918,7.68,2.688,1.152
-39.2,-18.195,-8.655,-0.17604,92.446,0.88404,46.652,2,7.7,2.695,1.155,-0.17604,1,18.94,7.7,2.695,1.155
-39.22,-18.202,-8.658,-0.17567,92.431,0.88458,46.706,2,7.72,2.702,1.158,-0.17567,1,18.961,7.72,2.702,1.158
-39.24,-18.209,-8.661,-0.17531,92.415,0.88511,46.76,2,7.74,2.709,1.161,-0.17531,1,18.983,7.74,2.709,1.161
-39.26,-18.216,-8.664,-0.17484,92.399,0.88564,46.814,2,7.76,2.716,1.164,-0.17484,1,19.004,7.76,2.716,1.164
-39.28,-18.223,-8.667,-0.17427,92.382,0.88618,46.868,2,7.78,2.723,1.167,-0.17427,1,19.025,7.78,2.723,1.167
-39.3,-18.23,-8.67,-0.17372,92.365,0.88671,46.921,2,7.8,2.73,1.17,-0.17372,1,19.047,7.8,2.73,1.17
-39.32,-18.237,-8.673,-0.17319,92.347,0.88725,46.975,2,7.82,2.737,1.173,-0.17319,1,19.068,7.82,2.737,1.173
-39.34,-18.244,-8.676,-0.17268,92.33,0.88778,47.028,2,7.84,2.744,1.176,-0.17268,1,19.09,7.84,2.744,1.176
-39.36,-18.251,-8.679,-0.172,92.312,0.88831,47.082,2,7.86,2.751,1.179,-0.172,1,19.111,7.86,2.751,1.179
-39.38,-18.258,-8.682,-0.17015,92.291,0.88886,47.135,2,7.88,2.758,1.182,-0.17015,1,19.132,7.88,2.758,1.182
-39.4,-18.265,-8.685,-0.16833,92.27,0.8894,47.189,2,7.9,2.765,1.185,-0.16833,1,19.154,7.9,2.765,1.185
-39.42,-18.272,-8.688,-0.16654,92.249,0.88994,47.243,2,7.92,2.772,1.188,-0.16654,1,19.175,7.92,2.772,1.188
-39.44,-18.279,-8.691,-0.16478,92.229,0.89049,47.296,2,7.94,2.779,1.191,-0.16478,1,19.197,7.94,2.779,1.191
-39.46,-18.286,-8.694,-0.16304,92.209,0.89103,47.35,2,7.96,2.786,1.194,-0.16304,1,19.218,7.96,2.786,1.194
-39.48,-18.293,-8.697,-0.16134,92.188,0.89157,47.404,2,7.98,2.793,1.197,-0.16134,1,19.239,7.98,2.793,1.197
-39.5,-18.3,-8.7,-0.15966,92.168,0.89212,47.457,2,8,2.8,1.2,-0.15966,1,19.261,8,2.8,1.2
-39.52,-18.307,-8.703,-0.15801,92.148,0.89266,47.511,2,8.02,2.807,1.203,-0.15801,1,19.282,8.02,2.807,1.203
-39.54,-18.314,-8.706,-0.15638,92.129,0.8932,47.565,2,8.04,2.814,1.206,-0.15638,1,19.304,8.04,2.814,1.206
-39.56,-18.321,-8.709,-0.15478,92.109,0.89375,47.619,2,8.06,2.821,1.209,-0.15478,1,19.325,8.06,2.821,1.209
-39.58,-18.328,-8.712,-0.1532,92.09,0.89429,47.673,2,8.08,2.828,1.212,-0.1532,1,19.346,8.08,2.828,1.212
-39.6,-18.335,-8.715,-0.15165,92.07,0.89484,47.726,2,8.1,2.835,1.215,-0.15165,1,19.368,8.1,2.835,1.215
-39.62,-18.342,-8.718,-0.15011,92.051,0.89538,47.78,2,8.12,2.842,1.218,-0.15011,1,19.389,8.12,2.842,1.218
-39.64,-18.349,-8.721,-0.1486,92.032,0.89592,47.834,2,8.14,2.849,1.221,-0.1486,1,19.411,8.14,2.849,1.221
-39.66,-18.356,-8.724,-0.14711,92.013,0.89647,47.888,2,8.16,2.856,1.224,-0.14711,1,19.432,8.16,2.856,1.224
-39.68,-18.363,-8.727,-0.14564,91.995,0.89701,47.942,2,8.18,2.863,1.227,-0.14564,1,19.453,8.18,2.863,1.227
-39.7,-18.37,-8.73,-0.14418,91.976,0.89755,47.996,2,8.2,2.87,1.23,-0.14418,1,19.475,8.2,2.87,1.23
-39.72,-18.377,-8.733,-0.14275,91.958,0.8981,48.05,2,8.22,2.877,1.233,-0.14275,1,19.496,8.22,2.877,1.233
-39.74,-18.384,-8.736,-0.14133,91.94,0.89864,48.104,2,8.24,2.884,1.236,-0.14133,1,19.518,8.24,2.884,1.236
-39.76,-18.391,-8.739,-0.13934,91.92,0.89918,48.158,2,8.26,2.891,1.239,-0.13934,1,19.539,8.26,2.891,1.239
-39.78,-18.398,-8.742,-0.1368,91.898,0.89972,48.212,2,8.28,2.898,1.242,-0.1368,1,19.56,8.28,2.898,1.242
-39.8,-18.405,-8.745,-0.13432,91.877,0.90026,48.265,2,8.3,2.905,1.245,-0.13432,1,19.582,8.3,2.905,1.245
-39.82,-18.412,-8.748,-0.13189,91.855,0.90079,48.319,2,8.32,2.912,1.248,-0.13189,1,19.603,8.32,2.912,1.248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.625,8.34,2.919,1.251
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.646,8.36,2.926,1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.667,8.38,2.933,1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.689,8.4,2.94,1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.71,8.42,2.947,1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.732,8.44,2.954,1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.753,8.46,2.961,1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.774,8.48,2.968,1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.796,8.5,2.975,1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.817,8.52,2.982,1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.839,8.54,2.989,1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.86,8.56,2.996,1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.881,8.58,3.003,1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.903,8.6,3.01,1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.924,8.62,3.017,1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.946,8.64,3.024,1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.967,8.66,3.031,1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.988,8.68,3.038,1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.01,8.7,3.045,1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.031,8.72,3.052,1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.053,8.74,3.059,1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.074,8.76,3.066,1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.095,8.78,3.073,1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.117,8.8,3.08,1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.138,8.82,3.087,1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.16,8.84,3.094,1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.181,8.86,3.101,1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.202,8.88,3.108,1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.224,8.9,3.115,1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.245,8.92,3.122,1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.267,8.94,3.129,1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.288,8.96,3.136,1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.309,8.98,3.143,1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.331,9,3.15,1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.352,9.02,3.157,1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.374,9.04,3.164,1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.395,9.06,3.171,1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.416,9.08,3.178,1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.438,9.1,3.185,1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.459,9.12,3.192,1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.481,9.14,3.199,1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> dat/niederer/act_05_0010.csv <==
Point ID,Points_0,Points_1,Points_2,arc_length,ele_uu_0,ele_uu_1,ele_uu_2,ele_uu_3,ele_xx_0,ele_xx_1,ele_xx_2,ele_xx_3,vtkValidPointMask
0,-9.75,-3.25,-1.25,0,82.1801,0.332851,0.01,2,-9.75,-3.25,-1.25,-0.025,1
1,-9.555,-3.185,-1.225,0.207063,82.2733,0.332851,0.01,2,-9.555,-3.185,-1.225,-0.0432882,1
2,-9.36,-3.12,-1.2,0.414126,82.3395,0.332851,0.01,2,-9.36,-3.12,-1.2,-0.0619386,1
3,-9.165,-3.055,-1.175,0.621188,82.3692,0.332851,0.01,2,-9.165,-3.055,-1.175,-0.0761364,1
4,-8.97,-2.99,-1.15,0.828251,82.3805,0.332851,0.01,2,-8.97,-2.99,-1.15,-0.0878457,1
5,-8.775,-2.925,-1.125,1.03531,82.3937,0.332851,0.01,2,-8.775,-2.925,-1.125,-0.104625,1
6,-8.58,-2.86,-1.1,1.24238,82.4269,0.333176,1.16535,2,-8.58,-2.86,-1.1,-0.124927,1
7,-8.385,-2.795,-1.075,1.44944,82.4494,0.333467,2.41267,2,-8.385,-2.795,-1.075,-0.149795,1
8,-8.19,-2.73,-1.05,1.6565,82.4751,0.33395,3.4841,2,-8.19,-2.73,-1.05,-0.171906,1
9,-7.995,-2.665,-1.025,1.86357,82.5348,0.335027,4.22967,2,-7.995,-2.665,-1.025,-0.179851,1
10,-7.8,-2.6,-1,2.07063,82.5916,0.336114,4.89005,2,-7.8,-2.6,-1,-0.189958,1
11,-7.605,-2.535,-0.975,2.27769,82.6582,0.337518,5.39603,2,-7.605,-2.535,-0.975,-0.19882,1
12,-7.41,-2.47,-0.95,2.48475,82.7296,0.339036,5.85863,2,-7.41,-2.47,-0.95,-0.210262,1
13,-7.215,-2.405,-0.925,2.69182,82.804,0.340587,6.31365,2,-7.215,-2.405,-0.925,-0.226419,1
14,-7.02,-2.34,-0.9,2.89888,82.888,0.342256,6.76361,2,-7.02,-2.34,-0.9,-0.248052,1
15,-6.825,-2.275,-0.875,3.10594,82.9711,0.343929,7.18899,2,-6.825,-2.275,-0.875,-0.275921,1
16,-6.63,-2.21,-0.85,3.313,83.079,0.346079,7.72381,2,-6.63,-2.21,-0.85,-0.299779,1
17,-6.435,-2.145,-0.825,3.52007,83.1992,0.34847,8.312,2,-6.435,-2.145,-0.825,-0.320471,1
18,-6.24,-2.08,-0.8,3.72713,83.3149,0.350789,8.86999,2,-6.24,-2.08,-0.8,-0.343865,1
19,-6.045,-2.015,-0.775,3.93419,83.4295,0.35306,9.42767,2,-6.045,-2.015,-0.775,-0.364745,1
20,-5.85,-1.95,-0.75,4.14126,83.5409,0.35528,9.9656,2,-5.85,-1.95,-0.75,-0.391857,1
21,-5.655,-1.885,-0.725,4.34832,83.663,0.357641,10.5168,2,-5.655,-1.885,-0.725,-0.413614,1
22,-5.46,-1.82,-0.7,4.55538,83.7808,0.359948,11.0455,2,-5.46,-1.82,-0.7,-0.44044,1
23,-5.265,-1.755,-0.675,4.76244,83.8949,0.3622,11.5533,2,-5.265,-1.755,-0.675,-0.472336,1
24,-5.07,-1.69,-0.65,4.96951,84.0244,0.364801,12.1423,2,-5.07,-1.69,-0.65,-0.484216,1
25,-4.875,-1.625,-0.625,5.17657,84.1506,0.367355,12.7219,2,-4.875,-1.625,-0.625,-0.494922,1
26,-4.68,-1.56,-0.6,5.38363,84.2721,0.369842,13.2871,2,-4.68,-1.56,-0.6,-0.503648,1
27,-4.485,-1.495,-0.575,5.5907,84.3898,0.372282,13.8418,2,-4.485,-1.495,-0.575,-0.509193,1
28,-4.29,-1.43,-0.55,5.79776,84.5036,0.374656,14.3803,2,-4.29,-1.43,-0.55,-0.518176,1
29,-4.095,-1.365,-0.525,6.00482,84.6141,0.376998,14.911,2,-4.095,-1.365,-0.525,-0.531358,1
30,-3.9,-1.3,-0.5,6.21188,84.7211,0.379288,15.4294,2,-3.9,-1.3,-0.5,-0.5495,1
31,-3.705,-1.235,-0.475,6.41895,84.827,0.381584,15.9475,2,-3.705,-1.235,-0.475,-0.569682,1
32,-3.51,-1.17,-0.45,6.62601,84.9377,0.384043,16.4992,2,-3.51,-1.17,-0.45,-0.581624,1
33,-3.315,-1.105,-0.425,6.83307,85.0453,0.386447,17.0385,2,-3.315,-1.105,-0.425,-0.596619,1
34,-3.12,-1.04,-0.4,7.04013,85.1505,0.388835,17.5707,2,-3.12,-1.04,-0.4,-0.613272,1
35,-2.925,-0.975,-0.375,7.2472,85.2531,0.391194,18.0938,2,-2.925,-0.975,-0.375,-0.633808,1
36,-2.73,-0.91,-0.35,7.45426,85.3531,0.39351,18.6062,2,-2.73,-0.91,-0.35,-0.660059,1
37,-2.535,-0.845,-0.325,7.66132,85.4509,0.395804,19.116,2,-2.535,-0.845,-0.325,-0.692787,1
38,-2.34,-0.78,-0.3,7.86839,85.5462,0.398053,19.6153,2,-2.34,-0.78,-0.3,-0.73275,1
39,-2.145,-0.715,-0.275,8.07545,85.6425,0.400377,20.1252,2,-2.145,-0.715,-0.275,-0.763936,1
40,-1.95,-0.65,-0.25,8.28251,85.7394,0.402765,20.6436,2,-1.95,-0.65,-0.25,-0.786143,1
41,-1.755,-0.585,-0.225,8.48957,85.8395,0.405228,21.1763,2,-1.755,-0.585,-0.225,-0.798442,1
42,-1.56,-0.52,-0.2,8.69664,85.9379,0.407688,21.7072,2,-1.56,-0.52,-0.2,-0.805242,1
43,-1.365,-0.455,-0.175,8.9037,86.034,0.410107,22.2291,2,-1.365,-0.455,-0.175,-0.812679,1
44,-1.17,-0.39,-0.15,9.11076,86.1282,0.412505,22.7441,2,-1.17,-0.39,-0.15,-0.82,1
45,-0.975,-0.325,-0.125,9.31783,86.2208,0.414898,23.2532,2,-0.975,-0.325,-0.125,-0.82619,1
46,-0.78,-0.26,-0.1,9.52489,86.3115,0.41726,23.7531,2,-0.78,-0.26,-0.1,-0.832381,1
47,-0.585,-0.195,-0.075,9.73195,86.4039,0.419735,24.2733,2,-0.585,-0.195,-0.075,-0.833333,1
48,-0.39,-0.13,-0.05,9.93901,86.4951,0.422204,24.7914,2,-0.39,-0.13,-0.05,-0.833333,1
49,-0.195,-0.065,-0.025,10.1461,86.5846,0.424652,25.3044,2,-0.195,-0.065,-0.025,-0.833333,1
50,0,0,0,10.3531,86.6729,0.427099,25.815,2,0,0,0,-0.833333,1
51,0.195,0.065,0.025,10.5602,86.7596,0.429518,26.318,2,0.195,0.065,0.025,-0.833333,1
52,0.39,0.13,0.05,10.7673,86.8451,0.43194,26.8174,2,0.39,0.13,0.05,-0.833333,1
53,0.585,0.195,0.075,10.9743,86.9293,0.434348,27.3116,2,0.585,0.195,0.075,-0.833333,1
54,0.78,0.26,0.1,11.1814,87.0125,0.436757,27.8035,2,0.78,0.26,0.1,-0.832381,1
55,0.975,0.325,0.125,11.3885,87.0972,0.439284,28.3134,2,0.975,0.325,0.125,-0.82619,1
56,1.17,0.39,0.15,11.5955,87.1804,0.441783,28.818,2,1.17,0.39,0.15,-0.82,1
57,1.365,0.455,0.175,11.8026,87.2624,0.444272,29.3184,2,1.365,0.455,0.175,-0.812679,1
58,1.56,0.52,0.2,12.0096,87.3432,0.446751,29.8145,2,1.56,0.52,0.2,-0.805242,1
59,1.755,0.585,0.225,12.2167,87.4229,0.449213,30.3055,2,1.755,0.585,0.225,-0.798442,1
60,1.95,0.65,0.25,12.4238,87.5018,0.451688,30.796,2,1.95,0.65,0.25,-0.786143,1
61,2.145,0.715,0.275,12.6308,87.5829,0.454236,31.3012,2,2.145,0.715,0.275,-0.763936,1
62,2.34,0.78,0.3,12.8379,87.6641,0.45684,31.8126,2,2.34,0.78,0.3,-0.73275,1
63,2.535,0.845,0.325,13.045,87.7455,0.459516,32.3331,2,2.535,0.845,0.325,-0.692787,1
64,2.73,0.91,0.35,13.252,87.8257,0.462171,32.8487,2,2.73,0.91,0.35,-0.660059,1
65,2.925,0.975,0.375,13.4591,87.9049,0.46483,33.3638,2,2.925,0.975,0.375,-0.633808,1
66,3.12,1.04,0.4,13.6661,87.9832,0.467481,33.875,2,3.12,1.04,0.4,-0.613272,1
67,3.315,1.105,0.425,13.8732,88.0607,0.470129,34.3826,2,3.315,1.105,0.425,-0.596619,1
68,3.51,1.17,0.45,14.0803,88.1372,0.472779,34.8872,2,3.51,1.17,0.45,-0.581624,1
69,3.705,1.235,0.475,14.2873,88.2127,0.475412,35.3869,2,3.705,1.235,0.475,-0.569682,1
70,3.9,1.3,0.5,14.4944,88.2886,0.478143,35.8988,2,3.9,1.3,0.5,-0.5495,1
71,4.095,1.365,0.525,14.7015,88.3639,0.480893,36.4114,2,4.095,1.365,0.525,-0.531358,1
72,4.29,1.43,0.55,14.9085,88.4384,0.483636,36.9208,2,4.29,1.43,0.55,-0.518176,1
73,4.485,1.495,0.575,15.1156,88.5122,0.486391,37.4307,2,4.485,1.495,0.575,-0.509193,1
74,4.68,1.56,0.6,15.3226,88.5852,0.489134,37.9373,2,4.68,1.56,0.6,-0.503648,1
75,4.875,1.625,0.625,15.5297,88.6574,0.491886,38.4412,2,4.875,1.625,0.625,-0.494922,1
76,5.07,1.69,0.65,15.7368,88.7289,0.494639,38.9419,2,5.07,1.69,0.65,-0.484216,1
77,5.265,1.755,0.675,15.9438,88.7995,0.49739,39.4404,2,5.265,1.755,0.675,-0.472336,1
78,5.46,1.82,0.7,16.1509,88.8689,0.500239,39.9534,2,5.46,1.82,0.7,-0.44044,1
79,5.655,1.885,0.725,16.358,88.9373,0.503079,40.4623,2,5.655,1.885,0.725,-0.413614,1
80,5.85,1.95,0.75,16.565,89.005,0.505931,40.9676,2,5.85,1.95,0.75,-0.391857,1
81,6.045,2.015,0.775,16.7721,89.076,0.508922,41.4981,2,6.045,2.015,0.775,-0.364745,1
82,6.24,2.08,0.8,16.9791,89.146,0.511899,42.0256,2,6.24,2.08,0.8,-0.343865,1
83,6.435,2.145,0.825,17.1862,89.2151,0.514903,42.553,2,6.435,2.145,0.825,-0.320471,1
84,6.63,2.21,0.85,17.3933,89.2832,0.517904,43.0784,2,6.63,2.21,0.85,-0.299779,1
85,6.825,2.275,0.875,17.6003,89.3479,0.520937,43.6034,2,6.825,2.275,0.875,-0.275921,1
86,7.02,2.34,0.9,17.8074,89.4056,0.524026,44.1282,2,7.02,2.34,0.9,-0.248052,1
87,7.215,2.405,0.925,18.0145,89.4593,0.527111,44.6499,2,7.215,2.405,0.925,-0.226419,1
88,7.41,2.47,0.95,18.2215,89.508,0.530205,45.1661,2,7.41,2.47,0.95,-0.210262,1
89,7.605,2.535,0.975,18.4286,89.5515,0.533288,45.6799,2,7.605,2.535,0.975,-0.19882,1
90,7.8,2.6,1,18.6357,89.5894,0.536359,46.1898,2,7.8,2.6,1,-0.189958,1
91,7.995,2.665,1.025,18.8427,89.6201,0.539427,46.692,2,7.995,2.665,1.025,-0.179851,1
92,8.19,2.73,1.05,19.0498,89.6447,0.54249,47.192,2,8.19,2.73,1.05,-0.171906,1
93,8.385,2.795,1.075,19.2568,89.6529,0.545558,47.6888,2,8.385,2.795,1.075,-0.149795,1
94,8.58,2.86,1.1,19.4639,89.6518,0.548628,48.1867,2,8.58,2.86,1.1,-0.124927,1
95,8.775,2.925,1.125,19.671,89.6468,0.551688,48.6871,2,8.775,2.925,1.125,-0.104625,1
96,8.97,2.99,1.15,19.878,89.6369,0.554694,49.1966,2,8.97,2.99,1.15,-0.0878457,1
97,9.165,3.055,1.175,20.0851,89.6231,0.557709,49.7133,2,9.165,3.055,1.175,-0.0761364,1
98,9.36,3.12,1.2,20.2922,89.6393,0.560708,50.2564,2,9.36,3.12,1.2,-0.0619386,1
99,9.555,3.185,1.225,20.4992,89.6898,0.563719,50.8264,2,9.555,3.185,1.225,-0.0432882,1
100,9.75,3.25,1.25,20.7063,89.7536,0.566766,51.41,2,9.75,3.25,1.25,-0.025,1


==> dat/niederer/act_05_0050.csv <==
Point ID,Points_0,Points_1,Points_2,arc_length,ele_uu_0,ele_uu_1,ele_uu_2,ele_uu_3,ele_xx_0,ele_xx_1,ele_xx_2,ele_xx_3,vtkValidPointMask
0,-9.75,-3.25,-1.25,0,4.65395,0.360135,0.05,2,-9.75,-3.25,-1.25,-0.025,1
1,-9.555,-3.185,-1.225,0.207063,4.55231,0.354569,0.05,2,-9.555,-3.185,-1.225,-0.0432882,1
2,-9.36,-3.12,-1.2,0.414126,4.40801,0.351884,0.05,2,-9.36,-3.12,-1.2,-0.0619386,1
3,-9.165,-3.055,-1.175,0.621188,4.16954,0.354498,0.05,2,-9.165,-3.055,-1.175,-0.0761364,1
4,-8.97,-2.99,-1.15,0.828251,3.85746,0.360702,0.05,2,-8.97,-2.99,-1.15,-0.0878457,1
5,-8.775,-2.925,-1.125,1.03531,3.55755,0.366304,0.05,2,-8.775,-2.925,-1.125,-0.104625,1
6,-8.58,-2.86,-1.1,1.24238,3.27221,0.371124,1.17207,2,-8.58,-2.86,-1.1,-0.124927,1
7,-8.385,-2.795,-1.075,1.44944,2.98652,0.376683,2.36852,2,-8.385,-2.795,-1.075,-0.149795,1
8,-8.19,-2.73,-1.05,1.6565,2.71807,0.382387,3.40738,2,-8.19,-2.73,-1.05,-0.171906,1
9,-7.995,-2.665,-1.025,1.86357,2.49719,0.386592,4.18874,2,-7.995,-2.665,-1.025,-0.179851,1
10,-7.8,-2.6,-1,2.07063,2.29378,0.390367,4.89225,2,-7.8,-2.6,-1,-0.189958,1
11,-7.605,-2.535,-0.975,2.27769,2.10966,0.393868,5.40402,2,-7.605,-2.535,-0.975,-0.19882,1
12,-7.41,-2.47,-0.95,2.48475,1.94259,0.397102,5.85928,2,-7.41,-2.47,-0.95,-0.210262,1
13,-7.215,-2.405,-0.925,2.69182,1.79155,0.399944,6.31342,2,-7.215,-2.405,-0.925,-0.226419,1
14,-7.02,-2.34,-0.9,2.89888,1.65824,0.402144,6.77496,2,-7.02,-2.34,-0.9,-0.248052,1
15,-6.825,-2.275,-0.875,3.10594,1.53733,0.404178,7.20947,2,-6.825,-2.275,-0.875,-0.275921,1
16,-6.63,-2.21,-0.85,3.313,1.44727,0.405491,7.75443,2,-6.63,-2.21,-0.85,-0.299779,1
17,-6.435,-2.145,-0.825,3.52007,1.36925,0.406516,8.35368,2,-6.435,-2.145,-0.825,-0.320471,1
18,-6.24,-2.08,-0.8,3.72713,1.28931,0.407654,8.92008,2,-6.24,-2.08,-0.8,-0.343865,1
19,-6.045,-2.015,-0.775,3.93419,1.21142,0.408533,9.47762,2,-6.045,-2.015,-0.775,-0.364745,1
20,-5.85,-1.95,-0.75,4.14126,1.1313,0.409458,10.018,2,-5.85,-1.95,-0.75,-0.391857,1
21,-5.655,-1.885,-0.725,4.34832,1.06419,0.409822,10.5843,2,-5.655,-1.885,-0.725,-0.413614,1
22,-5.46,-1.82,-0.7,4.55538,1.00063,0.41013,11.1316,2,-5.46,-1.82,-0.7,-0.44044,1
23,-5.265,-1.755,-0.675,4.76244,0.939377,0.410415,11.6567,2,-5.265,-1.755,-0.675,-0.472336,1
24,-5.07,-1.69,-0.65,4.96951,0.917217,0.409595,12.2464,2,-5.07,-1.69,-0.65,-0.484216,1
25,-4.875,-1.625,-0.625,5.17657,0.897285,0.408726,12.8289,2,-4.875,-1.625,-0.625,-0.494922,1
26,-4.68,-1.56,-0.6,5.38363,0.87711,0.407842,13.4023,2,-4.68,-1.56,-0.6,-0.503648,1
27,-4.485,-1.495,-0.575,5.5907,0.857283,0.406908,13.9706,2,-4.485,-1.495,-0.575,-0.509193,1
28,-4.29,-1.43,-0.55,5.79776,0.8365,0.406039,14.5235,2,-4.29,-1.43,-0.55,-0.518176,1
29,-4.095,-1.365,-0.525,6.00482,0.816198,0.40515,15.0634,2,-4.095,-1.365,-0.525,-0.531358,1
30,-3.9,-1.3,-0.5,6.21188,0.795073,0.404283,15.588,2,-3.9,-1.3,-0.5,-0.5495,1
31,-3.705,-1.235,-0.475,6.41895,0.77556,0.403347,16.1108,2,-3.705,-1.235,-0.475,-0.569682,1
32,-3.51,-1.17,-0.45,6.62601,0.764978,0.402064,16.6663,2,-3.51,-1.17,-0.45,-0.581624,1
33,-3.315,-1.105,-0.425,6.83307,0.754306,0.400793,17.21,2,-3.315,-1.105,-0.425,-0.596619,1
34,-3.12,-1.04,-0.4,7.04013,0.74457,0.399457,17.7543,2,-3.12,-1.04,-0.4,-0.613272,1
35,-2.925,-0.975,-0.375,7.2472,0.735284,0.398095,18.2917,2,-2.925,-0.975,-0.375,-0.633808,1
36,-2.73,-0.91,-0.35,7.45426,0.726104,0.396748,18.8161,2,-2.73,-0.91,-0.35,-0.660059,1
37,-2.535,-0.845,-0.325,7.66132,0.71811,0.395423,19.3252,2,-2.535,-0.845,-0.325,-0.692787,1
38,-2.34,-0.78,-0.3,7.86839,0.710024,0.394118,19.8236,2,-2.34,-0.78,-0.3,-0.73275,1
39,-2.145,-0.715,-0.275,8.07545,0.706773,0.392604,20.3301,2,-2.145,-0.715,-0.275,-0.763936,1
40,-1.95,-0.65,-0.25,8.28251,0.707123,0.390928,20.844,2,-1.95,-0.65,-0.25,-0.786143,1
41,-1.755,-0.585,-0.225,8.48957,0.71813,0.388869,21.3745,2,-1.755,-0.585,-0.225,-0.798442,1
42,-1.56,-0.52,-0.2,8.69664,0.73024,0.386787,21.9158,2,-1.56,-0.52,-0.2,-0.805242,1
43,-1.365,-0.455,-0.175,8.9037,0.742315,0.384756,22.4492,2,-1.365,-0.455,-0.175,-0.812679,1
44,-1.17,-0.39,-0.15,9.11076,0.754826,0.3827,22.9765,2,-1.17,-0.39,-0.15,-0.82,1
45,-0.975,-0.325,-0.125,9.31783,0.767982,0.380557,23.4951,2,-0.975,-0.325,-0.125,-0.82619,1
46,-0.78,-0.26,-0.1,9.52489,0.781037,0.37843,24.0004,2,-0.78,-0.26,-0.1,-0.832381,1
47,-0.585,-0.195,-0.075,9.73195,0.802152,0.376178,24.5202,2,-0.585,-0.195,-0.075,-0.833333,1
48,-0.39,-0.13,-0.05,9.93901,0.824818,0.373901,25.0394,2,-0.39,-0.13,-0.05,-0.833333,1
49,-0.195,-0.065,-0.025,10.1461,0.847924,0.371615,25.5546,2,-0.195,-0.065,-0.025,-0.833333,1
50,0,0,0,10.3531,0.872069,0.369298,26.0688,2,0,0,0,-0.833333,1
51,0.195,0.065,0.025,10.5602,0.896325,0.367003,26.5791,2,0.195,0.065,0.025,-0.833333,1
52,0.39,0.13,0.05,10.7673,0.921658,0.364656,27.0839,2,0.39,0.13,0.05,-0.833333,1
53,0.585,0.195,0.075,10.9743,0.947489,0.362294,27.5784,2,0.585,0.195,0.075,-0.833333,1
54,0.78,0.26,0.1,11.1814,0.975205,0.359922,28.0692,2,0.78,0.26,0.1,-0.832381,1
55,0.975,0.325,0.125,11.3885,1.01282,0.357468,28.5885,2,0.975,0.325,0.125,-0.82619,1
56,1.17,0.39,0.15,11.5955,1.05074,0.355028,29.0976,2,1.17,0.39,0.15,-0.82,1
57,1.365,0.455,0.175,11.8026,1.08993,0.352534,29.5999,2,1.365,0.455,0.175,-0.812679,1
58,1.56,0.52,0.2,12.0096,1.13006,0.349989,30.0977,2,1.56,0.52,0.2,-0.805242,1
59,1.755,0.585,0.225,12.2167,1.17053,0.347426,30.5893,2,1.755,0.585,0.225,-0.798442,1
60,1.95,0.65,0.25,12.4238,1.2132,0.34483,31.09,2,1.95,0.65,0.25,-0.786143,1
61,2.145,0.715,0.275,12.6308,1.27501,0.341824,31.6097,2,2.145,0.715,0.275,-0.763936,1
62,2.34,0.78,0.3,12.8379,1.34453,0.338808,32.1261,2,2.34,0.78,0.3,-0.73275,1
63,2.535,0.845,0.325,13.045,1.42395,0.335725,32.6416,2,2.535,0.845,0.325,-0.692787,1
64,2.73,0.91,0.35,13.252,1.50605,0.332598,33.1567,2,2.73,0.91,0.35,-0.660059,1
65,2.925,0.975,0.375,13.4591,1.59291,0.329382,33.6766,2,2.925,0.975,0.375,-0.633808,1
66,3.12,1.04,0.4,13.6661,1.68258,0.326187,34.1922,2,3.12,1.04,0.4,-0.613272,1
67,3.315,1.105,0.425,13.8732,1.77574,0.322997,34.7039,2,3.315,1.105,0.425,-0.596619,1
68,3.51,1.17,0.45,14.0803,1.87346,0.319789,35.2122,2,3.51,1.17,0.45,-0.581624,1
69,3.705,1.235,0.475,14.2873,1.97406,0.316595,35.7154,2,3.705,1.235,0.475,-0.569682,1
70,3.9,1.3,0.5,14.4944,2.09477,0.313116,36.2275,2,3.9,1.3,0.5,-0.5495,1
71,4.095,1.365,0.525,14.7015,2.22205,0.309564,36.7427,2,4.095,1.365,0.525,-0.531358,1
72,4.29,1.43,0.55,14.9085,2.35121,0.306045,37.2592,2,4.29,1.43,0.55,-0.518176,1
73,4.485,1.495,0.575,15.1156,2.48427,0.302598,37.779,2,4.485,1.495,0.575,-0.509193,1
74,4.68,1.56,0.6,15.3226,2.61862,0.299181,38.2926,2,4.68,1.56,0.6,-0.503648,1
75,4.875,1.625,0.625,15.5297,2.757,0.295688,38.8008,2,4.875,1.625,0.625,-0.494922,1
76,5.07,1.69,0.65,15.7368,2.89846,0.292119,39.3068,2,5.07,1.69,0.65,-0.484216,1
77,5.265,1.755,0.675,15.9438,3.04819,0.28847,39.8128,2,5.265,1.755,0.675,-0.472336,1
78,5.46,1.82,0.7,16.1509,3.28369,0.284217,40.3275,2,5.46,1.82,0.7,-0.44044,1
79,5.655,1.885,0.725,16.358,3.52854,0.279875,40.8397,2,5.655,1.885,0.725,-0.413614,1
80,5.85,1.95,0.75,16.565,3.78611,0.275427,41.346,2,5.85,1.95,0.75,-0.391857,1
81,6.045,2.015,0.775,16.7721,4.08908,0.270334,41.8733,2,6.045,2.015,0.775,-0.364745,1
82,6.24,2.08,0.8,16.9791,4.39153,0.265293,42.3976,2,6.24,2.08,0.8,-0.343865,1
83,6.435,2.145,0.825,17.1862,4.70011,0.260217,42.9316,2,6.435,2.145,0.825,-0.320471,1
84,6.63,2.21,0.85,17.3933,5.00928,0.25514,43.4594,2,6.63,2.21,0.85,-0.299779,1
85,6.825,2.275,0.875,17.6003,5.34385,0.249801,43.9871,2,6.825,2.275,0.875,-0.275921,1
86,7.02,2.34,0.9,17.8074,5.73959,0.243819,44.5201,2,7.02,2.34,0.9,-0.248052,1
87,7.215,2.405,0.925,18.0145,6.16514,0.237532,45.0481,2,7.215,2.405,0.925,-0.226419,1
88,7.41,2.47,0.95,18.2215,6.6291,0.230809,45.571,2,7.41,2.47,0.95,-0.210262,1
89,7.605,2.535,0.975,18.4286,7.12967,0.223732,46.0888,2,7.605,2.535,0.975,-0.19882,1
90,7.8,2.6,1,18.6357,7.66638,0.216285,46.6,2,7.8,2.6,1,-0.189958,1
91,7.995,2.665,1.025,18.8427,8.23664,0.208411,47.105,2,7.995,2.665,1.025,-0.179851,1
92,8.19,2.73,1.05,19.0498,8.83449,0.200193,47.61,2,8.19,2.73,1.05,-0.171906,1
93,8.385,2.795,1.075,19.2568,9.50479,0.190826,48.1144,2,8.385,2.795,1.075,-0.149795,1
94,8.58,2.86,1.1,19.4639,10.1786,0.181283,48.6189,2,8.58,2.86,1.1,-0.124927,1
95,8.775,2.925,1.125,19.671,10.8267,0.171998,49.1246,2,8.775,2.925,1.125,-0.104625,1
96,8.97,2.99,1.15,19.878,11.4991,0.162058,49.6325,2,8.97,2.99,1.15,-0.0878457,1
97,9.165,3.055,1.175,20.0851,12.2331,0.151092,50.1448,2,9.165,3.055,1.175,-0.0761364,1
98,9.36,3.12,1.2,20.2922,12.7523,0.143317,50.6834,2,9.36,3.12,1.2,-0.0619386,1
99,9.555,3.185,1.225,20.4992,12.9185,0.140912,51.2562,2,9.555,3.185,1.225,-0.0432882,1
100,9.75,3.25,1.25,20.7063,12.8804,0.141666,51.85,2,9.75,3.25,1.25,-0.025,1


==> dat/niederer/act_05_0100.csv <==
Point ID,Points_0,Points_1,Points_2,arc_length,ele_uu_0,ele_uu_1,ele_uu_2,ele_uu_3,ele_xx_0,ele_xx_1,ele_xx_2,ele_xx_3,vtkValidPointMask
0,-9.75,-3.25,-1.25,0,21.4787,0.110668,0.1,2,-9.75,-3.25,-1.25,-0.025,1
1,-9.555,-3.185,-1.225,0.207063,22.1982,0.110668,0.1,2,-9.555,-3.185,-1.225,-0.0432882,1
2,-9.36,-3.12,-1.2,0.414126,22.5802,0.110668,0.1,2,-9.36,-3.12,-1.2,-0.0619386,1
3,-9.165,-3.055,-1.175,0.621188,22.3312,0.110668,0.1,2,-9.165,-3.055,-1.175,-0.0761364,1
4,-8.97,-2.99,-1.15,0.828251,21.6319,0.110668,0.1,2,-8.97,-2.99,-1.15,-0.0878457,1
5,-8.775,-2.925,-1.125,1.03531,20.9758,0.110668,0.1,2,-8.775,-2.925,-1.125,-0.104625,1
6,-8.58,-2.86,-1.1,1.24238,20.4407,0.110803,1.13183,2,-8.58,-2.86,-1.1,-0.124927,1
7,-8.385,-2.795,-1.075,1.44944,19.7911,0.110925,2.14378,2,-8.385,-2.795,-1.075,-0.149795,1
8,-8.19,-2.73,-1.05,1.6565,19.1018,0.111119,3.04055,2,-8.19,-2.73,-1.05,-0.171906,1
9,-7.995,-2.665,-1.025,1.86357,18.6068,0.111537,3.97753,2,-7.995,-2.665,-1.025,-0.179851,1
10,-7.8,-2.6,-1,2.07063,18.1642,0.111958,4.8425,2,-7.8,-2.6,-1,-0.189958,1
11,-7.605,-2.535,-0.975,2.27769,17.7683,0.112439,5.40363,2,-7.605,-2.535,-0.975,-0.19882,1
12,-7.41,-2.47,-0.95,2.48475,17.4039,0.112946,5.87251,2,-7.41,-2.47,-0.95,-0.210262,1
13,-7.215,-2.405,-0.925,2.69182,17.0857,0.113473,6.33981,2,-7.215,-2.405,-0.925,-0.226419,1
14,-7.02,-2.34,-0.9,2.89888,16.8564,0.114056,6.80404,2,-7.02,-2.34,-0.9,-0.248052,1
15,-6.825,-2.275,-0.875,3.10594,16.646,0.114633,7.23525,2,-6.825,-2.275,-0.875,-0.275921,1
16,-6.63,-2.21,-0.85,3.313,16.5508,0.115375,7.78064,2,-6.63,-2.21,-0.85,-0.299779,1
17,-6.435,-2.145,-0.825,3.52007,16.4985,0.116209,8.38291,2,-6.435,-2.145,-0.825,-0.320471,1
18,-6.24,-2.08,-0.8,3.72713,16.4206,0.117022,8.95184,2,-6.24,-2.08,-0.8,-0.343865,1
19,-6.045,-2.015,-0.775,3.93419,16.3941,0.117798,9.53676,2,-6.045,-2.015,-0.775,-0.364745,1
20,-5.85,-1.95,-0.75,4.14126,16.3609,0.118559,10.104,2,-5.85,-1.95,-0.75,-0.391857,1
21,-5.655,-1.885,-0.725,4.34832,16.418,0.119357,10.6904,2,-5.655,-1.885,-0.725,-0.413614,1
22,-5.46,-1.82,-0.7,4.55538,16.4762,0.120118,11.2551,2,-5.46,-1.82,-0.7,-0.44044,1
23,-5.265,-1.755,-0.675,4.76244,16.5342,0.120854,11.8046,2,-5.265,-1.755,-0.675,-0.472336,1
24,-5.07,-1.69,-0.65,4.96951,16.8347,0.121757,12.4125,2,-5.07,-1.69,-0.65,-0.484216,1
25,-4.875,-1.625,-0.625,5.17657,17.1415,0.122644,13.0125,2,-4.875,-1.625,-0.625,-0.494922,1
26,-4.68,-1.56,-0.6,5.38363,17.4435,0.123507,13.5974,2,-4.68,-1.56,-0.6,-0.503648,1
27,-4.485,-1.495,-0.575,5.5907,17.756,0.124355,14.1619,2,-4.485,-1.495,-0.575,-0.509193,1
28,-4.29,-1.43,-0.55,5.79776,18.0644,0.125176,14.7062,2,-4.29,-1.43,-0.55,-0.518176,1
29,-4.095,-1.365,-0.525,6.00482,18.3893,0.125969,15.2434,2,-4.095,-1.365,-0.525,-0.531358,1
30,-3.9,-1.3,-0.5,6.21188,18.7081,0.12674,15.7655,2,-3.9,-1.3,-0.5,-0.5495,1
31,-3.705,-1.235,-0.475,6.41895,19.0495,0.127518,16.2869,2,-3.705,-1.235,-0.475,-0.569682,1
32,-3.51,-1.17,-0.45,6.62601,19.4978,0.128364,16.8594,2,-3.51,-1.17,-0.45,-0.581624,1
33,-3.315,-1.105,-0.425,6.83307,19.9397,0.129186,17.4246,2,-3.315,-1.105,-0.425,-0.596619,1
34,-3.12,-1.04,-0.4,7.04013,20.3952,0.129988,17.9777,2,-3.12,-1.04,-0.4,-0.613272,1
35,-2.925,-0.975,-0.375,7.2472,20.8603,0.130778,18.518,2,-2.925,-0.975,-0.375,-0.633808,1
36,-2.73,-0.91,-0.35,7.45426,21.3279,0.131556,19.0471,2,-2.73,-0.91,-0.35,-0.660059,1
37,-2.535,-0.845,-0.325,7.66132,21.8054,0.132324,19.5655,2,-2.535,-0.845,-0.325,-0.692787,1
38,-2.34,-0.78,-0.3,7.86839,22.2728,0.133062,20.0708,2,-2.34,-0.78,-0.3,-0.73275,1
39,-2.145,-0.715,-0.275,8.07545,22.8044,0.133852,20.5813,2,-2.145,-0.715,-0.275,-0.763936,1
40,-1.95,-0.65,-0.25,8.28251,23.3909,0.134693,21.1,2,-1.95,-0.65,-0.25,-0.786143,1
41,-1.755,-0.585,-0.225,8.48957,24.0522,0.135557,21.6417,2,-1.755,-0.585,-0.225,-0.798442,1
42,-1.56,-0.52,-0.2,8.69664,24.7223,0.136404,22.1993,2,-1.56,-0.52,-0.2,-0.805242,1
43,-1.365,-0.455,-0.175,8.9037,25.3896,0.137231,22.7441,2,-1.365,-0.455,-0.175,-0.812679,1
44,-1.17,-0.39,-0.15,9.11076,26.0609,0.138043,23.2772,2,-1.17,-0.39,-0.15,-0.82,1
45,-0.975,-0.325,-0.125,9.31783,26.7372,0.138848,23.7999,2,-0.975,-0.325,-0.125,-0.82619,1
46,-0.78,-0.26,-0.1,9.52489,27.4064,0.139638,24.3139,2,-0.78,-0.26,-0.1,-0.832381,1
47,-0.585,-0.195,-0.075,9.73195,28.1394,0.140465,24.8388,2,-0.585,-0.195,-0.075,-0.833333,1
48,-0.39,-0.13,-0.05,9.93901,28.8777,0.141296,25.36,2,-0.39,-0.13,-0.05,-0.833333,1
49,-0.195,-0.065,-0.025,10.1461,29.6122,0.142136,25.8762,2,-0.195,-0.065,-0.025,-0.833333,1
50,0,0,0,10.3531,30.3492,0.143,26.3875,2,0,0,0,-0.833333,1
51,0.195,0.065,0.025,10.5602,31.0781,0.143849,26.8912,2,0.195,0.065,0.025,-0.833333,1
52,0.39,0.13,0.05,10.7673,31.8076,0.144674,27.4011,2,0.39,0.13,0.05,-0.833333,1
53,0.585,0.195,0.075,10.9743,32.5319,0.145494,27.9107,2,0.585,0.195,0.075,-0.833333,1
54,0.78,0.26,0.1,11.1814,33.2535,0.146318,28.4186,2,0.78,0.26,0.1,-0.832381,1
55,0.975,0.325,0.125,11.3885,34.0043,0.147165,28.9371,2,0.975,0.325,0.125,-0.82619,1
56,1.17,0.39,0.15,11.5955,34.7488,0.148015,29.4529,2,1.17,0.39,0.15,-0.82,1
57,1.365,0.455,0.175,11.8026,35.4907,0.148856,29.961,2,1.365,0.455,0.175,-0.812679,1
58,1.56,0.52,0.2,12.0096,36.2234,0.149678,30.4559,2,1.56,0.52,0.2,-0.805242,1
59,1.755,0.585,0.225,12.2167,36.9426,0.150482,30.9394,2,1.755,0.585,0.225,-0.798442,1
60,1.95,0.65,0.25,12.4238,37.6562,0.151322,31.44,2,1.95,0.65,0.25,-0.786143,1
61,2.145,0.715,0.275,12.6308,38.4277,0.152203,31.964,2,2.145,0.715,0.275,-0.763936,1
62,2.34,0.78,0.3,12.8379,39.2052,0.153107,32.4966,2,2.34,0.78,0.3,-0.73275,1
63,2.535,0.845,0.325,13.045,39.9896,0.15402,33.0294,2,2.535,0.845,0.325,-0.692787,1
64,2.73,0.91,0.35,13.252,40.7578,0.154915,33.5498,2,2.73,0.91,0.35,-0.660059,1
65,2.925,0.975,0.375,13.4591,41.5087,0.155832,34.0682,2,2.925,0.975,0.375,-0.633808,1
66,3.12,1.04,0.4,13.6661,42.2489,0.156756,34.582,2,3.12,1.04,0.4,-0.613272,1
67,3.315,1.105,0.425,13.8732,42.9785,0.157668,35.0946,2,3.315,1.105,0.425,-0.596619,1
68,3.51,1.17,0.45,14.0803,43.6932,0.158541,35.6081,2,3.51,1.17,0.45,-0.581624,1
69,3.705,1.235,0.475,14.2873,44.3928,0.159399,36.1149,2,3.705,1.235,0.475,-0.569682,1
70,3.9,1.3,0.5,14.4944,45.0958,0.160339,36.6435,2,3.9,1.3,0.5,-0.5495,1
71,4.095,1.365,0.525,14.7015,45.7886,0.161293,37.1752,2,4.095,1.365,0.525,-0.531358,1
72,4.29,1.43,0.55,14.9085,46.4667,0.162234,37.7023,2,4.29,1.43,0.55,-0.518176,1
73,4.485,1.495,0.575,15.1156,47.13,0.163174,38.221,2,4.485,1.495,0.575,-0.509193,1
74,4.68,1.56,0.6,15.3226,47.778,0.1641,38.7307,2,4.68,1.56,0.6,-0.503648,1
75,4.875,1.625,0.625,15.5297,48.4145,0.165037,39.2391,2,4.875,1.625,0.625,-0.494922,1
76,5.07,1.69,0.65,15.7368,49.045,0.165988,39.7503,2,5.07,1.69,0.65,-0.484216,1
77,5.265,1.755,0.675,15.9438,49.6699,0.16694,40.2641,2,5.265,1.755,0.675,-0.472336,1
78,5.46,1.82,0.7,16.1509,50.2926,0.167919,40.7968,2,5.46,1.82,0.7,-0.44044,1
79,5.655,1.885,0.725,16.358,50.9111,0.168908,41.3283,2,5.655,1.885,0.725,-0.413614,1
80,5.85,1.95,0.75,16.565,51.5248,0.169894,41.84,2,5.85,1.95,0.75,-0.391857,1
81,6.045,2.015,0.775,16.7721,52.1769,0.170896,42.3594,2,6.045,2.015,0.775,-0.364745,1
82,6.24,2.08,0.8,16.9791,52.8099,0.171883,42.8793,2,6.24,2.08,0.8,-0.343865,1
83,6.435,2.145,0.825,17.1862,53.4297,0.1729,43.4081,2,6.435,2.145,0.825,-0.320471,1
84,6.63,2.21,0.85,17.3933,54.0394,0.17394,43.9324,2,6.63,2.21,0.85,-0.299779,1
85,6.825,2.275,0.875,17.6003,54.637,0.175004,44.4663,2,6.825,2.275,0.875,-0.275921,1
86,7.02,2.34,0.9,17.8074,55.2293,0.17608,45.0158,2,7.02,2.34,0.9,-0.248052,1
87,7.215,2.405,0.925,18.0145,55.8211,0.177151,45.5615,2,7.215,2.405,0.925,-0.226419,1
88,7.41,2.47,0.95,18.2215,56.4086,0.178176,46.0912,2,7.41,2.47,0.95,-0.210262,1
89,7.605,2.535,0.975,18.4286,56.9951,0.179204,46.6157,2,7.605,2.535,0.975,-0.19882,1
90,7.8,2.6,1,18.6357,57.5817,0.180248,47.1365,2,7.8,2.6,1,-0.189958,1
91,7.995,2.665,1.025,18.8427,58.1649,0.181288,47.6511,2,7.995,2.665,1.025,-0.179851,1
92,8.19,2.73,1.05,19.0498,58.744,0.182311,48.1598,2,8.19,2.73,1.05,-0.171906,1
93,8.385,2.795,1.075,19.2568,59.3214,0.183348,48.6618,2,8.385,2.795,1.075,-0.149795,1
94,8.58,2.86,1.1,19.4639,59.8788,0.1844,49.1634,2,8.58,2.86,1.1,-0.124927,1
95,8.775,2.925,1.125,19.671,60.4113,0.185453,49.6663,2,8.775,2.925,1.125,-0.104625,1
96,8.97,2.99,1.15,19.878,60.935,0.186474,50.1785,2,8.97,2.99,1.15,-0.0878457,1
97,9.165,3.055,1.175,20.0851,61.4599,0.187477,50.7064,2,9.165,3.055,1.175,-0.0761364,1
98,9.36,3.12,1.2,20.2922,61.8818,0.188484,51.2555,2,9.36,3.12,1.2,-0.0619386,1
99,9.555,3.185,1.225,20.4992,62.1572,0.189525,51.8214,2,9.555,3.185,1.225,-0.0432882,1
100,9.75,3.25,1.25,20.7063,62.346,0.190598,52.4,2,9.75,3.25,1.25,-0.025,1


==> dat/niederer/act_05_0250.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.89884,-9.16,-3.206,-1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.92024,-9.14,-3.199,-1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.94164,-9.12,-3.192,-1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.96304,-9.1,-3.185,-1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.98444,-9.08,-3.178,-1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0058,-9.06,-3.171,-1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0272,-9.04,-3.164,-1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0486,-9.02,-3.157,-1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.07,-9,-3.15,-1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0914,-8.98,-3.143,-1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1128,-8.96,-3.136,-1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1342,-8.94,-3.129,-1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1557,-8.92,-3.122,-1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1771,-8.9,-3.115,-1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1985,-8.88,-3.108,-1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2199,-8.86,-3.101,-1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2413,-8.84,-3.094,-1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2627,-8.82,-3.087,-1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2841,-8.8,-3.08,-1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3055,-8.78,-3.073,-1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3269,-8.76,-3.066,-1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3483,-8.74,-3.059,-1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3697,-8.72,-3.052,-1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3911,-8.7,-3.045,-1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4125,-8.68,-3.038,-1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4339,-8.66,-3.031,-1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4553,-8.64,-3.024,-1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4767,-8.62,-3.017,-1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4981,-8.6,-3.01,-1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5195,-8.58,-3.003,-1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5409,-8.56,-2.996,-1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5623,-8.54,-2.989,-1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5837,-8.52,-2.982,-1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6051,-8.5,-2.975,-1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6265,-8.48,-2.968,-1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6479,-8.46,-2.961,-1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6693,-8.44,-2.954,-1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6907,-8.42,-2.947,-1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7121,-8.4,-2.94,-1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7335,-8.38,-2.933,-1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7549,-8.36,-2.926,-1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7763,-8.34,-2.919,-1.251
-23.18,-12.588,-6.252,-0.13189,16.074,0.10288,3.3128,2,-8.32,-2.912,-1.248,-0.13189,1,1.7977,-8.32,-2.912,-1.248
-23.2,-12.595,-6.255,-0.13432,16.033,0.10309,3.4256,2,-8.3,-2.905,-1.245,-0.13432,1,1.8191,-8.3,-2.905,-1.245
-23.22,-12.602,-6.258,-0.1368,15.991,0.10332,3.5359,2,-8.28,-2.898,-1.242,-0.1368,1,1.8405,-8.28,-2.898,-1.242
-23.24,-12.609,-6.261,-0.13934,15.947,0.10355,3.6436,2,-8.26,-2.891,-1.239,-0.13934,1,1.8619,-8.26,-2.891,-1.239
-23.26,-12.616,-6.264,-0.14133,15.898,0.1038,3.7054,2,-8.24,-2.884,-1.236,-0.14133,1,1.8833,-8.24,-2.884,-1.236
-23.28,-12.623,-6.267,-0.14275,15.844,0.10405,3.7245,2,-8.22,-2.877,-1.233,-0.14275,1,1.9047,-8.22,-2.877,-1.233
-23.3,-12.63,-6.27,-0.14418,15.79,0.10432,3.7452,2,-8.2,-2.87,-1.23,-0.14418,1,1.9261,-8.2,-2.87,-1.23
-23.32,-12.637,-6.273,-0.14564,15.735,0.10458,3.7676,2,-8.18,-2.863,-1.227,-0.14564,1,1.9475,-8.18,-2.863,-1.227
-23.34,-12.644,-6.276,-0.14711,15.679,0.10485,3.7917,2,-8.16,-2.856,-1.224,-0.14711,1,1.9689,-8.16,-2.856,-1.224
-23.36,-12.651,-6.279,-0.1486,15.623,0.10512,3.8175,2,-8.14,-2.849,-1.221,-0.1486,1,1.9903,-8.14,-2.849,-1.221
-23.38,-12.658,-6.282,-0.15011,15.566,0.1054,3.8449,2,-8.12,-2.842,-1.218,-0.15011,1,2.0117,-8.12,-2.842,-1.218
-23.4,-12.665,-6.285,-0.15165,15.509,0.10568,3.874,2,-8.1,-2.835,-1.215,-0.15165,1,2.0331,-8.1,-2.835,-1.215
-23.42,-12.672,-6.288,-0.1532,15.451,0.10596,3.9049,2,-8.08,-2.828,-1.212,-0.1532,1,2.0545,-8.08,-2.828,-1.212
-23.44,-12.679,-6.291,-0.15478,15.393,0.10625,3.9374,2,-8.06,-2.821,-1.209,-0.15478,1,2.0759,-8.06,-2.821,-1.209
-23.46,-12.686,-6.294,-0.15638,15.334,0.10654,3.9716,2,-8.04,-2.814,-1.206,-0.15638,1,2.0973,-8.04,-2.814,-1.206
-23.48,-12.693,-6.297,-0.15801,15.275,0.10683,4.0074,2,-8.02,-2.807,-1.203,-0.15801,1,2.1187,-8.02,-2.807,-1.203
-23.5,-12.7,-6.3,-0.15966,15.216,0.10713,4.045,2,-8,-2.8,-1.2,-0.15966,1,2.1401,-8,-2.8,-1.2
-23.52,-12.707,-6.303,-0.16134,15.157,0.10742,4.0842,2,-7.98,-2.793,-1.197,-0.16134,1,2.1615,-7.98,-2.793,-1.197
-23.54,-12.714,-6.306,-0.16304,15.097,0.10772,4.1252,2,-7.96,-2.786,-1.194,-0.16304,1,2.1829,-7.96,-2.786,-1.194
-23.56,-12.721,-6.309,-0.16478,15.037,0.10802,4.1678,2,-7.94,-2.779,-1.191,-0.16478,1,2.2043,-7.94,-2.779,-1.191
-23.58,-12.728,-6.312,-0.16654,14.976,0.10833,4.2121,2,-7.92,-2.772,-1.188,-0.16654,1,2.2257,-7.92,-2.772,-1.188
-23.6,-12.735,-6.315,-0.16833,14.916,0.10863,4.258,2,-7.9,-2.765,-1.185,-0.16833,1,2.2471,-7.9,-2.765,-1.185
-23.62,-12.742,-6.318,-0.17015,14.855,0.10894,4.3057,2,-7.88,-2.758,-1.182,-0.17015,1,2.2685,-7.88,-2.758,-1.182
-23.64,-12.749,-6.321,-0.172,14.794,0.10925,4.3551,2,-7.86,-2.751,-1.179,-0.172,1,2.2899,-7.86,-2.751,-1.179
-23.66,-12.756,-6.324,-0.17268,14.725,0.10976,4.4301,2,-7.84,-2.744,-1.176,-0.17268,1,2.3113,-7.84,-2.744,-1.176
-23.68,-12.763,-6.327,-0.17319,14.655,0.11031,4.5086,2,-7.82,-2.737,-1.173,-0.17319,1,2.3327,-7.82,-2.737,-1.173
-23.7,-12.77,-6.33,-0.17372,14.587,0.11085,4.5864,2,-7.8,-2.73,-1.17,-0.17372,1,2.3541,-7.8,-2.73,-1.17
-23.72,-12.777,-6.333,-0.17427,14.519,0.11139,4.6635,2,-7.78,-2.723,-1.167,-0.17427,1,2.3755,-7.78,-2.723,-1.167
-23.74,-12.784,-6.336,-0.17484,14.453,0.11193,4.74,2,-7.76,-2.716,-1.164,-0.17484,1,2.3969,-7.76,-2.716,-1.164
-23.76,-12.791,-6.339,-0.17531,14.397,0.1125,4.8071,2,-7.74,-2.709,-1.161,-0.17531,1,2.4183,-7.74,-2.709,-1.161
-23.78,-12.798,-6.342,-0.17567,14.35,0.1131,4.8653,2,-7.72,-2.702,-1.158,-0.17567,1,2.4397,-7.72,-2.702,-1.158
-23.8,-12.805,-6.345,-0.17604,14.304,0.1137,4.9233,2,-7.7,-2.695,-1.155,-0.17604,1,2.4611,-7.7,-2.695,-1.155
-23.82,-12.812,-6.348,-0.17643,14.258,0.1143,4.9811,2,-7.68,-2.688,-1.152,-0.17643,1,2.4825,-7.68,-2.688,-1.152
-23.84,-12.819,-6.351,-0.17684,14.211,0.11489,5.0386,2,-7.66,-2.681,-1.149,-0.17684,1,2.5039,-7.66,-2.681,-1.149
-23.86,-12.826,-6.354,-0.17726,14.165,0.11548,5.096,2,-7.64,-2.674,-1.146,-0.17726,1,2.5253,-7.64,-2.674,-1.146
-23.88,-12.833,-6.357,-0.1777,14.118,0.11607,5.1531,2,-7.62,-2.667,-1.143,-0.1777,1,2.5467,-7.62,-2.667,-1.143
-23.9,-12.84,-6.36,-0.17816,14.072,0.11665,5.2101,2,-7.6,-2.66,-1.14,-0.17816,1,2.5681,-7.6,-2.66,-1.14
-23.92,-12.847,-6.363,-0.17864,14.026,0.11723,5.2668,2,-7.58,-2.653,-1.137,-0.17864,1,2.5895,-7.58,-2.653,-1.137
-23.94,-12.854,-6.366,-0.17915,13.979,0.1178,5.3234,2,-7.56,-2.646,-1.134,-0.17915,1,2.6109,-7.56,-2.646,-1.134
-23.96,-12.861,-6.369,-0.17968,13.933,0.11837,5.3799,2,-7.54,-2.639,-1.131,-0.17968,1,2.6323,-7.54,-2.639,-1.131
-23.98,-12.868,-6.372,-0.18023,13.887,0.11894,5.4361,2,-7.52,-2.632,-1.128,-0.18023,1,2.6537,-7.52,-2.632,-1.128
-24,-12.875,-6.375,-0.1808,13.841,0.1195,5.4922,2,-7.5,-2.625,-1.125,-0.1808,1,2.6751,-7.5,-2.625,-1.125
-24.02,-12.882,-6.378,-0.18141,13.795,0.12006,5.5481,2,-7.48,-2.618,-1.122,-0.18141,1,2.6965,-7.48,-2.618,-1.122
-24.04,-12.889,-6.381,-0.18204,13.749,0.12062,5.6039,2,-7.46,-2.611,-1.119,-0.18204,1,2.7179,-7.46,-2.611,-1.119
-24.06,-12.896,-6.384,-0.18269,13.703,0.12117,5.6595,2,-7.44,-2.604,-1.116,-0.18269,1,2.7393,-7.44,-2.604,-1.116
-24.08,-12.903,-6.387,-0.18338,13.657,0.12171,5.715,2,-7.42,-2.597,-1.113,-0.18338,1,2.7607,-7.42,-2.597,-1.113
-24.1,-12.91,-6.39,-0.1841,13.611,0.12226,5.7703,2,-7.4,-2.59,-1.11,-0.1841,1,2.7821,-7.4,-2.59,-1.11
-24.12,-12.917,-6.393,-0.18484,13.566,0.1228,5.8255,2,-7.38,-2.583,-1.107,-0.18484,1,2.8035,-7.38,-2.583,-1.107
-24.14,-12.924,-6.396,-0.18562,13.52,0.12333,5.8805,2,-7.36,-2.576,-1.104,-0.18562,1,2.8249,-7.36,-2.576,-1.104
-24.16,-12.931,-6.399,-0.18644,13.475,0.12386,5.9355,2,-7.34,-2.569,-1.101,-0.18644,1,2.8463,-7.34,-2.569,-1.101
-24.18,-12.938,-6.402,-0.18728,13.43,0.12439,5.9903,2,-7.32,-2.562,-1.098,-0.18728,1,2.8677,-7.32,-2.562,-1.098
-24.2,-12.945,-6.405,-0.18816,13.385,0.12491,6.045,2,-7.3,-2.555,-1.095,-0.18816,1,2.8891,-7.3,-2.555,-1.095
-24.22,-12.952,-6.408,-0.18908,13.34,0.12543,6.0996,2,-7.28,-2.548,-1.092,-0.18908,1,2.9105,-7.28,-2.548,-1.092
-24.24,-12.959,-6.411,-0.19004,13.295,0.12594,6.154,2,-7.26,-2.541,-1.089,-0.19004,1,2.9319,-7.26,-2.541,-1.089
-24.26,-12.966,-6.414,-0.19103,13.251,0.12643,6.2105,2,-7.24,-2.534,-1.086,-0.19103,1,2.9533,-7.24,-2.534,-1.086
-24.28,-12.973,-6.417,-0.19206,13.208,0.12689,6.2688,2,-7.22,-2.527,-1.083,-0.19206,1,2.9747,-7.22,-2.527,-1.083
-24.3,-12.98,-6.42,-0.19313,13.166,0.12735,6.327,2,-7.2,-2.52,-1.08,-0.19313,1,2.9961,-7.2,-2.52,-1.08
-24.32,-12.987,-6.423,-0.19425,13.124,0.1278,6.385,2,-7.18,-2.513,-1.077,-0.19425,1,3.0175,-7.18,-2.513,-1.077
-24.34,-12.994,-6.426,-0.1954,13.082,0.12826,6.4429,2,-7.16,-2.506,-1.074,-0.1954,1,3.0389,-7.16,-2.506,-1.074
-24.36,-13.001,-6.429,-0.1966,13.04,0.1287,6.5006,2,-7.14,-2.499,-1.071,-0.1966,1,3.0603,-7.14,-2.499,-1.071
-24.38,-13.008,-6.432,-0.19785,12.999,0.12915,6.5581,2,-7.12,-2.492,-1.068,-0.19785,1,3.0817,-7.12,-2.492,-1.068
-24.4,-13.015,-6.435,-0.19913,12.959,0.12959,6.6155,2,-7.1,-2.485,-1.065,-0.19913,1,3.1031,-7.1,-2.485,-1.065
-24.42,-13.022,-6.438,-0.20047,12.919,0.13002,6.6727,2,-7.08,-2.478,-1.062,-0.20047,1,3.1245,-7.08,-2.478,-1.062
-24.44,-13.029,-6.441,-0.20185,12.879,0.13045,6.7298,2,-7.06,-2.471,-1.059,-0.20185,1,3.1459,-7.06,-2.471,-1.059
-24.46,-13.036,-6.444,-0.20328,12.84,0.13088,6.7867,2,-7.04,-2.464,-1.056,-0.20328,1,3.1673,-7.04,-2.464,-1.056
-24.48,-13.043,-6.447,-0.20476,12.801,0.13131,6.8434,2,-7.02,-2.457,-1.053,-0.20476,1,3.1887,-7.02,-2.457,-1.053
-24.5,-13.05,-6.45,-0.20629,12.762,0.13173,6.9,2,-7,-2.45,-1.05,-0.20629,1,3.2101,-7,-2.45,-1.05
-24.52,-13.057,-6.453,-0.20787,12.724,0.13215,6.9564,2,-6.98,-2.443,-1.047,-0.20787,1,3.2315,-6.98,-2.443,-1.047
-24.54,-13.064,-6.456,-0.2095,12.686,0.13256,7.0127,2,-6.96,-2.436,-1.044,-0.2095,1,3.2529,-6.96,-2.436,-1.044
-24.56,-13.071,-6.459,-0.21118,12.648,0.13297,7.0688,2,-6.94,-2.429,-1.041,-0.21118,1,3.2743,-6.94,-2.429,-1.041
-24.58,-13.078,-6.462,-0.21292,12.611,0.13338,7.1247,2,-6.92,-2.422,-1.038,-0.21292,1,3.2957,-6.92,-2.422,-1.038
-24.6,-13.085,-6.465,-0.21472,12.574,0.13378,7.1805,2,-6.9,-2.415,-1.035,-0.21472,1,3.3171,-6.9,-2.415,-1.035
-24.62,-13.092,-6.468,-0.21657,12.538,0.13419,7.2361,2,-6.88,-2.408,-1.032,-0.21657,1,3.3385,-6.88,-2.408,-1.032
-24.64,-13.099,-6.471,-0.21848,12.502,0.13458,7.2916,2,-6.86,-2.401,-1.029,-0.21848,1,3.3599,-6.86,-2.401,-1.029
-24.66,-13.106,-6.474,-0.22044,12.466,0.13498,7.3469,2,-6.84,-2.394,-1.026,-0.22044,1,3.3813,-6.84,-2.394,-1.026
-24.68,-13.113,-6.477,-0.22247,12.431,0.13537,7.402,2,-6.82,-2.387,-1.023,-0.22247,1,3.4027,-6.82,-2.387,-1.023
-24.7,-13.12,-6.48,-0.22456,12.396,0.13576,7.457,2,-6.8,-2.38,-1.02,-0.22456,1,3.4241,-6.8,-2.38,-1.02
-24.72,-13.127,-6.483,-0.2267,12.361,0.13614,7.5118,2,-6.78,-2.373,-1.017,-0.2267,1,3.4456,-6.78,-2.373,-1.017
-24.74,-13.134,-6.486,-0.22891,12.327,0.13653,7.5665,2,-6.76,-2.366,-1.014,-0.22891,1,3.467,-6.76,-2.366,-1.014
-24.76,-13.141,-6.489,-0.23105,12.295,0.13691,7.6201,2,-6.74,-2.359,-1.011,-0.23105,1,3.4884,-6.74,-2.359,-1.011
-24.78,-13.148,-6.492,-0.23311,12.265,0.13729,7.6727,2,-6.72,-2.352,-1.008,-0.23311,1,3.5098,-6.72,-2.352,-1.008
-24.8,-13.155,-6.495,-0.23522,12.236,0.13768,7.7253,2,-6.7,-2.345,-1.005,-0.23522,1,3.5312,-6.7,-2.345,-1.005
-24.82,-13.162,-6.498,-0.23737,12.207,0.13806,7.7776,2,-6.68,-2.338,-1.002,-0.23737,1,3.5526,-6.68,-2.338,-1.002
-24.84,-13.169,-6.501,-0.23958,12.179,0.13843,7.8299,2,-6.66,-2.331,-0.999,-0.23958,1,3.574,-6.66,-2.331,-0.999
-24.86,-13.176,-6.504,-0.24184,12.15,0.1388,7.8821,2,-6.64,-2.324,-0.996,-0.24184,1,3.5954,-6.64,-2.324,-0.996
-24.88,-13.183,-6.507,-0.24414,12.121,0.13917,7.9341,2,-6.62,-2.317,-0.993,-0.24414,1,3.6168,-6.62,-2.317,-0.993
-24.9,-13.19,-6.51,-0.2465,12.093,0.13954,7.986,2,-6.6,-2.31,-0.99,-0.2465,1,3.6382,-6.6,-2.31,-0.99
-24.92,-13.197,-6.513,-0.24892,12.065,0.1399,8.0378,2,-6.58,-2.303,-0.987,-0.24892,1,3.6596,-6.58,-2.303,-0.987
-24.94,-13.204,-6.516,-0.25138,12.037,0.14025,8.0895,2,-6.56,-2.296,-0.984,-0.25138,1,3.681,-6.56,-2.296,-0.984
-24.96,-13.211,-6.519,-0.2539,12.009,0.14061,8.141,2,-6.54,-2.289,-0.981,-0.2539,1,3.7024,-6.54,-2.289,-0.981
-24.98,-13.218,-6.522,-0.25647,11.982,0.14096,8.1924,2,-6.52,-2.282,-0.978,-0.25647,1,3.7238,-6.52,-2.282,-0.978
-25,-13.225,-6.525,-0.2591,11.955,0.14131,8.2437,2,-6.5,-2.275,-0.975,-0.2591,1,3.7452,-6.5,-2.275,-0.975
-25.02,-13.232,-6.528,-0.26179,11.927,0.14166,8.2949,2,-6.48,-2.268,-0.972,-0.26179,1,3.7666,-6.48,-2.268,-0.972
-25.04,-13.239,-6.531,-0.26453,11.9,0.142,8.346,2,-6.46,-2.261,-0.969,-0.26453,1,3.788,-6.46,-2.261,-0.969
-25.06,-13.246,-6.534,-0.26733,11.874,0.14234,8.397,2,-6.44,-2.254,-0.966,-0.26733,1,3.8094,-6.44,-2.254,-0.966
-25.08,-13.253,-6.537,-0.26977,11.854,0.1426,8.4551,2,-6.42,-2.247,-0.963,-0.26977,1,3.8308,-6.42,-2.247,-0.963
-25.1,-13.26,-6.54,-0.27169,11.845,0.14277,8.5227,2,-6.4,-2.24,-0.96,-0.27169,1,3.8522,-6.4,-2.24,-0.96
-25.12,-13.267,-6.543,-0.27365,11.836,0.14294,8.5899,2,-6.38,-2.233,-0.957,-0.27365,1,3.8736,-6.38,-2.233,-0.957
-25.14,-13.274,-6.546,-0.27564,11.826,0.14311,8.6568,2,-6.36,-2.226,-0.954,-0.27564,1,3.895,-6.36,-2.226,-0.954
-25.16,-13.281,-6.549,-0.27765,11.817,0.14328,8.7234,2,-6.34,-2.219,-0.951,-0.27765,1,3.9164,-6.34,-2.219,-0.951
-25.18,-13.288,-6.552,-0.2797,11.806,0.14346,8.7897,2,-6.32,-2.212,-0.948,-0.2797,1,3.9378,-6.32,-2.212,-0.948
-25.2,-13.295,-6.555,-0.28178,11.796,0.14364,8.8557,2,-6.3,-2.205,-0.945,-0.28178,1,3.9592,-6.3,-2.205,-0.945
-25.22,-13.302,-6.558,-0.28389,11.786,0.14381,8.9215,2,-6.28,-2.198,-0.942,-0.28389,1,3.9806,-6.28,-2.198,-0.942
-25.24,-13.309,-6.561,-0.28603,11.775,0.144,8.9869,2,-6.26,-2.191,-0.939,-0.28603,1,4.002,-6.26,-2.191,-0.939
-25.26,-13.316,-6.564,-0.28785,11.766,0.14413,9.053,2,-6.24,-2.184,-0.936,-0.28785,1,4.0234,-6.24,-2.184,-0.936
-25.28,-13.323,-6.567,-0.28936,11.759,0.14421,9.1199,2,-6.22,-2.177,-0.933,-0.28936,1,4.0448,-6.22,-2.177,-0.933
-25.3,-13.33,-6.57,-0.29091,11.753,0.14429,9.1865,2,-6.2,-2.17,-0.93,-0.29091,1,4.0662,-6.2,-2.17,-0.93
-25.32,-13.337,-6.573,-0.29251,11.746,0.14437,9.2528,2,-6.18,-2.163,-0.927,-0.29251,1,4.0876,-6.18,-2.163,-0.927
-25.34,-13.344,-6.576,-0.29415,11.739,0.14446,9.319,2,-6.16,-2.156,-0.924,-0.29415,1,4.109,-6.16,-2.156,-0.924
-25.36,-13.351,-6.579,-0.29584,11.731,0.14454,9.3848,2,-6.14,-2.149,-0.921,-0.29584,1,4.1304,-6.14,-2.149,-0.921
-25.38,-13.358,-6.582,-0.29757,11.724,0.14462,9.4504,2,-6.12,-2.142,-0.918,-0.29757,1,4.1518,-6.12,-2.142,-0.918
-25.4,-13.365,-6.585,-0.29935,11.716,0.1447,9.5157,2,-6.1,-2.135,-0.915,-0.29935,1,4.1732,-6.1,-2.135,-0.915
-25.42,-13.372,-6.588,-0.30118,11.709,0.14479,9.5807,2,-6.08,-2.128,-0.912,-0.30118,1,4.1946,-6.08,-2.128,-0.912
-25.44,-13.379,-6.591,-0.30306,11.701,0.14487,9.6453,2,-6.06,-2.121,-0.909,-0.30306,1,4.216,-6.06,-2.121,-0.909
-25.46,-13.386,-6.594,-0.30499,11.693,0.14495,9.7097,2,-6.04,-2.114,-0.906,-0.30499,1,4.2374,-6.04,-2.114,-0.906
-25.48,-13.393,-6.597,-0.30697,11.685,0.14503,9.7738,2,-6.02,-2.107,-0.903,-0.30697,1,4.2588,-6.02,-2.107,-0.903
-25.5,-13.4,-6.6,-0.309,11.676,0.14512,9.8375,2,-6,-2.1,-0.9,-0.309,1,4.2802,-6,-2.1,-0.9
-25.52,-13.407,-6.603,-0.31109,11.668,0.1452,9.9009,2,-5.98,-2.093,-0.897,-0.31109,1,4.3016,-5.98,-2.093,-0.897
-25.54,-13.414,-6.606,-0.31323,11.659,0.14528,9.9639,2,-5.96,-2.086,-0.894,-0.31323,1,4.323,-5.96,-2.086,-0.894
-25.56,-13.421,-6.609,-0.31543,11.65,0.14537,10.027,2,-5.94,-2.079,-0.891,-0.31543,1,4.3444,-5.94,-2.079,-0.891
-25.58,-13.428,-6.612,-0.31768,11.642,0.14545,10.089,2,-5.92,-2.072,-0.888,-0.31768,1,4.3658,-5.92,-2.072,-0.888
-25.6,-13.435,-6.615,-0.31999,11.632,0.14553,10.151,2,-5.9,-2.065,-0.885,-0.31999,1,4.3872,-5.9,-2.065,-0.885
-25.62,-13.442,-6.618,-0.32236,11.623,0.14561,10.212,2,-5.88,-2.058,-0.882,-0.32236,1,4.4086,-5.88,-2.058,-0.882
-25.64,-13.449,-6.621,-0.32479,11.614,0.1457,10.273,2,-5.86,-2.051,-0.879,-0.32479,1,4.43,-5.86,-2.051,-0.879
-25.66,-13.456,-6.624,-0.32728,11.604,0.14578,10.334,2,-5.84,-2.044,-0.876,-0.32728,1,4.4514,-5.84,-2.044,-0.876
-25.68,-13.463,-6.627,-0.32983,11.594,0.14586,10.394,2,-5.82,-2.037,-0.873,-0.32983,1,4.4728,-5.82,-2.037,-0.873
-25.7,-13.47,-6.63,-0.33245,11.584,0.14594,10.454,2,-5.8,-2.03,-0.87,-0.33245,1,4.4942,-5.8,-2.03,-0.87
-25.72,-13.477,-6.633,-0.33513,11.574,0.14603,10.514,2,-5.78,-2.023,-0.867,-0.33513,1,4.5156,-5.78,-2.023,-0.867
-25.74,-13.484,-6.636,-0.33787,11.564,0.14611,10.572,2,-5.76,-2.016,-0.864,-0.33787,1,4.537,-5.76,-2.016,-0.864
-25.76,-13.491,-6.639,-0.34068,11.554,0.1462,10.631,2,-5.74,-2.009,-0.861,-0.34068,1,4.5584,-5.74,-2.009,-0.861
-25.78,-13.498,-6.642,-0.34355,11.545,0.1463,10.689,2,-5.72,-2.002,-0.858,-0.34355,1,4.5798,-5.72,-2.002,-0.858
-25.8,-13.505,-6.645,-0.3465,11.536,0.1464,10.747,2,-5.7,-1.995,-0.855,-0.3465,1,4.6012,-5.7,-1.995,-0.855
-25.82,-13.512,-6.648,-0.34951,11.526,0.1465,10.805,2,-5.68,-1.988,-0.852,-0.34951,1,4.6226,-5.68,-1.988,-0.852
-25.84,-13.519,-6.651,-0.35259,11.516,0.14661,10.863,2,-5.66,-1.981,-0.849,-0.35259,1,4.644,-5.66,-1.981,-0.849
-25.86,-13.526,-6.654,-0.35574,11.506,0.14672,10.92,2,-5.64,-1.974,-0.846,-0.35574,1,4.6654,-5.64,-1.974,-0.846
-25.88,-13.533,-6.657,-0.35897,11.496,0.14684,10.978,2,-5.62,-1.967,-0.843,-0.35897,1,4.6868,-5.62,-1.967,-0.843
-25.9,-13.54,-6.66,-0.36226,11.485,0.14695,11.036,2,-5.6,-1.96,-0.84,-0.36226,1,4.7082,-5.6,-1.96,-0.84
-25.92,-13.547,-6.663,-0.36563,11.474,0.14708,11.094,2,-5.58,-1.953,-0.837,-0.36563,1,4.7296,-5.58,-1.953,-0.837
-25.94,-13.554,-6.666,-0.36908,11.463,0.1472,11.152,2,-5.56,-1.946,-0.834,-0.36908,1,4.751,-5.56,-1.946,-0.834
-25.96,-13.561,-6.669,-0.3726,11.452,0.14733,11.209,2,-5.54,-1.939,-0.831,-0.3726,1,4.7724,-5.54,-1.939,-0.831
-25.98,-13.568,-6.672,-0.3762,11.441,0.14746,11.267,2,-5.52,-1.932,-0.828,-0.3762,1,4.7938,-5.52,-1.932,-0.828
-26,-13.575,-6.675,-0.37987,11.429,0.14759,11.324,2,-5.5,-1.925,-0.825,-0.37987,1,4.8152,-5.5,-1.925,-0.825
-26.02,-13.582,-6.678,-0.38363,11.417,0.14773,11.382,2,-5.48,-1.918,-0.822,-0.38363,1,4.8366,-5.48,-1.918,-0.822
-26.04,-13.589,-6.681,-0.38746,11.405,0.14788,11.439,2,-5.46,-1.911,-0.819,-0.38746,1,4.858,-5.46,-1.911,-0.819
-26.06,-13.596,-6.684,-0.39138,11.393,0.14802,11.497,2,-5.44,-1.904,-0.816,-0.39138,1,4.8794,-5.44,-1.904,-0.816
-26.08,-13.603,-6.687,-0.39538,11.381,0.14817,11.554,2,-5.42,-1.897,-0.813,-0.39538,1,4.9008,-5.42,-1.897,-0.813
-26.1,-13.61,-6.69,-0.39946,11.368,0.14833,11.612,2,-5.4,-1.89,-0.81,-0.39946,1,4.9222,-5.4,-1.89,-0.81
-26.12,-13.617,-6.693,-0.40362,11.355,0.14848,11.669,2,-5.38,-1.883,-0.807,-0.40362,1,4.9436,-5.38,-1.883,-0.807
-26.14,-13.624,-6.696,-0.40787,11.342,0.14864,11.726,2,-5.36,-1.876,-0.804,-0.40787,1,4.965,-5.36,-1.876,-0.804
-26.16,-13.631,-6.699,-0.4122,11.328,0.14881,11.783,2,-5.34,-1.869,-0.801,-0.4122,1,4.9864,-5.34,-1.869,-0.801
-26.18,-13.638,-6.702,-0.41662,11.315,0.14898,11.841,2,-5.32,-1.862,-0.798,-0.41662,1,5.0078,-5.32,-1.862,-0.798
-26.2,-13.645,-6.705,-0.42113,11.301,0.14915,11.898,2,-5.3,-1.855,-0.795,-0.42113,1,5.0292,-5.3,-1.855,-0.795
-26.22,-13.652,-6.708,-0.42573,11.287,0.14933,11.955,2,-5.28,-1.848,-0.792,-0.42573,1,5.0506,-5.28,-1.848,-0.792
-26.24,-13.659,-6.711,-0.43042,11.273,0.14951,12.012,2,-5.26,-1.841,-0.789,-0.43042,1,5.072,-5.26,-1.841,-0.789
-26.26,-13.666,-6.714,-0.43481,11.261,0.14966,12.069,2,-5.24,-1.834,-0.786,-0.43481,1,5.0934,-5.24,-1.834,-0.786
-26.28,-13.673,-6.717,-0.43888,11.251,0.14978,12.125,2,-5.22,-1.827,-0.783,-0.43888,1,5.1148,-5.22,-1.827,-0.783
-26.3,-13.68,-6.72,-0.44301,11.241,0.14991,12.182,2,-5.2,-1.82,-0.78,-0.44301,1,5.1362,-5.2,-1.82,-0.78
-26.32,-13.687,-6.723,-0.4472,11.231,0.15003,12.238,2,-5.18,-1.813,-0.777,-0.4472,1,5.1576,-5.18,-1.813,-0.777
-26.34,-13.694,-6.726,-0.45144,11.22,0.15015,12.295,2,-5.16,-1.806,-0.774,-0.45144,1,5.179,-5.16,-1.806,-0.774
-26.36,-13.701,-6.729,-0.45574,11.21,0.15028,12.352,2,-5.14,-1.799,-0.771,-0.45574,1,5.2004,-5.14,-1.799,-0.771
-26.38,-13.708,-6.732,-0.4601,11.199,0.15041,12.408,2,-5.12,-1.792,-0.768,-0.4601,1,5.2218,-5.12,-1.792,-0.768
-26.4,-13.715,-6.735,-0.46451,11.189,0.15054,12.465,2,-5.1,-1.785,-0.765,-0.46451,1,5.2432,-5.1,-1.785,-0.765
-26.42,-13.722,-6.738,-0.46899,11.178,0.15067,12.522,2,-5.08,-1.778,-0.762,-0.46899,1,5.2646,-5.08,-1.778,-0.762
-26.44,-13.729,-6.741,-0.47353,11.166,0.15081,12.579,2,-5.06,-1.771,-0.759,-0.47353,1,5.286,-5.06,-1.771,-0.759
-26.46,-13.736,-6.744,-0.47812,11.155,0.15094,12.636,2,-5.04,-1.764,-0.756,-0.47812,1,5.3074,-5.04,-1.764,-0.756
-26.48,-13.743,-6.747,-0.48278,11.144,0.15108,12.693,2,-5.02,-1.757,-0.753,-0.48278,1,5.3288,-5.02,-1.757,-0.753
-26.5,-13.75,-6.75,-0.4875,11.132,0.15122,12.75,2,-5,-1.75,-0.75,-0.4875,1,5.3502,-5,-1.75,-0.75
-26.52,-13.757,-6.753,-0.4885,11.151,0.15106,12.818,2,-4.98,-1.743,-0.747,-0.4885,1,5.3716,-4.98,-1.743,-0.747
-26.54,-13.764,-6.756,-0.4895,11.169,0.1509,12.886,2,-4.96,-1.736,-0.744,-0.4895,1,5.393,-4.96,-1.736,-0.744
-26.56,-13.771,-6.759,-0.49051,11.188,0.15074,12.954,2,-4.94,-1.729,-0.741,-0.49051,1,5.4144,-4.94,-1.729,-0.741
-26.58,-13.778,-6.762,-0.49152,11.206,0.15059,13.021,2,-4.92,-1.722,-0.738,-0.49152,1,5.4358,-4.92,-1.722,-0.738
-26.6,-13.785,-6.765,-0.49254,11.224,0.15044,13.087,2,-4.9,-1.715,-0.735,-0.49254,1,5.4572,-4.9,-1.715,-0.735
-26.62,-13.792,-6.768,-0.49356,11.242,0.1503,13.154,2,-4.88,-1.708,-0.732,-0.49356,1,5.4786,-4.88,-1.708,-0.732
-26.64,-13.799,-6.771,-0.49458,11.26,0.15015,13.22,2,-4.86,-1.701,-0.729,-0.49458,1,5.5,-4.86,-1.701,-0.729
-26.66,-13.806,-6.774,-0.49561,11.277,0.15001,13.285,2,-4.84,-1.694,-0.726,-0.49561,1,5.5214,-4.84,-1.694,-0.726
-26.68,-13.813,-6.777,-0.49665,11.295,0.14988,13.35,2,-4.82,-1.687,-0.723,-0.49665,1,5.5428,-4.82,-1.687,-0.723
-26.7,-13.82,-6.78,-0.49769,11.312,0.14974,13.415,2,-4.8,-1.68,-0.72,-0.49769,1,5.5642,-4.8,-1.68,-0.72
-26.72,-13.827,-6.783,-0.49874,11.33,0.14961,13.479,2,-4.78,-1.673,-0.717,-0.49874,1,5.5856,-4.78,-1.673,-0.717
-26.74,-13.834,-6.786,-0.4998,11.347,0.14949,13.543,2,-4.76,-1.666,-0.714,-0.4998,1,5.607,-4.76,-1.666,-0.714
-26.76,-13.841,-6.789,-0.50037,11.364,0.14935,13.604,2,-4.74,-1.659,-0.711,-0.50037,1,5.6284,-4.74,-1.659,-0.711
-26.78,-13.848,-6.792,-0.50046,11.383,0.1492,13.663,2,-4.72,-1.652,-0.708,-0.50046,1,5.6498,-4.72,-1.652,-0.708
-26.8,-13.855,-6.795,-0.50057,11.401,0.14905,13.722,2,-4.7,-1.645,-0.705,-0.50057,1,5.6712,-4.7,-1.645,-0.705
-26.82,-13.862,-6.798,-0.50069,11.42,0.1489,13.781,2,-4.68,-1.638,-0.702,-0.50069,1,5.6926,-4.68,-1.638,-0.702
-26.84,-13.869,-6.801,-0.50083,11.438,0.14875,13.84,2,-4.66,-1.631,-0.699,-0.50083,1,5.714,-4.66,-1.631,-0.699
-26.86,-13.876,-6.804,-0.50098,11.456,0.1486,13.9,2,-4.64,-1.624,-0.696,-0.50098,1,5.7355,-4.64,-1.624,-0.696
-26.88,-13.883,-6.807,-0.50115,11.474,0.14844,13.96,2,-4.62,-1.617,-0.693,-0.50115,1,5.7569,-4.62,-1.617,-0.693
-26.9,-13.89,-6.81,-0.50134,11.493,0.14829,14.02,2,-4.6,-1.61,-0.69,-0.50134,1,5.7783,-4.6,-1.61,-0.69
-26.92,-13.897,-6.813,-0.50156,11.511,0.14814,14.08,2,-4.58,-1.603,-0.687,-0.50156,1,5.7997,-4.58,-1.603,-0.687
-26.94,-13.904,-6.816,-0.50179,11.529,0.14799,14.141,2,-4.56,-1.596,-0.684,-0.50179,1,5.8211,-4.56,-1.596,-0.684
-26.96,-13.911,-6.819,-0.50204,11.546,0.14783,14.202,2,-4.54,-1.589,-0.681,-0.50204,1,5.8425,-4.54,-1.589,-0.681
-26.98,-13.918,-6.822,-0.50232,11.564,0.14768,14.263,2,-4.52,-1.582,-0.678,-0.50232,1,5.8639,-4.52,-1.582,-0.678
-27,-13.925,-6.825,-0.50262,11.582,0.14753,14.324,2,-4.5,-1.575,-0.675,-0.50262,1,5.8853,-4.5,-1.575,-0.675
-27.02,-13.932,-6.828,-0.50295,11.6,0.14737,14.386,2,-4.48,-1.568,-0.672,-0.50295,1,5.9067,-4.48,-1.568,-0.672
-27.04,-13.939,-6.831,-0.50331,11.618,0.14722,14.448,2,-4.46,-1.561,-0.669,-0.50331,1,5.9281,-4.46,-1.561,-0.669
-27.06,-13.946,-6.834,-0.50369,11.635,0.14706,14.509,2,-4.44,-1.554,-0.666,-0.50369,1,5.9495,-4.44,-1.554,-0.666
-27.08,-13.953,-6.837,-0.5041,11.653,0.14691,14.571,2,-4.42,-1.547,-0.663,-0.5041,1,5.9709,-4.42,-1.547,-0.663
-27.1,-13.96,-6.84,-0.50454,11.67,0.14676,14.634,2,-4.4,-1.54,-0.66,-0.50454,1,5.9923,-4.4,-1.54,-0.66
-27.12,-13.967,-6.843,-0.505,11.688,0.1466,14.696,2,-4.38,-1.533,-0.657,-0.505,1,6.0137,-4.38,-1.533,-0.657
-27.14,-13.974,-6.846,-0.50551,11.705,0.14645,14.758,2,-4.36,-1.526,-0.654,-0.50551,1,6.0351,-4.36,-1.526,-0.654
-27.16,-13.981,-6.849,-0.50604,11.722,0.1463,14.821,2,-4.34,-1.519,-0.651,-0.50604,1,6.0565,-4.34,-1.519,-0.651
-27.18,-13.988,-6.852,-0.5066,11.74,0.14614,14.883,2,-4.32,-1.512,-0.648,-0.5066,1,6.0779,-4.32,-1.512,-0.648
-27.2,-13.995,-6.855,-0.5072,11.757,0.14599,14.946,2,-4.3,-1.505,-0.645,-0.5072,1,6.0993,-4.3,-1.505,-0.645
-27.22,-14.002,-6.858,-0.50784,11.774,0.14584,15.009,2,-4.28,-1.498,-0.642,-0.50784,1,6.1207,-4.28,-1.498,-0.642
-27.24,-14.009,-6.861,-0.50851,11.791,0.14569,15.072,2,-4.26,-1.491,-0.639,-0.50851,1,6.1421,-4.26,-1.491,-0.639
-27.26,-14.016,-6.864,-0.50922,11.81,0.14553,15.135,2,-4.24,-1.484,-0.636,-0.50922,1,6.1635,-4.24,-1.484,-0.636
-27.28,-14.023,-6.867,-0.50997,11.83,0.14536,15.197,2,-4.22,-1.477,-0.633,-0.50997,1,6.1849,-4.22,-1.477,-0.633
-27.3,-14.03,-6.87,-0.51075,11.851,0.1452,15.26,2,-4.2,-1.47,-0.63,-0.51075,1,6.2063,-4.2,-1.47,-0.63
-27.32,-14.037,-6.873,-0.51158,11.871,0.14504,15.322,2,-4.18,-1.463,-0.627,-0.51158,1,6.2277,-4.18,-1.463,-0.627
-27.34,-14.044,-6.876,-0.51245,11.891,0.14488,15.383,2,-4.16,-1.456,-0.624,-0.51245,1,6.2491,-4.16,-1.456,-0.624
-27.36,-14.051,-6.879,-0.51336,11.911,0.14472,15.445,2,-4.14,-1.449,-0.621,-0.51336,1,6.2705,-4.14,-1.449,-0.621
-27.38,-14.058,-6.882,-0.51431,11.931,0.14457,15.507,2,-4.12,-1.442,-0.618,-0.51431,1,6.2919,-4.12,-1.442,-0.618
-27.4,-14.065,-6.885,-0.51531,11.951,0.14442,15.568,2,-4.1,-1.435,-0.615,-0.51531,1,6.3133,-4.1,-1.435,-0.615
-27.42,-14.072,-6.888,-0.51635,11.97,0.14427,15.629,2,-4.08,-1.428,-0.612,-0.51635,1,6.3347,-4.08,-1.428,-0.612
-27.44,-14.079,-6.891,-0.51744,11.99,0.14413,15.69,2,-4.06,-1.421,-0.609,-0.51744,1,6.3561,-4.06,-1.421,-0.609
-27.46,-14.086,-6.894,-0.51858,12.01,0.14398,15.751,2,-4.04,-1.414,-0.606,-0.51858,1,6.3775,-4.04,-1.414,-0.606
-27.48,-14.093,-6.897,-0.51977,12.029,0.14384,15.812,2,-4.02,-1.407,-0.603,-0.51977,1,6.3989,-4.02,-1.407,-0.603
-27.5,-14.1,-6.9,-0.521,12.049,0.14371,15.873,2,-4,-1.4,-0.6,-0.521,1,6.4203,-4,-1.4,-0.6
-27.52,-14.107,-6.903,-0.52229,12.068,0.14357,15.933,2,-3.98,-1.393,-0.597,-0.52229,1,6.4417,-3.98,-1.393,-0.597
-27.54,-14.114,-6.906,-0.52362,12.087,0.14344,15.994,2,-3.96,-1.386,-0.594,-0.52362,1,6.4631,-3.96,-1.386,-0.594
-27.56,-14.121,-6.909,-0.52501,12.106,0.1433,16.054,2,-3.94,-1.379,-0.591,-0.52501,1,6.4845,-3.94,-1.379,-0.591
-27.58,-14.128,-6.912,-0.52645,12.125,0.14318,16.114,2,-3.92,-1.372,-0.588,-0.52645,1,6.5059,-3.92,-1.372,-0.588
-27.6,-14.135,-6.915,-0.52795,12.144,0.14305,16.174,2,-3.9,-1.365,-0.585,-0.52795,1,6.5273,-3.9,-1.365,-0.585
-27.62,-14.142,-6.918,-0.5295,12.163,0.14292,16.235,2,-3.88,-1.358,-0.582,-0.5295,1,6.5487,-3.88,-1.358,-0.582
-27.64,-14.149,-6.921,-0.53111,12.182,0.1428,16.295,2,-3.86,-1.351,-0.579,-0.53111,1,6.5701,-3.86,-1.351,-0.579
-27.66,-14.156,-6.924,-0.53278,12.2,0.14268,16.355,2,-3.84,-1.344,-0.576,-0.53278,1,6.5915,-3.84,-1.344,-0.576
-27.68,-14.163,-6.927,-0.5345,12.219,0.14256,16.415,2,-3.82,-1.337,-0.573,-0.5345,1,6.6129,-3.82,-1.337,-0.573
-27.7,-14.17,-6.93,-0.53629,12.237,0.14244,16.475,2,-3.8,-1.33,-0.57,-0.53629,1,6.6343,-3.8,-1.33,-0.57
-27.72,-14.177,-6.933,-0.53813,12.256,0.14232,16.535,2,-3.78,-1.323,-0.567,-0.53813,1,6.6557,-3.78,-1.323,-0.567
-27.74,-14.184,-6.936,-0.54004,12.274,0.14221,16.595,2,-3.76,-1.316,-0.564,-0.54004,1,6.6771,-3.76,-1.316,-0.564
-27.76,-14.191,-6.939,-0.54179,12.293,0.14206,16.654,2,-3.74,-1.309,-0.561,-0.54179,1,6.6985,-3.74,-1.309,-0.561
-27.78,-14.198,-6.942,-0.54338,12.313,0.14188,16.711,2,-3.72,-1.302,-0.558,-0.54338,1,6.7199,-3.72,-1.302,-0.558
-27.8,-14.205,-6.945,-0.545,12.334,0.14169,16.767,2,-3.7,-1.295,-0.555,-0.545,1,6.7413,-3.7,-1.295,-0.555
-27.82,-14.212,-6.948,-0.54665,12.354,0.1415,16.824,2,-3.68,-1.288,-0.552,-0.54665,1,6.7627,-3.68,-1.288,-0.552
-27.84,-14.219,-6.951,-0.54835,12.374,0.14131,16.88,2,-3.66,-1.281,-0.549,-0.54835,1,6.7841,-3.66,-1.281,-0.549
-27.86,-14.226,-6.954,-0.55008,12.394,0.14111,16.936,2,-3.64,-1.274,-0.546,-0.55008,1,6.8055,-3.64,-1.274,-0.546
-27.88,-14.233,-6.957,-0.55185,12.414,0.14091,16.991,2,-3.62,-1.267,-0.543,-0.55185,1,6.8269,-3.62,-1.267,-0.543
-27.9,-14.24,-6.96,-0.55365,12.434,0.14072,17.046,2,-3.6,-1.26,-0.54,-0.55365,1,6.8483,-3.6,-1.26,-0.54
-27.92,-14.247,-6.963,-0.5555,12.454,0.14052,17.102,2,-3.58,-1.253,-0.537,-0.5555,1,6.8697,-3.58,-1.253,-0.537
-27.94,-14.254,-6.966,-0.55697,12.479,0.14028,17.158,2,-3.56,-1.246,-0.534,-0.55697,1,6.8911,-3.56,-1.246,-0.534
-27.96,-14.261,-6.969,-0.55817,12.507,0.14001,17.216,2,-3.54,-1.239,-0.531,-0.55817,1,6.9125,-3.54,-1.239,-0.531
-27.98,-14.268,-6.972,-0.55938,12.535,0.13975,17.274,2,-3.52,-1.232,-0.528,-0.55938,1,6.9339,-3.52,-1.232,-0.528
-28,-14.275,-6.975,-0.56063,12.564,0.13949,17.332,2,-3.5,-1.225,-0.525,-0.56063,1,6.9553,-3.5,-1.225,-0.525
-28.02,-14.282,-6.978,-0.5619,12.592,0.13923,17.39,2,-3.48,-1.218,-0.522,-0.5619,1,6.9767,-3.48,-1.218,-0.522
-28.04,-14.289,-6.981,-0.56321,12.621,0.13896,17.447,2,-3.46,-1.211,-0.519,-0.56321,1,6.9981,-3.46,-1.211,-0.519
-28.06,-14.296,-6.984,-0.56454,12.649,0.1387,17.505,2,-3.44,-1.204,-0.516,-0.56454,1,7.0195,-3.44,-1.204,-0.516
-28.08,-14.303,-6.987,-0.5659,12.677,0.13844,17.563,2,-3.42,-1.197,-0.513,-0.5659,1,7.0409,-3.42,-1.197,-0.513
-28.1,-14.31,-6.99,-0.5673,12.706,0.13819,17.621,2,-3.4,-1.19,-0.51,-0.5673,1,7.0623,-3.4,-1.19,-0.51
-28.12,-14.317,-6.993,-0.56872,12.734,0.13793,17.678,2,-3.38,-1.183,-0.507,-0.56872,1,7.0837,-3.38,-1.183,-0.507
-28.14,-14.324,-6.996,-0.57018,12.763,0.13767,17.736,2,-3.36,-1.176,-0.504,-0.57018,1,7.1051,-3.36,-1.176,-0.504
-28.16,-14.331,-6.999,-0.57167,12.791,0.13742,17.793,2,-3.34,-1.169,-0.501,-0.57167,1,7.1265,-3.34,-1.169,-0.501
-28.18,-14.338,-7.002,-0.57319,12.82,0.13716,17.851,2,-3.32,-1.162,-0.498,-0.57319,1,7.1479,-3.32,-1.162,-0.498
-28.2,-14.345,-7.005,-0.57475,12.848,0.13691,17.908,2,-3.3,-1.155,-0.495,-0.57475,1,7.1693,-3.3,-1.155,-0.495
-28.22,-14.352,-7.008,-0.57634,12.876,0.13665,17.966,2,-3.28,-1.148,-0.492,-0.57634,1,7.1907,-3.28,-1.148,-0.492
-28.24,-14.359,-7.011,-0.57797,12.905,0.1364,18.023,2,-3.26,-1.141,-0.489,-0.57797,1,7.2121,-3.26,-1.141,-0.489
-28.26,-14.366,-7.014,-0.57949,12.934,0.13619,18.082,2,-3.24,-1.134,-0.486,-0.57949,1,7.2335,-3.24,-1.134,-0.486
-28.28,-14.373,-7.017,-0.5809,12.966,0.13603,18.143,2,-3.22,-1.127,-0.483,-0.5809,1,7.2549,-3.22,-1.127,-0.483
-28.3,-14.38,-7.02,-0.58236,12.997,0.13587,18.203,2,-3.2,-1.12,-0.48,-0.58236,1,7.2763,-3.2,-1.12,-0.48
-28.32,-14.387,-7.023,-0.58386,13.028,0.13571,18.264,2,-3.18,-1.113,-0.477,-0.58386,1,7.2977,-3.18,-1.113,-0.477
-28.34,-14.394,-7.026,-0.5854,13.059,0.13555,18.324,2,-3.16,-1.106,-0.474,-0.5854,1,7.3191,-3.16,-1.106,-0.474
-28.36,-14.401,-7.029,-0.58698,13.09,0.13539,18.383,2,-3.14,-1.099,-0.471,-0.58698,1,7.3405,-3.14,-1.099,-0.471
-28.38,-14.408,-7.032,-0.58862,13.121,0.13523,18.443,2,-3.12,-1.092,-0.468,-0.58862,1,7.3619,-3.12,-1.092,-0.468
-28.4,-14.415,-7.035,-0.5903,13.152,0.13507,18.502,2,-3.1,-1.085,-0.465,-0.5903,1,7.3833,-3.1,-1.085,-0.465
-28.42,-14.422,-7.038,-0.59202,13.183,0.13491,18.561,2,-3.08,-1.078,-0.462,-0.59202,1,7.4047,-3.08,-1.078,-0.462
-28.44,-14.429,-7.041,-0.5938,13.214,0.13475,18.62,2,-3.06,-1.071,-0.459,-0.5938,1,7.4261,-3.06,-1.071,-0.459
-28.46,-14.436,-7.044,-0.59562,13.246,0.13459,18.678,2,-3.04,-1.064,-0.456,-0.59562,1,7.4475,-3.04,-1.064,-0.456
-28.48,-14.443,-7.047,-0.5975,13.277,0.13444,18.737,2,-3.02,-1.057,-0.453,-0.5975,1,7.4689,-3.02,-1.057,-0.453
-28.5,-14.45,-7.05,-0.59943,13.308,0.13428,18.795,2,-3,-1.05,-0.45,-0.59943,1,7.4903,-3,-1.05,-0.45
-28.52,-14.457,-7.053,-0.60141,13.34,0.13412,18.853,2,-2.98,-1.043,-0.447,-0.60141,1,7.5117,-2.98,-1.043,-0.447
-28.54,-14.464,-7.056,-0.60344,13.371,0.13397,18.911,2,-2.96,-1.036,-0.444,-0.60344,1,7.5331,-2.96,-1.036,-0.444
-28.56,-14.471,-7.059,-0.60553,13.403,0.13381,18.968,2,-2.94,-1.029,-0.441,-0.60553,1,7.5545,-2.94,-1.029,-0.441
-28.58,-14.478,-7.062,-0.60768,13.434,0.13366,19.026,2,-2.92,-1.022,-0.438,-0.60768,1,7.5759,-2.92,-1.022,-0.438
-28.6,-14.485,-7.065,-0.60988,13.466,0.1335,19.083,2,-2.9,-1.015,-0.435,-0.60988,1,7.5973,-2.9,-1.015,-0.435
-28.62,-14.492,-7.068,-0.61214,13.497,0.13335,19.14,2,-2.88,-1.008,-0.432,-0.61214,1,7.6187,-2.88,-1.008,-0.432
-28.64,-14.499,-7.071,-0.61446,13.529,0.13319,19.197,2,-2.86,-1.001,-0.429,-0.61446,1,7.6401,-2.86,-1.001,-0.429
-28.66,-14.506,-7.074,-0.61684,13.561,0.13304,19.253,2,-2.84,-0.994,-0.426,-0.61684,1,7.6615,-2.84,-0.994,-0.426
-28.68,-14.513,-7.077,-0.61928,13.593,0.13289,19.31,2,-2.82,-0.987,-0.423,-0.61928,1,7.6829,-2.82,-0.987,-0.423
-28.7,-14.52,-7.08,-0.62178,13.625,0.13273,19.366,2,-2.8,-0.98,-0.42,-0.62178,1,7.7043,-2.8,-0.98,-0.42
-28.72,-14.527,-7.083,-0.62434,13.657,0.13258,19.422,2,-2.78,-0.973,-0.417,-0.62434,1,7.7257,-2.78,-0.973,-0.417
-28.74,-14.534,-7.086,-0.62697,13.69,0.13243,19.478,2,-2.76,-0.966,-0.414,-0.62697,1,7.7471,-2.76,-0.966,-0.414
-28.76,-14.541,-7.089,-0.62966,13.723,0.13226,19.534,2,-2.74,-0.959,-0.411,-0.62966,1,7.7685,-2.74,-0.959,-0.411
-28.78,-14.548,-7.092,-0.63242,13.757,0.13209,19.588,2,-2.72,-0.952,-0.408,-0.63242,1,7.7899,-2.72,-0.952,-0.408
-28.8,-14.555,-7.095,-0.63525,13.79,0.13193,19.642,2,-2.7,-0.945,-0.405,-0.63525,1,7.8113,-2.7,-0.945,-0.405
-28.82,-14.562,-7.098,-0.63814,13.824,0.13176,19.697,2,-2.68,-0.938,-0.402,-0.63814,1,7.8327,-2.68,-0.938,-0.402
-28.84,-14.569,-7.101,-0.64111,13.858,0.13159,19.751,2,-2.66,-0.931,-0.399,-0.64111,1,7.8541,-2.66,-0.931,-0.399
-28.86,-14.576,-7.104,-0.64414,13.891,0.13143,19.806,2,-2.64,-0.924,-0.396,-0.64414,1,7.8755,-2.64,-0.924,-0.396
-28.88,-14.583,-7.107,-0.64724,13.924,0.13127,19.861,2,-2.62,-0.917,-0.393,-0.64724,1,7.8969,-2.62,-0.917,-0.393
-28.9,-14.59,-7.11,-0.65042,13.957,0.13111,19.915,2,-2.6,-0.91,-0.39,-0.65042,1,7.9183,-2.6,-0.91,-0.39
-28.92,-14.597,-7.113,-0.65367,13.99,0.13095,19.969,2,-2.58,-0.903,-0.387,-0.65367,1,7.9397,-2.58,-0.903,-0.387
-28.94,-14.604,-7.116,-0.65699,14.023,0.13079,20.024,2,-2.56,-0.896,-0.384,-0.65699,1,7.9611,-2.56,-0.896,-0.384
-28.96,-14.611,-7.119,-0.66039,14.056,0.13064,20.079,2,-2.54,-0.889,-0.381,-0.66039,1,7.9825,-2.54,-0.889,-0.381
-28.98,-14.618,-7.122,-0.66386,14.088,0.13048,20.133,2,-2.52,-0.882,-0.378,-0.66386,1,8.0039,-2.52,-0.882,-0.378
-29,-14.625,-7.125,-0.66741,14.121,0.13033,20.188,2,-2.5,-0.875,-0.375,-0.66741,1,8.0254,-2.5,-0.875,-0.375
-29.02,-14.632,-7.128,-0.67104,14.153,0.13018,20.242,2,-2.48,-0.868,-0.372,-0.67104,1,8.0468,-2.48,-0.868,-0.372
-29.04,-14.639,-7.131,-0.67475,14.185,0.13002,20.296,2,-2.46,-0.861,-0.369,-0.67475,1,8.0682,-2.46,-0.861,-0.369
-29.06,-14.646,-7.134,-0.67853,14.217,0.12987,20.351,2,-2.44,-0.854,-0.366,-0.67853,1,8.0896,-2.44,-0.854,-0.366
-29.08,-14.653,-7.137,-0.6824,14.248,0.12972,20.406,2,-2.42,-0.847,-0.363,-0.6824,1,8.111,-2.42,-0.847,-0.363
-29.1,-14.66,-7.14,-0.68635,14.28,0.12957,20.46,2,-2.4,-0.84,-0.36,-0.68635,1,8.1324,-2.4,-0.84,-0.36
-29.12,-14.667,-7.143,-0.69039,14.311,0.12942,20.514,2,-2.38,-0.833,-0.357,-0.69039,1,8.1538,-2.38,-0.833,-0.357
-29.14,-14.674,-7.146,-0.6945,14.342,0.12927,20.569,2,-2.36,-0.826,-0.354,-0.6945,1,8.1752,-2.36,-0.826,-0.354
-29.16,-14.681,-7.149,-0.69871,14.373,0.12913,20.624,2,-2.34,-0.819,-0.351,-0.69871,1,8.1966,-2.34,-0.819,-0.351
-29.18,-14.688,-7.152,-0.703,14.403,0.12898,20.678,2,-2.32,-0.812,-0.348,-0.703,1,8.218,-2.32,-0.812,-0.348
-29.2,-14.695,-7.155,-0.70737,14.434,0.12883,20.733,2,-2.3,-0.805,-0.345,-0.70737,1,8.2394,-2.3,-0.805,-0.345
-29.22,-14.702,-7.158,-0.71184,14.464,0.12868,20.787,2,-2.28,-0.798,-0.342,-0.71184,1,8.2608,-2.28,-0.798,-0.342
-29.24,-14.709,-7.161,-0.71639,14.494,0.12853,20.841,2,-2.26,-0.791,-0.339,-0.71639,1,8.2822,-2.26,-0.791,-0.339
-29.26,-14.716,-7.164,-0.72043,14.528,0.12838,20.897,2,-2.24,-0.784,-0.336,-0.72043,1,8.3036,-2.24,-0.784,-0.336
-29.28,-14.723,-7.167,-0.72391,14.566,0.12823,20.954,2,-2.22,-0.777,-0.333,-0.72391,1,8.325,-2.22,-0.777,-0.333
-29.3,-14.73,-7.17,-0.72742,14.604,0.12808,21.01,2,-2.2,-0.77,-0.33,-0.72742,1,8.3464,-2.2,-0.77,-0.33
-29.32,-14.737,-7.173,-0.73098,14.642,0.12793,21.066,2,-2.18,-0.763,-0.327,-0.73098,1,8.3678,-2.18,-0.763,-0.327
-29.34,-14.744,-7.176,-0.73457,14.68,0.12778,21.121,2,-2.16,-0.756,-0.324,-0.73457,1,8.3892,-2.16,-0.756,-0.324
-29.36,-14.751,-7.179,-0.73799,14.72,0.12763,21.177,2,-2.14,-0.749,-0.321,-0.73799,1,8.4106,-2.14,-0.749,-0.321
-29.38,-14.758,-7.182,-0.74015,14.769,0.12754,21.236,2,-2.12,-0.742,-0.318,-0.74015,1,8.432,-2.12,-0.742,-0.318
-29.4,-14.765,-7.185,-0.74235,14.818,0.12746,21.295,2,-2.1,-0.735,-0.315,-0.74235,1,8.4534,-2.1,-0.735,-0.315
-29.42,-14.772,-7.188,-0.74461,14.867,0.12737,21.354,2,-2.08,-0.728,-0.312,-0.74461,1,8.4748,-2.08,-0.728,-0.312
-29.44,-14.779,-7.191,-0.7469,14.915,0.12729,21.413,2,-2.06,-0.721,-0.309,-0.7469,1,8.4962,-2.06,-0.721,-0.309
-29.46,-14.786,-7.194,-0.74925,14.963,0.1272,21.471,2,-2.04,-0.714,-0.306,-0.74925,1,8.5176,-2.04,-0.714,-0.306
-29.48,-14.793,-7.197,-0.75165,15.012,0.12712,21.529,2,-2.02,-0.707,-0.303,-0.75165,1,8.539,-2.02,-0.707,-0.303
-29.5,-14.8,-7.2,-0.75409,15.06,0.12704,21.587,2,-2,-0.7,-0.3,-0.75409,1,8.5604,-2,-0.7,-0.3
-29.52,-14.807,-7.203,-0.75658,15.108,0.12697,21.645,2,-1.98,-0.693,-0.297,-0.75658,1,8.5818,-1.98,-0.693,-0.297
-29.54,-14.814,-7.206,-0.75913,15.156,0.12689,21.703,2,-1.96,-0.686,-0.294,-0.75913,1,8.6032,-1.96,-0.686,-0.294
-29.56,-14.821,-7.209,-0.76172,15.203,0.12682,21.761,2,-1.94,-0.679,-0.291,-0.76172,1,8.6246,-1.94,-0.679,-0.291
-29.58,-14.828,-7.212,-0.76437,15.251,0.12674,21.819,2,-1.92,-0.672,-0.288,-0.76437,1,8.646,-1.92,-0.672,-0.288
-29.6,-14.835,-7.215,-0.76707,15.298,0.12667,21.876,2,-1.9,-0.665,-0.285,-0.76707,1,8.6674,-1.9,-0.665,-0.285
-29.62,-14.842,-7.218,-0.76983,15.345,0.12661,21.933,2,-1.88,-0.658,-0.282,-0.76983,1,8.6888,-1.88,-0.658,-0.282
-29.64,-14.849,-7.221,-0.77264,15.392,0.12654,21.991,2,-1.86,-0.651,-0.279,-0.77264,1,8.7102,-1.86,-0.651,-0.279
-29.66,-14.856,-7.224,-0.7755,15.439,0.12648,22.048,2,-1.84,-0.644,-0.276,-0.7755,1,8.7316,-1.84,-0.644,-0.276
-29.68,-14.863,-7.227,-0.77842,15.486,0.12642,22.105,2,-1.82,-0.637,-0.273,-0.77842,1,8.753,-1.82,-0.637,-0.273
-29.7,-14.87,-7.23,-0.7814,15.532,0.12636,22.162,2,-1.8,-0.63,-0.27,-0.7814,1,8.7744,-1.8,-0.63,-0.27
-29.72,-14.877,-7.233,-0.78444,15.578,0.1263,22.219,2,-1.78,-0.623,-0.267,-0.78444,1,8.7958,-1.78,-0.623,-0.267
-29.74,-14.884,-7.236,-0.78754,15.624,0.12625,22.276,2,-1.76,-0.616,-0.264,-0.78754,1,8.8172,-1.76,-0.616,-0.264
-29.76,-14.891,-7.239,-0.79031,15.67,0.12626,22.333,2,-1.74,-0.609,-0.261,-0.79031,1,8.8386,-1.74,-0.609,-0.261
-29.78,-14.898,-7.242,-0.79273,15.717,0.12634,22.39,2,-1.72,-0.602,-0.258,-0.79273,1,8.86,-1.72,-0.602,-0.258
-29.8,-14.905,-7.245,-0.79517,15.763,0.12642,22.447,2,-1.7,-0.595,-0.255,-0.79517,1,8.8814,-1.7,-0.595,-0.255
-29.82,-14.912,-7.248,-0.79763,15.809,0.12649,22.504,2,-1.68,-0.588,-0.252,-0.79763,1,8.9028,-1.68,-0.588,-0.252
-29.84,-14.919,-7.251,-0.7995,15.859,0.12657,22.562,2,-1.66,-0.581,-0.249,-0.7995,1,8.9242,-1.66,-0.581,-0.249
-29.86,-14.926,-7.254,-0.80019,15.915,0.12665,22.622,2,-1.64,-0.574,-0.246,-0.80019,1,8.9456,-1.64,-0.574,-0.246
-29.88,-14.933,-7.257,-0.80089,15.971,0.12673,22.683,2,-1.62,-0.567,-0.243,-0.80089,1,8.967,-1.62,-0.567,-0.243
-29.9,-14.94,-7.26,-0.80159,16.028,0.12681,22.743,2,-1.6,-0.56,-0.24,-0.80159,1,8.9884,-1.6,-0.56,-0.24
-29.92,-14.947,-7.263,-0.80231,16.084,0.12689,22.803,2,-1.58,-0.553,-0.237,-0.80231,1,9.0098,-1.58,-0.553,-0.237
-29.94,-14.954,-7.266,-0.80303,16.141,0.12698,22.864,2,-1.56,-0.546,-0.234,-0.80303,1,9.0312,-1.56,-0.546,-0.234
-29.96,-14.961,-7.269,-0.80377,16.197,0.12706,22.924,2,-1.54,-0.539,-0.231,-0.80377,1,9.0526,-1.54,-0.539,-0.231
-29.98,-14.968,-7.272,-0.80451,16.254,0.12714,22.984,2,-1.52,-0.532,-0.228,-0.80451,1,9.074,-1.52,-0.532,-0.228
-30,-14.975,-7.275,-0.80527,16.311,0.12722,23.044,2,-1.5,-0.525,-0.225,-0.80527,1,9.0954,-1.5,-0.525,-0.225
-30.02,-14.982,-7.278,-0.80603,16.368,0.1273,23.105,2,-1.48,-0.518,-0.222,-0.80603,1,9.1168,-1.48,-0.518,-0.222
-30.04,-14.989,-7.281,-0.8068,16.425,0.12738,23.165,2,-1.46,-0.511,-0.219,-0.8068,1,9.1382,-1.46,-0.511,-0.219
-30.06,-14.996,-7.284,-0.80758,16.483,0.12746,23.225,2,-1.44,-0.504,-0.216,-0.80758,1,9.1596,-1.44,-0.504,-0.216
-30.08,-15.003,-7.287,-0.80838,16.54,0.12755,23.285,2,-1.42,-0.497,-0.213,-0.80838,1,9.181,-1.42,-0.497,-0.213
-30.1,-15.01,-7.29,-0.80918,16.597,0.12763,23.345,2,-1.4,-0.49,-0.21,-0.80918,1,9.2024,-1.4,-0.49,-0.21
-30.12,-15.017,-7.293,-0.80999,16.655,0.12771,23.405,2,-1.38,-0.483,-0.207,-0.80999,1,9.2238,-1.38,-0.483,-0.207
-30.14,-15.024,-7.296,-0.8108,16.712,0.12779,23.464,2,-1.36,-0.476,-0.204,-0.8108,1,9.2452,-1.36,-0.476,-0.204
-30.16,-15.031,-7.299,-0.81163,16.77,0.12787,23.524,2,-1.34,-0.469,-0.201,-0.81163,1,9.2666,-1.34,-0.469,-0.201
-30.18,-15.038,-7.302,-0.81247,16.827,0.12795,23.584,2,-1.32,-0.462,-0.198,-0.81247,1,9.288,-1.32,-0.462,-0.198
-30.2,-15.045,-7.305,-0.81332,16.885,0.12804,23.644,2,-1.3,-0.455,-0.195,-0.81332,1,9.3094,-1.3,-0.455,-0.195
-30.22,-15.052,-7.308,-0.81417,16.943,0.12812,23.703,2,-1.28,-0.448,-0.192,-0.81417,1,9.3308,-1.28,-0.448,-0.192
-30.24,-15.059,-7.311,-0.81504,17.001,0.1282,23.763,2,-1.26,-0.441,-0.189,-0.81504,1,9.3522,-1.26,-0.441,-0.189
-30.26,-15.066,-7.314,-0.81581,17.06,0.12828,23.824,2,-1.24,-0.434,-0.186,-0.81581,1,9.3736,-1.24,-0.434,-0.186
-30.28,-15.073,-7.317,-0.81648,17.12,0.12836,23.887,2,-1.22,-0.427,-0.183,-0.81648,1,9.395,-1.22,-0.427,-0.183
-30.3,-15.08,-7.32,-0.81714,17.181,0.12845,23.949,2,-1.2,-0.42,-0.18,-0.81714,1,9.4164,-1.2,-0.42,-0.18
-30.32,-15.087,-7.323,-0.81781,17.241,0.12853,24.011,2,-1.18,-0.413,-0.177,-0.81781,1,9.4378,-1.18,-0.413,-0.177
-30.34,-15.094,-7.326,-0.81848,17.302,0.12861,24.073,2,-1.16,-0.406,-0.174,-0.81848,1,9.4592,-1.16,-0.406,-0.174
-30.36,-15.101,-7.329,-0.81914,17.363,0.12869,24.134,2,-1.14,-0.399,-0.171,-0.81914,1,9.4806,-1.14,-0.399,-0.171
-30.38,-15.108,-7.332,-0.81981,17.423,0.12877,24.195,2,-1.12,-0.392,-0.168,-0.81981,1,9.502,-1.12,-0.392,-0.168
-30.4,-15.115,-7.335,-0.82048,17.484,0.12886,24.256,2,-1.1,-0.385,-0.165,-0.82048,1,9.5234,-1.1,-0.385,-0.165
-30.42,-15.122,-7.338,-0.82114,17.545,0.12894,24.316,2,-1.08,-0.378,-0.162,-0.82114,1,9.5448,-1.08,-0.378,-0.162
-30.44,-15.129,-7.341,-0.82181,17.606,0.12902,24.376,2,-1.06,-0.371,-0.159,-0.82181,1,9.5662,-1.06,-0.371,-0.159
-30.46,-15.136,-7.344,-0.82248,17.666,0.1291,24.436,2,-1.04,-0.364,-0.156,-0.82248,1,9.5876,-1.04,-0.364,-0.156
-30.48,-15.143,-7.347,-0.82314,17.727,0.12919,24.496,2,-1.02,-0.357,-0.153,-0.82314,1,9.609,-1.02,-0.357,-0.153
-30.5,-15.15,-7.35,-0.82381,17.788,0.12927,24.555,2,-1,-0.35,-0.15,-0.82381,1,9.6304,-1,-0.35,-0.15
-30.52,-15.157,-7.353,-0.82448,17.849,0.12935,24.614,2,-0.98,-0.343,-0.147,-0.82448,1,9.6518,-0.98,-0.343,-0.147
-30.54,-15.164,-7.356,-0.82514,17.91,0.12943,24.673,2,-0.96,-0.336,-0.144,-0.82514,1,9.6732,-0.96,-0.336,-0.144
-30.56,-15.171,-7.359,-0.82581,17.971,0.12952,24.731,2,-0.94,-0.329,-0.141,-0.82581,1,9.6946,-0.94,-0.329,-0.141
-30.58,-15.178,-7.362,-0.82648,18.032,0.1296,24.79,2,-0.92,-0.322,-0.138,-0.82648,1,9.716,-0.92,-0.322,-0.138
-30.6,-15.185,-7.365,-0.82714,18.092,0.12968,24.847,2,-0.9,-0.315,-0.135,-0.82714,1,9.7374,-0.9,-0.315,-0.135
-30.62,-15.192,-7.368,-0.82781,18.153,0.12976,24.905,2,-0.88,-0.308,-0.132,-0.82781,1,9.7588,-0.88,-0.308,-0.132
-30.64,-15.199,-7.371,-0.82848,18.214,0.12985,24.963,2,-0.86,-0.301,-0.129,-0.82848,1,9.7802,-0.86,-0.301,-0.129
-30.66,-15.206,-7.374,-0.82914,18.275,0.12993,25.02,2,-0.84,-0.294,-0.126,-0.82914,1,9.8016,-0.84,-0.294,-0.126
-30.68,-15.213,-7.377,-0.82981,18.336,0.13001,25.077,2,-0.82,-0.287,-0.123,-0.82981,1,9.823,-0.82,-0.287,-0.123
-30.7,-15.22,-7.38,-0.83048,18.397,0.1301,25.134,2,-0.8,-0.28,-0.12,-0.83048,1,9.8444,-0.8,-0.28,-0.12
-30.72,-15.227,-7.383,-0.83114,18.458,0.13018,25.19,2,-0.78,-0.273,-0.117,-0.83114,1,9.8658,-0.78,-0.273,-0.117
-30.74,-15.234,-7.386,-0.83181,18.518,0.13026,25.247,2,-0.76,-0.266,-0.114,-0.83181,1,9.8872,-0.76,-0.266,-0.114
-30.76,-15.241,-7.389,-0.83248,18.579,0.13034,25.303,2,-0.74,-0.259,-0.111,-0.83248,1,9.9086,-0.74,-0.259,-0.111
-30.78,-15.248,-7.392,-0.83314,18.64,0.13043,25.359,2,-0.72,-0.252,-0.108,-0.83314,1,9.93,-0.72,-0.252,-0.108
-30.8,-15.255,-7.395,-0.83333,18.706,0.13051,25.415,2,-0.7,-0.245,-0.105,-0.83333,1,9.9514,-0.7,-0.245,-0.105
-30.82,-15.262,-7.398,-0.83333,18.774,0.1306,25.471,2,-0.68,-0.238,-0.102,-0.83333,1,9.9728,-0.68,-0.238,-0.102
-30.84,-15.269,-7.401,-0.83333,18.842,0.13069,25.527,2,-0.66,-0.231,-0.099,-0.83333,1,9.9942,-0.66,-0.231,-0.099
-30.86,-15.276,-7.404,-0.83333,18.91,0.13078,25.583,2,-0.64,-0.224,-0.096,-0.83333,1,10.016,-0.64,-0.224,-0.096
-30.88,-15.283,-7.407,-0.83333,18.978,0.13086,25.639,2,-0.62,-0.217,-0.093,-0.83333,1,10.037,-0.62,-0.217,-0.093
-30.9,-15.29,-7.41,-0.83333,19.046,0.13095,25.695,2,-0.6,-0.21,-0.09,-0.83333,1,10.058,-0.6,-0.21,-0.09
-30.92,-15.297,-7.413,-0.83333,19.115,0.13104,25.751,2,-0.58,-0.203,-0.087,-0.83333,1,10.08,-0.58,-0.203,-0.087
-30.94,-15.304,-7.416,-0.83333,19.183,0.13113,25.807,2,-0.56,-0.196,-0.084,-0.83333,1,10.101,-0.56,-0.196,-0.084
-30.96,-15.311,-7.419,-0.83333,19.252,0.13121,25.863,2,-0.54,-0.189,-0.081,-0.83333,1,10.123,-0.54,-0.189,-0.081
-30.98,-15.318,-7.422,-0.83333,19.321,0.1313,25.919,2,-0.52,-0.182,-0.078,-0.83333,1,10.144,-0.52,-0.182,-0.078
-31,-15.325,-7.425,-0.83333,19.39,0.13139,25.975,2,-0.5,-0.175,-0.075,-0.83333,1,10.165,-0.5,-0.175,-0.075
-31.02,-15.332,-7.428,-0.83333,19.459,0.13148,26.031,2,-0.48,-0.168,-0.072,-0.83333,1,10.187,-0.48,-0.168,-0.072
-31.04,-15.339,-7.431,-0.83333,19.528,0.13156,26.087,2,-0.46,-0.161,-0.069,-0.83333,1,10.208,-0.46,-0.161,-0.069
-31.06,-15.346,-7.434,-0.83333,19.597,0.13165,26.143,2,-0.44,-0.154,-0.066,-0.83333,1,10.23,-0.44,-0.154,-0.066
-31.08,-15.353,-7.437,-0.83333,19.666,0.13174,26.199,2,-0.42,-0.147,-0.063,-0.83333,1,10.251,-0.42,-0.147,-0.063
-31.1,-15.36,-7.44,-0.83333,19.736,0.13183,26.255,2,-0.4,-0.14,-0.06,-0.83333,1,10.272,-0.4,-0.14,-0.06
-31.12,-15.367,-7.443,-0.83333,19.805,0.13191,26.311,2,-0.38,-0.133,-0.057,-0.83333,1,10.294,-0.38,-0.133,-0.057
-31.14,-15.374,-7.446,-0.83333,19.875,0.132,26.367,2,-0.36,-0.126,-0.054,-0.83333,1,10.315,-0.36,-0.126,-0.054
-31.16,-15.381,-7.449,-0.83333,19.944,0.13209,26.423,2,-0.34,-0.119,-0.051,-0.83333,1,10.337,-0.34,-0.119,-0.051
-31.18,-15.388,-7.452,-0.83333,20.014,0.13217,26.479,2,-0.32,-0.112,-0.048,-0.83333,1,10.358,-0.32,-0.112,-0.048
-31.2,-15.395,-7.455,-0.83333,20.083,0.13226,26.535,2,-0.3,-0.105,-0.045,-0.83333,1,10.379,-0.3,-0.105,-0.045
-31.22,-15.402,-7.458,-0.83333,20.153,0.13235,26.591,2,-0.28,-0.098,-0.042,-0.83333,1,10.401,-0.28,-0.098,-0.042
-31.24,-15.409,-7.461,-0.83333,20.223,0.13244,26.647,2,-0.26,-0.091,-0.039,-0.83333,1,10.422,-0.26,-0.091,-0.039
-31.26,-15.416,-7.464,-0.83333,20.294,0.13252,26.703,2,-0.24,-0.084,-0.036,-0.83333,1,10.444,-0.24,-0.084,-0.036
-31.28,-15.423,-7.467,-0.83333,20.367,0.13261,26.759,2,-0.22,-0.077,-0.033,-0.83333,1,10.465,-0.22,-0.077,-0.033
-31.3,-15.43,-7.47,-0.83333,20.439,0.1327,26.815,2,-0.2,-0.07,-0.03,-0.83333,1,10.486,-0.2,-0.07,-0.03
-31.32,-15.437,-7.473,-0.83333,20.512,0.13278,26.871,2,-0.18,-0.063,-0.027,-0.83333,1,10.508,-0.18,-0.063,-0.027
-31.34,-15.444,-7.476,-0.83333,20.584,0.13287,26.927,2,-0.16,-0.056,-0.024,-0.83333,1,10.529,-0.16,-0.056,-0.024
-31.36,-15.451,-7.479,-0.83333,20.656,0.13296,26.983,2,-0.14,-0.049,-0.021,-0.83333,1,10.551,-0.14,-0.049,-0.021
-31.38,-15.458,-7.482,-0.83333,20.728,0.13305,27.039,2,-0.12,-0.042,-0.018,-0.83333,1,10.572,-0.12,-0.042,-0.018
-31.4,-15.465,-7.485,-0.83333,20.8,0.13313,27.095,2,-0.1,-0.035,-0.015,-0.83333,1,10.593,-0.1,-0.035,-0.015
-31.42,-15.472,-7.488,-0.83333,20.873,0.13322,27.151,2,-0.08,-0.028,-0.012,-0.83333,1,10.615,-0.08,-0.028,-0.012
-31.44,-15.479,-7.491,-0.83333,20.944,0.13331,27.207,2,-0.06,-0.021,-0.009,-0.83333,1,10.636,-0.06,-0.021,-0.009
-31.46,-15.486,-7.494,-0.83333,21.016,0.13339,27.263,2,-0.04,-0.014,-0.006,-0.83333,1,10.658,-0.04,-0.014,-0.006
-31.48,-15.493,-7.497,-0.83333,21.088,0.13348,27.319,2,-0.02,-0.007,-0.003,-0.83333,1,10.679,-0.02,-0.007,-0.003
-31.5,-15.5,-7.5,-0.83333,21.16,0.13357,27.375,2,0,0,0,-0.83333,1,10.7,0,0,0
-31.52,-15.507,-7.503,-0.83333,21.232,0.13365,27.431,2,0.02,0.007,0.003,-0.83333,1,10.722,0.02,0.007,0.003
-31.54,-15.514,-7.506,-0.83333,21.303,0.13374,27.487,2,0.04,0.014,0.006,-0.83333,1,10.743,0.04,0.014,0.006
-31.56,-15.521,-7.509,-0.83333,21.375,0.13383,27.543,2,0.06,0.021,0.009,-0.83333,1,10.765,0.06,0.021,0.009
-31.58,-15.528,-7.512,-0.83333,21.446,0.13391,27.599,2,0.08,0.028,0.012,-0.83333,1,10.786,0.08,0.028,0.012
-31.6,-15.535,-7.515,-0.83333,21.518,0.134,27.655,2,0.1,0.035,0.015,-0.83333,1,10.807,0.1,0.035,0.015
-31.62,-15.542,-7.518,-0.83333,21.589,0.13409,27.711,2,0.12,0.042,0.018,-0.83333,1,10.829,0.12,0.042,0.018
-31.64,-15.549,-7.521,-0.83333,21.661,0.13418,27.767,2,0.14,0.049,0.021,-0.83333,1,10.85,0.14,0.049,0.021
-31.66,-15.556,-7.524,-0.83333,21.732,0.13426,27.823,2,0.16,0.056,0.024,-0.83333,1,10.872,0.16,0.056,0.024
-31.68,-15.563,-7.527,-0.83333,21.803,0.13435,27.879,2,0.18,0.063,0.027,-0.83333,1,10.893,0.18,0.063,0.027
-31.7,-15.57,-7.53,-0.83333,21.875,0.13444,27.935,2,0.2,0.07,0.03,-0.83333,1,10.914,0.2,0.07,0.03
-31.72,-15.577,-7.533,-0.83333,21.946,0.13452,27.991,2,0.22,0.077,0.033,-0.83333,1,10.936,0.22,0.077,0.033
-31.74,-15.584,-7.536,-0.83333,22.017,0.13461,28.047,2,0.24,0.084,0.036,-0.83333,1,10.957,0.24,0.084,0.036
-31.76,-15.591,-7.539,-0.83333,22.089,0.13469,28.103,2,0.26,0.091,0.039,-0.83333,1,10.979,0.26,0.091,0.039
-31.78,-15.598,-7.542,-0.83333,22.162,0.13477,28.159,2,0.28,0.098,0.042,-0.83333,1,11,0.28,0.098,0.042
-31.8,-15.605,-7.545,-0.83333,22.235,0.13485,28.215,2,0.3,0.105,0.045,-0.83333,1,11.021,0.3,0.105,0.045
-31.82,-15.612,-7.548,-0.83333,22.308,0.13493,28.271,2,0.32,0.112,0.048,-0.83333,1,11.043,0.32,0.112,0.048
-31.84,-15.619,-7.551,-0.83333,22.381,0.13501,28.327,2,0.34,0.119,0.051,-0.83333,1,11.064,0.34,0.119,0.051
-31.86,-15.626,-7.554,-0.83333,22.453,0.13509,28.383,2,0.36,0.126,0.054,-0.83333,1,11.086,0.36,0.126,0.054
-31.88,-15.633,-7.557,-0.83333,22.526,0.13517,28.439,2,0.38,0.133,0.057,-0.83333,1,11.107,0.38,0.133,0.057
-31.9,-15.64,-7.56,-0.83333,22.598,0.13525,28.495,2,0.4,0.14,0.06,-0.83333,1,11.128,0.4,0.14,0.06
-31.92,-15.647,-7.563,-0.83333,22.671,0.13532,28.551,2,0.42,0.147,0.063,-0.83333,1,11.15,0.42,0.147,0.063
-31.94,-15.654,-7.566,-0.83333,22.743,0.1354,28.607,2,0.44,0.154,0.066,-0.83333,1,11.171,0.44,0.154,0.066
-31.96,-15.661,-7.569,-0.83333,22.815,0.13548,28.663,2,0.46,0.161,0.069,-0.83333,1,11.193,0.46,0.161,0.069
-31.98,-15.668,-7.572,-0.83333,22.887,0.13555,28.719,2,0.48,0.168,0.072,-0.83333,1,11.214,0.48,0.168,0.072
-32,-15.675,-7.575,-0.83333,22.959,0.13563,28.775,2,0.5,0.175,0.075,-0.83333,1,11.235,0.5,0.175,0.075
-32.02,-15.682,-7.578,-0.83333,23.03,0.13571,28.831,2,0.52,0.182,0.078,-0.83333,1,11.257,0.52,0.182,0.078
-32.04,-15.689,-7.581,-0.83333,23.102,0.13578,28.887,2,0.54,0.189,0.081,-0.83333,1,11.278,0.54,0.189,0.081
-32.06,-15.696,-7.584,-0.83333,23.173,0.13585,28.943,2,0.56,0.196,0.084,-0.83333,1,11.3,0.56,0.196,0.084
-32.08,-15.703,-7.587,-0.83333,23.245,0.13593,28.999,2,0.58,0.203,0.087,-0.83333,1,11.321,0.58,0.203,0.087
-32.1,-15.71,-7.59,-0.83333,23.316,0.136,29.055,2,0.6,0.21,0.09,-0.83333,1,11.342,0.6,0.21,0.09
-32.12,-15.717,-7.593,-0.83333,23.387,0.13607,29.111,2,0.62,0.217,0.093,-0.83333,1,11.364,0.62,0.217,0.093
-32.14,-15.724,-7.596,-0.83333,23.457,0.13615,29.167,2,0.64,0.224,0.096,-0.83333,1,11.385,0.64,0.224,0.096
-32.16,-15.731,-7.599,-0.83333,23.528,0.13622,29.223,2,0.66,0.231,0.099,-0.83333,1,11.407,0.66,0.231,0.099
-32.18,-15.738,-7.602,-0.83333,23.598,0.13629,29.279,2,0.68,0.238,0.102,-0.83333,1,11.428,0.68,0.238,0.102
-32.2,-15.745,-7.605,-0.83333,23.668,0.13636,29.335,2,0.7,0.245,0.105,-0.83333,1,11.45,0.7,0.245,0.105
-32.22,-15.752,-7.608,-0.83314,23.74,0.13643,29.391,2,0.72,0.252,0.108,-0.83314,1,11.471,0.72,0.252,0.108
-32.24,-15.759,-7.611,-0.83248,23.818,0.13651,29.447,2,0.74,0.259,0.111,-0.83248,1,11.492,0.74,0.259,0.111
-32.26,-15.766,-7.614,-0.83181,23.898,0.13659,29.499,2,0.76,0.266,0.114,-0.83181,1,11.514,0.76,0.266,0.114
-32.28,-15.773,-7.617,-0.83114,23.979,0.13667,29.548,2,0.78,0.273,0.117,-0.83114,1,11.535,0.78,0.273,0.117
-32.3,-15.78,-7.62,-0.83048,24.06,0.13675,29.598,2,0.8,0.28,0.12,-0.83048,1,11.557,0.8,0.28,0.12
-32.32,-15.787,-7.623,-0.82981,24.142,0.13684,29.647,2,0.82,0.287,0.123,-0.82981,1,11.578,0.82,0.287,0.123
-32.34,-15.794,-7.626,-0.82914,24.223,0.13692,29.696,2,0.84,0.294,0.126,-0.82914,1,11.599,0.84,0.294,0.126
-32.36,-15.801,-7.629,-0.82848,24.304,0.13701,29.746,2,0.86,0.301,0.129,-0.82848,1,11.621,0.86,0.301,0.129
-32.38,-15.808,-7.632,-0.82781,24.386,0.13709,29.795,2,0.88,0.308,0.132,-0.82781,1,11.642,0.88,0.308,0.132
-32.4,-15.815,-7.635,-0.82714,24.467,0.13718,29.845,2,0.9,0.315,0.135,-0.82714,1,11.664,0.9,0.315,0.135
-32.42,-15.822,-7.638,-0.82648,24.548,0.13726,29.895,2,0.92,0.322,0.138,-0.82648,1,11.685,0.92,0.322,0.138
-32.44,-15.829,-7.641,-0.82581,24.629,0.13735,29.944,2,0.94,0.329,0.141,-0.82581,1,11.706,0.94,0.329,0.141
-32.46,-15.836,-7.644,-0.82514,24.71,0.13744,29.994,2,0.96,0.336,0.144,-0.82514,1,11.728,0.96,0.336,0.144
-32.48,-15.843,-7.647,-0.82448,24.791,0.13752,30.045,2,0.98,0.343,0.147,-0.82448,1,11.749,0.98,0.343,0.147
-32.5,-15.85,-7.65,-0.82381,24.872,0.13761,30.095,2,1,0.35,0.15,-0.82381,1,11.771,1,0.35,0.15
-32.52,-15.857,-7.653,-0.82314,24.953,0.1377,30.145,2,1.02,0.357,0.153,-0.82314,1,11.792,1.02,0.357,0.153
-32.54,-15.864,-7.656,-0.82248,25.034,0.13779,30.196,2,1.04,0.364,0.156,-0.82248,1,11.813,1.04,0.364,0.156
-32.56,-15.871,-7.659,-0.82181,25.115,0.13788,30.247,2,1.06,0.371,0.159,-0.82181,1,11.835,1.06,0.371,0.159
-32.58,-15.878,-7.662,-0.82114,25.196,0.13796,30.298,2,1.08,0.378,0.162,-0.82114,1,11.856,1.08,0.378,0.162
-32.6,-15.885,-7.665,-0.82048,25.276,0.13805,30.349,2,1.1,0.385,0.165,-0.82048,1,11.878,1.1,0.385,0.165
-32.62,-15.892,-7.668,-0.81981,25.357,0.13814,30.4,2,1.12,0.392,0.168,-0.81981,1,11.899,1.12,0.392,0.168
-32.64,-15.899,-7.671,-0.81914,25.437,0.13823,30.452,2,1.14,0.399,0.171,-0.81914,1,11.92,1.14,0.399,0.171
-32.66,-15.906,-7.674,-0.81848,25.518,0.13832,30.503,2,1.16,0.406,0.174,-0.81848,1,11.942,1.16,0.406,0.174
-32.68,-15.913,-7.677,-0.81781,25.598,0.13841,30.555,2,1.18,0.413,0.177,-0.81781,1,11.963,1.18,0.413,0.177
-32.7,-15.92,-7.68,-0.81714,25.678,0.1385,30.607,2,1.2,0.42,0.18,-0.81714,1,11.985,1.2,0.42,0.18
-32.72,-15.927,-7.683,-0.81648,25.758,0.13859,30.66,2,1.22,0.427,0.183,-0.81648,1,12.006,1.22,0.427,0.183
-32.74,-15.934,-7.686,-0.81581,25.838,0.13868,30.712,2,1.24,0.434,0.186,-0.81581,1,12.027,1.24,0.434,0.186
-32.76,-15.941,-7.689,-0.81504,25.919,0.13877,30.767,2,1.26,0.441,0.189,-0.81504,1,12.049,1.26,0.441,0.189
-32.78,-15.948,-7.692,-0.81417,25.999,0.13886,30.826,2,1.28,0.448,0.192,-0.81417,1,12.07,1.28,0.448,0.192
-32.8,-15.955,-7.695,-0.81332,26.079,0.13894,30.884,2,1.3,0.455,0.195,-0.81332,1,12.092,1.3,0.455,0.195
-32.82,-15.962,-7.698,-0.81247,26.159,0.13903,30.942,2,1.32,0.462,0.198,-0.81247,1,12.113,1.32,0.462,0.198
-32.84,-15.969,-7.701,-0.81163,26.24,0.13911,31,2,1.34,0.469,0.201,-0.81163,1,12.134,1.34,0.469,0.201
-32.86,-15.976,-7.704,-0.8108,26.32,0.1392,31.059,2,1.36,0.476,0.204,-0.8108,1,12.156,1.36,0.476,0.204
-32.88,-15.983,-7.707,-0.80999,26.4,0.13928,31.117,2,1.38,0.483,0.207,-0.80999,1,12.177,1.38,0.483,0.207
-32.9,-15.99,-7.71,-0.80918,26.48,0.13937,31.175,2,1.4,0.49,0.21,-0.80918,1,12.199,1.4,0.49,0.21
-32.92,-15.997,-7.713,-0.80838,26.56,0.13945,31.234,2,1.42,0.497,0.213,-0.80838,1,12.22,1.42,0.497,0.213
-32.94,-16.004,-7.716,-0.80758,26.64,0.13953,31.292,2,1.44,0.504,0.216,-0.80758,1,12.241,1.44,0.504,0.216
-32.96,-16.011,-7.719,-0.8068,26.72,0.13961,31.351,2,1.46,0.511,0.219,-0.8068,1,12.263,1.46,0.511,0.219
-32.98,-16.018,-7.722,-0.80603,26.8,0.1397,31.409,2,1.48,0.518,0.222,-0.80603,1,12.284,1.48,0.518,0.222
-33,-16.025,-7.725,-0.80527,26.88,0.13978,31.468,2,1.5,0.525,0.225,-0.80527,1,12.306,1.5,0.525,0.225
-33.02,-16.032,-7.728,-0.80451,26.96,0.13986,31.527,2,1.52,0.532,0.228,-0.80451,1,12.327,1.52,0.532,0.228
-33.04,-16.039,-7.731,-0.80377,27.04,0.13994,31.586,2,1.54,0.539,0.231,-0.80377,1,12.348,1.54,0.539,0.231
-33.06,-16.046,-7.734,-0.80303,27.119,0.14002,31.644,2,1.56,0.546,0.234,-0.80303,1,12.37,1.56,0.546,0.234
-33.08,-16.053,-7.737,-0.80231,27.199,0.1401,31.703,2,1.58,0.553,0.237,-0.80231,1,12.391,1.58,0.553,0.237
-33.1,-16.06,-7.74,-0.80159,27.279,0.14018,31.762,2,1.6,0.56,0.24,-0.80159,1,12.413,1.6,0.56,0.24
-33.12,-16.067,-7.743,-0.80089,27.359,0.14025,31.821,2,1.62,0.567,0.243,-0.80089,1,12.434,1.62,0.567,0.243
-33.14,-16.074,-7.746,-0.80019,27.438,0.14033,31.88,2,1.64,0.574,0.246,-0.80019,1,12.455,1.64,0.574,0.246
-33.16,-16.081,-7.749,-0.7995,27.518,0.14041,31.939,2,1.66,0.581,0.249,-0.7995,1,12.477,1.66,0.581,0.249
-33.18,-16.088,-7.752,-0.79763,27.604,0.14049,31.999,2,1.68,0.588,0.252,-0.79763,1,12.498,1.68,0.588,0.252
-33.2,-16.095,-7.755,-0.79517,27.694,0.14057,32.061,2,1.7,0.595,0.255,-0.79517,1,12.52,1.7,0.595,0.255
-33.22,-16.102,-7.758,-0.79273,27.784,0.14065,32.122,2,1.72,0.602,0.258,-0.79273,1,12.541,1.72,0.602,0.258
-33.24,-16.109,-7.761,-0.79031,27.873,0.14073,32.184,2,1.74,0.609,0.261,-0.79031,1,12.562,1.74,0.609,0.261
-33.26,-16.116,-7.764,-0.78754,27.963,0.14082,32.241,2,1.76,0.616,0.264,-0.78754,1,12.584,1.76,0.616,0.264
-33.28,-16.123,-7.767,-0.78444,28.054,0.14091,32.295,2,1.78,0.623,0.267,-0.78444,1,12.605,1.78,0.623,0.267
-33.3,-16.13,-7.77,-0.7814,28.144,0.141,32.349,2,1.8,0.63,0.27,-0.7814,1,12.627,1.8,0.63,0.27
-33.32,-16.137,-7.773,-0.77842,28.234,0.1411,32.403,2,1.82,0.637,0.273,-0.77842,1,12.648,1.82,0.637,0.273
-33.34,-16.144,-7.776,-0.7755,28.324,0.14119,32.456,2,1.84,0.644,0.276,-0.7755,1,12.669,1.84,0.644,0.276
-33.36,-16.151,-7.779,-0.77264,28.414,0.14128,32.509,2,1.86,0.651,0.279,-0.77264,1,12.691,1.86,0.651,0.279
-33.38,-16.158,-7.782,-0.76983,28.504,0.14137,32.562,2,1.88,0.658,0.282,-0.76983,1,12.712,1.88,0.658,0.282
-33.4,-16.165,-7.785,-0.76707,28.594,0.14146,32.615,2,1.9,0.665,0.285,-0.76707,1,12.734,1.9,0.665,0.285
-33.42,-16.172,-7.788,-0.76437,28.684,0.14155,32.668,2,1.92,0.672,0.288,-0.76437,1,12.755,1.92,0.672,0.288
-33.44,-16.179,-7.791,-0.76172,28.773,0.14164,32.72,2,1.94,0.679,0.291,-0.76172,1,12.776,1.94,0.679,0.291
-33.46,-16.186,-7.794,-0.75913,28.862,0.14173,32.772,2,1.96,0.686,0.294,-0.75913,1,12.798,1.96,0.686,0.294
-33.48,-16.193,-7.797,-0.75658,28.952,0.14182,32.824,2,1.98,0.693,0.297,-0.75658,1,12.819,1.98,0.693,0.297
-33.5,-16.2,-7.8,-0.75409,29.041,0.14191,32.876,2,2,0.7,0.3,-0.75409,1,12.841,2,0.7,0.3
-33.52,-16.207,-7.803,-0.75165,29.13,0.142,32.928,2,2.02,0.707,0.303,-0.75165,1,12.862,2.02,0.707,0.303
-33.54,-16.214,-7.806,-0.74925,29.218,0.14209,32.98,2,2.04,0.714,0.306,-0.74925,1,12.883,2.04,0.714,0.306
-33.56,-16.221,-7.809,-0.7469,29.307,0.14218,33.031,2,2.06,0.721,0.309,-0.7469,1,12.905,2.06,0.721,0.309
-33.58,-16.228,-7.812,-0.74461,29.396,0.14227,33.082,2,2.08,0.728,0.312,-0.74461,1,12.926,2.08,0.728,0.312
-33.6,-16.235,-7.815,-0.74235,29.484,0.14236,33.133,2,2.1,0.735,0.315,-0.74235,1,12.948,2.1,0.735,0.315
-33.62,-16.242,-7.818,-0.74015,29.573,0.14245,33.184,2,2.12,0.742,0.318,-0.74015,1,12.969,2.12,0.742,0.318
-33.64,-16.249,-7.821,-0.73799,29.661,0.14254,33.235,2,2.14,0.749,0.321,-0.73799,1,12.99,2.14,0.749,0.321
-33.66,-16.256,-7.824,-0.73457,29.753,0.14263,33.288,2,2.16,0.756,0.324,-0.73457,1,13.012,2.16,0.756,0.324
-33.68,-16.263,-7.827,-0.73098,29.846,0.14273,33.34,2,2.18,0.763,0.327,-0.73098,1,13.033,2.18,0.763,0.327
-33.7,-16.27,-7.83,-0.72742,29.938,0.14282,33.394,2,2.2,0.77,0.33,-0.72742,1,13.055,2.2,0.77,0.33
-33.72,-16.277,-7.833,-0.72391,30.031,0.14292,33.447,2,2.22,0.777,0.333,-0.72391,1,13.076,2.22,0.777,0.333
-33.74,-16.284,-7.836,-0.72043,30.123,0.14301,33.501,2,2.24,0.784,0.336,-0.72043,1,13.097,2.24,0.784,0.336
-33.76,-16.291,-7.839,-0.71639,30.217,0.14311,33.558,2,2.26,0.791,0.339,-0.71639,1,13.119,2.26,0.791,0.339
-33.78,-16.298,-7.842,-0.71184,30.312,0.1432,33.617,2,2.28,0.798,0.342,-0.71184,1,13.14,2.28,0.798,0.342
-33.8,-16.305,-7.845,-0.70737,30.407,0.1433,33.676,2,2.3,0.805,0.345,-0.70737,1,13.162,2.3,0.805,0.345
-33.82,-16.312,-7.848,-0.703,30.502,0.1434,33.734,2,2.32,0.812,0.348,-0.703,1,13.183,2.32,0.812,0.348
-33.84,-16.319,-7.851,-0.69871,30.596,0.14349,33.793,2,2.34,0.819,0.351,-0.69871,1,13.204,2.34,0.819,0.351
-33.86,-16.326,-7.854,-0.6945,30.69,0.14358,33.851,2,2.36,0.826,0.354,-0.6945,1,13.226,2.36,0.826,0.354
-33.88,-16.333,-7.857,-0.69039,30.784,0.14368,33.909,2,2.38,0.833,0.357,-0.69039,1,13.247,2.38,0.833,0.357
-33.9,-16.34,-7.86,-0.68635,30.878,0.14377,33.966,2,2.4,0.84,0.36,-0.68635,1,13.269,2.4,0.84,0.36
-33.92,-16.347,-7.863,-0.6824,30.972,0.14387,34.023,2,2.42,0.847,0.363,-0.6824,1,13.29,2.42,0.847,0.363
-33.94,-16.354,-7.866,-0.67853,31.065,0.14396,34.08,2,2.44,0.854,0.366,-0.67853,1,13.311,2.44,0.854,0.366
-33.96,-16.361,-7.869,-0.67475,31.159,0.14405,34.137,2,2.46,0.861,0.369,-0.67475,1,13.333,2.46,0.861,0.369
-33.98,-16.368,-7.872,-0.67104,31.252,0.14414,34.194,2,2.48,0.868,0.372,-0.67104,1,13.354,2.48,0.868,0.372
-34,-16.375,-7.875,-0.66741,31.345,0.14423,34.25,2,2.5,0.875,0.375,-0.66741,1,13.376,2.5,0.875,0.375
-34.02,-16.382,-7.878,-0.66386,31.437,0.14432,34.306,2,2.52,0.882,0.378,-0.66386,1,13.397,2.52,0.882,0.378
-34.04,-16.389,-7.881,-0.66039,31.53,0.14442,34.362,2,2.54,0.889,0.381,-0.66039,1,13.418,2.54,0.889,0.381
-34.06,-16.396,-7.884,-0.65699,31.622,0.14451,34.418,2,2.56,0.896,0.384,-0.65699,1,13.44,2.56,0.896,0.384
-34.08,-16.403,-7.887,-0.65367,31.714,0.1446,34.474,2,2.58,0.903,0.387,-0.65367,1,13.461,2.58,0.903,0.387
-34.1,-16.41,-7.89,-0.65042,31.806,0.14468,34.529,2,2.6,0.91,0.39,-0.65042,1,13.483,2.6,0.91,0.39
-34.12,-16.417,-7.893,-0.64724,31.898,0.14477,34.584,2,2.62,0.917,0.393,-0.64724,1,13.504,2.62,0.917,0.393
-34.14,-16.424,-7.896,-0.64414,31.99,0.14486,34.639,2,2.64,0.924,0.396,-0.64414,1,13.525,2.64,0.924,0.396
-34.16,-16.431,-7.899,-0.64111,32.081,0.14495,34.694,2,2.66,0.931,0.399,-0.64111,1,13.547,2.66,0.931,0.399
-34.18,-16.438,-7.902,-0.63814,32.173,0.14504,34.749,2,2.68,0.938,0.402,-0.63814,1,13.568,2.68,0.938,0.402
-34.2,-16.445,-7.905,-0.63525,32.264,0.14512,34.804,2,2.7,0.945,0.405,-0.63525,1,13.59,2.7,0.945,0.405
-34.22,-16.452,-7.908,-0.63242,32.355,0.14521,34.859,2,2.72,0.952,0.408,-0.63242,1,13.611,2.72,0.952,0.408
-34.24,-16.459,-7.911,-0.62966,32.446,0.1453,34.914,2,2.74,0.959,0.411,-0.62966,1,13.632,2.74,0.959,0.411
-34.26,-16.466,-7.914,-0.62697,32.536,0.14539,34.97,2,2.76,0.966,0.414,-0.62697,1,13.654,2.76,0.966,0.414
-34.28,-16.473,-7.917,-0.62434,32.627,0.14548,35.028,2,2.78,0.973,0.417,-0.62434,1,13.675,2.78,0.973,0.417
-34.3,-16.48,-7.92,-0.62178,32.718,0.14557,35.085,2,2.8,0.98,0.42,-0.62178,1,13.697,2.8,0.98,0.42
-34.32,-16.487,-7.923,-0.61928,32.809,0.14567,35.143,2,2.82,0.987,0.423,-0.61928,1,13.718,2.82,0.987,0.423
-34.34,-16.494,-7.926,-0.61684,32.9,0.14576,35.2,2,2.84,0.994,0.426,-0.61684,1,13.739,2.84,0.994,0.426
-34.36,-16.501,-7.929,-0.61446,32.99,0.14585,35.258,2,2.86,1.001,0.429,-0.61446,1,13.761,2.86,1.001,0.429
-34.38,-16.508,-7.932,-0.61214,33.081,0.14595,35.315,2,2.88,1.008,0.432,-0.61214,1,13.782,2.88,1.008,0.432
-34.4,-16.515,-7.935,-0.60988,33.171,0.14604,35.372,2,2.9,1.015,0.435,-0.60988,1,13.804,2.9,1.015,0.435
-34.42,-16.522,-7.938,-0.60768,33.262,0.14613,35.429,2,2.92,1.022,0.438,-0.60768,1,13.825,2.92,1.022,0.438
-34.44,-16.529,-7.941,-0.60553,33.352,0.14623,35.486,2,2.94,1.029,0.441,-0.60553,1,13.846,2.94,1.029,0.441
-34.46,-16.536,-7.944,-0.60344,33.442,0.14632,35.542,2,2.96,1.036,0.444,-0.60344,1,13.868,2.96,1.036,0.444
-34.48,-16.543,-7.947,-0.60141,33.532,0.14642,35.599,2,2.98,1.043,0.447,-0.60141,1,13.889,2.98,1.043,0.447
-34.5,-16.55,-7.95,-0.59943,33.623,0.14651,35.655,2,3,1.05,0.45,-0.59943,1,13.911,3,1.05,0.45
-34.52,-16.557,-7.953,-0.5975,33.713,0.1466,35.711,2,3.02,1.057,0.453,-0.5975,1,13.932,3.02,1.057,0.453
-34.54,-16.564,-7.956,-0.59562,33.803,0.1467,35.767,2,3.04,1.064,0.456,-0.59562,1,13.953,3.04,1.064,0.456
-34.56,-16.571,-7.959,-0.5938,33.893,0.14679,35.823,2,3.06,1.071,0.459,-0.5938,1,13.975,3.06,1.071,0.459
-34.58,-16.578,-7.962,-0.59202,33.982,0.14688,35.879,2,3.08,1.078,0.462,-0.59202,1,13.996,3.08,1.078,0.462
-34.6,-16.585,-7.965,-0.5903,34.072,0.14698,35.934,2,3.1,1.085,0.465,-0.5903,1,14.018,3.1,1.085,0.465
-34.62,-16.592,-7.968,-0.58862,34.162,0.14707,35.989,2,3.12,1.092,0.468,-0.58862,1,14.039,3.12,1.092,0.468
-34.64,-16.599,-7.971,-0.58698,34.251,0.14717,36.044,2,3.14,1.099,0.471,-0.58698,1,14.06,3.14,1.099,0.471
-34.66,-16.606,-7.974,-0.5854,34.341,0.14726,36.099,2,3.16,1.106,0.474,-0.5854,1,14.082,3.16,1.106,0.474
-34.68,-16.613,-7.977,-0.58386,34.43,0.14735,36.154,2,3.18,1.113,0.477,-0.58386,1,14.103,3.18,1.113,0.477
-34.7,-16.62,-7.98,-0.58236,34.52,0.14745,36.209,2,3.2,1.12,0.48,-0.58236,1,14.125,3.2,1.12,0.48
-34.72,-16.627,-7.983,-0.5809,34.609,0.14754,36.263,2,3.22,1.127,0.483,-0.5809,1,14.146,3.22,1.127,0.483
-34.74,-16.634,-7.986,-0.57949,34.698,0.14764,36.317,2,3.24,1.134,0.486,-0.57949,1,14.167,3.24,1.134,0.486
-34.76,-16.641,-7.989,-0.57797,34.788,0.14773,36.373,2,3.26,1.141,0.489,-0.57797,1,14.189,3.26,1.141,0.489
-34.78,-16.648,-7.992,-0.57634,34.877,0.14782,36.43,2,3.28,1.148,0.492,-0.57634,1,14.21,3.28,1.148,0.492
-34.8,-16.655,-7.995,-0.57475,34.966,0.14792,36.487,2,3.3,1.155,0.495,-0.57475,1,14.232,3.3,1.155,0.495
-34.82,-16.662,-7.998,-0.57319,35.056,0.14801,36.545,2,3.32,1.162,0.498,-0.57319,1,14.253,3.32,1.162,0.498
-34.84,-16.669,-8.001,-0.57167,35.145,0.14811,36.603,2,3.34,1.169,0.501,-0.57167,1,14.274,3.34,1.169,0.501
-34.86,-16.676,-8.004,-0.57018,35.234,0.1482,36.66,2,3.36,1.176,0.504,-0.57018,1,14.296,3.36,1.176,0.504
-34.88,-16.683,-8.007,-0.56872,35.322,0.1483,36.717,2,3.38,1.183,0.507,-0.56872,1,14.317,3.38,1.183,0.507
-34.9,-16.69,-8.01,-0.5673,35.411,0.14839,36.775,2,3.4,1.19,0.51,-0.5673,1,14.339,3.4,1.19,0.51
-34.92,-16.697,-8.013,-0.5659,35.5,0.14849,36.833,2,3.42,1.197,0.513,-0.5659,1,14.36,3.42,1.197,0.513
-34.94,-16.704,-8.016,-0.56454,35.588,0.14858,36.89,2,3.44,1.204,0.516,-0.56454,1,14.381,3.44,1.204,0.516
-34.96,-16.711,-8.019,-0.56321,35.676,0.14868,36.947,2,3.46,1.211,0.519,-0.56321,1,14.403,3.46,1.211,0.519
-34.98,-16.718,-8.022,-0.5619,35.764,0.14877,37.005,2,3.48,1.218,0.522,-0.5619,1,14.424,3.48,1.218,0.522
-35,-16.725,-8.025,-0.56063,35.852,0.14887,37.062,2,3.5,1.225,0.525,-0.56063,1,14.446,3.5,1.225,0.525
-35.02,-16.732,-8.028,-0.55938,35.94,0.14896,37.12,2,3.52,1.232,0.528,-0.55938,1,14.467,3.52,1.232,0.528
-35.04,-16.739,-8.031,-0.55817,36.028,0.14906,37.178,2,3.54,1.239,0.531,-0.55817,1,14.488,3.54,1.239,0.531
-35.06,-16.746,-8.034,-0.55697,36.115,0.14915,37.235,2,3.56,1.246,0.534,-0.55697,1,14.51,3.56,1.246,0.534
-35.08,-16.753,-8.037,-0.5555,36.204,0.14925,37.294,2,3.58,1.253,0.537,-0.5555,1,14.531,3.58,1.253,0.537
-35.1,-16.76,-8.04,-0.55365,36.293,0.14934,37.354,2,3.6,1.26,0.54,-0.55365,1,14.553,3.6,1.26,0.54
-35.12,-16.767,-8.043,-0.55185,36.383,0.14944,37.413,2,3.62,1.267,0.543,-0.55185,1,14.574,3.62,1.267,0.543
-35.14,-16.774,-8.046,-0.55008,36.472,0.14954,37.473,2,3.64,1.274,0.546,-0.55008,1,14.595,3.64,1.274,0.546
-35.16,-16.781,-8.049,-0.54835,36.562,0.14963,37.533,2,3.66,1.281,0.549,-0.54835,1,14.617,3.66,1.281,0.549
-35.18,-16.788,-8.052,-0.54665,36.651,0.14973,37.593,2,3.68,1.288,0.552,-0.54665,1,14.638,3.68,1.288,0.552
-35.2,-16.795,-8.055,-0.545,36.74,0.14983,37.652,2,3.7,1.295,0.555,-0.545,1,14.66,3.7,1.295,0.555
-35.22,-16.802,-8.058,-0.54338,36.828,0.14992,37.712,2,3.72,1.302,0.558,-0.54338,1,14.681,3.72,1.302,0.558
-35.24,-16.809,-8.061,-0.54179,36.917,0.15001,37.771,2,3.74,1.309,0.561,-0.54179,1,14.702,3.74,1.309,0.561
-35.26,-16.816,-8.064,-0.54004,37.006,0.15011,37.83,2,3.76,1.316,0.564,-0.54004,1,14.724,3.76,1.316,0.564
-35.28,-16.823,-8.067,-0.53813,37.096,0.15021,37.889,2,3.78,1.323,0.567,-0.53813,1,14.745,3.78,1.323,0.567
-35.3,-16.83,-8.07,-0.53629,37.185,0.1503,37.948,2,3.8,1.33,0.57,-0.53629,1,14.767,3.8,1.33,0.57
-35.32,-16.837,-8.073,-0.5345,37.274,0.1504,38.007,2,3.82,1.337,0.573,-0.5345,1,14.788,3.82,1.337,0.573
-35.34,-16.844,-8.076,-0.53278,37.363,0.1505,38.065,2,3.84,1.344,0.576,-0.53278,1,14.809,3.84,1.344,0.576
-35.36,-16.851,-8.079,-0.53111,37.452,0.15059,38.123,2,3.86,1.351,0.579,-0.53111,1,14.831,3.86,1.351,0.579
-35.38,-16.858,-8.082,-0.5295,37.541,0.15069,38.182,2,3.88,1.358,0.582,-0.5295,1,14.852,3.88,1.358,0.582
-35.4,-16.865,-8.085,-0.52795,37.629,0.15079,38.239,2,3.9,1.365,0.585,-0.52795,1,14.874,3.9,1.365,0.585
-35.42,-16.872,-8.088,-0.52645,37.717,0.15088,38.297,2,3.92,1.372,0.588,-0.52645,1,14.895,3.92,1.372,0.588
-35.44,-16.879,-8.091,-0.52501,37.805,0.15098,38.355,2,3.94,1.379,0.591,-0.52501,1,14.916,3.94,1.379,0.591
-35.46,-16.886,-8.094,-0.52362,37.893,0.15108,38.412,2,3.96,1.386,0.594,-0.52362,1,14.938,3.96,1.386,0.594
-35.48,-16.893,-8.097,-0.52229,37.981,0.15117,38.469,2,3.98,1.393,0.597,-0.52229,1,14.959,3.98,1.393,0.597
-35.5,-16.9,-8.1,-0.521,38.068,0.15127,38.526,2,4,1.4,0.6,-0.521,1,14.981,4,1.4,0.6
-35.52,-16.907,-8.103,-0.51977,38.155,0.15137,38.583,2,4.02,1.407,0.603,-0.51977,1,15.002,4.02,1.407,0.603
-35.54,-16.914,-8.106,-0.51858,38.242,0.15146,38.64,2,4.04,1.414,0.606,-0.51858,1,15.023,4.04,1.414,0.606
-35.56,-16.921,-8.109,-0.51744,38.329,0.15156,38.696,2,4.06,1.421,0.609,-0.51744,1,15.045,4.06,1.421,0.609
-35.58,-16.928,-8.112,-0.51635,38.415,0.15166,38.752,2,4.08,1.428,0.612,-0.51635,1,15.066,4.08,1.428,0.612
-35.6,-16.935,-8.115,-0.51531,38.501,0.15176,38.808,2,4.1,1.435,0.615,-0.51531,1,15.088,4.1,1.435,0.615
-35.62,-16.942,-8.118,-0.51431,38.587,0.15185,38.863,2,4.12,1.442,0.618,-0.51431,1,15.109,4.12,1.442,0.618
-35.64,-16.949,-8.121,-0.51336,38.673,0.15195,38.919,2,4.14,1.449,0.621,-0.51336,1,15.13,4.14,1.449,0.621
-35.66,-16.956,-8.124,-0.51245,38.759,0.15205,38.974,2,4.16,1.456,0.624,-0.51245,1,15.152,4.16,1.456,0.624
-35.68,-16.963,-8.127,-0.51158,38.844,0.15214,39.029,2,4.18,1.463,0.627,-0.51158,1,15.173,4.18,1.463,0.627
-35.7,-16.97,-8.13,-0.51075,38.929,0.15224,39.083,2,4.2,1.47,0.63,-0.51075,1,15.195,4.2,1.47,0.63
-35.72,-16.977,-8.133,-0.50997,39.014,0.15234,39.138,2,4.22,1.477,0.633,-0.50997,1,15.216,4.22,1.477,0.633
-35.74,-16.984,-8.136,-0.50922,39.098,0.15244,39.192,2,4.24,1.484,0.636,-0.50922,1,15.237,4.24,1.484,0.636
-35.76,-16.991,-8.139,-0.50851,39.183,0.15253,39.247,2,4.26,1.491,0.639,-0.50851,1,15.259,4.26,1.491,0.639
-35.78,-16.998,-8.142,-0.50784,39.267,0.15262,39.303,2,4.28,1.498,0.642,-0.50784,1,15.28,4.28,1.498,0.642
-35.8,-17.005,-8.145,-0.5072,39.351,0.15271,39.36,2,4.3,1.505,0.645,-0.5072,1,15.302,4.3,1.505,0.645
-35.82,-17.012,-8.148,-0.5066,39.435,0.15281,39.417,2,4.32,1.512,0.648,-0.5066,1,15.323,4.32,1.512,0.648
-35.84,-17.019,-8.151,-0.50604,39.519,0.1529,39.473,2,4.34,1.519,0.651,-0.50604,1,15.344,4.34,1.519,0.651
-35.86,-17.026,-8.154,-0.50551,39.603,0.15299,39.53,2,4.36,1.526,0.654,-0.50551,1,15.366,4.36,1.526,0.654
-35.88,-17.033,-8.157,-0.505,39.686,0.15308,39.587,2,4.38,1.533,0.657,-0.505,1,15.387,4.38,1.533,0.657
-35.9,-17.04,-8.16,-0.50454,39.77,0.15318,39.644,2,4.4,1.54,0.66,-0.50454,1,15.409,4.4,1.54,0.66
-35.92,-17.047,-8.163,-0.5041,39.854,0.15327,39.701,2,4.42,1.547,0.663,-0.5041,1,15.43,4.42,1.547,0.663
-35.94,-17.054,-8.166,-0.50369,39.938,0.15336,39.759,2,4.44,1.554,0.666,-0.50369,1,15.451,4.44,1.554,0.666
-35.96,-17.061,-8.169,-0.50331,40.022,0.15346,39.816,2,4.46,1.561,0.669,-0.50331,1,15.473,4.46,1.561,0.669
-35.98,-17.068,-8.172,-0.50295,40.106,0.15355,39.873,2,4.48,1.568,0.672,-0.50295,1,15.494,4.48,1.568,0.672
-36,-17.075,-8.175,-0.50262,40.19,0.15365,39.931,2,4.5,1.575,0.675,-0.50262,1,15.516,4.5,1.575,0.675
-36.02,-17.082,-8.178,-0.50232,40.274,0.15374,39.988,2,4.52,1.582,0.678,-0.50232,1,15.537,4.52,1.582,0.678
-36.04,-17.089,-8.181,-0.50204,40.358,0.15384,40.046,2,4.54,1.589,0.681,-0.50204,1,15.558,4.54,1.589,0.681
-36.06,-17.096,-8.184,-0.50179,40.442,0.15393,40.104,2,4.56,1.596,0.684,-0.50179,1,15.58,4.56,1.596,0.684
-36.08,-17.103,-8.187,-0.50156,40.526,0.15403,40.161,2,4.58,1.603,0.687,-0.50156,1,15.601,4.58,1.603,0.687
-36.1,-17.11,-8.19,-0.50134,40.61,0.15413,40.219,2,4.6,1.61,0.69,-0.50134,1,15.623,4.6,1.61,0.69
-36.12,-17.117,-8.193,-0.50115,40.694,0.15423,40.277,2,4.62,1.617,0.693,-0.50115,1,15.644,4.62,1.617,0.693
-36.14,-17.124,-8.196,-0.50098,40.778,0.15432,40.335,2,4.64,1.624,0.696,-0.50098,1,15.665,4.64,1.624,0.696
-36.16,-17.131,-8.199,-0.50083,40.862,0.15442,40.393,2,4.66,1.631,0.699,-0.50083,1,15.687,4.66,1.631,0.699
-36.18,-17.138,-8.202,-0.50069,40.946,0.15452,40.45,2,4.68,1.638,0.702,-0.50069,1,15.708,4.68,1.638,0.702
-36.2,-17.145,-8.205,-0.50057,41.03,0.15462,40.508,2,4.7,1.645,0.705,-0.50057,1,15.73,4.7,1.645,0.705
-36.22,-17.152,-8.208,-0.50046,41.114,0.15472,40.566,2,4.72,1.652,0.708,-0.50046,1,15.751,4.72,1.652,0.708
-36.24,-17.159,-8.211,-0.50037,41.199,0.15482,40.624,2,4.74,1.659,0.711,-0.50037,1,15.772,4.74,1.659,0.711
-36.26,-17.166,-8.214,-0.4998,41.281,0.15492,40.681,2,4.76,1.666,0.714,-0.4998,1,15.794,4.76,1.666,0.714
-36.28,-17.173,-8.217,-0.49874,41.361,0.15501,40.737,2,4.78,1.673,0.717,-0.49874,1,15.815,4.78,1.673,0.717
-36.3,-17.18,-8.22,-0.49769,41.442,0.1551,40.793,2,4.8,1.68,0.72,-0.49769,1,15.837,4.8,1.68,0.72
-36.32,-17.187,-8.223,-0.49665,41.521,0.15519,40.85,2,4.82,1.687,0.723,-0.49665,1,15.858,4.82,1.687,0.723
-36.34,-17.194,-8.226,-0.49561,41.601,0.15527,40.907,2,4.84,1.694,0.726,-0.49561,1,15.879,4.84,1.694,0.726
-36.36,-17.201,-8.229,-0.49458,41.68,0.15536,40.964,2,4.86,1.701,0.729,-0.49458,1,15.901,4.86,1.701,0.729
-36.38,-17.208,-8.232,-0.49356,41.759,0.15545,41.022,2,4.88,1.708,0.732,-0.49356,1,15.922,4.88,1.708,0.732
-36.4,-17.215,-8.235,-0.49254,41.837,0.15554,41.08,2,4.9,1.715,0.735,-0.49254,1,15.944,4.9,1.715,0.735
-36.42,-17.222,-8.238,-0.49152,41.915,0.15562,41.138,2,4.92,1.722,0.738,-0.49152,1,15.965,4.92,1.722,0.738
-36.44,-17.229,-8.241,-0.49051,41.993,0.15571,41.197,2,4.94,1.729,0.741,-0.49051,1,15.986,4.94,1.729,0.741
-36.46,-17.236,-8.244,-0.4895,42.07,0.15579,41.256,2,4.96,1.736,0.744,-0.4895,1,16.008,4.96,1.736,0.744
-36.48,-17.243,-8.247,-0.4885,42.147,0.15588,41.315,2,4.98,1.743,0.747,-0.4885,1,16.029,4.98,1.743,0.747
-36.5,-17.25,-8.25,-0.4875,42.224,0.15596,41.375,2,5,1.75,0.75,-0.4875,1,16.051,5,1.75,0.75
-36.52,-17.257,-8.253,-0.48278,42.316,0.15605,41.436,2,5.02,1.757,0.753,-0.48278,1,16.072,5.02,1.757,0.753
-36.54,-17.264,-8.256,-0.47812,42.407,0.15614,41.496,2,5.04,1.764,0.756,-0.47812,1,16.094,5.04,1.764,0.756
-36.56,-17.271,-8.259,-0.47353,42.499,0.15624,41.557,2,5.06,1.771,0.759,-0.47353,1,16.115,5.06,1.771,0.759
-36.58,-17.278,-8.262,-0.46899,42.59,0.15633,41.617,2,5.08,1.778,0.762,-0.46899,1,16.136,5.08,1.778,0.762
-36.6,-17.285,-8.265,-0.46451,42.681,0.15642,41.678,2,5.1,1.785,0.765,-0.46451,1,16.158,5.1,1.785,0.765
-36.62,-17.292,-8.268,-0.4601,42.773,0.15652,41.738,2,5.12,1.792,0.768,-0.4601,1,16.179,5.12,1.792,0.768
-36.64,-17.299,-8.271,-0.45574,42.864,0.15661,41.799,2,5.14,1.799,0.771,-0.45574,1,16.201,5.14,1.799,0.771
-36.66,-17.306,-8.274,-0.45144,42.955,0.15671,41.859,2,5.16,1.806,0.774,-0.45144,1,16.222,5.16,1.806,0.774
-36.68,-17.313,-8.277,-0.4472,43.047,0.1568,41.92,2,5.18,1.813,0.777,-0.4472,1,16.243,5.18,1.813,0.777
-36.7,-17.32,-8.28,-0.44301,43.138,0.1569,41.98,2,5.2,1.82,0.78,-0.44301,1,16.265,5.2,1.82,0.78
-36.72,-17.327,-8.283,-0.43888,43.229,0.157,42.041,2,5.22,1.827,0.783,-0.43888,1,16.286,5.22,1.827,0.783
-36.74,-17.334,-8.286,-0.43481,43.32,0.1571,42.101,2,5.24,1.834,0.786,-0.43481,1,16.308,5.24,1.834,0.786
-36.76,-17.341,-8.289,-0.43042,43.412,0.1572,42.158,2,5.26,1.841,0.789,-0.43042,1,16.329,5.26,1.841,0.789
-36.78,-17.348,-8.292,-0.42573,43.505,0.15731,42.211,2,5.28,1.848,0.792,-0.42573,1,16.35,5.28,1.848,0.792
-36.8,-17.355,-8.295,-0.42113,43.598,0.15742,42.265,2,5.3,1.855,0.795,-0.42113,1,16.372,5.3,1.855,0.795
-36.82,-17.362,-8.298,-0.41662,43.691,0.15753,42.318,2,5.32,1.862,0.798,-0.41662,1,16.393,5.32,1.862,0.798
-36.84,-17.369,-8.301,-0.4122,43.783,0.15763,42.373,2,5.34,1.869,0.801,-0.4122,1,16.415,5.34,1.869,0.801
-36.86,-17.376,-8.304,-0.40787,43.875,0.15774,42.427,2,5.36,1.876,0.804,-0.40787,1,16.436,5.36,1.876,0.804
-36.88,-17.383,-8.307,-0.40362,43.967,0.15785,42.482,2,5.38,1.883,0.807,-0.40362,1,16.457,5.38,1.883,0.807
-36.9,-17.39,-8.31,-0.39946,44.058,0.15795,42.537,2,5.4,1.89,0.81,-0.39946,1,16.479,5.4,1.89,0.81
-36.92,-17.397,-8.313,-0.39538,44.149,0.15806,42.593,2,5.42,1.897,0.813,-0.39538,1,16.5,5.42,1.897,0.813
-36.94,-17.404,-8.316,-0.39138,44.24,0.15816,42.649,2,5.44,1.904,0.816,-0.39138,1,16.522,5.44,1.904,0.816
-36.96,-17.411,-8.319,-0.38746,44.331,0.15827,42.705,2,5.46,1.911,0.819,-0.38746,1,16.543,5.46,1.911,0.819
-36.98,-17.418,-8.322,-0.38363,44.421,0.15837,42.762,2,5.48,1.918,0.822,-0.38363,1,16.564,5.48,1.918,0.822
-37,-17.425,-8.325,-0.37987,44.51,0.15848,42.818,2,5.5,1.925,0.825,-0.37987,1,16.586,5.5,1.925,0.825
-37.02,-17.432,-8.328,-0.3762,44.6,0.15858,42.876,2,5.52,1.932,0.828,-0.3762,1,16.607,5.52,1.932,0.828
-37.04,-17.439,-8.331,-0.3726,44.689,0.15868,42.933,2,5.54,1.939,0.831,-0.3726,1,16.629,5.54,1.939,0.831
-37.06,-17.446,-8.334,-0.36908,44.778,0.15879,42.991,2,5.56,1.946,0.834,-0.36908,1,16.65,5.56,1.946,0.834
-37.08,-17.453,-8.337,-0.36563,44.866,0.15889,43.049,2,5.58,1.953,0.837,-0.36563,1,16.671,5.58,1.953,0.837
-37.1,-17.46,-8.34,-0.36226,44.954,0.15899,43.107,2,5.6,1.96,0.84,-0.36226,1,16.693,5.6,1.96,0.84
-37.12,-17.467,-8.343,-0.35897,45.042,0.15909,43.165,2,5.62,1.967,0.843,-0.35897,1,16.714,5.62,1.967,0.843
-37.14,-17.474,-8.346,-0.35574,45.13,0.15919,43.224,2,5.64,1.974,0.846,-0.35574,1,16.736,5.64,1.974,0.846
-37.16,-17.481,-8.349,-0.35259,45.217,0.15929,43.283,2,5.66,1.981,0.849,-0.35259,1,16.757,5.66,1.981,0.849
-37.18,-17.488,-8.352,-0.34951,45.304,0.15939,43.342,2,5.68,1.988,0.852,-0.34951,1,16.778,5.68,1.988,0.852
-37.2,-17.495,-8.355,-0.3465,45.39,0.15949,43.402,2,5.7,1.995,0.855,-0.3465,1,16.8,5.7,1.995,0.855
-37.22,-17.502,-8.358,-0.34355,45.477,0.15959,43.462,2,5.72,2.002,0.858,-0.34355,1,16.821,5.72,2.002,0.858
-37.24,-17.509,-8.361,-0.34068,45.563,0.15969,43.522,2,5.74,2.009,0.861,-0.34068,1,16.843,5.74,2.009,0.861
-37.26,-17.516,-8.364,-0.33787,45.649,0.15979,43.58,2,5.76,2.016,0.864,-0.33787,1,16.864,5.76,2.016,0.864
-37.28,-17.523,-8.367,-0.33513,45.734,0.1599,43.638,2,5.78,2.023,0.867,-0.33513,1,16.885,5.78,2.023,0.867
-37.3,-17.53,-8.37,-0.33245,45.82,0.16001,43.695,2,5.8,2.03,0.87,-0.33245,1,16.907,5.8,2.03,0.87
-37.32,-17.537,-8.373,-0.32983,45.905,0.16011,43.751,2,5.82,2.037,0.873,-0.32983,1,16.928,5.82,2.037,0.873
-37.34,-17.544,-8.376,-0.32728,45.99,0.16022,43.808,2,5.84,2.044,0.876,-0.32728,1,16.95,5.84,2.044,0.876
-37.36,-17.551,-8.379,-0.32479,46.074,0.16033,43.864,2,5.86,2.051,0.879,-0.32479,1,16.971,5.86,2.051,0.879
-37.38,-17.558,-8.382,-0.32236,46.159,0.16044,43.92,2,5.88,2.058,0.882,-0.32236,1,16.992,5.88,2.058,0.882
-37.4,-17.565,-8.385,-0.31999,46.243,0.16055,43.975,2,5.9,2.065,0.885,-0.31999,1,17.014,5.9,2.065,0.885
-37.42,-17.572,-8.388,-0.31768,46.327,0.16065,44.03,2,5.92,2.072,0.888,-0.31768,1,17.035,5.92,2.072,0.888
-37.44,-17.579,-8.391,-0.31543,46.411,0.16076,44.085,2,5.94,2.079,0.891,-0.31543,1,17.057,5.94,2.079,0.891
-37.46,-17.586,-8.394,-0.31323,46.494,0.16087,44.14,2,5.96,2.086,0.894,-0.31323,1,17.078,5.96,2.086,0.894
-37.48,-17.593,-8.397,-0.31109,46.578,0.16098,44.195,2,5.98,2.093,0.897,-0.31109,1,17.099,5.98,2.093,0.897
-37.5,-17.6,-8.4,-0.309,46.661,0.16109,44.249,2,6,2.1,0.9,-0.309,1,17.121,6,2.1,0.9
-37.52,-17.607,-8.403,-0.30697,46.744,0.1612,44.303,2,6.02,2.107,0.903,-0.30697,1,17.142,6.02,2.107,0.903
-37.54,-17.614,-8.406,-0.30499,46.827,0.1613,44.356,2,6.04,2.114,0.906,-0.30499,1,17.164,6.04,2.114,0.906
-37.56,-17.621,-8.409,-0.30306,46.909,0.16141,44.41,2,6.06,2.121,0.909,-0.30306,1,17.185,6.06,2.121,0.909
-37.58,-17.628,-8.412,-0.30118,46.992,0.16152,44.463,2,6.08,2.128,0.912,-0.30118,1,17.206,6.08,2.128,0.912
-37.6,-17.635,-8.415,-0.29935,47.074,0.16163,44.516,2,6.1,2.135,0.915,-0.29935,1,17.228,6.1,2.135,0.915
-37.62,-17.642,-8.418,-0.29757,47.156,0.16174,44.569,2,6.12,2.142,0.918,-0.29757,1,17.249,6.12,2.142,0.918
-37.64,-17.649,-8.421,-0.29584,47.237,0.16185,44.621,2,6.14,2.149,0.921,-0.29584,1,17.271,6.14,2.149,0.921
-37.66,-17.656,-8.424,-0.29415,47.319,0.16196,44.673,2,6.16,2.156,0.924,-0.29415,1,17.292,6.16,2.156,0.924
-37.68,-17.663,-8.427,-0.29251,47.4,0.16206,44.726,2,6.18,2.163,0.927,-0.29251,1,17.313,6.18,2.163,0.927
-37.7,-17.67,-8.43,-0.29091,47.481,0.16217,44.777,2,6.2,2.17,0.93,-0.29091,1,17.335,6.2,2.17,0.93
-37.72,-17.677,-8.433,-0.28936,47.562,0.16228,44.829,2,6.22,2.177,0.933,-0.28936,1,17.356,6.22,2.177,0.933
-37.74,-17.684,-8.436,-0.28785,47.642,0.16239,44.881,2,6.24,2.184,0.936,-0.28785,1,17.378,6.24,2.184,0.936
-37.76,-17.691,-8.439,-0.28603,47.723,0.1625,44.937,2,6.26,2.191,0.939,-0.28603,1,17.399,6.26,2.191,0.939
-37.78,-17.698,-8.442,-0.28389,47.803,0.16261,44.997,2,6.28,2.198,0.942,-0.28389,1,17.42,6.28,2.198,0.942
-37.8,-17.705,-8.445,-0.28178,47.883,0.16272,45.057,2,6.3,2.205,0.945,-0.28178,1,17.442,6.3,2.205,0.945
-37.82,-17.712,-8.448,-0.2797,47.963,0.16283,45.118,2,6.32,2.212,0.948,-0.2797,1,17.463,6.32,2.212,0.948
-37.84,-17.719,-8.451,-0.27765,48.043,0.16294,45.179,2,6.34,2.219,0.951,-0.27765,1,17.485,6.34,2.219,0.951
-37.86,-17.726,-8.454,-0.27564,48.123,0.16305,45.239,2,6.36,2.226,0.954,-0.27564,1,17.506,6.36,2.226,0.954
-37.88,-17.733,-8.457,-0.27365,48.202,0.16316,45.299,2,6.38,2.233,0.957,-0.27365,1,17.527,6.38,2.233,0.957
-37.9,-17.74,-8.46,-0.27169,48.282,0.16326,45.36,2,6.4,2.24,0.96,-0.27169,1,17.549,6.4,2.24,0.96
-37.92,-17.747,-8.463,-0.26977,48.361,0.16337,45.421,2,6.42,2.247,0.963,-0.26977,1,17.57,6.42,2.247,0.963
-37.94,-17.754,-8.466,-0.26733,48.442,0.16349,45.482,2,6.44,2.254,0.966,-0.26733,1,17.592,6.44,2.254,0.966
-37.96,-17.761,-8.469,-0.26453,48.525,0.1636,45.545,2,6.46,2.261,0.969,-0.26453,1,17.613,6.46,2.261,0.969
-37.98,-17.768,-8.472,-0.26179,48.608,0.16371,45.607,2,6.48,2.268,0.972,-0.26179,1,17.634,6.48,2.268,0.972
-38,-17.775,-8.475,-0.2591,48.69,0.16382,45.669,2,6.5,2.275,0.975,-0.2591,1,17.656,6.5,2.275,0.975
-38.02,-17.782,-8.478,-0.25647,48.773,0.16393,45.73,2,6.52,2.282,0.978,-0.25647,1,17.677,6.52,2.282,0.978
-38.04,-17.789,-8.481,-0.2539,48.856,0.16405,45.792,2,6.54,2.289,0.981,-0.2539,1,17.699,6.54,2.289,0.981
-38.06,-17.796,-8.484,-0.25138,48.938,0.16416,45.853,2,6.56,2.296,0.984,-0.25138,1,17.72,6.56,2.296,0.984
-38.08,-17.803,-8.487,-0.24892,49.021,0.16427,45.914,2,6.58,2.303,0.987,-0.24892,1,17.741,6.58,2.303,0.987
-38.1,-17.81,-8.49,-0.2465,49.103,0.16438,45.974,2,6.6,2.31,0.99,-0.2465,1,17.763,6.6,2.31,0.99
-38.12,-17.817,-8.493,-0.24414,49.185,0.16449,46.034,2,6.62,2.317,0.993,-0.24414,1,17.784,6.62,2.317,0.993
-38.14,-17.824,-8.496,-0.24184,49.268,0.1646,46.094,2,6.64,2.324,0.996,-0.24184,1,17.806,6.64,2.324,0.996
-38.16,-17.831,-8.499,-0.23958,49.35,0.16471,46.154,2,6.66,2.331,0.999,-0.23958,1,17.827,6.66,2.331,0.999
-38.18,-17.838,-8.502,-0.23737,49.432,0.16482,46.213,2,6.68,2.338,1.002,-0.23737,1,17.848,6.68,2.338,1.002
-38.2,-17.845,-8.505,-0.23522,49.515,0.16493,46.272,2,6.7,2.345,1.005,-0.23522,1,17.87,6.7,2.345,1.005
-38.22,-17.852,-8.508,-0.23311,49.597,0.16504,46.331,2,6.72,2.352,1.008,-0.23311,1,17.891,6.72,2.352,1.008
-38.24,-17.859,-8.511,-0.23105,49.679,0.16515,46.39,2,6.74,2.359,1.011,-0.23105,1,17.913,6.74,2.359,1.011
-38.26,-17.866,-8.514,-0.22891,49.761,0.16526,46.449,2,6.76,2.366,1.014,-0.22891,1,17.934,6.76,2.366,1.014
-38.28,-17.873,-8.517,-0.2267,49.842,0.16536,46.509,2,6.78,2.373,1.017,-0.2267,1,17.955,6.78,2.373,1.017
-38.3,-17.88,-8.52,-0.22456,49.923,0.16546,46.57,2,6.8,2.38,1.02,-0.22456,1,17.977,6.8,2.38,1.02
-38.32,-17.887,-8.523,-0.22247,50.005,0.16557,46.631,2,6.82,2.387,1.023,-0.22247,1,17.998,6.82,2.387,1.023
-38.34,-17.894,-8.526,-0.22044,50.086,0.16567,46.691,2,6.84,2.394,1.026,-0.22044,1,18.02,6.84,2.394,1.026
-38.36,-17.901,-8.529,-0.21848,50.167,0.16578,46.751,2,6.86,2.401,1.029,-0.21848,1,18.041,6.86,2.401,1.029
-38.38,-17.908,-8.532,-0.21657,50.249,0.16588,46.812,2,6.88,2.408,1.032,-0.21657,1,18.062,6.88,2.408,1.032
-38.4,-17.915,-8.535,-0.21472,50.33,0.16599,46.873,2,6.9,2.415,1.035,-0.21472,1,18.084,6.9,2.415,1.035
-38.42,-17.922,-8.538,-0.21292,50.412,0.16609,46.933,2,6.92,2.422,1.038,-0.21292,1,18.105,6.92,2.422,1.038
-38.44,-17.929,-8.541,-0.21118,50.493,0.1662,46.993,2,6.94,2.429,1.041,-0.21118,1,18.127,6.94,2.429,1.041
-38.46,-17.936,-8.544,-0.2095,50.574,0.16631,47.054,2,6.96,2.436,1.044,-0.2095,1,18.148,6.96,2.436,1.044
-38.48,-17.943,-8.547,-0.20787,50.656,0.16641,47.115,2,6.98,2.443,1.047,-0.20787,1,18.169,6.98,2.443,1.047
-38.5,-17.95,-8.55,-0.20629,50.737,0.16652,47.175,2,7,2.45,1.05,-0.20629,1,18.191,7,2.45,1.05
-38.52,-17.957,-8.553,-0.20476,50.819,0.16663,47.236,2,7.02,2.457,1.053,-0.20476,1,18.212,7.02,2.457,1.053
-38.54,-17.964,-8.556,-0.20328,50.9,0.16673,47.296,2,7.04,2.464,1.056,-0.20328,1,18.234,7.04,2.464,1.056
-38.56,-17.971,-8.559,-0.20185,50.982,0.16684,47.356,2,7.06,2.471,1.059,-0.20185,1,18.255,7.06,2.471,1.059
-38.58,-17.978,-8.562,-0.20047,51.063,0.16695,47.417,2,7.08,2.478,1.062,-0.20047,1,18.276,7.08,2.478,1.062
-38.6,-17.985,-8.565,-0.19913,51.145,0.16706,47.478,2,7.1,2.485,1.065,-0.19913,1,18.298,7.1,2.485,1.065
-38.62,-17.992,-8.568,-0.19785,51.226,0.16716,47.538,2,7.12,2.492,1.068,-0.19785,1,18.319,7.12,2.492,1.068
-38.64,-17.999,-8.571,-0.1966,51.308,0.16727,47.598,2,7.14,2.499,1.071,-0.1966,1,18.341,7.14,2.499,1.071
-38.66,-18.006,-8.574,-0.1954,51.389,0.16738,47.659,2,7.16,2.506,1.074,-0.1954,1,18.362,7.16,2.506,1.074
-38.68,-18.013,-8.577,-0.19425,51.471,0.16749,47.72,2,7.18,2.513,1.077,-0.19425,1,18.383,7.18,2.513,1.077
-38.7,-18.02,-8.58,-0.19313,51.552,0.1676,47.78,2,7.2,2.52,1.08,-0.19313,1,18.405,7.2,2.52,1.08
-38.72,-18.027,-8.583,-0.19206,51.634,0.16771,47.84,2,7.22,2.527,1.083,-0.19206,1,18.426,7.22,2.527,1.083
-38.74,-18.034,-8.586,-0.19103,51.715,0.16782,47.901,2,7.24,2.534,1.086,-0.19103,1,18.448,7.24,2.534,1.086
-38.76,-18.041,-8.589,-0.19004,51.797,0.16793,47.958,2,7.26,2.541,1.089,-0.19004,1,18.469,7.26,2.541,1.089
-38.78,-18.048,-8.592,-0.18908,51.878,0.16804,48.013,2,7.28,2.548,1.092,-0.18908,1,18.49,7.28,2.548,1.092
-38.8,-18.055,-8.595,-0.18816,51.96,0.16814,48.068,2,7.3,2.555,1.095,-0.18816,1,18.512,7.3,2.555,1.095
-38.82,-18.062,-8.598,-0.18728,52.042,0.16825,48.123,2,7.32,2.562,1.098,-0.18728,1,18.533,7.32,2.562,1.098
-38.84,-18.069,-8.601,-0.18644,52.123,0.16835,48.179,2,7.34,2.569,1.101,-0.18644,1,18.555,7.34,2.569,1.101
-38.86,-18.076,-8.604,-0.18562,52.204,0.16846,48.234,2,7.36,2.576,1.104,-0.18562,1,18.576,7.36,2.576,1.104
-38.88,-18.083,-8.607,-0.18484,52.286,0.16856,48.29,2,7.38,2.583,1.107,-0.18484,1,18.597,7.38,2.583,1.107
-38.9,-18.09,-8.61,-0.1841,52.367,0.16867,48.347,2,7.4,2.59,1.11,-0.1841,1,18.619,7.4,2.59,1.11
-38.92,-18.097,-8.613,-0.18338,52.448,0.16878,48.403,2,7.42,2.597,1.113,-0.18338,1,18.64,7.42,2.597,1.113
-38.94,-18.104,-8.616,-0.18269,52.529,0.16888,48.46,2,7.44,2.604,1.116,-0.18269,1,18.662,7.44,2.604,1.116
-38.96,-18.111,-8.619,-0.18204,52.61,0.16898,48.517,2,7.46,2.611,1.119,-0.18204,1,18.683,7.46,2.611,1.119
-38.98,-18.118,-8.622,-0.18141,52.691,0.16909,48.575,2,7.48,2.618,1.122,-0.18141,1,18.704,7.48,2.618,1.122
-39,-18.125,-8.625,-0.1808,52.772,0.16919,48.633,2,7.5,2.625,1.125,-0.1808,1,18.726,7.5,2.625,1.125
-39.02,-18.132,-8.628,-0.18023,52.853,0.1693,48.691,2,7.52,2.632,1.128,-0.18023,1,18.747,7.52,2.632,1.128
-39.04,-18.139,-8.631,-0.17968,52.933,0.1694,48.749,2,7.54,2.639,1.131,-0.17968,1,18.769,7.54,2.639,1.131
-39.06,-18.146,-8.634,-0.17915,53.014,0.1695,48.808,2,7.56,2.646,1.134,-0.17915,1,18.79,7.56,2.646,1.134
-39.08,-18.153,-8.637,-0.17864,53.094,0.1696,48.867,2,7.58,2.653,1.137,-0.17864,1,18.811,7.58,2.653,1.137
-39.1,-18.16,-8.64,-0.17816,53.174,0.16971,48.927,2,7.6,2.66,1.14,-0.17816,1,18.833,7.6,2.66,1.14
-39.12,-18.167,-8.643,-0.1777,53.254,0.16981,48.987,2,7.62,2.667,1.143,-0.1777,1,18.854,7.62,2.667,1.143
-39.14,-18.174,-8.646,-0.17726,53.334,0.16991,49.047,2,7.64,2.674,1.146,-0.17726,1,18.876,7.64,2.674,1.146
-39.16,-18.181,-8.649,-0.17684,53.414,0.17001,49.108,2,7.66,2.681,1.149,-0.17684,1,18.897,7.66,2.681,1.149
-39.18,-18.188,-8.652,-0.17643,53.494,0.17011,49.168,2,7.68,2.688,1.152,-0.17643,1,18.918,7.68,2.688,1.152
-39.2,-18.195,-8.655,-0.17604,53.573,0.17021,49.23,2,7.7,2.695,1.155,-0.17604,1,18.94,7.7,2.695,1.155
-39.22,-18.202,-8.658,-0.17567,53.652,0.17031,49.291,2,7.72,2.702,1.158,-0.17567,1,18.961,7.72,2.702,1.158
-39.24,-18.209,-8.661,-0.17531,53.732,0.17041,49.353,2,7.74,2.709,1.161,-0.17531,1,18.983,7.74,2.709,1.161
-39.26,-18.216,-8.664,-0.17484,53.812,0.17051,49.413,2,7.76,2.716,1.164,-0.17484,1,19.004,7.76,2.716,1.164
-39.28,-18.223,-8.667,-0.17427,53.893,0.17062,49.47,2,7.78,2.723,1.167,-0.17427,1,19.025,7.78,2.723,1.167
-39.3,-18.23,-8.67,-0.17372,53.974,0.17073,49.526,2,7.8,2.73,1.17,-0.17372,1,19.047,7.8,2.73,1.17
-39.32,-18.237,-8.673,-0.17319,54.056,0.17084,49.583,2,7.82,2.737,1.173,-0.17319,1,19.068,7.82,2.737,1.173
-39.34,-18.244,-8.676,-0.17268,54.137,0.17095,49.639,2,7.84,2.744,1.176,-0.17268,1,19.09,7.84,2.744,1.176
-39.36,-18.251,-8.679,-0.172,54.217,0.17106,49.694,2,7.86,2.751,1.179,-0.172,1,19.111,7.86,2.751,1.179
-39.38,-18.258,-8.682,-0.17015,54.289,0.17117,49.747,2,7.88,2.758,1.182,-0.17015,1,19.132,7.88,2.758,1.182
-39.4,-18.265,-8.685,-0.16833,54.362,0.17128,49.799,2,7.9,2.765,1.185,-0.16833,1,19.154,7.9,2.765,1.185
-39.42,-18.272,-8.688,-0.16654,54.434,0.1714,49.852,2,7.92,2.772,1.188,-0.16654,1,19.175,7.92,2.772,1.188
-39.44,-18.279,-8.691,-0.16478,54.505,0.17151,49.905,2,7.94,2.779,1.191,-0.16478,1,19.197,7.94,2.779,1.191
-39.46,-18.286,-8.694,-0.16304,54.577,0.17162,49.957,2,7.96,2.786,1.194,-0.16304,1,19.218,7.96,2.786,1.194
-39.48,-18.293,-8.697,-0.16134,54.648,0.17173,50.009,2,7.98,2.793,1.197,-0.16134,1,19.239,7.98,2.793,1.197
-39.5,-18.3,-8.7,-0.15966,54.719,0.17184,50.061,2,8,2.8,1.2,-0.15966,1,19.261,8,2.8,1.2
-39.52,-18.307,-8.703,-0.15801,54.79,0.17196,50.113,2,8.02,2.807,1.203,-0.15801,1,19.282,8.02,2.807,1.203
-39.54,-18.314,-8.706,-0.15638,54.861,0.17207,50.165,2,8.04,2.814,1.206,-0.15638,1,19.304,8.04,2.814,1.206
-39.56,-18.321,-8.709,-0.15478,54.931,0.17218,50.217,2,8.06,2.821,1.209,-0.15478,1,19.325,8.06,2.821,1.209
-39.58,-18.328,-8.712,-0.1532,55.001,0.1723,50.269,2,8.08,2.828,1.212,-0.1532,1,19.346,8.08,2.828,1.212
-39.6,-18.335,-8.715,-0.15165,55.071,0.17241,50.32,2,8.1,2.835,1.215,-0.15165,1,19.368,8.1,2.835,1.215
-39.62,-18.342,-8.718,-0.15011,55.141,0.17253,50.372,2,8.12,2.842,1.218,-0.15011,1,19.389,8.12,2.842,1.218
-39.64,-18.349,-8.721,-0.1486,55.211,0.17264,50.423,2,8.14,2.849,1.221,-0.1486,1,19.411,8.14,2.849,1.221
-39.66,-18.356,-8.724,-0.14711,55.28,0.17275,50.474,2,8.16,2.856,1.224,-0.14711,1,19.432,8.16,2.856,1.224
-39.68,-18.363,-8.727,-0.14564,55.349,0.17287,50.526,2,8.18,2.863,1.227,-0.14564,1,19.453,8.18,2.863,1.227
-39.7,-18.37,-8.73,-0.14418,55.418,0.17298,50.577,2,8.2,2.87,1.23,-0.14418,1,19.475,8.2,2.87,1.23
-39.72,-18.377,-8.733,-0.14275,55.487,0.1731,50.628,2,8.22,2.877,1.233,-0.14275,1,19.496,8.22,2.877,1.233
-39.74,-18.384,-8.736,-0.14133,55.556,0.17322,50.679,2,8.24,2.884,1.236,-0.14133,1,19.518,8.24,2.884,1.236
-39.76,-18.391,-8.739,-0.13934,55.623,0.17332,50.731,2,8.26,2.891,1.239,-0.13934,1,19.539,8.26,2.891,1.239
-39.78,-18.398,-8.742,-0.1368,55.688,0.17342,50.785,2,8.28,2.898,1.242,-0.1368,1,19.56,8.28,2.898,1.242
-39.8,-18.405,-8.745,-0.13432,55.752,0.17352,50.839,2,8.3,2.905,1.245,-0.13432,1,19.582,8.3,2.905,1.245
-39.82,-18.412,-8.748,-0.13189,55.816,0.17362,50.894,2,8.32,2.912,1.248,-0.13189,1,19.603,8.32,2.912,1.248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.625,8.34,2.919,1.251
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.646,8.36,2.926,1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.667,8.38,2.933,1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.689,8.4,2.94,1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.71,8.42,2.947,1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.732,8.44,2.954,1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.753,8.46,2.961,1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.774,8.48,2.968,1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.796,8.5,2.975,1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.817,8.52,2.982,1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.839,8.54,2.989,1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.86,8.56,2.996,1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.881,8.58,3.003,1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.903,8.6,3.01,1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.924,8.62,3.017,1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.946,8.64,3.024,1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.967,8.66,3.031,1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.988,8.68,3.038,1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.01,8.7,3.045,1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.031,8.72,3.052,1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.053,8.74,3.059,1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.074,8.76,3.066,1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.095,8.78,3.073,1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.117,8.8,3.08,1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.138,8.82,3.087,1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.16,8.84,3.094,1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.181,8.86,3.101,1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.202,8.88,3.108,1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.224,8.9,3.115,1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.245,8.92,3.122,1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.267,8.94,3.129,1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.288,8.96,3.136,1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.309,8.98,3.143,1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.331,9,3.15,1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.352,9.02,3.157,1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.374,9.04,3.164,1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.395,9.06,3.171,1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.416,9.08,3.178,1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.438,9.1,3.185,1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.459,9.12,3.192,1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.481,9.14,3.199,1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> dat/pv/good/pv1.txt <==
+0.000000e+00,+1.000000e+02,+2.000000e+00,+0.000000e+00,+0.000000e+00,+1.000000e+00,+1.046760e+05
+1.000000e+00,+1.000000e+02,+6.200000e+01,-4.714721e-05,-1.855970e-04,+1.000000e+00,+1.046760e+05
+2.000000e+00,+1.000000e+02,+1.220000e+02,+6.996257e-05,-2.864466e-03,+1.000000e+00,+1.046760e+05
+3.000000e+00,+1.000000e+02,+1.830000e+02,-1.451909e-04,-2.378369e-03,+1.000008e+00,+1.046760e+05
+4.000000e+00,+1.000000e+02,+2.440000e+02,-6.817398e-04,-1.075649e-03,+9.999722e-01,+1.046760e+05
+5.000000e+00,+1.000000e+02,+3.050000e+02,-1.006251e-03,-3.952330e-03,+9.998894e-01,+1.046760e+05
+6.000000e+00,+1.000000e+02,+3.670000e+02,-4.717007e-04,-1.176588e-02,+9.998392e-01,+1.046760e+05
+7.000000e+00,+1.000000e+02,+4.280000e+02,+5.426608e-04,-2.600644e-02,+9.998390e-01,+1.046760e+05
+8.000000e+00,+1.000000e+02,+4.890000e+02,+1.535077e-03,-4.114193e-02,+9.998887e-01,+1.046760e+05
+9.000000e+00,+1.000000e+02,+5.500000e+02,+2.924225e-03,-5.864924e-02,+1.000023e+00,+1.046760e+05
+1.000000e+01,+1.000000e+02,+6.120000e+02,+3.194499e-03,-6.887441e-02,+1.000047e+00,+1.046760e+05
+1.100000e+01,+1.000000e+02,+6.730000e+02,+2.949956e-03,-7.513866e-02,+1.000097e+00,+1.046760e+05
+1.200000e+01,+1.000000e+02,+7.340000e+02,+2.433801e-03,-8.450363e-02,+1.000296e+00,+1.046760e+05
+1.300000e+01,+1.000000e+02,+7.960000e+02,+3.011466e-03,-9.941660e-02,+1.000729e+00,+1.046760e+05
+1.400000e+01,+1.000000e+02,+8.570000e+02,+5.953426e-03,-1.321516e-01,+1.001358e+00,+1.046760e+05
+1.500000e+01,+1.000000e+02,+9.180000e+02,+9.456635e-03,-1.763287e-01,+1.001772e+00,+1.046760e+05
+1.600000e+01,+1.000000e+02,+9.800000e+02,+1.365236e-02,-2.186987e-01,+1.002097e+00,+1.046760e+05
+1.700000e+01,+1.000000e+02,+1.041000e+03,+1.768140e-02,-2.530810e-01,+1.002314e+00,+1.046760e+05
+1.800000e+01,+1.000000e+02,+1.103000e+03,+2.165437e-02,-2.875549e-01,+1.002367e+00,+1.046760e+05
+1.900000e+01,+1.000000e+02,+1.164000e+03,+2.422740e-02,-3.094977e-01,+1.002312e+00,+1.046760e+05
+2.000000e+01,+1.000000e+02,+1.226000e+03,+2.749286e-02,-3.390474e-01,+1.002419e+00,+1.046760e+05
+2.100000e+01,+1.000000e+02,+1.287000e+03,+2.952641e-02,-3.659236e-01,+1.002455e+00,+1.046760e+05
+2.200000e+01,+1.000000e+02,+1.349000e+03,+3.172114e-02,-3.949101e-01,+1.002409e+00,+1.046760e+05
+2.300000e+01,+1.000000e+02,+1.410000e+03,+3.569859e-02,-4.360104e-01,+1.002131e+00,+1.046760e+05
+2.400000e+01,+1.000000e+02,+1.471000e+03,+3.822924e-02,-4.600762e-01,+1.001497e+00,+1.046760e+05
+2.500000e+01,+1.000000e+02,+1.533000e+03,+3.759766e-02,-4.465633e-01,+1.000743e+00,+1.046760e+05
+2.600000e+01,+1.000000e+02,+1.594000e+03,+3.760499e-02,-4.431688e-01,+1.000225e+00,+1.046760e+05
+2.700000e+01,+1.000000e+02,+1.656000e+03,+3.657500e-02,-4.297817e-01,+9.998980e-01,+1.046760e+05
+2.800000e+01,+1.000000e+02,+1.717000e+03,+3.439900e-02,-4.045746e-01,+9.995877e-01,+1.046760e+05
+2.900000e+01,+1.000000e+02,+1.778000e+03,+3.229550e-02,-3.807857e-01,+9.992605e-01,+1.046760e+05
+3.000000e+01,+1.000000e+02,+1.840000e+03,+3.124303e-02,-3.691415e-01,+9.990337e-01,+1.046760e+05
+3.100000e+01,+1.000000e+02,+1.901000e+03,+3.304414e-02,-3.867134e-01,+9.987348e-01,+1.046760e+05
+3.200000e+01,+1.000000e+02,+1.963000e+03,+4.101864e-02,-3.972290e-01,+9.980195e-01,+1.046760e+05
+3.300000e+01,+1.000000e+02,+2.024000e+03,+5.820730e-02,-4.805646e-01,+9.962013e-01,+1.046760e+05
+3.400000e+01,+1.000000e+02,+2.085000e+03,+8.237843e-02,-6.211576e-01,+9.926770e-01,+1.046760e+05
+3.500000e+01,+1.000000e+02,+2.147000e+03,+1.113337e-01,-8.191326e-01,+9.869040e-01,+1.046760e+05
+3.600000e+01,+1.000000e+02,+2.208000e+03,+1.423540e-01,-1.024778e+00,+9.782934e-01,+1.046760e+05
+3.700000e+01,+1.000000e+02,+2.269000e+03,+1.512614e-01,-1.015172e+00,+9.679656e-01,+1.046760e+05
+3.800000e+01,+1.000000e+02,+2.331000e+03,+1.495530e-01,-9.332662e-01,+9.573337e-01,+1.046760e+05
+3.900000e+01,+1.000000e+02,+2.392000e+03,+1.459703e-01,-8.734724e-01,+9.463612e-01,+1.046760e+05
+4.000000e+01,+1.000000e+02,+2.454000e+03,+1.350075e-01,-7.681026e-01,+9.351041e-01,+1.046760e+05
+4.100000e+01,+1.000000e+02,+2.515000e+03,+1.158528e-01,-6.386940e-01,+9.235582e-01,+1.046760e+05
+4.200000e+01,+1.000000e+02,+2.577000e+03,+9.943630e-02,-5.640478e-01,+9.114396e-01,+1.046760e+05
+4.300000e+01,+1.000000e+02,+2.638000e+03,+7.628210e-02,-4.415801e-01,+8.986417e-01,+1.046760e+05
+4.400000e+01,+1.000000e+02,+2.700000e+03,+4.844208e-02,-2.700731e-01,+8.855189e-01,+1.046760e+05
+4.500000e+01,+1.000000e+02,+2.761000e+03,+1.888218e-02,-9.413452e-02,+8.722150e-01,+1.046760e+05
+4.600000e+01,+1.000000e+02,+2.823000e+03,-1.424250e-02,+1.039072e-01,+8.591679e-01,+1.046760e+05
+4.700000e+01,+1.000000e+02,+2.884000e+03,-4.617174e-02,+2.971515e-01,+8.464243e-01,+1.046760e+05
+4.800000e+01,+1.000000e+02,+2.946000e+03,-7.918942e-02,+4.957468e-01,+8.343224e-01,+1.046760e+05
+4.900000e+01,+1.000000e+02,+3.007000e+03,-1.098595e-01,+6.673916e-01,+8.233161e-01,+1.046760e+05
+5.000000e+01,+1.000000e+02,+3.069000e+03,-1.433008e-01,+8.778290e-01,+8.147826e-01,+1.046760e+05
+5.100000e+01,+1.000000e+02,+3.131000e+03,-1.875938e-01,+1.204132e+00,+8.100917e-01,+1.046760e+05
+5.200000e+01,+1.000000e+02,+3.192000e+03,-2.539783e-01,+1.600140e+00,+8.091683e-01,+1.046760e+05
+5.300000e+01,+1.000000e+02,+3.254000e+03,-2.891893e-01,+1.777564e+00,+8.103243e-01,+1.046760e+05
+5.400000e+01,+1.000000e+02,+3.315000e+03,-2.965568e-01,+1.774879e+00,+8.123821e-01,+1.046760e+05
+5.500000e+01,+1.000000e+02,+3.377000e+03,-2.716314e-01,+1.515254e+00,+8.144873e-01,+1.046760e+05
+5.600000e+01,+1.000000e+02,+3.438000e+03,-2.415167e-01,+1.270266e+00,+8.142584e-01,+1.046760e+05
+5.700000e+01,+1.000000e+02,+3.500000e+03,-2.670037e-01,+1.483500e+00,+8.153011e-01,+1.046760e+05
+5.800000e+01,+1.000000e+02,+3.561000e+03,-2.981570e-01,+1.724274e+00,+8.200277e-01,+1.046760e+05
+5.900000e+01,+1.000000e+02,+3.623000e+03,-3.185427e-01,+1.867180e+00,+8.275885e-01,+1.046760e+05
+6.000000e+01,+1.000000e+02,+3.685000e+03,-3.257402e-01,+1.902453e+00,+8.367503e-01,+1.046760e+05
+6.100000e+01,+1.000000e+02,+3.746000e+03,-3.226135e-01,+1.868052e+00,+8.466917e-01,+1.046760e+05
+6.200000e+01,+1.000000e+02,+3.808000e+03,-3.127925e-01,+1.797919e+00,+8.570418e-01,+1.046760e+05
+6.300000e+01,+1.000000e+02,+3.869000e+03,-2.980319e-01,+1.704970e+00,+8.676885e-01,+1.046760e+05
+6.400000e+01,+1.000000e+02,+3.931000e+03,-2.792469e-01,+1.593920e+00,+8.785402e-01,+1.046760e+05
+6.500000e+01,+1.000000e+02,+3.992000e+03,-2.572936e-01,+1.466448e+00,+8.895443e-01,+1.046760e+05
+6.600000e+01,+1.000000e+02,+4.054000e+03,-2.330200e-01,+1.326947e+00,+9.006008e-01,+1.046760e+05
+6.700000e+01,+1.000000e+02,+4.115000e+03,-2.067806e-01,+1.175351e+00,+9.116449e-01,+1.046760e+05
+6.800000e+01,+1.000000e+02,+4.177000e+03,-1.795254e-01,+1.018190e+00,+9.225098e-01,+1.046760e+05
+6.900000e+01,+1.000000e+02,+4.238000e+03,-1.520687e-01,+8.603858e-01,+9.330238e-01,+1.046760e+05
+7.000000e+01,+1.000000e+02,+4.300000e+03,-1.247748e-01,+7.041678e-01,+9.430214e-01,+1.046760e+05
+7.100000e+01,+1.000000e+02,+4.361000e+03,-9.823728e-02,+5.547423e-01,+9.522308e-01,+1.046760e+05
+7.200000e+01,+1.000000e+02,+4.423000e+03,-7.304782e-02,+4.109121e-01,+9.604195e-01,+1.046760e+05
+7.300000e+01,+1.000000e+02,+4.484000e+03,-5.002293e-02,+2.819775e-01,+9.673239e-01,+1.046760e+05
+7.400000e+01,+1.000000e+02,+4.546000e+03,-2.868400e-02,+1.577846e-01,+9.727803e-01,+1.046760e+05
+7.500000e+01,+1.000000e+02,+4.607000e+03,-1.161519e-02,+6.805950e-02,+9.768400e-01,+1.046760e+05
+7.600000e+01,+1.000000e+02,+4.669000e+03,-2.964628e-03,+3.622538e-02,+9.799154e-01,+1.046760e+05
+7.700000e+01,+1.000000e+02,+4.730000e+03,-2.150157e-03,+5.335738e-02,+9.826839e-01,+1.046760e+05
+7.800000e+01,+1.000000e+02,+4.792000e+03,-1.057687e-02,+1.368582e-01,+9.856933e-01,+1.046760e+05
+7.900000e+01,+1.000000e+02,+4.853000e+03,-1.664469e-02,+1.794344e-01,+9.895945e-01,+1.046760e+05
+8.000000e+01,+1.000000e+02,+4.915000e+03,-1.358397e-02,+1.436326e-01,+9.925640e-01,+1.046760e+05
+8.100000e+01,+1.000000e+02,+4.976000e+03,-1.039555e-02,+1.039148e-01,+9.953868e-01,+1.046760e+05
+8.200000e+01,+1.000000e+02,+5.037000e+03,-6.981246e-03,+6.816575e-02,+9.974141e-01,+1.046760e+05
+8.300000e+01,+1.000000e+02,+5.099000e+03,-5.938217e-03,+4.779372e-02,+9.982361e-01,+1.046760e+05
+8.400000e+01,+1.000000e+02,+5.160000e+03,-3.283505e-03,+2.661780e-02,+9.988173e-01,+1.046760e+05
+8.500000e+01,+1.000000e+02,+5.222000e+03,-2.920611e-03,+2.707495e-02,+9.988312e-01,+1.046760e+05
+8.600000e+01,+1.000000e+02,+5.283000e+03,-3.121604e-03,+2.961990e-02,+9.988313e-01,+1.046760e+05
+8.700000e+01,+1.000000e+02,+5.345000e+03,-3.179383e-03,+3.067590e-02,+9.988313e-01,+1.046760e+05
+8.800000e+01,+1.000000e+02,+5.406000e+03,-3.183632e-03,+3.088189e-02,+9.988314e-01,+1.046760e+05
+8.900000e+01,+1.000000e+02,+5.468000e+03,-3.184001e-03,+3.093839e-02,+9.988314e-01,+1.046760e+05
+9.000000e+01,+1.000000e+02,+5.529000e+03,-3.183923e-03,+3.095434e-02,+9.988314e-01,+1.046760e+05
+9.100000e+01,+1.000000e+02,+5.591000e+03,-3.183898e-03,+3.095786e-02,+9.988314e-01,+1.046760e+05
+9.200000e+01,+1.000000e+02,+5.652000e+03,-3.183825e-03,+3.095851e-02,+9.988314e-01,+1.046760e+05
+9.300000e+01,+1.000000e+02,+5.713000e+03,-3.183872e-03,+3.095935e-02,+9.988314e-01,+1.046760e+05
+9.400000e+01,+1.000000e+02,+5.775000e+03,-3.183844e-03,+3.095910e-02,+9.988313e-01,+1.046760e+05
+9.500000e+01,+1.000000e+02,+5.836000e+03,-3.183842e-03,+3.095916e-02,+9.988313e-01,+1.046760e+05
+9.600000e+01,+1.000000e+02,+5.897000e+03,-3.183817e-03,+3.095884e-02,+9.988313e-01,+1.046760e+05
+9.700000e+01,+1.000000e+02,+5.959000e+03,-3.183783e-03,+3.095824e-02,+9.988313e-01,+1.046760e+05
+9.800000e+01,+1.000000e+02,+6.020000e+03,-3.183817e-03,+3.095860e-02,+9.988313e-01,+1.046760e+05
+9.900000e+01,+1.000000e+02,+6.081000e+03,-3.183802e-03,+3.095824e-02,+9.988313e-01,+1.046760e+05

==> dat/pv/good/pv1_2.txt <==
+0.000000e+00,100,   2,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  40,-6.205479e-05,+3.898418e-04,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  80,-2.109918e-04,+1.272221e-03,+1.000015e+00,+4.495000e+04
+3.000000e+00,100, 120,-1.384991e-04,+1.251222e-03,+1.000067e+00,+4.495000e+04
+4.000000e+00,100, 160,+1.470678e-03,-7.829859e-03,+1.000298e+00,+4.495000e+04
+5.000000e+00,100, 201,+5.142357e-03,-2.950564e-02,+1.000494e+00,+4.495000e+04
+6.000000e+00,100, 242,+7.020905e-03,-4.009999e-02,+1.000737e+00,+4.495000e+04
+7.000000e+00,100, 282,+1.030015e-02,-5.910391e-02,+1.001138e+00,+4.495000e+04
+8.000000e+00,100, 323,+1.583161e-02,-9.165987e-02,+1.001626e+00,+4.495000e+04
+9.000000e+00,100, 364,+2.025076e-02,-1.173178e-01,+1.002262e+00,+4.495000e+04
+1.000000e+01,100, 405,+3.415839e-02,-1.998738e-01,+1.002640e+00,+4.495000e+04
+1.100000e+01,100, 445,+4.776924e-02,-2.812451e-01,+1.002006e+00,+4.495000e+04
+1.200000e+01,100, 486,+5.460335e-02,-3.221813e-01,+1.000855e+00,+4.495000e+04
+1.300000e+01,100, 527,+5.996078e-02,-3.541159e-01,+9.993844e-01,+4.495000e+04
+1.400000e+01,100, 568,+6.739292e-02,-3.982642e-01,+9.976264e-01,+4.495000e+04
+1.500000e+01,100, 609,+7.343251e-02,-4.341872e-01,+9.954042e-01,+4.495000e+04
+1.600000e+01,100, 649,+7.417785e-02,-4.386141e-01,+9.929603e-01,+4.495000e+04
+1.700000e+01,100, 690,+7.418946e-02,-4.391790e-01,+9.905313e-01,+4.495000e+04
+1.800000e+01,100, 731,+6.661834e-02,-3.941556e-01,+9.883380e-01,+4.495000e+04
+1.900000e+01,100, 772,+5.947730e-02,-3.514773e-01,+9.867927e-01,+4.495000e+04
+2.000000e+01,100, 813,+5.463174e-02,-3.223509e-01,+9.856675e-01,+4.495000e+04
+2.100000e+01,100, 854,+5.036459e-02,-2.967179e-01,+9.849060e-01,+4.495000e+04
+2.200000e+01,100, 894,+4.752078e-02,-2.802836e-01,+9.844945e-01,+4.495000e+04
+2.300000e+01,100, 935,+4.650003e-02,-2.741394e-01,+9.843670e-01,+4.495000e+04
+2.400000e+01,100, 976,+4.308467e-02,-2.536832e-01,+9.840796e-01,+4.495000e+04
+2.500000e+01,100,1017,+3.997056e-02,-2.351968e-01,+9.837939e-01,+4.495000e+04
+2.600000e+01,100,1058,+3.743719e-02,-2.203107e-01,+9.835765e-01,+4.495000e+04
+2.700000e+01,100,1099,+3.375750e-02,-1.984906e-01,+9.834258e-01,+4.495000e+04
+2.800000e+01,100,1139,+3.454663e-02,-2.034057e-01,+9.831754e-01,+4.495000e+04
+2.900000e+01,100,1180,+4.554741e-02,-2.709956e-01,+9.823699e-01,+4.495000e+04
+3.000000e+01,100,1221,+5.971972e-02,-3.582819e-01,+9.803203e-01,+4.495000e+04
+3.100000e+01,100,1262,+7.919674e-02,-4.783156e-01,+9.765621e-01,+4.495000e+04
+3.200000e+01,100,1303,+8.549455e-02,-5.175404e-01,+9.706833e-01,+4.495000e+04
+3.300000e+01,100,1344,+7.480650e-02,-4.536727e-01,+9.643153e-01,+4.495000e+04
+3.400000e+01,100,1385,+7.137889e-02,-4.325987e-01,+9.572466e-01,+4.495000e+04
+3.500000e+01,100,1426,+6.882072e-02,-4.176849e-01,+9.494972e-01,+4.495000e+04
+3.600000e+01,100,1467,+7.073966e-02,-4.287205e-01,+9.408184e-01,+4.495000e+04
+3.700000e+01,100,1508,+7.537205e-02,-4.556022e-01,+9.309642e-01,+4.495000e+04
+3.800000e+01,100,1549,+8.303352e-02,-5.001869e-01,+9.198663e-01,+4.495000e+04
+3.900000e+01,100,1590,+9.173778e-02,-5.492802e-01,+9.078022e-01,+4.495000e+04
+4.000000e+01,100,1631,+9.956691e-02,-5.918580e-01,+8.953890e-01,+4.495000e+04
+4.100000e+01,100,1672,+1.067358e-01,-6.279216e-01,+8.837709e-01,+4.495000e+04
+4.200000e+01,100,1712,+1.074082e-01,-6.279943e-01,+8.758620e-01,+4.495000e+04
+4.300000e+01,100,1753,+1.309710e-01,-7.713253e-01,+8.693731e-01,+4.495000e+04
+4.400000e+01,100,1794,+1.542237e-01,-9.099661e-01,+8.621119e-01,+4.495000e+04
+4.500000e+01,100,1835,+1.843418e-01,-1.094369e+00,+8.529132e-01,+4.495000e+04
+4.600000e+01,100,1876,+1.263316e-01,-7.487599e-01,+8.439033e-01,+4.495000e+04
+4.700000e+01,100,1917,+8.270893e-02,-4.874029e-01,+8.391201e-01,+4.495000e+04
+4.800000e+01,100,1958,+5.863322e-02,-3.432529e-01,+8.370609e-01,+4.495000e+04
+4.900000e+01,100,1999,+4.230394e-02,-2.455657e-01,+8.367009e-01,+4.495000e+04
+5.000000e+01,100,2040,+2.822979e-02,-1.610598e-01,+8.374699e-01,+4.495000e+04
+5.100000e+01,100,2081,+1.622583e-02,-8.921111e-02,+8.392166e-01,+4.495000e+04
+5.200000e+01,100,2122,+4.439394e-03,-1.850205e-02,+8.418458e-01,+4.495000e+04
+5.300000e+01,100,2163,-9.273286e-03,+6.384010e-02,+8.454468e-01,+4.495000e+04
+5.400000e+01,100,2204,-2.424456e-02,+1.539318e-01,+8.501863e-01,+4.495000e+04
+5.500000e+01,100,2245,-3.775782e-02,+2.352490e-01,+8.561563e-01,+4.495000e+04
+5.600000e+01,100,2285,-4.623776e-02,+2.862850e-01,+8.632511e-01,+4.495000e+04
+5.700000e+01,100,2326,-4.956561e-02,+3.057560e-01,+8.711588e-01,+4.495000e+04
+5.800000e+01,100,2367,-5.272655e-02,+3.242265e-01,+8.796905e-01,+4.495000e+04
+5.900000e+01,100,2408,-5.529414e-02,+3.389460e-01,+8.887691e-01,+4.495000e+04
+6.000000e+01,100,2449,-5.942594e-02,+3.630612e-01,+8.983669e-01,+4.495000e+04
+6.100000e+01,100,2489,-6.322463e-02,+3.845699e-01,+9.083561e-01,+4.495000e+04
+6.200000e+01,100,2530,-6.711047e-02,+4.063599e-01,+9.186302e-01,+4.495000e+04
+6.300000e+01,100,2571,-7.068302e-02,+4.259385e-01,+9.289262e-01,+4.495000e+04
+6.400000e+01,100,2611,-7.275420e-02,+4.362598e-01,+9.388429e-01,+4.495000e+04
+6.500000e+01,100,2652,-7.384603e-02,+4.409271e-01,+9.480154e-01,+4.495000e+04
+6.600000e+01,100,2693,-7.489944e-02,+4.463014e-01,+9.561636e-01,+4.495000e+04
+6.700000e+01,100,2733,-7.606877e-02,+4.532825e-01,+9.634923e-01,+4.495000e+04
+6.800000e+01,100,2774,-7.674664e-02,+4.578115e-01,+9.703389e-01,+4.495000e+04
+6.900000e+01,100,2815,-7.208499e-02,+4.308382e-01,+9.770206e-01,+4.495000e+04
+7.000000e+01,100,2855,-5.685808e-02,+3.404913e-01,+9.829600e-01,+4.495000e+04
+7.100000e+01,100,2896,-3.804421e-02,+2.283183e-01,+9.873496e-01,+4.495000e+04
+7.200000e+01,100,2937,-2.703945e-02,+1.623023e-01,+9.902321e-01,+4.495000e+04
+7.300000e+01,100,2977,-1.879526e-02,+1.126535e-01,+9.922467e-01,+4.495000e+04
+7.400000e+01,100,3018,-1.394203e-02,+8.337109e-02,+9.936826e-01,+4.495000e+04
+7.500000e+01,100,3059,-1.086545e-02,+6.502967e-02,+9.945734e-01,+4.495000e+04
+7.600000e+01,100,3099,-1.024534e-02,+6.128493e-02,+9.946725e-01,+4.495000e+04
+7.700000e+01,100,3140,-1.022760e-02,+6.112083e-02,+9.947045e-01,+4.495000e+04
+7.800000e+01,100,3181,-1.038003e-02,+6.200502e-02,+9.947603e-01,+4.495000e+04
+7.900000e+01,100,3222,-9.978662e-03,+5.967597e-02,+9.949513e-01,+4.495000e+04
+8.000000e+01,100,3262,-8.634807e-03,+5.169251e-02,+9.953116e-01,+4.495000e+04
+8.100000e+01,100,3303,-7.820966e-03,+4.693012e-02,+9.958552e-01,+4.495000e+04
+8.200000e+01,100,3344,-7.387903e-03,+4.433562e-02,+9.959933e-01,+4.495000e+04
+8.300000e+01,100,3385,-7.650534e-03,+4.589000e-02,+9.959698e-01,+4.495000e+04
+8.400000e+01,100,3425,-8.327750e-03,+4.993347e-02,+9.959300e-01,+4.495000e+04
+8.500000e+01,100,3466,-9.333963e-03,+5.599760e-02,+9.957660e-01,+4.495000e+04
+8.600000e+01,100,3507,-9.566152e-03,+5.737947e-02,+9.955795e-01,+4.495000e+04
+8.700000e+01,100,3548,-9.655388e-03,+5.786535e-02,+9.956788e-01,+4.495000e+04
+8.800000e+01,100,3589,-9.643801e-03,+5.778458e-02,+9.957229e-01,+4.495000e+04
+8.900000e+01,100,3629,-9.675498e-03,+5.797184e-02,+9.957232e-01,+4.495000e+04
+9.000000e+01,100,3670,-9.709271e-03,+5.817136e-02,+9.957233e-01,+4.495000e+04
+9.100000e+01,100,3711,-9.728258e-03,+5.828418e-02,+9.957236e-01,+4.495000e+04
+9.200000e+01,100,3752,-9.739934e-03,+5.835295e-02,+9.957236e-01,+4.495000e+04
+9.300000e+01,100,3793,-9.747291e-03,+5.839723e-02,+9.957237e-01,+4.495000e+04
+9.400000e+01,100,3833,-9.751922e-03,+5.842456e-02,+9.957236e-01,+4.495000e+04
+9.500000e+01,100,3874,-9.755014e-03,+5.844292e-02,+9.957236e-01,+4.495000e+04
+9.600000e+01,100,3915,-9.757076e-03,+5.845524e-02,+9.957237e-01,+4.495000e+04
+9.700000e+01,100,3956,-9.758524e-03,+5.846391e-02,+9.957238e-01,+4.495000e+04
+9.800000e+01,100,3996,-9.759542e-03,+5.847009e-02,+9.957238e-01,+4.495000e+04
+9.900000e+01,100,4037,-9.760230e-03,+5.847428e-02,+9.957238e-01,+4.495000e+04

==> dat/pv/good/pv1_3.txt <==
+0.000000e+00,100,   3,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  39,-5.020074e-04,+2.972760e-03,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  76,-9.069010e-04,+5.374445e-03,+1.000182e+00,+4.495000e+04
+3.000000e+00,100, 114,-1.973579e-03,+1.200861e-02,+1.000352e+00,+4.495000e+04
+4.000000e+00,100, 152,-2.070803e-03,+1.288123e-02,+1.000782e+00,+4.495000e+04
+5.000000e+00,100, 190,-2.331232e-03,+1.485451e-02,+1.001207e+00,+4.495000e+04
+6.000000e+00,100, 228,-2.117403e-03,+1.372938e-02,+1.001952e+00,+4.495000e+04
+7.000000e+00,100, 266,+2.834972e-03,-1.544370e-02,+1.002715e+00,+4.495000e+04
+8.000000e+00,100, 304,+5.392682e-03,-2.962496e-02,+1.003186e+00,+4.495000e+04
+9.000000e+00,100, 343,+1.143433e-02,-6.513463e-02,+1.003744e+00,+4.495000e+04
+1.000000e+01,100, 381,+2.752837e-02,-1.600735e-01,+1.004050e+00,+4.495000e+04
+1.100000e+01,100, 419,+4.287153e-02,-2.514980e-01,+1.003510e+00,+4.495000e+04
+1.200000e+01,100, 457,+5.313250e-02,-3.127454e-01,+1.002475e+00,+4.495000e+04
+1.300000e+01,100, 496,+6.393896e-02,-3.771302e-01,+1.000908e+00,+4.495000e+04
+1.400000e+01,100, 534,+7.572713e-02,-4.473127e-01,+9.990388e-01,+4.495000e+04
+1.500000e+01,100, 572,+8.755191e-02,-5.180643e-01,+9.963492e-01,+4.495000e+04
+1.600000e+01,100, 611,+9.787461e-02,-5.794818e-01,+9.930925e-01,+4.495000e+04
+1.700000e+01,100, 649,+1.040529e-01,-6.166608e-01,+9.895534e-01,+4.495000e+04
+1.800000e+01,100, 687,+9.770418e-02,-5.792070e-01,+9.860923e-01,+4.495000e+04
+1.900000e+01,100, 726,+8.791647e-02,-5.207104e-01,+9.833797e-01,+4.495000e+04
+2.000000e+01,100, 764,+7.949700e-02,-4.703439e-01,+9.814335e-01,+4.495000e+04
+2.100000e+01,100, 802,+7.532857e-02,-4.456793e-01,+9.801930e-01,+4.495000e+04
+2.200000e+01,100, 841,+6.989895e-02,-4.132223e-01,+9.789647e-01,+4.495000e+04
+2.300000e+01,100, 879,+6.530591e-02,-3.858834e-01,+9.778927e-01,+4.495000e+04
+2.400000e+01,100, 918,+6.228221e-02,-3.679232e-01,+9.771510e-01,+4.495000e+04
+2.500000e+01,100, 956,+5.970206e-02,-3.525680e-01,+9.765822e-01,+4.495000e+04
+2.600000e+01,100, 994,+5.640478e-02,-3.329566e-01,+9.760544e-01,+4.495000e+04
+2.700000e+01,100,1033,+5.347401e-02,-3.157248e-01,+9.755411e-01,+4.495000e+04
+2.800000e+01,100,1071,+5.230372e-02,-3.084151e-01,+9.748997e-01,+4.495000e+04
+2.900000e+01,100,1109,+6.058428e-02,-3.574432e-01,+9.739094e-01,+4.495000e+04
+3.000000e+01,100,1148,+8.332608e-02,-4.960229e-01,+9.716785e-01,+4.495000e+04
+3.100000e+01,100,1186,+1.442232e-01,-8.675501e-01,+9.663267e-01,+4.495000e+04
+3.200000e+01,100,1225,+2.168346e-01,-1.309870e+00,+9.548253e-01,+4.495000e+04
+3.300000e+01,100,1263,+2.311362e-01,-1.397101e+00,+9.406662e-01,+4.495000e+04
+3.400000e+01,100,1302,+2.627366e-01,-1.586892e+00,+9.243259e-01,+4.495000e+04
+3.500000e+01,100,1340,+3.046246e-01,-1.838883e+00,+9.055369e-01,+4.495000e+04
+3.600000e+01,100,1379,+3.541919e-01,-2.135040e+00,+8.838611e-01,+4.495000e+04
+3.700000e+01,100,1417,+4.071601e-01,-2.450135e+00,+8.591554e-01,+4.495000e+04
+3.800000e+01,100,1456,+4.561690e-01,-2.739307e+00,+8.316626e-01,+4.495000e+04
+3.900000e+01,100,1494,+4.987463e-01,-2.987448e+00,+8.022158e-01,+4.495000e+04
+4.000000e+01,100,1532,+5.306708e-01,-3.170364e+00,+7.717859e-01,+4.495000e+04
+4.100000e+01,100,1571,+5.536908e-01,-3.299868e+00,+7.413779e-01,+4.495000e+04
+4.200000e+01,100,1609,+5.682070e-01,-3.375680e+00,+7.128525e-01,+4.495000e+04
+4.300000e+01,100,1648,+5.847729e-01,-3.467077e+00,+6.888101e-01,+4.495000e+04
+4.400000e+01,100,1686,+5.863361e-01,-3.471702e+00,+6.687664e-01,+4.495000e+04
+4.500000e+01,100,1724,+6.238264e-01,-3.697968e+00,+6.508587e-01,+4.495000e+04
+4.600000e+01,100,1763,+5.360352e-01,-3.174232e+00,+6.358283e-01,+4.495000e+04
+4.700000e+01,100,1801,+4.731557e-01,-2.797367e+00,+6.258391e-01,+4.495000e+04
+4.800000e+01,100,1840,+4.258925e-01,-2.514235e+00,+6.193678e-01,+4.495000e+04
+4.900000e+01,100,1878,+3.854562e-01,-2.271981e+00,+6.156163e-01,+4.495000e+04
+5.000000e+01,100,1917,+3.497168e-01,-2.057633e+00,+6.141282e-01,+4.495000e+04
+5.100000e+01,100,1955,+3.151048e-01,-1.850205e+00,+6.145646e-01,+4.495000e+04
+5.200000e+01,100,1994,+2.799655e-01,-1.639445e+00,+6.167458e-01,+4.495000e+04
+5.300000e+01,100,2032,+2.423963e-01,-1.413833e+00,+6.207538e-01,+4.495000e+04
+5.400000e+01,100,2071,+1.986829e-01,-1.150804e+00,+6.268424e-01,+4.495000e+04
+5.500000e+01,100,2109,+1.536032e-01,-8.790531e-01,+6.352924e-01,+4.495000e+04
+5.600000e+01,100,2148,+1.047549e-01,-5.854365e-01,+6.463187e-01,+4.495000e+04
+5.700000e+01,100,2186,+5.543363e-02,-2.900703e-01,+6.599112e-01,+4.495000e+04
+5.800000e+01,100,2225,+3.472104e-03,+2.045917e-02,+6.761330e-01,+4.495000e+04
+5.900000e+01,100,2263,-4.951131e-02,+3.360888e-01,+6.950511e-01,+4.495000e+04
+6.000000e+01,100,2302,-1.018256e-01,+6.466579e-01,+7.166086e-01,+4.495000e+04
+6.100000e+01,100,2340,-1.506410e-01,+9.350713e-01,+7.406127e-01,+4.495000e+04
+6.200000e+01,100,2379,-1.926295e-01,+1.181335e+00,+7.666898e-01,+4.495000e+04
+6.300000e+01,100,2417,-2.247003e-01,+1.367344e+00,+7.942050e-01,+4.495000e+04
+6.400000e+01,100,2456,-2.449837e-01,+1.482332e+00,+8.222888e-01,+4.495000e+04
+6.500000e+01,100,2494,-2.529440e-01,+1.523641e+00,+8.498622e-01,+4.495000e+04
+6.600000e+01,100,2533,-2.501854e-01,+1.501622e+00,+8.757816e-01,+4.495000e+04
+6.700000e+01,100,2571,-2.385397e-01,+1.427687e+00,+8.989832e-01,+4.495000e+04
+6.800000e+01,100,2610,-2.195322e-01,+1.311920e+00,+9.190062e-01,+4.495000e+04
+6.900000e+01,100,2648,-1.928340e-01,+1.152338e+00,+9.361174e-01,+4.495000e+04
+7.000000e+01,100,2687,-1.558369e-01,+9.321689e-01,+9.503667e-01,+4.495000e+04
+7.100000e+01,100,2725,-1.174216e-01,+7.028687e-01,+9.614872e-01,+4.495000e+04
+7.200000e+01,100,2764,-8.847988e-02,+5.301782e-01,+9.698207e-01,+4.495000e+04
+7.300000e+01,100,2802,-6.682709e-02,+4.006483e-01,+9.761008e-01,+4.495000e+04
+7.400000e+01,100,2841,-5.042876e-02,+3.024091e-01,+9.810853e-01,+4.495000e+04
+7.500000e+01,100,2879,-3.762229e-02,+2.256954e-01,+9.849455e-01,+4.495000e+04
+7.600000e+01,100,2918,-2.825147e-02,+1.694487e-01,+9.880028e-01,+4.495000e+04
+7.700000e+01,100,2956,-2.154157e-02,+1.292065e-01,+9.903025e-01,+4.495000e+04
+7.800000e+01,100,2994,-1.773498e-02,+1.064547e-01,+9.920272e-01,+4.495000e+04
+7.900000e+01,100,3033,-1.355517e-02,+8.134389e-02,+9.933864e-01,+4.495000e+04
+8.000000e+01,100,3071,-9.540439e-03,+5.713066e-02,+9.942534e-01,+4.495000e+04
+8.100000e+01,100,3110,-7.691604e-03,+4.602462e-02,+9.945518e-01,+4.495000e+04
+8.200000e+01,100,3148,-7.977420e-03,+4.777596e-02,+9.945987e-01,+4.495000e+04
+8.300000e+01,100,3186,-7.921167e-03,+4.755687e-02,+9.946934e-01,+4.495000e+04
+8.400000e+01,100,3225,-6.979607e-03,+4.189202e-02,+9.949534e-01,+4.495000e+04
+8.500000e+01,100,3263,-4.618871e-03,+2.770088e-02,+9.955389e-01,+4.495000e+04
+8.600000e+01,100,3302,-3.537190e-03,+2.141484e-02,+9.960818e-01,+4.495000e+04
+8.700000e+01,100,3340,-3.361898e-03,+2.037169e-02,+9.960968e-01,+4.495000e+04
+8.800000e+01,100,3379,-3.867307e-03,+2.338557e-02,+9.960572e-01,+4.495000e+04
+8.900000e+01,100,3417,-4.894360e-03,+2.957326e-02,+9.959897e-01,+4.495000e+04
+9.000000e+01,100,3455,-5.492659e-03,+3.317019e-02,+9.957832e-01,+4.495000e+04
+9.100000e+01,100,3494,-5.595213e-03,+3.376880e-02,+9.957340e-01,+4.495000e+04
+9.200000e+01,100,3532,-5.672979e-03,+3.419006e-02,+9.958338e-01,+4.495000e+04
+9.300000e+01,100,3571,-5.671325e-03,+3.416820e-02,+9.958784e-01,+4.495000e+04
+9.400000e+01,100,3609,-5.699637e-03,+3.433294e-02,+9.958782e-01,+4.495000e+04
+9.500000e+01,100,3648,-5.725032e-03,+3.448265e-02,+9.958786e-01,+4.495000e+04
+9.600000e+01,100,3686,-5.738577e-03,+3.456285e-02,+9.958783e-01,+4.495000e+04
+9.700000e+01,100,3725,-5.746240e-03,+3.460824e-02,+9.958785e-01,+4.495000e+04
+9.800000e+01,100,3763,-5.750746e-03,+3.463520e-02,+9.958783e-01,+4.495000e+04
+9.900000e+01,100,3801,-5.753588e-03,+3.465172e-02,+9.958785e-01,+4.495000e+04

==> dat/pv/good/pv1_7.txt <==
+0.000000e+00,100,   2,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  40,-6.205479e-05,+3.898418e-04,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  80,-2.109918e-04,+1.272221e-03,+1.000015e+00,+4.495000e+04
+3.000000e+00,100, 120,-1.384991e-04,+1.251222e-03,+1.000067e+00,+4.495000e+04
+4.000000e+00,100, 160,+1.470678e-03,-7.829859e-03,+1.000298e+00,+4.495000e+04
+5.000000e+00,100, 201,+5.142357e-03,-2.950564e-02,+1.000494e+00,+4.495000e+04
+6.000000e+00,100, 242,+7.020905e-03,-4.009999e-02,+1.000737e+00,+4.495000e+04
+7.000000e+00,100, 282,+1.030015e-02,-5.910391e-02,+1.001138e+00,+4.495000e+04
+8.000000e+00,100, 323,+1.583161e-02,-9.165987e-02,+1.001626e+00,+4.495000e+04
+9.000000e+00,100, 364,+2.025076e-02,-1.173178e-01,+1.002262e+00,+4.495000e+04
+1.000000e+01,100, 405,+3.415839e-02,-1.998738e-01,+1.002640e+00,+4.495000e+04
+1.100000e+01,100, 445,+4.776924e-02,-2.812451e-01,+1.002006e+00,+4.495000e+04
+1.200000e+01,100, 486,+5.460335e-02,-3.221813e-01,+1.000855e+00,+4.495000e+04
+1.300000e+01,100, 527,+5.996078e-02,-3.541159e-01,+9.993844e-01,+4.495000e+04
+1.400000e+01,100, 568,+6.739292e-02,-3.982642e-01,+9.976264e-01,+4.495000e+04
+1.500000e+01,100, 609,+7.343251e-02,-4.341872e-01,+9.954042e-01,+4.495000e+04
+1.600000e+01,100, 649,+7.417785e-02,-4.386141e-01,+9.929603e-01,+4.495000e+04
+1.700000e+01,100, 690,+7.418946e-02,-4.391790e-01,+9.905313e-01,+4.495000e+04
+1.800000e+01,100, 731,+6.661834e-02,-3.941556e-01,+9.883380e-01,+4.495000e+04
+1.900000e+01,100, 772,+5.947730e-02,-3.514773e-01,+9.867927e-01,+4.495000e+04
+2.000000e+01,100, 813,+5.463174e-02,-3.223509e-01,+9.856675e-01,+4.495000e+04
+2.100000e+01,100, 854,+5.036459e-02,-2.967179e-01,+9.849060e-01,+4.495000e+04
+2.200000e+01,100, 894,+4.752078e-02,-2.802836e-01,+9.844945e-01,+4.495000e+04
+2.300000e+01,100, 935,+4.650003e-02,-2.741394e-01,+9.843670e-01,+4.495000e+04
+2.400000e+01,100, 976,+4.308467e-02,-2.536832e-01,+9.840796e-01,+4.495000e+04
+2.500000e+01,100,1017,+3.997056e-02,-2.351968e-01,+9.837939e-01,+4.495000e+04
+2.600000e+01,100,1058,+3.743719e-02,-2.203107e-01,+9.835765e-01,+4.495000e+04
+2.700000e+01,100,1099,+3.375750e-02,-1.984906e-01,+9.834258e-01,+4.495000e+04
+2.800000e+01,100,1139,+3.454663e-02,-2.034057e-01,+9.831754e-01,+4.495000e+04
+2.900000e+01,100,1180,+4.554741e-02,-2.709956e-01,+9.823699e-01,+4.495000e+04
+3.000000e+01,100,1221,+5.971972e-02,-3.582819e-01,+9.803203e-01,+4.495000e+04
+3.100000e+01,100,1262,+7.919674e-02,-4.783156e-01,+9.765621e-01,+4.495000e+04
+3.200000e+01,100,1303,+8.549455e-02,-5.175404e-01,+9.706833e-01,+4.495000e+04
+3.300000e+01,100,1344,+7.480650e-02,-4.536727e-01,+9.643153e-01,+4.495000e+04
+3.400000e+01,100,1385,+7.137889e-02,-4.325987e-01,+9.572466e-01,+4.495000e+04
+3.500000e+01,100,1426,+6.882072e-02,-4.176849e-01,+9.494972e-01,+4.495000e+04
+3.600000e+01,100,1467,+7.073966e-02,-4.287205e-01,+9.408184e-01,+4.495000e+04
+3.700000e+01,100,1508,+7.537205e-02,-4.556022e-01,+9.309642e-01,+4.495000e+04
+3.800000e+01,100,1549,+8.303352e-02,-5.001869e-01,+9.198663e-01,+4.495000e+04
+3.900000e+01,100,1590,+9.173778e-02,-5.492802e-01,+9.078022e-01,+4.495000e+04
+4.000000e+01,100,1631,+9.956691e-02,-5.918580e-01,+8.953890e-01,+4.495000e+04
+4.100000e+01,100,1672,+1.067358e-01,-6.279216e-01,+8.837709e-01,+4.495000e+04
+4.200000e+01,100,1712,+1.074082e-01,-6.279943e-01,+8.758620e-01,+4.495000e+04
+4.300000e+01,100,1753,+1.309710e-01,-7.713253e-01,+8.693731e-01,+4.495000e+04
+4.400000e+01,100,1794,+1.542237e-01,-9.099661e-01,+8.621119e-01,+4.495000e+04
+4.500000e+01,100,1835,+1.843418e-01,-1.094369e+00,+8.529132e-01,+4.495000e+04
+4.600000e+01,100,1876,+1.263316e-01,-7.487599e-01,+8.439033e-01,+4.495000e+04
+4.700000e+01,100,1917,+8.270893e-02,-4.874029e-01,+8.391201e-01,+4.495000e+04
+4.800000e+01,100,1958,+5.863322e-02,-3.432529e-01,+8.370609e-01,+4.495000e+04
+4.900000e+01,100,1999,+4.230394e-02,-2.455657e-01,+8.367009e-01,+4.495000e+04
+5.000000e+01,100,2040,+2.822979e-02,-1.610598e-01,+8.374699e-01,+4.495000e+04
+5.100000e+01,100,2081,+1.622583e-02,-8.921111e-02,+8.392166e-01,+4.495000e+04
+5.200000e+01,100,2122,+4.439394e-03,-1.850205e-02,+8.418458e-01,+4.495000e+04
+5.300000e+01,100,2163,-9.273286e-03,+6.384010e-02,+8.454468e-01,+4.495000e+04
+5.400000e+01,100,2204,-2.424456e-02,+1.539318e-01,+8.501863e-01,+4.495000e+04
+5.500000e+01,100,2245,-3.775782e-02,+2.352490e-01,+8.561563e-01,+4.495000e+04
+5.600000e+01,100,2285,-4.623776e-02,+2.862850e-01,+8.632511e-01,+4.495000e+04
+5.700000e+01,100,2326,-4.956561e-02,+3.057560e-01,+8.711588e-01,+4.495000e+04
+5.800000e+01,100,2367,-5.272655e-02,+3.242265e-01,+8.796905e-01,+4.495000e+04
+5.900000e+01,100,2408,-5.529414e-02,+3.389460e-01,+8.887691e-01,+4.495000e+04
+6.000000e+01,100,2449,-5.942594e-02,+3.630612e-01,+8.983669e-01,+4.495000e+04
+6.100000e+01,100,2489,-6.322463e-02,+3.845699e-01,+9.083561e-01,+4.495000e+04
+6.200000e+01,100,2530,-6.711047e-02,+4.063599e-01,+9.186302e-01,+4.495000e+04
+6.300000e+01,100,2571,-7.068302e-02,+4.259385e-01,+9.289262e-01,+4.495000e+04
+6.400000e+01,100,2611,-7.275420e-02,+4.362598e-01,+9.388429e-01,+4.495000e+04
+6.500000e+01,100,2652,-7.384603e-02,+4.409271e-01,+9.480154e-01,+4.495000e+04
+6.600000e+01,100,2693,-7.489944e-02,+4.463014e-01,+9.561636e-01,+4.495000e+04
+6.700000e+01,100,2733,-7.606877e-02,+4.532825e-01,+9.634923e-01,+4.495000e+04
+6.800000e+01,100,2774,-7.674664e-02,+4.578115e-01,+9.703389e-01,+4.495000e+04
+6.900000e+01,100,2815,-7.208499e-02,+4.308382e-01,+9.770206e-01,+4.495000e+04
+7.000000e+01,100,2855,-5.685808e-02,+3.404913e-01,+9.829600e-01,+4.495000e+04
+7.100000e+01,100,2896,-3.804421e-02,+2.283183e-01,+9.873496e-01,+4.495000e+04
+7.200000e+01,100,2937,-2.703945e-02,+1.623023e-01,+9.902321e-01,+4.495000e+04
+7.300000e+01,100,2977,-1.879526e-02,+1.126535e-01,+9.922467e-01,+4.495000e+04
+7.400000e+01,100,3018,-1.394203e-02,+8.337109e-02,+9.936826e-01,+4.495000e+04
+7.500000e+01,100,3059,-1.086545e-02,+6.502967e-02,+9.945734e-01,+4.495000e+04
+7.600000e+01,100,3099,-1.024534e-02,+6.128493e-02,+9.946725e-01,+4.495000e+04
+7.700000e+01,100,3140,-1.022760e-02,+6.112083e-02,+9.947045e-01,+4.495000e+04
+7.800000e+01,100,3181,-1.038003e-02,+6.200502e-02,+9.947603e-01,+4.495000e+04
+7.900000e+01,100,3222,-9.978662e-03,+5.967597e-02,+9.949513e-01,+4.495000e+04
+8.000000e+01,100,3262,-8.634807e-03,+5.169251e-02,+9.953116e-01,+4.495000e+04
+8.100000e+01,100,3303,-7.820966e-03,+4.693012e-02,+9.958552e-01,+4.495000e+04
+8.200000e+01,100,3344,-7.387903e-03,+4.433562e-02,+9.959933e-01,+4.495000e+04
+8.300000e+01,100,3385,-7.650534e-03,+4.589000e-02,+9.959698e-01,+4.495000e+04
+8.400000e+01,100,3425,-8.327750e-03,+4.993347e-02,+9.959300e-01,+4.495000e+04
+8.500000e+01,100,3466,-9.333963e-03,+5.599760e-02,+9.957660e-01,+4.495000e+04
+8.600000e+01,100,3507,-9.566152e-03,+5.737947e-02,+9.955795e-01,+4.495000e+04
+8.700000e+01,100,3548,-9.655388e-03,+5.786535e-02,+9.956788e-01,+4.495000e+04
+8.800000e+01,100,3589,-9.643801e-03,+5.778458e-02,+9.957229e-01,+4.495000e+04
+8.900000e+01,100,3629,-9.675498e-03,+5.797184e-02,+9.957232e-01,+4.495000e+04
+9.000000e+01,100,3670,-9.709271e-03,+5.817136e-02,+9.957233e-01,+4.495000e+04
+9.100000e+01,100,3711,-9.728258e-03,+5.828418e-02,+9.957236e-01,+4.495000e+04
+9.200000e+01,100,3752,-9.739934e-03,+5.835295e-02,+9.957236e-01,+4.495000e+04
+9.300000e+01,100,3793,-9.747291e-03,+5.839723e-02,+9.957237e-01,+4.495000e+04
+9.400000e+01,100,3833,-9.751922e-03,+5.842456e-02,+9.957236e-01,+4.495000e+04
+9.500000e+01,100,3874,-9.755014e-03,+5.844292e-02,+9.957236e-01,+4.495000e+04
+9.600000e+01,100,3915,-9.757076e-03,+5.845524e-02,+9.957237e-01,+4.495000e+04
+9.700000e+01,100,3956,-9.758524e-03,+5.846391e-02,+9.957238e-01,+4.495000e+04
+9.800000e+01,100,3996,-9.759542e-03,+5.847009e-02,+9.957238e-01,+4.495000e+04
+9.900000e+01,100,4037,-9.760230e-03,+5.847428e-02,+9.957238e-01,+4.495000e+04

==> dat/pv/good/pv1_8.txt <==
+0.000000e+00,+1.000000e+02,+2.000000e+00,+0.000000e+00,+0.000000e+00,+1.000000e+00,+1.046760e+05
+1.000000e+00,+1.000000e+02,+6.200000e+01,-4.714721e-05,-1.855970e-04,+1.000000e+00,+1.046760e+05
+2.000000e+00,+1.000000e+02,+1.220000e+02,+6.996257e-05,-2.864466e-03,+1.000000e+00,+1.046760e+05
+3.000000e+00,+1.000000e+02,+1.830000e+02,-1.451909e-04,-2.378369e-03,+1.000008e+00,+1.046760e+05
+4.000000e+00,+1.000000e+02,+2.440000e+02,-6.817398e-04,-1.075649e-03,+9.999722e-01,+1.046760e+05
+5.000000e+00,+1.000000e+02,+3.050000e+02,-1.006251e-03,-3.952330e-03,+9.998894e-01,+1.046760e+05
+6.000000e+00,+1.000000e+02,+3.670000e+02,-4.717007e-04,-1.176588e-02,+9.998392e-01,+1.046760e+05
+7.000000e+00,+1.000000e+02,+4.280000e+02,+5.426608e-04,-2.600644e-02,+9.998390e-01,+1.046760e+05
+8.000000e+00,+1.000000e+02,+4.890000e+02,+1.535077e-03,-4.114193e-02,+9.998887e-01,+1.046760e+05
+9.000000e+00,+1.000000e+02,+5.500000e+02,+2.924225e-03,-5.864924e-02,+1.000023e+00,+1.046760e+05
+1.000000e+01,+1.000000e+02,+6.120000e+02,+3.194499e-03,-6.887441e-02,+1.000047e+00,+1.046760e+05
+1.100000e+01,+1.000000e+02,+6.730000e+02,+2.949956e-03,-7.513866e-02,+1.000097e+00,+1.046760e+05
+1.200000e+01,+1.000000e+02,+7.340000e+02,+2.433801e-03,-8.450363e-02,+1.000296e+00,+1.046760e+05
+1.300000e+01,+1.000000e+02,+7.960000e+02,+3.011466e-03,-9.941660e-02,+1.000729e+00,+1.046760e+05
+1.400000e+01,+1.000000e+02,+8.570000e+02,+5.953426e-03,-1.321516e-01,+1.001358e+00,+1.046760e+05
+1.500000e+01,+1.000000e+02,+9.180000e+02,+9.456635e-03,-1.763287e-01,+1.001772e+00,+1.046760e+05
+1.600000e+01,+1.000000e+02,+9.800000e+02,+1.365236e-02,-2.186987e-01,+1.002097e+00,+1.046760e+05
+1.700000e+01,+1.000000e+02,+1.041000e+03,+1.768140e-02,-2.530810e-01,+1.002314e+00,+1.046760e+05
+1.800000e+01,+1.000000e+02,+1.103000e+03,+2.165437e-02,-2.875549e-01,+1.002367e+00,+1.046760e+05
+1.900000e+01,+1.000000e+02,+1.164000e+03,+2.422740e-02,-3.094977e-01,+1.002312e+00,+1.046760e+05
+2.000000e+01,+1.000000e+02,+1.226000e+03,+2.749286e-02,-3.390474e-01,+1.002419e+00,+1.046760e+05
+2.100000e+01,+1.000000e+02,+1.287000e+03,+2.952641e-02,-3.659236e-01,+1.002455e+00,+1.046760e+05
+2.200000e+01,+1.000000e+02,+1.349000e+03,+3.172114e-02,-3.949101e-01,+1.002409e+00,+1.046760e+05
+2.300000e+01,+1.000000e+02,+1.410000e+03,+3.569859e-02,-4.360104e-01,+1.002131e+00,+1.046760e+05
+2.400000e+01,+1.000000e+02,+1.471000e+03,+3.822924e-02,-4.600762e-01,+1.001497e+00,+1.046760e+05
+2.500000e+01,+1.000000e+02,+1.533000e+03,+3.759766e-02,-4.465633e-01,+1.000743e+00,+1.046760e+05
+2.600000e+01,+1.000000e+02,+1.594000e+03,+3.760499e-02,-4.431688e-01,+1.000225e+00,+1.046760e+05
+2.700000e+01,+1.000000e+02,+1.656000e+03,+3.657500e-02,-4.297817e-01,+9.998980e-01,+1.046760e+05
+2.800000e+01,+1.000000e+02,+1.717000e+03,+3.439900e-02,-4.045746e-01,+9.995877e-01,+1.046760e+05
+2.900000e+01,+1.000000e+02,+1.778000e+03,+3.229550e-02,-3.807857e-01,+9.992605e-01,+1.046760e+05
+3.000000e+01,+1.000000e+02,+1.840000e+03,+3.124303e-02,-3.691415e-01,+9.990337e-01,+1.046760e+05
+3.100000e+01,+1.000000e+02,+1.901000e+03,+3.304414e-02,-3.867134e-01,+9.987348e-01,+1.046760e+05
+3.200000e+01,+1.000000e+02,+1.963000e+03,+4.101864e-02,-3.972290e-01,+9.980195e-01,+1.046760e+05
+3.300000e+01,+1.000000e+02,+2.024000e+03,+5.820730e-02,-4.805646e-01,+9.962013e-01,+1.046760e+05
+3.400000e+01,+1.000000e+02,+2.085000e+03,+8.237843e-02,-6.211576e-01,+9.926770e-01,+1.046760e+05
+3.500000e+01,+1.000000e+02,+2.147000e+03,+1.113337e-01,-8.191326e-01,+9.869040e-01,+1.046760e+05
+3.600000e+01,+1.000000e+02,+2.208000e+03,+1.423540e-01,-1.024778e+00,+9.782934e-01,+1.046760e+05
+3.700000e+01,+1.000000e+02,+2.269000e+03,+1.512614e-01,-1.015172e+00,+9.679656e-01,+1.046760e+05
+3.800000e+01,+1.000000e+02,+2.331000e+03,+1.495530e-01,-9.332662e-01,+9.573337e-01,+1.046760e+05
+3.900000e+01,+1.000000e+02,+2.392000e+03,+1.459703e-01,-8.734724e-01,+9.463612e-01,+1.046760e+05
+4.000000e+01,+1.000000e+02,+2.454000e+03,+1.350075e-01,-7.681026e-01,+9.351041e-01,+1.046760e+05
+4.100000e+01,+1.000000e+02,+2.515000e+03,+1.158528e-01,-6.386940e-01,+9.235582e-01,+1.046760e+05
+4.200000e+01,+1.000000e+02,+2.577000e+03,+9.943630e-02,-5.640478e-01,+9.114396e-01,+1.046760e+05
+4.300000e+01,+1.000000e+02,+2.638000e+03,+7.628210e-02,-4.415801e-01,+8.986417e-01,+1.046760e+05
+4.400000e+01,+1.000000e+02,+2.700000e+03,+4.844208e-02,-2.700731e-01,+8.855189e-01,+1.046760e+05
+4.500000e+01,+1.000000e+02,+2.761000e+03,+1.888218e-02,-9.413452e-02,+8.722150e-01,+1.046760e+05
+4.600000e+01,+1.000000e+02,+2.823000e+03,-1.424250e-02,+1.039072e-01,+8.591679e-01,+1.046760e+05
+4.700000e+01,+1.000000e+02,+2.884000e+03,-4.617174e-02,+2.971515e-01,+8.464243e-01,+1.046760e+05
+4.800000e+01,+1.000000e+02,+2.946000e+03,-7.918942e-02,+4.957468e-01,+8.343224e-01,+1.046760e+05
+4.900000e+01,+1.000000e+02,+3.007000e+03,-1.098595e-01,+6.673916e-01,+8.233161e-01,+1.046760e+05
+5.000000e+01,+1.000000e+02,+3.069000e+03,-1.433008e-01,+8.778290e-01,+8.147826e-01,+1.046760e+05
+5.100000e+01,+1.000000e+02,+3.131000e+03,-1.875938e-01,+1.204132e+00,+8.100917e-01,+1.046760e+05
+5.200000e+01,+1.000000e+02,+3.192000e+03,-2.539783e-01,+1.600140e+00,+8.091683e-01,+1.046760e+05
+5.300000e+01,+1.000000e+02,+3.254000e+03,-2.891893e-01,+1.777564e+00,+8.103243e-01,+1.046760e+05
+5.400000e+01,+1.000000e+02,+3.315000e+03,-2.965568e-01,+1.774879e+00,+8.123821e-01,+1.046760e+05
+5.500000e+01,+1.000000e+02,+3.377000e+03,-2.716314e-01,+1.515254e+00,+8.144873e-01,+1.046760e+05
+5.600000e+01,+1.000000e+02,+3.438000e+03,-2.415167e-01,+1.270266e+00,+8.142584e-01,+1.046760e+05
+5.700000e+01,+1.000000e+02,+3.500000e+03,-2.670037e-01,+1.483500e+00,+8.153011e-01,+1.046760e+05
+5.800000e+01,+1.000000e+02,+3.561000e+03,-2.981570e-01,+1.724274e+00,+8.200277e-01,+1.046760e+05
+5.900000e+01,+1.000000e+02,+3.623000e+03,-3.185427e-01,+1.867180e+00,+8.275885e-01,+1.046760e+05
+6.000000e+01,+1.000000e+02,+3.685000e+03,-3.257402e-01,+1.902453e+00,+8.367503e-01,+1.046760e+05
+6.100000e+01,+1.000000e+02,+3.746000e+03,-3.226135e-01,+1.868052e+00,+8.466917e-01,+1.046760e+05
+6.200000e+01,+1.000000e+02,+3.808000e+03,-3.127925e-01,+1.797919e+00,+8.570418e-01,+1.046760e+05
+6.300000e+01,+1.000000e+02,+3.869000e+03,-2.980319e-01,+1.704970e+00,+8.676885e-01,+1.046760e+05
+6.400000e+01,+1.000000e+02,+3.931000e+03,-2.792469e-01,+1.593920e+00,+8.785402e-01,+1.046760e+05
+6.500000e+01,+1.000000e+02,+3.992000e+03,-2.572936e-01,+1.466448e+00,+8.895443e-01,+1.046760e+05
+6.600000e+01,+1.000000e+02,+4.054000e+03,-2.330200e-01,+1.326947e+00,+9.006008e-01,+1.046760e+05
+6.700000e+01,+1.000000e+02,+4.115000e+03,-2.067806e-01,+1.175351e+00,+9.116449e-01,+1.046760e+05
+6.800000e+01,+1.000000e+02,+4.177000e+03,-1.795254e-01,+1.018190e+00,+9.225098e-01,+1.046760e+05
+6.900000e+01,+1.000000e+02,+4.238000e+03,-1.520687e-01,+8.603858e-01,+9.330238e-01,+1.046760e+05
+7.000000e+01,+1.000000e+02,+4.300000e+03,-1.247748e-01,+7.041678e-01,+9.430214e-01,+1.046760e+05
+7.100000e+01,+1.000000e+02,+4.361000e+03,-9.823728e-02,+5.547423e-01,+9.522308e-01,+1.046760e+05
+7.200000e+01,+1.000000e+02,+4.423000e+03,-7.304782e-02,+4.109121e-01,+9.604195e-01,+1.046760e+05
+7.300000e+01,+1.000000e+02,+4.484000e+03,-5.002293e-02,+2.819775e-01,+9.673239e-01,+1.046760e+05
+7.400000e+01,+1.000000e+02,+4.546000e+03,-2.868400e-02,+1.577846e-01,+9.727803e-01,+1.046760e+05
+7.500000e+01,+1.000000e+02,+4.607000e+03,-1.161519e-02,+6.805950e-02,+9.768400e-01,+1.046760e+05
+7.600000e+01,+1.000000e+02,+4.669000e+03,-2.964628e-03,+3.622538e-02,+9.799154e-01,+1.046760e+05
+7.700000e+01,+1.000000e+02,+4.730000e+03,-2.150157e-03,+5.335738e-02,+9.826839e-01,+1.046760e+05
+7.800000e+01,+1.000000e+02,+4.792000e+03,-1.057687e-02,+1.368582e-01,+9.856933e-01,+1.046760e+05
+7.900000e+01,+1.000000e+02,+4.853000e+03,-1.664469e-02,+1.794344e-01,+9.895945e-01,+1.046760e+05
+8.000000e+01,+1.000000e+02,+4.915000e+03,-1.358397e-02,+1.436326e-01,+9.925640e-01,+1.046760e+05
+8.100000e+01,+1.000000e+02,+4.976000e+03,-1.039555e-02,+1.039148e-01,+9.953868e-01,+1.046760e+05
+8.200000e+01,+1.000000e+02,+5.037000e+03,-6.981246e-03,+6.816575e-02,+9.974141e-01,+1.046760e+05
+8.300000e+01,+1.000000e+02,+5.099000e+03,-5.938217e-03,+4.779372e-02,+9.982361e-01,+1.046760e+05
+8.400000e+01,+1.000000e+02,+5.160000e+03,-3.283505e-03,+2.661780e-02,+9.988173e-01,+1.046760e+05
+8.500000e+01,+1.000000e+02,+5.222000e+03,-2.920611e-03,+2.707495e-02,+9.988312e-01,+1.046760e+05
+8.600000e+01,+1.000000e+02,+5.283000e+03,-3.121604e-03,+2.961990e-02,+9.988313e-01,+1.046760e+05
+8.700000e+01,+1.000000e+02,+5.345000e+03,-3.179383e-03,+3.067590e-02,+9.988313e-01,+1.046760e+05
+8.800000e+01,+1.000000e+02,+5.406000e+03,-3.183632e-03,+3.088189e-02,+9.988314e-01,+1.046760e+05
+8.900000e+01,+1.000000e+02,+5.468000e+03,-3.184001e-03,+3.093839e-02,+9.988314e-01,+1.046760e+05
+9.000000e+01,+1.000000e+02,+5.529000e+03,-3.183923e-03,+3.095434e-02,+9.988314e-01,+1.046760e+05
+9.100000e+01,+1.000000e+02,+5.591000e+03,-3.183898e-03,+3.095786e-02,+9.988314e-01,+1.046760e+05
+9.200000e+01,+1.000000e+02,+5.652000e+03,-3.183825e-03,+3.095851e-02,+9.988314e-01,+1.046760e+05
+9.300000e+01,+1.000000e+02,+5.713000e+03,-3.183872e-03,+3.095935e-02,+9.988314e-01,+1.046760e+05
+9.400000e+01,+1.000000e+02,+5.775000e+03,-3.183844e-03,+3.095910e-02,+9.988313e-01,+1.046760e+05
+9.500000e+01,+1.000000e+02,+5.836000e+03,-3.183842e-03,+3.095916e-02,+9.988313e-01,+1.046760e+05
+9.600000e+01,+1.000000e+02,+5.897000e+03,-3.183817e-03,+3.095884e-02,+9.988313e-01,+1.046760e+05
+9.700000e+01,+1.000000e+02,+5.959000e+03,-3.183783e-03,+3.095824e-02,+9.988313e-01,+1.046760e+05
+9.800000e+01,+1.000000e+02,+6.020000e+03,-3.183817e-03,+3.095860e-02,+9.988313e-01,+1.046760e+05
+9.900000e+01,+1.000000e+02,+6.081000e+03,-3.183802e-03,+3.095824e-02,+9.988313e-01,+1.046760e+05

==> dat/pv/good/pv1_9.txt <==
+0.000000e+00,100,   3,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  39,-5.020074e-04,+2.972760e-03,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  76,-9.069010e-04,+5.374445e-03,+1.000182e+00,+4.495000e+04
+3.000000e+00,100, 114,-1.973579e-03,+1.200861e-02,+1.000352e+00,+4.495000e+04
+4.000000e+00,100, 152,-2.070803e-03,+1.288123e-02,+1.000782e+00,+4.495000e+04
+5.000000e+00,100, 190,-2.331232e-03,+1.485451e-02,+1.001207e+00,+4.495000e+04
+6.000000e+00,100, 228,-2.117403e-03,+1.372938e-02,+1.001952e+00,+4.495000e+04
+7.000000e+00,100, 266,+2.834972e-03,-1.544370e-02,+1.002715e+00,+4.495000e+04
+8.000000e+00,100, 304,+5.392682e-03,-2.962496e-02,+1.003186e+00,+4.495000e+04
+9.000000e+00,100, 343,+1.143433e-02,-6.513463e-02,+1.003744e+00,+4.495000e+04
+1.000000e+01,100, 381,+2.752837e-02,-1.600735e-01,+1.004050e+00,+4.495000e+04
+1.100000e+01,100, 419,+4.287153e-02,-2.514980e-01,+1.003510e+00,+4.495000e+04
+1.200000e+01,100, 457,+5.313250e-02,-3.127454e-01,+1.002475e+00,+4.495000e+04
+1.300000e+01,100, 496,+6.393896e-02,-3.771302e-01,+1.000908e+00,+4.495000e+04
+1.400000e+01,100, 534,+7.572713e-02,-4.473127e-01,+9.990388e-01,+4.495000e+04
+1.500000e+01,100, 572,+8.755191e-02,-5.180643e-01,+9.963492e-01,+4.495000e+04
+1.600000e+01,100, 611,+9.787461e-02,-5.794818e-01,+9.930925e-01,+4.495000e+04
+1.700000e+01,100, 649,+1.040529e-01,-6.166608e-01,+9.895534e-01,+4.495000e+04
+1.800000e+01,100, 687,+9.770418e-02,-5.792070e-01,+9.860923e-01,+4.495000e+04
+1.900000e+01,100, 726,+8.791647e-02,-5.207104e-01,+9.833797e-01,+4.495000e+04
+2.000000e+01,100, 764,+7.949700e-02,-4.703439e-01,+9.814335e-01,+4.495000e+04
+2.100000e+01,100, 802,+7.532857e-02,-4.456793e-01,+9.801930e-01,+4.495000e+04
+2.200000e+01,100, 841,+6.989895e-02,-4.132223e-01,+9.789647e-01,+4.495000e+04
+2.300000e+01,100, 879,+6.530591e-02,-3.858834e-01,+9.778927e-01,+4.495000e+04
+2.400000e+01,100, 918,+6.228221e-02,-3.679232e-01,+9.771510e-01,+4.495000e+04
+2.500000e+01,100, 956,+5.970206e-02,-3.525680e-01,+9.765822e-01,+4.495000e+04
+2.600000e+01,100, 994,+5.640478e-02,-3.329566e-01,+9.760544e-01,+4.495000e+04
+2.700000e+01,100,1033,+5.347401e-02,-3.157248e-01,+9.755411e-01,+4.495000e+04
+2.800000e+01,100,1071,+5.230372e-02,-3.084151e-01,+9.748997e-01,+4.495000e+04
+2.900000e+01,100,1109,+6.058428e-02,-3.574432e-01,+9.739094e-01,+4.495000e+04
+3.000000e+01,100,1148,+8.332608e-02,-4.960229e-01,+9.716785e-01,+4.495000e+04
+3.100000e+01,100,1186,+1.442232e-01,-8.675501e-01,+9.663267e-01,+4.495000e+04
+3.200000e+01,100,1225,+2.168346e-01,-1.309870e+00,+9.548253e-01,+4.495000e+04
+3.300000e+01,100,1263,+2.311362e-01,-1.397101e+00,+9.406662e-01,+4.495000e+04
+3.400000e+01,100,1302,+2.627366e-01,-1.586892e+00,+9.243259e-01,+4.495000e+04
+3.500000e+01,100,1340,+3.046246e-01,-1.838883e+00,+9.055369e-01,+4.495000e+04
+3.600000e+01,100,1379,+3.541919e-01,-2.135040e+00,+8.838611e-01,+4.495000e+04
+3.700000e+01,100,1417,+4.071601e-01,-2.450135e+00,+8.591554e-01,+4.495000e+04
+3.800000e+01,100,1456,+4.561690e-01,-2.739307e+00,+8.316626e-01,+4.495000e+04
+3.900000e+01,100,1494,+4.987463e-01,-2.987448e+00,+8.022158e-01,+4.495000e+04
+4.000000e+01,100,1532,+5.306708e-01,-3.170364e+00,+7.717859e-01,+4.495000e+04
+4.100000e+01,100,1571,+5.536908e-01,-3.299868e+00,+7.413779e-01,+4.495000e+04
+4.200000e+01,100,1609,+5.682070e-01,-3.375680e+00,+7.128525e-01,+4.495000e+04
+4.300000e+01,100,1648,+5.847729e-01,-3.467077e+00,+6.888101e-01,+4.495000e+04
+4.400000e+01,100,1686,+5.863361e-01,-3.471702e+00,+6.687664e-01,+4.495000e+04
+4.500000e+01,100,1724,+6.238264e-01,-3.697968e+00,+6.508587e-01,+4.495000e+04
+4.600000e+01,100,1763,+5.360352e-01,-3.174232e+00,+6.358283e-01,+4.495000e+04
+4.700000e+01,100,1801,+4.731557e-01,-2.797367e+00,+6.258391e-01,+4.495000e+04
+4.800000e+01,100,1840,+4.258925e-01,-2.514235e+00,+6.193678e-01,+4.495000e+04
+4.900000e+01,100,1878,+3.854562e-01,-2.271981e+00,+6.156163e-01,+4.495000e+04
+5.000000e+01,100,1917,+3.497168e-01,-2.057633e+00,+6.141282e-01,+4.495000e+04
+5.100000e+01,100,1955,+3.151048e-01,-1.850205e+00,+6.145646e-01,+4.495000e+04
+5.200000e+01,100,1994,+2.799655e-01,-1.639445e+00,+6.167458e-01,+4.495000e+04
+5.300000e+01,100,2032,+2.423963e-01,-1.413833e+00,+6.207538e-01,+4.495000e+04
+5.400000e+01,100,2071,+1.986829e-01,-1.150804e+00,+6.268424e-01,+4.495000e+04
+5.500000e+01,100,2109,+1.536032e-01,-8.790531e-01,+6.352924e-01,+4.495000e+04
+5.600000e+01,100,2148,+1.047549e-01,-5.854365e-01,+6.463187e-01,+4.495000e+04
+5.700000e+01,100,2186,+5.543363e-02,-2.900703e-01,+6.599112e-01,+4.495000e+04
+5.800000e+01,100,2225,+3.472104e-03,+2.045917e-02,+6.761330e-01,+4.495000e+04
+5.900000e+01,100,2263,-4.951131e-02,+3.360888e-01,+6.950511e-01,+4.495000e+04
+6.000000e+01,100,2302,-1.018256e-01,+6.466579e-01,+7.166086e-01,+4.495000e+04
+6.100000e+01,100,2340,-1.506410e-01,+9.350713e-01,+7.406127e-01,+4.495000e+04
+6.200000e+01,100,2379,-1.926295e-01,+1.181335e+00,+7.666898e-01,+4.495000e+04
+6.300000e+01,100,2417,-2.247003e-01,+1.367344e+00,+7.942050e-01,+4.495000e+04
+6.400000e+01,100,2456,-2.449837e-01,+1.482332e+00,+8.222888e-01,+4.495000e+04
+6.500000e+01,100,2494,-2.529440e-01,+1.523641e+00,+8.498622e-01,+4.495000e+04
+6.600000e+01,100,2533,-2.501854e-01,+1.501622e+00,+8.757816e-01,+4.495000e+04
+6.700000e+01,100,2571,-2.385397e-01,+1.427687e+00,+8.989832e-01,+4.495000e+04
+6.800000e+01,100,2610,-2.195322e-01,+1.311920e+00,+9.190062e-01,+4.495000e+04
+6.900000e+01,100,2648,-1.928340e-01,+1.152338e+00,+9.361174e-01,+4.495000e+04
+7.000000e+01,100,2687,-1.558369e-01,+9.321689e-01,+9.503667e-01,+4.495000e+04
+7.100000e+01,100,2725,-1.174216e-01,+7.028687e-01,+9.614872e-01,+4.495000e+04
+7.200000e+01,100,2764,-8.847988e-02,+5.301782e-01,+9.698207e-01,+4.495000e+04
+7.300000e+01,100,2802,-6.682709e-02,+4.006483e-01,+9.761008e-01,+4.495000e+04
+7.400000e+01,100,2841,-5.042876e-02,+3.024091e-01,+9.810853e-01,+4.495000e+04
+7.500000e+01,100,2879,-3.762229e-02,+2.256954e-01,+9.849455e-01,+4.495000e+04
+7.600000e+01,100,2918,-2.825147e-02,+1.694487e-01,+9.880028e-01,+4.495000e+04
+7.700000e+01,100,2956,-2.154157e-02,+1.292065e-01,+9.903025e-01,+4.495000e+04
+7.800000e+01,100,2994,-1.773498e-02,+1.064547e-01,+9.920272e-01,+4.495000e+04
+7.900000e+01,100,3033,-1.355517e-02,+8.134389e-02,+9.933864e-01,+4.495000e+04
+8.000000e+01,100,3071,-9.540439e-03,+5.713066e-02,+9.942534e-01,+4.495000e+04
+8.100000e+01,100,3110,-7.691604e-03,+4.602462e-02,+9.945518e-01,+4.495000e+04
+8.200000e+01,100,3148,-7.977420e-03,+4.777596e-02,+9.945987e-01,+4.495000e+04
+8.300000e+01,100,3186,-7.921167e-03,+4.755687e-02,+9.946934e-01,+4.495000e+04
+8.400000e+01,100,3225,-6.979607e-03,+4.189202e-02,+9.949534e-01,+4.495000e+04
+8.500000e+01,100,3263,-4.618871e-03,+2.770088e-02,+9.955389e-01,+4.495000e+04
+8.600000e+01,100,3302,-3.537190e-03,+2.141484e-02,+9.960818e-01,+4.495000e+04
+8.700000e+01,100,3340,-3.361898e-03,+2.037169e-02,+9.960968e-01,+4.495000e+04
+8.800000e+01,100,3379,-3.867307e-03,+2.338557e-02,+9.960572e-01,+4.495000e+04
+8.900000e+01,100,3417,-4.894360e-03,+2.957326e-02,+9.959897e-01,+4.495000e+04
+9.000000e+01,100,3455,-5.492659e-03,+3.317019e-02,+9.957832e-01,+4.495000e+04
+9.100000e+01,100,3494,-5.595213e-03,+3.376880e-02,+9.957340e-01,+4.495000e+04
+9.200000e+01,100,3532,-5.672979e-03,+3.419006e-02,+9.958338e-01,+4.495000e+04
+9.300000e+01,100,3571,-5.671325e-03,+3.416820e-02,+9.958784e-01,+4.495000e+04
+9.400000e+01,100,3609,-5.699637e-03,+3.433294e-02,+9.958782e-01,+4.495000e+04
+9.500000e+01,100,3648,-5.725032e-03,+3.448265e-02,+9.958786e-01,+4.495000e+04
+9.600000e+01,100,3686,-5.738577e-03,+3.456285e-02,+9.958783e-01,+4.495000e+04
+9.700000e+01,100,3725,-5.746240e-03,+3.460824e-02,+9.958785e-01,+4.495000e+04
+9.800000e+01,100,3763,-5.750746e-03,+3.463520e-02,+9.958783e-01,+4.495000e+04
+9.900000e+01,100,3801,-5.753588e-03,+3.465172e-02,+9.958785e-01,+4.495000e+04

==> dat/pv/good/pv1_this.txt <==
+0.000000e+00,100,   3,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  39,-5.020074e-04,+2.972760e-03,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  76,-9.069010e-04,+5.374445e-03,+1.000182e+00,+4.495000e+04
+3.000000e+00,100, 114,-1.973579e-03,+1.200861e-02,+1.000352e+00,+4.495000e+04
+4.000000e+00,100, 152,-2.070803e-03,+1.288123e-02,+1.000782e+00,+4.495000e+04
+5.000000e+00,100, 190,-2.331232e-03,+1.485451e-02,+1.001207e+00,+4.495000e+04
+6.000000e+00,100, 228,-2.117403e-03,+1.372938e-02,+1.001952e+00,+4.495000e+04
+7.000000e+00,100, 266,+2.834972e-03,-1.544370e-02,+1.002715e+00,+4.495000e+04
+8.000000e+00,100, 304,+5.392682e-03,-2.962496e-02,+1.003186e+00,+4.495000e+04
+9.000000e+00,100, 343,+1.143433e-02,-6.513463e-02,+1.003744e+00,+4.495000e+04
+1.000000e+01,100, 381,+2.752837e-02,-1.600735e-01,+1.004050e+00,+4.495000e+04
+1.100000e+01,100, 419,+4.287153e-02,-2.514980e-01,+1.003510e+00,+4.495000e+04
+1.200000e+01,100, 457,+5.313250e-02,-3.127454e-01,+1.002475e+00,+4.495000e+04
+1.300000e+01,100, 496,+6.393896e-02,-3.771302e-01,+1.000908e+00,+4.495000e+04
+1.400000e+01,100, 534,+7.572713e-02,-4.473127e-01,+9.990388e-01,+4.495000e+04
+1.500000e+01,100, 572,+8.755191e-02,-5.180643e-01,+9.963492e-01,+4.495000e+04
+1.600000e+01,100, 611,+9.787461e-02,-5.794818e-01,+9.930925e-01,+4.495000e+04
+1.700000e+01,100, 649,+1.040529e-01,-6.166608e-01,+9.895534e-01,+4.495000e+04
+1.800000e+01,100, 687,+9.770418e-02,-5.792070e-01,+9.860923e-01,+4.495000e+04
+1.900000e+01,100, 726,+8.791647e-02,-5.207104e-01,+9.833797e-01,+4.495000e+04
+2.000000e+01,100, 764,+7.949700e-02,-4.703439e-01,+9.814335e-01,+4.495000e+04
+2.100000e+01,100, 802,+7.532857e-02,-4.456793e-01,+9.801930e-01,+4.495000e+04
+2.200000e+01,100, 841,+6.989895e-02,-4.132223e-01,+9.789647e-01,+4.495000e+04
+2.300000e+01,100, 879,+6.530591e-02,-3.858834e-01,+9.778927e-01,+4.495000e+04
+2.400000e+01,100, 918,+6.228221e-02,-3.679232e-01,+9.771510e-01,+4.495000e+04
+2.500000e+01,100, 956,+5.970206e-02,-3.525680e-01,+9.765822e-01,+4.495000e+04
+2.600000e+01,100, 994,+5.640478e-02,-3.329566e-01,+9.760544e-01,+4.495000e+04
+2.700000e+01,100,1033,+5.347401e-02,-3.157248e-01,+9.755411e-01,+4.495000e+04
+2.800000e+01,100,1071,+5.230372e-02,-3.084151e-01,+9.748997e-01,+4.495000e+04
+2.900000e+01,100,1109,+6.058428e-02,-3.574432e-01,+9.739094e-01,+4.495000e+04
+3.000000e+01,100,1148,+8.332608e-02,-4.960229e-01,+9.716785e-01,+4.495000e+04
+3.100000e+01,100,1186,+1.442232e-01,-8.675501e-01,+9.663267e-01,+4.495000e+04
+3.200000e+01,100,1225,+2.168346e-01,-1.309870e+00,+9.548253e-01,+4.495000e+04
+3.300000e+01,100,1263,+2.311362e-01,-1.397101e+00,+9.406662e-01,+4.495000e+04
+3.400000e+01,100,1302,+2.627366e-01,-1.586892e+00,+9.243259e-01,+4.495000e+04
+3.500000e+01,100,1340,+3.046246e-01,-1.838883e+00,+9.055369e-01,+4.495000e+04
+3.600000e+01,100,1379,+3.541919e-01,-2.135040e+00,+8.838611e-01,+4.495000e+04
+3.700000e+01,100,1417,+4.071601e-01,-2.450135e+00,+8.591554e-01,+4.495000e+04
+3.800000e+01,100,1456,+4.561690e-01,-2.739307e+00,+8.316626e-01,+4.495000e+04
+3.900000e+01,100,1494,+4.987463e-01,-2.987448e+00,+8.022158e-01,+4.495000e+04
+4.000000e+01,100,1532,+5.306708e-01,-3.170364e+00,+7.717859e-01,+4.495000e+04
+4.100000e+01,100,1571,+5.536908e-01,-3.299868e+00,+7.413779e-01,+4.495000e+04
+4.200000e+01,100,1609,+5.682070e-01,-3.375680e+00,+7.128525e-01,+4.495000e+04
+4.300000e+01,100,1648,+5.847729e-01,-3.467077e+00,+6.888101e-01,+4.495000e+04
+4.400000e+01,100,1686,+5.863361e-01,-3.471702e+00,+6.687664e-01,+4.495000e+04
+4.500000e+01,100,1724,+6.238264e-01,-3.697968e+00,+6.508587e-01,+4.495000e+04
+4.600000e+01,100,1763,+5.360352e-01,-3.174232e+00,+6.358283e-01,+4.495000e+04
+4.700000e+01,100,1801,+4.731557e-01,-2.797367e+00,+6.258391e-01,+4.495000e+04
+4.800000e+01,100,1840,+4.258925e-01,-2.514235e+00,+6.193678e-01,+4.495000e+04
+4.900000e+01,100,1878,+3.854562e-01,-2.271981e+00,+6.156163e-01,+4.495000e+04
+5.000000e+01,100,1917,+3.497168e-01,-2.057633e+00,+6.141282e-01,+4.495000e+04
+5.100000e+01,100,1955,+3.151048e-01,-1.850205e+00,+6.145646e-01,+4.495000e+04
+5.200000e+01,100,1994,+2.799655e-01,-1.639445e+00,+6.167458e-01,+4.495000e+04
+5.300000e+01,100,2032,+2.423963e-01,-1.413833e+00,+6.207538e-01,+4.495000e+04
+5.400000e+01,100,2071,+1.986829e-01,-1.150804e+00,+6.268424e-01,+4.495000e+04
+5.500000e+01,100,2109,+1.536032e-01,-8.790531e-01,+6.352924e-01,+4.495000e+04
+5.600000e+01,100,2148,+1.047549e-01,-5.854365e-01,+6.463187e-01,+4.495000e+04
+5.700000e+01,100,2186,+5.543363e-02,-2.900703e-01,+6.599112e-01,+4.495000e+04
+5.800000e+01,100,2225,+3.472104e-03,+2.045917e-02,+6.761330e-01,+4.495000e+04
+5.900000e+01,100,2263,-4.951131e-02,+3.360888e-01,+6.950511e-01,+4.495000e+04
+6.000000e+01,100,2302,-1.018256e-01,+6.466579e-01,+7.166086e-01,+4.495000e+04
+6.100000e+01,100,2340,-1.506410e-01,+9.350713e-01,+7.406127e-01,+4.495000e+04
+6.200000e+01,100,2379,-1.926295e-01,+1.181335e+00,+7.666898e-01,+4.495000e+04
+6.300000e+01,100,2417,-2.247003e-01,+1.367344e+00,+7.942050e-01,+4.495000e+04
+6.400000e+01,100,2456,-2.449837e-01,+1.482332e+00,+8.222888e-01,+4.495000e+04
+6.500000e+01,100,2494,-2.529440e-01,+1.523641e+00,+8.498622e-01,+4.495000e+04
+6.600000e+01,100,2533,-2.501854e-01,+1.501622e+00,+8.757816e-01,+4.495000e+04
+6.700000e+01,100,2571,-2.385397e-01,+1.427687e+00,+8.989832e-01,+4.495000e+04
+6.800000e+01,100,2610,-2.195322e-01,+1.311920e+00,+9.190062e-01,+4.495000e+04
+6.900000e+01,100,2648,-1.928340e-01,+1.152338e+00,+9.361174e-01,+4.495000e+04
+7.000000e+01,100,2687,-1.558369e-01,+9.321689e-01,+9.503667e-01,+4.495000e+04
+7.100000e+01,100,2725,-1.174216e-01,+7.028687e-01,+9.614872e-01,+4.495000e+04
+7.200000e+01,100,2764,-8.847988e-02,+5.301782e-01,+9.698207e-01,+4.495000e+04
+7.300000e+01,100,2802,-6.682709e-02,+4.006483e-01,+9.761008e-01,+4.495000e+04
+7.400000e+01,100,2841,-5.042876e-02,+3.024091e-01,+9.810853e-01,+4.495000e+04
+7.500000e+01,100,2879,-3.762229e-02,+2.256954e-01,+9.849455e-01,+4.495000e+04
+7.600000e+01,100,2918,-2.825147e-02,+1.694487e-01,+9.880028e-01,+4.495000e+04
+7.700000e+01,100,2956,-2.154157e-02,+1.292065e-01,+9.903025e-01,+4.495000e+04
+7.800000e+01,100,2994,-1.773498e-02,+1.064547e-01,+9.920272e-01,+4.495000e+04
+7.900000e+01,100,3033,-1.355517e-02,+8.134389e-02,+9.933864e-01,+4.495000e+04
+8.000000e+01,100,3071,-9.540439e-03,+5.713066e-02,+9.942534e-01,+4.495000e+04
+8.100000e+01,100,3110,-7.691604e-03,+4.602462e-02,+9.945518e-01,+4.495000e+04
+8.200000e+01,100,3148,-7.977420e-03,+4.777596e-02,+9.945987e-01,+4.495000e+04
+8.300000e+01,100,3186,-7.921167e-03,+4.755687e-02,+9.946934e-01,+4.495000e+04
+8.400000e+01,100,3225,-6.979607e-03,+4.189202e-02,+9.949534e-01,+4.495000e+04
+8.500000e+01,100,3263,-4.618871e-03,+2.770088e-02,+9.955389e-01,+4.495000e+04
+8.600000e+01,100,3302,-3.537190e-03,+2.141484e-02,+9.960818e-01,+4.495000e+04
+8.700000e+01,100,3340,-3.361898e-03,+2.037169e-02,+9.960968e-01,+4.495000e+04
+8.800000e+01,100,3379,-3.867307e-03,+2.338557e-02,+9.960572e-01,+4.495000e+04
+8.900000e+01,100,3417,-4.894360e-03,+2.957326e-02,+9.959897e-01,+4.495000e+04
+9.000000e+01,100,3455,-5.492659e-03,+3.317019e-02,+9.957832e-01,+4.495000e+04
+9.100000e+01,100,3494,-5.595213e-03,+3.376880e-02,+9.957340e-01,+4.495000e+04
+9.200000e+01,100,3532,-5.672979e-03,+3.419006e-02,+9.958338e-01,+4.495000e+04
+9.300000e+01,100,3571,-5.671325e-03,+3.416820e-02,+9.958784e-01,+4.495000e+04
+9.400000e+01,100,3609,-5.699637e-03,+3.433294e-02,+9.958782e-01,+4.495000e+04
+9.500000e+01,100,3648,-5.725032e-03,+3.448265e-02,+9.958786e-01,+4.495000e+04
+9.600000e+01,100,3686,-5.738577e-03,+3.456285e-02,+9.958783e-01,+4.495000e+04
+9.700000e+01,100,3725,-5.746240e-03,+3.460824e-02,+9.958785e-01,+4.495000e+04
+9.800000e+01,100,3763,-5.750746e-03,+3.463520e-02,+9.958783e-01,+4.495000e+04
+9.900000e+01,100,3801,-5.753588e-03,+3.465172e-02,+9.958785e-01,+4.495000e+04

==> dat/pv/hrt200.txt <==
Last login: Tue Nov  8 15:22:04 on ttys000
toby@Tobys-iMac ~ % ssh icscluster

          _   ___   _____                      _
         | | / _ \ / ____|                   _| |_
         | |/ / \_| (___  _ __ ___   __ _  _|_   _|__ _ _  
         | | |   _ \___ \| '_ ` _ \ / _' |/ __| |/ _ \ '_|
         | |\ \_/ |____) | | | | | | (_| |\__ \ |  __/ |
         |_| \___/|_____/|_| |_| |_|\__,_||___/_|\___|_|          



DO NOT run simulations on the login node, strict actions will be taken against such users.  

We do not have any backup system for the cluster. Don't store any critical data
on the cluster without making your own backups. We won't be responsible for
any loss of data.

Please refer to https://intranet.ics.usi.ch/HPC for the detailed information about the hardware, 
installed packages and slurm, the job scheduler.

If you encounter any problems please let us know at admin.cub@usi.ch.

For the notifications and the updates regarding the cluster please subscribe to 
https://lists.usi.ch/mailman3/postorius/lists/icscluster-users.inf.lists.usi.ch
Last login: Tue Nov  8 15:22:13 2022 from 10.21.12.108
[simpson@icslogin01 ~]$ sinfo
PARTITION  AVAIL  TIMELIMIT  NODES  STATE NODELIST 
slim*         up 2-00:00:00      1  down* icsnode31 
slim*         up 2-00:00:00      2  alloc icsnode[33-34] 
slim*         up 2-00:00:00     18   idle icsnode[18-30,32,35-38] 
slim*         up 2-00:00:00      1   down icsnode17 
gpu           up 2-00:00:00      9    mix icsnode[05-06,08-09,11-15] 
gpu           up 2-00:00:00      1  alloc icsnode10 
fat           up 2-00:00:00      1    mix icsnode01 
fat           up 2-00:00:00      3   idle icsnode[02-04] 
bigMem        up 2-00:00:00      1   resv icsnode07 
bigMem        up 2-00:00:00      1    mix icsnode15 
debug-slim    up    4:00:00      1   idle icsnode39 
debug-gpu     up    4:00:00      1   idle icsnode16 
multi_gpu     up 2-00:00:00      1  drain icsnode42 
multi_gpu     up 2-00:00:00      1   idle icsnode41 
[simpson@icslogin01 ~]$ salloc -p gpu -w icsnode06 --time 12:00:00
salloc: Granted job allocation 1442723
salloc: Waiting for resource configuration
salloc: Nodes icsnode06 are ready for job
[simpson@icsnode06 ~]$ module load cudatoolkit
Loading cudatoolkit/11.1
  Loading requirement: gcc/10.1.0
[simpson@icsnode06 ~]$ cd /home/simpson/xcode/fsi3D5/fsi3D5
[simpson@icsnode06 fsi3D5]$ gcc mesh.c ocl.c main.c -lOpenCL -lm
mesh.c: In function 'msh_idx':
mesh.c:15:15: note: the ABI for passing parameters with 32-byte alignment has changed in GCC 4.6
   15 | unsigned long msh_idx(const cl_ulong3 pos, const cl_ulong3 dim)
      |               ^~~~~~~
[simpson@icsnode06 fsi3D5]$ ./a.out
hello
nf=100 nt=2000
msh ne=[200,200,300] tot=12000000
msh nv=[201,201,301] tot=12160701
NVIDIA A100-PCIE-40GB
00 prg_const.cl
01 prg_util.cl
02 prg_calc.cl
03 prg_linalg.cl
04 prg_sdf.cl
05 prg_geom.cl
06 prg_elec.cl
07 prg_mech.cl
08 prg_flow.cl
09 prg_comp.cl
prg 0
bld 0


+0.000000e+00,200,00:14,+0.000000e+00,+0.000000e+00,+1.250000e-01,+1.750478e+06
+1.000000e+00,200,02:00,+5.248016e-03,-1.227519e-04,+1.249997e-01,+1.750478e+06
+2.000000e+00,200,03:47,+1.848130e-02,-1.252335e-03,+1.249620e-01,+1.750478e+06
+3.000000e+00,200,05:34,+5.138668e-02,-1.331241e-03,+1.247916e-01,+1.750478e+06
+4.000000e+00,200,07:25,+7.953480e-02,-1.723159e-03,+1.245659e-01,+1.750478e+06
+5.000000e+00,200,09:12,+1.161165e-01,-1.817390e-03,+1.242393e-01,+1.750478e+06
+6.000000e+00,200,10:59,+1.403235e-01,-1.542550e-03,+1.240910e-01,+1.750478e+06
+7.000000e+00,200,12:47,+1.758946e-01,-1.892769e-03,+1.237970e-01,+1.750478e+06
+8.000000e+00,200,14:34,+2.081024e-01,-2.669578e-03,+1.233830e-01,+1.750478e+06
+9.000000e+00,200,16:23,+2.552256e-01,-2.452526e-03,+1.227827e-01,+1.750478e+06
+1.000000e+01,200,18:11,+2.894600e-01,-2.565611e-03,+1.219987e-01,+1.750478e+06
+1.100000e+01,200,20:00,+nan,+nan,+nan,+1.750478e+06
+1.200000e+01,200,21:41,+nan,+nan,+nan,+1.750478e+06
+1.300000e+01,200,23:22,+nan,+nan,+nan,+1.750478e+06
+1.400000e+01,200,25:04,+nan,+nan,+nan,+1.750478e+06
+1.500000e+01,200,26:45,+nan,+nan,+nan,+1.750478e+06
+1.600000e+01,200,28:25,+nan,+nan,+nan,+1.750478e+06
+1.700000e+01,200,30:07,+nan,+nan,+nan,+1.750478e+06
+1.800000e+01,200,31:47,+nan,+nan,+nan,+1.750478e+06
+1.900000e+01,200,33:28,+nan,+nan,+nan,+1.750478e+06
¸ç^C^C
[simpson@icsnode06 fsi3D5]$ ^C
[simpson@icsnode06 fsi3D5]$ ^C
[simpson@icsnode06 fsi3D5]$ gcc mesh.c ocl.c main.c -lOpenCL -lm
^[[Amesh.c: In function 'msh_idx':
mesh.c:15:15: note: the ABI for passing parameters with 32-byte alignment has changed in GCC 4.6
   15 | unsigned long msh_idx(const cl_ulong3 pos, const cl_ulong3 dim)
      |               ^~~~~~~
^[[A^[[A[simpson@icsnode06 f./a.out
hello
nf=100 nt=10000
msh ne=[200,200,300] tot=12000000
msh nv=[201,201,301] tot=12160701
NVIDIA A100-PCIE-40GB
00 prg_const.cl
01 prg_util.cl
02 prg_calc.cl
03 prg_linalg.cl
04 prg_sdf.cl
05 prg_geom.cl
06 prg_elec.cl
07 prg_mech.cl
08 prg_flow.cl
09 prg_comp.cl
prg 0
bld 0


+0.000000e+00,200,00:08,+0.000000e+00,+0.000000e+00,+1.250000e-01,+1.750478e+06
+1.000000e+00,200,05:17,+3.489532e-03,-1.170144e-04,+1.250000e-01,+1.750478e+06
+2.000000e+00,200,10:39,+1.532024e-02,-4.807373e-04,+1.249716e-01,+1.750478e+06
+3.000000e+00,200,16:09,+4.573362e-02,-5.786704e-04,+1.248280e-01,+1.750478e+06
+4.000000e+00,200,21:44,+7.422747e-02,-7.897535e-04,+1.245986e-01,+1.750478e+06
+5.000000e+00,200,27:18,+1.041321e-01,-7.243762e-04,+1.243272e-01,+1.750478e+06
+6.000000e+00,200,32:53,+1.346304e-01,-8.199188e-04,+1.241372e-01,+1.750478e+06
+7.000000e+00,200,38:24,+1.692815e-01,-9.641114e-04,+1.238572e-01,+1.750478e+06
+8.000000e+00,200,43:55,+2.075402e-01,-1.301047e-03,+1.235449e-01,+1.750478e+06
+9.000000e+00,200,49:28,+2.595100e-01,-1.443876e-03,+1.230967e-01,+1.750478e+06
+1.000000e+01,200,55:01,+3.035431e-01,-1.444158e-03,+1.225343e-01,+1.750478e+06
+1.100000e+01,200,60:35,+3.451527e-01,-1.334461e-03,+1.218747e-01,+1.750478e+06
+1.200000e+01,200,66:11,+3.842600e-01,-1.319307e-03,+1.212307e-01,+1.750478e+06
+1.300000e+01,200,71:43,+4.095399e-01,-1.229272e-03,+1.205115e-01,+1.750478e+06
+1.400000e+01,200,77:18,+4.375656e-01,-1.558923e-03,+1.197660e-01,+1.750478e+06
+1.500000e+01,200,82:53,+4.446422e-01,-6.831778e-04,+1.191798e-01,+1.750478e+06
+1.600000e+01,200,88:25,+4.211952e-01,-3.211116e-04,+1.187346e-01,+1.750478e+06
+1.700000e+01,200,93:57,+3.929723e-01,-5.587381e-04,+1.184561e-01,+1.750478e+06
+1.800000e+01,200,99:31,+3.774289e-01,-6.645080e-04,+1.182453e-01,+1.750478e+06
+1.900000e+01,200,105:04,+3.633533e-01,-5.494421e-04,+1.180980e-01,+1.750478e+06
+2.000000e+01,200,110:35,+3.469773e-01,-5.388093e-04,+1.179888e-01,+1.750478e+06
+2.100000e+01,200,116:08,+3.308468e-01,-5.504354e-04,+1.178694e-01,+1.750478e+06
+2.200000e+01,200,121:40,+3.165833e-01,-5.012988e-04,+1.177815e-01,+1.750478e+06
+2.300000e+01,200,127:14,+3.028623e-01,-4.899188e-04,+1.177371e-01,+1.750478e+06
+2.400000e+01,200,132:46,+2.872531e-01,-4.111194e-04,+1.177289e-01,+1.750478e+06
+2.500000e+01,200,138:18,+2.698530e-01,-3.298476e-04,+1.177767e-01,+1.750478e+06
+2.600000e+01,200,143:50,+2.486123e-01,-2.587408e-04,+1.179292e-01,+1.750478e+06
+2.700000e+01,200,149:26,+2.253664e-01,-5.162062e-05,+1.181289e-01,+1.750478e+06
+2.800000e+01,200,155:01,+1.970590e-01,-4.117019e-05,+1.184079e-01,+1.750478e+06
+2.900000e+01,200,160:34,+1.686646e-01,+4.614565e-05,+1.187256e-01,+1.750478e+06
+3.000000e+01,200,166:07,+1.385140e-01,+1.607689e-04,+1.190473e-01,+1.750478e+06
+3.100000e+01,200,171:40,+1.078854e-01,+8.888231e-05,+1.194369e-01,+1.750478e+06
+3.200000e+01,200,177:13,+8.087650e-02,+1.923320e-04,+1.199536e-01,+1.750478e+06
+3.300000e+01,200,182:47,+5.671140e-02,+1.306340e-04,+1.206476e-01,+1.750478e+06
+3.400000e+01,200,188:21,+4.335978e-02,-5.798733e-05,+1.212297e-01,+1.750478e+06
+3.500000e+01,200,193:53,+5.309726e-02,-4.460244e-04,+1.214543e-01,+1.750478e+06
+3.600000e+01,200,199:26,+2.849683e-02,-1.128525e-03,+1.214935e-01,+1.750478e+06
+3.700000e+01,200,204:59,+4.347629e-02,+2.696666e-04,+1.213864e-01,+1.750478e+06
+3.800000e+01,200,210:33,+6.031068e-02,-1.039812e-03,+1.213739e-01,+1.750478e+06
+3.900000e+01,200,216:06,+9.950437e-02,-1.149790e-03,+1.209249e-01,+1.750478e+06
+4.000000e+01,200,221:40,+1.456957e-01,-1.240198e-03,+1.201928e-01,+1.750478e+06
+4.100000e+01,200,227:13,+1.990875e-01,-1.699013e-03,+1.192115e-01,+1.750478e+06
+4.200000e+01,200,232:46,+2.698362e-01,-1.750512e-03,+1.180186e-01,+1.750478e+06
+4.300000e+01,200,238:18,+3.374734e-01,-1.844262e-03,+1.168223e-01,+1.750478e+06
+4.400000e+01,200,243:50,+4.084628e-01,-1.920103e-03,+1.155044e-01,+1.750478e+06
+4.500000e+01,200,249:23,+4.822645e-01,-2.104183e-03,+1.140241e-01,+1.750478e+06
+4.600000e+01,200,254:58,+5.630305e-01,-2.395761e-03,+1.124161e-01,+1.750478e+06
+4.700000e+01,200,260:31,+6.660060e-01,-1.562351e-03,+1.110054e-01,+1.750478e+06
+4.800000e+01,200,266:04,+5.719743e-01,+2.185790e-03,+1.094507e-01,+1.750478e+06
+4.900000e+01,200,271:37,+5.021847e-01,+2.341512e-04,+1.082757e-01,+1.750478e+06
+5.000000e+01,200,277:09,+4.517984e-01,-6.343044e-04,+1.076421e-01,+1.750478e+06
+5.100000e+01,200,282:41,+4.131886e-01,+5.825358e-05,+1.072206e-01,+1.750478e+06
+5.200000e+01,200,288:15,+3.827315e-01,-4.036273e-04,+1.069330e-01,+1.750478e+06
+5.300000e+01,200,293:50,+3.622220e-01,-1.175290e-04,+1.067546e-01,+1.750478e+06
+5.400000e+01,200,299:23,+3.404242e-01,-2.215605e-04,+1.067699e-01,+1.750478e+06
+5.500000e+01,200,304:55,+3.231968e-01,-2.549088e-04,+1.068795e-01,+1.750478e+06
+5.600000e+01,200,310:28,+3.014428e-01,-3.023579e-04,+1.070705e-01,+1.750478e+06
+5.700000e+01,200,316:04,+2.776929e-01,-3.096262e-04,+1.073161e-01,+1.750478e+06
+5.800000e+01,200,321:41,+2.500202e-01,-2.490086e-04,+1.076924e-01,+1.750478e+06
+5.900000e+01,200,327:16,+2.182696e-01,-1.179789e-04,+1.081883e-01,+1.750478e+06
+6.000000e+01,200,332:49,+1.833185e-01,+1.143889e-06,+1.087967e-01,+1.750478e+06
+6.100000e+01,200,338:25,+1.468124e-01,+1.004813e-04,+1.094805e-01,+1.750478e+06
+6.200000e+01,200,343:58,+1.093411e-01,+3.944576e-04,+1.103063e-01,+1.750478e+06
+6.300000e+01,200,349:36,+6.930170e-02,+5.481737e-04,+1.113144e-01,+1.750478e+06
+6.400000e+01,200,355:09,+2.661341e-02,+5.979796e-04,+1.122781e-01,+1.750478e+06
+6.500000e+01,200,360:43,-1.660471e-02,+7.296485e-04,+1.133316e-01,+1.750478e+06
+6.600000e+01,200,366:16,-6.101242e-02,+8.175684e-04,+1.146025e-01,+1.750478e+06
+6.700000e+01,200,371:49,-1.041484e-01,+8.382239e-04,+1.159287e-01,+1.750478e+06
+6.800000e+01,200,377:22,-1.445237e-01,+8.180850e-04,+1.172450e-01,+1.750478e+06
+6.900000e+01,200,382:57,-1.793431e-01,+7.504625e-04,+1.185685e-01,+1.750478e+06
+7.000000e+01,200,388:32,-2.042225e-01,+5.413032e-04,+1.199323e-01,+1.750478e+06
+7.100000e+01,200,394:05,-2.127728e-01,+1.150816e-04,+1.212255e-01,+1.750478e+06
+7.200000e+01,200,399:41,-1.916803e-01,-6.519292e-04,+1.220486e-01,+1.750478e+06
+7.300000e+01,200,405:14,-1.528329e-01,-5.265298e-04,+1.227828e-01,+1.750478e+06
+7.400000e+01,200,410:50,-1.210614e-01,-4.400758e-04,+1.234631e-01,+1.750478e+06
+7.500000e+01,200,416:24,-9.599253e-02,-2.682200e-04,+1.240150e-01,+1.750478e+06
+7.600000e+01,200,421:56,-7.865863e-02,-2.467482e-04,+1.244272e-01,+1.750478e+06
+7.700000e+01,200,427:31,-6.297391e-02,-2.172560e-04,+1.246581e-01,+1.750478e+06
+7.800000e+01,200,433:05,-4.885670e-02,-1.823379e-04,+1.247758e-01,+1.750478e+06
+7.900000e+01,200,438:40,-3.969997e-02,-1.167036e-04,+1.248327e-01,+1.750478e+06
+8.000000e+01,200,444:13,-3.251332e-02,-1.037328e-04,+1.248606e-01,+1.750478e+06
+8.100000e+01,200,449:46,-2.644942e-02,-5.315452e-05,+1.248815e-01,+1.750478e+06
+8.200000e+01,200,455:20,-2.247213e-02,-4.070636e-05,+1.249024e-01,+1.750478e+06
+8.300000e+01,200,460:54,-2.006917e-02,+1.209967e-05,+1.249100e-01,+1.750478e+06
+8.400000e+01,200,466:27,-1.929346e-02,+3.331495e-05,+1.249081e-01,+1.750478e+06
+8.500000e+01,200,472:00,-1.879523e-02,+3.324912e-05,+1.249025e-01,+1.750478e+06
+8.600000e+01,200,477:32,-1.826266e-02,+2.691580e-05,+1.248971e-01,+1.750478e+06
+8.700000e+01,200,483:05,-1.809534e-02,+3.901487e-05,+1.248991e-01,+1.750478e+06
+8.800000e+01,200,488:41,-1.775123e-02,+4.635508e-06,+1.249081e-01,+1.750478e+06
+8.900000e+01,200,494:16,-1.637223e-02,+8.244228e-07,+1.249161e-01,+1.750478e+06
+9.000000e+01,200,499:50,-1.530104e-02,+4.312292e-06,+1.249205e-01,+1.750478e+06
+9.100000e+01,200,505:29,-1.476149e-02,+6.191375e-05,+1.249198e-01,+1.750478e+06
+9.200000e+01,200,511:03,-1.396711e-02,-4.457167e-05,+1.249165e-01,+1.750478e+06
+9.300000e+01,200,516:35,-1.454237e-02,+1.974777e-05,+1.249132e-01,+1.750478e+06
+9.400000e+01,200,522:08,-1.463645e-02,+1.227364e-05,+1.249119e-01,+1.750478e+06
+9.500000e+01,200,527:44,-1.430135e-02,+1.859273e-05,+1.249116e-01,+1.750478e+06
+9.600000e+01,200,533:19,-1.433721e-02,+1.184581e-05,+1.249170e-01,+1.750478e+06
+9.700000e+01,200,538:54,-1.446827e-02,+2.986294e-06,+1.249149e-01,+1.750478e+06
+9.800000e+01,200,544:27,-1.440134e-02,+1.784910e-05,+1.249104e-01,+1.750478e+06
+9.900000e+01,200,550:00,-1.478943e-02,-1.650262e-05,+1.249171e-01,+1.750478e+06
done
[simpson@icsnode06 fsi3D5]$ salloc: Job 1442723 has exceeded its time limit and its allocation has been revoked.
srun: Job step aborted: Waiting up to 32 seconds for job step to finish.
slurmstepd: error: *** STEP 1442723.0 ON icsnode06 CANCELLED AT 2022-11-09T21:09:14 DUE TO TIME LIMIT ***
exit
[simpson@icslogin01 ~]$ 


==> dat/pv/pv1.txt <==
+0.000000e+00,100,   3,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  39,-5.020074e-04,+2.972760e-03,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  76,-9.069010e-04,+5.374445e-03,+1.000182e+00,+4.495000e+04
+3.000000e+00,100, 114,-1.973579e-03,+1.200861e-02,+1.000352e+00,+4.495000e+04
+4.000000e+00,100, 152,-2.070803e-03,+1.288123e-02,+1.000782e+00,+4.495000e+04
+5.000000e+00,100, 190,-2.331232e-03,+1.485451e-02,+1.001207e+00,+4.495000e+04
+6.000000e+00,100, 228,-2.117403e-03,+1.372938e-02,+1.001952e+00,+4.495000e+04
+7.000000e+00,100, 266,+2.834972e-03,-1.544370e-02,+1.002715e+00,+4.495000e+04
+8.000000e+00,100, 304,+5.392682e-03,-2.962496e-02,+1.003186e+00,+4.495000e+04
+9.000000e+00,100, 343,+1.143433e-02,-6.513463e-02,+1.003744e+00,+4.495000e+04
+1.000000e+01,100, 381,+2.752837e-02,-1.600735e-01,+1.004050e+00,+4.495000e+04
+1.100000e+01,100, 419,+4.287153e-02,-2.514980e-01,+1.003510e+00,+4.495000e+04
+1.200000e+01,100, 457,+5.313250e-02,-3.127454e-01,+1.002475e+00,+4.495000e+04
+1.300000e+01,100, 496,+6.393896e-02,-3.771302e-01,+1.000908e+00,+4.495000e+04
+1.400000e+01,100, 534,+7.572713e-02,-4.473127e-01,+9.990388e-01,+4.495000e+04
+1.500000e+01,100, 572,+8.755191e-02,-5.180643e-01,+9.963492e-01,+4.495000e+04
+1.600000e+01,100, 611,+9.787461e-02,-5.794818e-01,+9.930925e-01,+4.495000e+04
+1.700000e+01,100, 649,+1.040529e-01,-6.166608e-01,+9.895534e-01,+4.495000e+04
+1.800000e+01,100, 687,+9.770418e-02,-5.792070e-01,+9.860923e-01,+4.495000e+04
+1.900000e+01,100, 726,+8.791647e-02,-5.207104e-01,+9.833797e-01,+4.495000e+04
+2.000000e+01,100, 764,+7.949700e-02,-4.703439e-01,+9.814335e-01,+4.495000e+04
+2.100000e+01,100, 802,+7.532857e-02,-4.456793e-01,+9.801930e-01,+4.495000e+04
+2.200000e+01,100, 841,+6.989895e-02,-4.132223e-01,+9.789647e-01,+4.495000e+04
+2.300000e+01,100, 879,+6.530591e-02,-3.858834e-01,+9.778927e-01,+4.495000e+04
+2.400000e+01,100, 918,+6.228221e-02,-3.679232e-01,+9.771510e-01,+4.495000e+04
+2.500000e+01,100, 956,+5.970206e-02,-3.525680e-01,+9.765822e-01,+4.495000e+04
+2.600000e+01,100, 994,+5.640478e-02,-3.329566e-01,+9.760544e-01,+4.495000e+04
+2.700000e+01,100,1033,+5.347401e-02,-3.157248e-01,+9.755411e-01,+4.495000e+04
+2.800000e+01,100,1071,+5.230372e-02,-3.084151e-01,+9.748997e-01,+4.495000e+04
+2.900000e+01,100,1109,+6.058428e-02,-3.574432e-01,+9.739094e-01,+4.495000e+04
+3.000000e+01,100,1148,+8.332608e-02,-4.960229e-01,+9.716785e-01,+4.495000e+04
+3.100000e+01,100,1186,+1.442232e-01,-8.675501e-01,+9.663267e-01,+4.495000e+04
+3.200000e+01,100,1225,+2.168346e-01,-1.309870e+00,+9.548253e-01,+4.495000e+04
+3.300000e+01,100,1263,+2.311362e-01,-1.397101e+00,+9.406662e-01,+4.495000e+04
+3.400000e+01,100,1302,+2.627366e-01,-1.586892e+00,+9.243259e-01,+4.495000e+04
+3.500000e+01,100,1340,+3.046246e-01,-1.838883e+00,+9.055369e-01,+4.495000e+04
+3.600000e+01,100,1379,+3.541919e-01,-2.135040e+00,+8.838611e-01,+4.495000e+04
+3.700000e+01,100,1417,+4.071601e-01,-2.450135e+00,+8.591554e-01,+4.495000e+04
+3.800000e+01,100,1456,+4.561690e-01,-2.739307e+00,+8.316626e-01,+4.495000e+04
+3.900000e+01,100,1494,+4.987463e-01,-2.987448e+00,+8.022158e-01,+4.495000e+04
+4.000000e+01,100,1532,+5.306708e-01,-3.170364e+00,+7.717859e-01,+4.495000e+04
+4.100000e+01,100,1571,+5.536908e-01,-3.299868e+00,+7.413779e-01,+4.495000e+04
+4.200000e+01,100,1609,+5.682070e-01,-3.375680e+00,+7.128525e-01,+4.495000e+04
+4.300000e+01,100,1648,+5.847729e-01,-3.467077e+00,+6.888101e-01,+4.495000e+04
+4.400000e+01,100,1686,+5.863361e-01,-3.471702e+00,+6.687664e-01,+4.495000e+04
+4.500000e+01,100,1724,+6.238264e-01,-3.697968e+00,+6.508587e-01,+4.495000e+04
+4.600000e+01,100,1763,+5.360352e-01,-3.174232e+00,+6.358283e-01,+4.495000e+04
+4.700000e+01,100,1801,+4.731557e-01,-2.797367e+00,+6.258391e-01,+4.495000e+04
+4.800000e+01,100,1840,+4.258925e-01,-2.514235e+00,+6.193678e-01,+4.495000e+04
+4.900000e+01,100,1878,+3.854562e-01,-2.271981e+00,+6.156163e-01,+4.495000e+04
+5.000000e+01,100,1917,+3.497168e-01,-2.057633e+00,+6.141282e-01,+4.495000e+04
+5.100000e+01,100,1955,+3.151048e-01,-1.850205e+00,+6.145646e-01,+4.495000e+04
+5.200000e+01,100,1994,+2.799655e-01,-1.639445e+00,+6.167458e-01,+4.495000e+04
+5.300000e+01,100,2032,+2.423963e-01,-1.413833e+00,+6.207538e-01,+4.495000e+04
+5.400000e+01,100,2071,+1.986829e-01,-1.150804e+00,+6.268424e-01,+4.495000e+04
+5.500000e+01,100,2109,+1.536032e-01,-8.790531e-01,+6.352924e-01,+4.495000e+04
+5.600000e+01,100,2148,+1.047549e-01,-5.854365e-01,+6.463187e-01,+4.495000e+04
+5.700000e+01,100,2186,+5.543363e-02,-2.900703e-01,+6.599112e-01,+4.495000e+04
+5.800000e+01,100,2225,+3.472104e-03,+2.045917e-02,+6.761330e-01,+4.495000e+04
+5.900000e+01,100,2263,-4.951131e-02,+3.360888e-01,+6.950511e-01,+4.495000e+04
+6.000000e+01,100,2302,-1.018256e-01,+6.466579e-01,+7.166086e-01,+4.495000e+04
+6.100000e+01,100,2340,-1.506410e-01,+9.350713e-01,+7.406127e-01,+4.495000e+04
+6.200000e+01,100,2379,-1.926295e-01,+1.181335e+00,+7.666898e-01,+4.495000e+04
+6.300000e+01,100,2417,-2.247003e-01,+1.367344e+00,+7.942050e-01,+4.495000e+04
+6.400000e+01,100,2456,-2.449837e-01,+1.482332e+00,+8.222888e-01,+4.495000e+04
+6.500000e+01,100,2494,-2.529440e-01,+1.523641e+00,+8.498622e-01,+4.495000e+04
+6.600000e+01,100,2533,-2.501854e-01,+1.501622e+00,+8.757816e-01,+4.495000e+04
+6.700000e+01,100,2571,-2.385397e-01,+1.427687e+00,+8.989832e-01,+4.495000e+04
+6.800000e+01,100,2610,-2.195322e-01,+1.311920e+00,+9.190062e-01,+4.495000e+04
+6.900000e+01,100,2648,-1.928340e-01,+1.152338e+00,+9.361174e-01,+4.495000e+04
+7.000000e+01,100,2687,-1.558369e-01,+9.321689e-01,+9.503667e-01,+4.495000e+04
+7.100000e+01,100,2725,-1.174216e-01,+7.028687e-01,+9.614872e-01,+4.495000e+04
+7.200000e+01,100,2764,-8.847988e-02,+5.301782e-01,+9.698207e-01,+4.495000e+04
+7.300000e+01,100,2802,-6.682709e-02,+4.006483e-01,+9.761008e-01,+4.495000e+04
+7.400000e+01,100,2841,-5.042876e-02,+3.024091e-01,+9.810853e-01,+4.495000e+04
+7.500000e+01,100,2879,-3.762229e-02,+2.256954e-01,+9.849455e-01,+4.495000e+04
+7.600000e+01,100,2918,-2.825147e-02,+1.694487e-01,+9.880028e-01,+4.495000e+04
+7.700000e+01,100,2956,-2.154157e-02,+1.292065e-01,+9.903025e-01,+4.495000e+04
+7.800000e+01,100,2994,-1.773498e-02,+1.064547e-01,+9.920272e-01,+4.495000e+04
+7.900000e+01,100,3033,-1.355517e-02,+8.134389e-02,+9.933864e-01,+4.495000e+04
+8.000000e+01,100,3071,-9.540439e-03,+5.713066e-02,+9.942534e-01,+4.495000e+04
+8.100000e+01,100,3110,-7.691604e-03,+4.602462e-02,+9.945518e-01,+4.495000e+04
+8.200000e+01,100,3148,-7.977420e-03,+4.777596e-02,+9.945987e-01,+4.495000e+04
+8.300000e+01,100,3186,-7.921167e-03,+4.755687e-02,+9.946934e-01,+4.495000e+04
+8.400000e+01,100,3225,-6.979607e-03,+4.189202e-02,+9.949534e-01,+4.495000e+04
+8.500000e+01,100,3263,-4.618871e-03,+2.770088e-02,+9.955389e-01,+4.495000e+04
+8.600000e+01,100,3302,-3.537190e-03,+2.141484e-02,+9.960818e-01,+4.495000e+04
+8.700000e+01,100,3340,-3.361898e-03,+2.037169e-02,+9.960968e-01,+4.495000e+04
+8.800000e+01,100,3379,-3.867307e-03,+2.338557e-02,+9.960572e-01,+4.495000e+04
+8.900000e+01,100,3417,-4.894360e-03,+2.957326e-02,+9.959897e-01,+4.495000e+04
+9.000000e+01,100,3455,-5.492659e-03,+3.317019e-02,+9.957832e-01,+4.495000e+04
+9.100000e+01,100,3494,-5.595213e-03,+3.376880e-02,+9.957340e-01,+4.495000e+04
+9.200000e+01,100,3532,-5.672979e-03,+3.419006e-02,+9.958338e-01,+4.495000e+04
+9.300000e+01,100,3571,-5.671325e-03,+3.416820e-02,+9.958784e-01,+4.495000e+04
+9.400000e+01,100,3609,-5.699637e-03,+3.433294e-02,+9.958782e-01,+4.495000e+04
+9.500000e+01,100,3648,-5.725032e-03,+3.448265e-02,+9.958786e-01,+4.495000e+04
+9.600000e+01,100,3686,-5.738577e-03,+3.456285e-02,+9.958783e-01,+4.495000e+04
+9.700000e+01,100,3725,-5.746240e-03,+3.460824e-02,+9.958785e-01,+4.495000e+04
+9.800000e+01,100,3763,-5.750746e-03,+3.463520e-02,+9.958783e-01,+4.495000e+04
+9.900000e+01,100,3801,-5.753588e-03,+3.465172e-02,+9.958785e-01,+4.495000e+04

==> dat/pv/pv1_used.txt <==
+0.000000e+00,100,   3,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  39,-5.020074e-04,+2.972760e-03,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  76,-9.069010e-04,+5.374445e-03,+1.000182e+00,+4.495000e+04
+3.000000e+00,100, 114,-1.973579e-03,+1.200861e-02,+1.000352e+00,+4.495000e+04
+4.000000e+00,100, 152,-2.070803e-03,+1.288123e-02,+1.000782e+00,+4.495000e+04
+5.000000e+00,100, 190,-2.331232e-03,+1.485451e-02,+1.001207e+00,+4.495000e+04
+6.000000e+00,100, 228,-2.117403e-03,+1.372938e-02,+1.001952e+00,+4.495000e+04
+7.000000e+00,100, 266,+2.834972e-03,-1.544370e-02,+1.002715e+00,+4.495000e+04
+8.000000e+00,100, 304,+5.392682e-03,-2.962496e-02,+1.003186e+00,+4.495000e+04
+9.000000e+00,100, 343,+1.143433e-02,-6.513463e-02,+1.003744e+00,+4.495000e+04
+1.000000e+01,100, 381,+2.752837e-02,-1.600735e-01,+1.004050e+00,+4.495000e+04
+1.100000e+01,100, 419,+4.287153e-02,-2.514980e-01,+1.003510e+00,+4.495000e+04
+1.200000e+01,100, 457,+5.313250e-02,-3.127454e-01,+1.002475e+00,+4.495000e+04
+1.300000e+01,100, 496,+6.393896e-02,-3.771302e-01,+1.000908e+00,+4.495000e+04
+1.400000e+01,100, 534,+7.572713e-02,-4.473127e-01,+9.990388e-01,+4.495000e+04
+1.500000e+01,100, 572,+8.755191e-02,-5.180643e-01,+9.963492e-01,+4.495000e+04
+1.600000e+01,100, 611,+9.787461e-02,-5.794818e-01,+9.930925e-01,+4.495000e+04
+1.700000e+01,100, 649,+1.040529e-01,-6.166608e-01,+9.895534e-01,+4.495000e+04
+1.800000e+01,100, 687,+9.770418e-02,-5.792070e-01,+9.860923e-01,+4.495000e+04
+1.900000e+01,100, 726,+8.791647e-02,-5.207104e-01,+9.833797e-01,+4.495000e+04
+2.000000e+01,100, 764,+7.949700e-02,-4.703439e-01,+9.814335e-01,+4.495000e+04
+2.100000e+01,100, 802,+7.532857e-02,-4.456793e-01,+9.801930e-01,+4.495000e+04
+2.200000e+01,100, 841,+6.989895e-02,-4.132223e-01,+9.789647e-01,+4.495000e+04
+2.300000e+01,100, 879,+6.530591e-02,-3.858834e-01,+9.778927e-01,+4.495000e+04
+2.400000e+01,100, 918,+6.228221e-02,-3.679232e-01,+9.771510e-01,+4.495000e+04
+2.500000e+01,100, 956,+5.970206e-02,-3.525680e-01,+9.765822e-01,+4.495000e+04
+2.600000e+01,100, 994,+5.640478e-02,-3.329566e-01,+9.760544e-01,+4.495000e+04
+2.700000e+01,100,1033,+5.347401e-02,-3.157248e-01,+9.755411e-01,+4.495000e+04
+2.800000e+01,100,1071,+5.230372e-02,-3.084151e-01,+9.748997e-01,+4.495000e+04
+2.900000e+01,100,1109,+6.058428e-02,-3.574432e-01,+9.739094e-01,+4.495000e+04
+3.000000e+01,100,1148,+8.332608e-02,-4.960229e-01,+9.716785e-01,+4.495000e+04
+3.100000e+01,100,1186,+1.442232e-01,-8.675501e-01,+9.663267e-01,+4.495000e+04
+3.200000e+01,100,1225,+2.168346e-01,-1.309870e+00,+9.548253e-01,+4.495000e+04
+3.300000e+01,100,1263,+2.311362e-01,-1.397101e+00,+9.406662e-01,+4.495000e+04
+3.400000e+01,100,1302,+2.627366e-01,-1.586892e+00,+9.243259e-01,+4.495000e+04
+3.500000e+01,100,1340,+3.046246e-01,-1.838883e+00,+9.055369e-01,+4.495000e+04
+3.600000e+01,100,1379,+3.541919e-01,-2.135040e+00,+8.838611e-01,+4.495000e+04
+3.700000e+01,100,1417,+4.071601e-01,-2.450135e+00,+8.591554e-01,+4.495000e+04
+3.800000e+01,100,1456,+4.561690e-01,-2.739307e+00,+8.316626e-01,+4.495000e+04
+3.900000e+01,100,1494,+4.987463e-01,-2.987448e+00,+8.022158e-01,+4.495000e+04
+4.000000e+01,100,1532,+5.306708e-01,-3.170364e+00,+7.717859e-01,+4.495000e+04
+4.100000e+01,100,1571,+5.536908e-01,-3.299868e+00,+7.413779e-01,+4.495000e+04
+4.200000e+01,100,1609,+5.682070e-01,-3.375680e+00,+7.128525e-01,+4.495000e+04
+4.300000e+01,100,1648,+5.847729e-01,-3.467077e+00,+6.888101e-01,+4.495000e+04
+4.400000e+01,100,1686,+5.863361e-01,-3.471702e+00,+6.687664e-01,+4.495000e+04
+4.500000e+01,100,1724,+6.238264e-01,-3.697968e+00,+6.508587e-01,+4.495000e+04
+4.600000e+01,100,1763,+5.360352e-01,-3.174232e+00,+6.358283e-01,+4.495000e+04
+4.700000e+01,100,1801,+4.731557e-01,-2.797367e+00,+6.258391e-01,+4.495000e+04
+4.800000e+01,100,1840,+4.258925e-01,-2.514235e+00,+6.193678e-01,+4.495000e+04
+4.900000e+01,100,1878,+3.854562e-01,-2.271981e+00,+6.156163e-01,+4.495000e+04
+5.000000e+01,100,1917,+3.497168e-01,-2.057633e+00,+6.141282e-01,+4.495000e+04
+5.100000e+01,100,1955,+3.151048e-01,-1.850205e+00,+6.145646e-01,+4.495000e+04
+5.200000e+01,100,1994,+2.799655e-01,-1.639445e+00,+6.167458e-01,+4.495000e+04
+5.300000e+01,100,2032,+2.423963e-01,-1.413833e+00,+6.207538e-01,+4.495000e+04
+5.400000e+01,100,2071,+1.986829e-01,-1.150804e+00,+6.268424e-01,+4.495000e+04
+5.500000e+01,100,2109,+1.536032e-01,-8.790531e-01,+6.352924e-01,+4.495000e+04
+5.600000e+01,100,2148,+1.047549e-01,-5.854365e-01,+6.463187e-01,+4.495000e+04
+5.700000e+01,100,2186,+5.543363e-02,-2.900703e-01,+6.599112e-01,+4.495000e+04
+5.800000e+01,100,2225,+3.472104e-03,+2.045917e-02,+6.761330e-01,+4.495000e+04
+5.900000e+01,100,2263,-4.951131e-02,+3.360888e-01,+6.950511e-01,+4.495000e+04
+6.000000e+01,100,2302,-1.018256e-01,+6.466579e-01,+7.166086e-01,+4.495000e+04
+6.100000e+01,100,2340,-1.506410e-01,+9.350713e-01,+7.406127e-01,+4.495000e+04
+6.200000e+01,100,2379,-1.926295e-01,+1.181335e+00,+7.666898e-01,+4.495000e+04
+6.300000e+01,100,2417,-2.247003e-01,+1.367344e+00,+7.942050e-01,+4.495000e+04
+6.400000e+01,100,2456,-2.449837e-01,+1.482332e+00,+8.222888e-01,+4.495000e+04
+6.500000e+01,100,2494,-2.529440e-01,+1.523641e+00,+8.498622e-01,+4.495000e+04
+6.600000e+01,100,2533,-2.501854e-01,+1.501622e+00,+8.757816e-01,+4.495000e+04
+6.700000e+01,100,2571,-2.385397e-01,+1.427687e+00,+8.989832e-01,+4.495000e+04
+6.800000e+01,100,2610,-2.195322e-01,+1.311920e+00,+9.190062e-01,+4.495000e+04
+6.900000e+01,100,2648,-1.928340e-01,+1.152338e+00,+9.361174e-01,+4.495000e+04
+7.000000e+01,100,2687,-1.558369e-01,+9.321689e-01,+9.503667e-01,+4.495000e+04
+7.100000e+01,100,2725,-1.174216e-01,+7.028687e-01,+9.614872e-01,+4.495000e+04
+7.200000e+01,100,2764,-8.847988e-02,+5.301782e-01,+9.698207e-01,+4.495000e+04
+7.300000e+01,100,2802,-6.682709e-02,+4.006483e-01,+9.761008e-01,+4.495000e+04
+7.400000e+01,100,2841,-5.042876e-02,+3.024091e-01,+9.810853e-01,+4.495000e+04
+7.500000e+01,100,2879,-3.762229e-02,+2.256954e-01,+9.849455e-01,+4.495000e+04
+7.600000e+01,100,2918,-2.825147e-02,+1.694487e-01,+9.880028e-01,+4.495000e+04
+7.700000e+01,100,2956,-2.154157e-02,+1.292065e-01,+9.903025e-01,+4.495000e+04
+7.800000e+01,100,2994,-1.773498e-02,+1.064547e-01,+9.920272e-01,+4.495000e+04
+7.900000e+01,100,3033,-1.355517e-02,+8.134389e-02,+9.933864e-01,+4.495000e+04
+8.000000e+01,100,3071,-9.540439e-03,+5.713066e-02,+9.942534e-01,+4.495000e+04
+8.100000e+01,100,3110,-7.691604e-03,+4.602462e-02,+9.945518e-01,+4.495000e+04
+8.200000e+01,100,3148,-7.977420e-03,+4.777596e-02,+9.945987e-01,+4.495000e+04
+8.300000e+01,100,3186,-7.921167e-03,+4.755687e-02,+9.946934e-01,+4.495000e+04
+8.400000e+01,100,3225,-6.979607e-03,+4.189202e-02,+9.949534e-01,+4.495000e+04
+8.500000e+01,100,3263,-4.618871e-03,+2.770088e-02,+9.955389e-01,+4.495000e+04
+8.600000e+01,100,3302,-3.537190e-03,+2.141484e-02,+9.960818e-01,+4.495000e+04
+8.700000e+01,100,3340,-3.361898e-03,+2.037169e-02,+9.960968e-01,+4.495000e+04
+8.800000e+01,100,3379,-3.867307e-03,+2.338557e-02,+9.960572e-01,+4.495000e+04
+8.900000e+01,100,3417,-4.894360e-03,+2.957326e-02,+9.959897e-01,+4.495000e+04
+9.000000e+01,100,3455,-5.492659e-03,+3.317019e-02,+9.957832e-01,+4.495000e+04
+9.100000e+01,100,3494,-5.595213e-03,+3.376880e-02,+9.957340e-01,+4.495000e+04
+9.200000e+01,100,3532,-5.672979e-03,+3.419006e-02,+9.958338e-01,+4.495000e+04
+9.300000e+01,100,3571,-5.671325e-03,+3.416820e-02,+9.958784e-01,+4.495000e+04
+9.400000e+01,100,3609,-5.699637e-03,+3.433294e-02,+9.958782e-01,+4.495000e+04
+9.500000e+01,100,3648,-5.725032e-03,+3.448265e-02,+9.958786e-01,+4.495000e+04
+9.600000e+01,100,3686,-5.738577e-03,+3.456285e-02,+9.958783e-01,+4.495000e+04
+9.700000e+01,100,3725,-5.746240e-03,+3.460824e-02,+9.958785e-01,+4.495000e+04
+9.800000e+01,100,3763,-5.750746e-03,+3.463520e-02,+9.958783e-01,+4.495000e+04
+9.900000e+01,100,3801,-5.753588e-03,+3.465172e-02,+9.958785e-01,+4.495000e+04

==> dat/pv/pv2.txt <==
+0.000000e+00,200,00:08,+0.000000e+00,+0.000000e+00,+1.250000e-01,+1.750478e+06
+1.000000e+00,200,05:17,+3.489532e-03,-1.170144e-04,+1.250000e-01,+1.750478e+06
+2.000000e+00,200,10:39,+1.532024e-02,-4.807373e-04,+1.249716e-01,+1.750478e+06
+3.000000e+00,200,16:09,+4.573362e-02,-5.786704e-04,+1.248280e-01,+1.750478e+06
+4.000000e+00,200,21:44,+7.422747e-02,-7.897535e-04,+1.245986e-01,+1.750478e+06
+5.000000e+00,200,27:18,+1.041321e-01,-7.243762e-04,+1.243272e-01,+1.750478e+06
+6.000000e+00,200,32:53,+1.346304e-01,-8.199188e-04,+1.241372e-01,+1.750478e+06
+7.000000e+00,200,38:24,+1.692815e-01,-9.641114e-04,+1.238572e-01,+1.750478e+06
+8.000000e+00,200,43:55,+2.075402e-01,-1.301047e-03,+1.235449e-01,+1.750478e+06
+9.000000e+00,200,49:28,+2.595100e-01,-1.443876e-03,+1.230967e-01,+1.750478e+06
+1.000000e+01,200,55:01,+3.035431e-01,-1.444158e-03,+1.225343e-01,+1.750478e+06
+1.100000e+01,200,60:35,+3.451527e-01,-1.334461e-03,+1.218747e-01,+1.750478e+06
+1.200000e+01,200,66:11,+3.842600e-01,-1.319307e-03,+1.212307e-01,+1.750478e+06
+1.300000e+01,200,71:43,+4.095399e-01,-1.229272e-03,+1.205115e-01,+1.750478e+06
+1.400000e+01,200,77:18,+4.375656e-01,-1.558923e-03,+1.197660e-01,+1.750478e+06
+1.500000e+01,200,82:53,+4.446422e-01,-6.831778e-04,+1.191798e-01,+1.750478e+06
+1.600000e+01,200,88:25,+4.211952e-01,-3.211116e-04,+1.187346e-01,+1.750478e+06
+1.700000e+01,200,93:57,+3.929723e-01,-5.587381e-04,+1.184561e-01,+1.750478e+06
+1.800000e+01,200,99:31,+3.774289e-01,-6.645080e-04,+1.182453e-01,+1.750478e+06
+1.900000e+01,200,105:04,+3.633533e-01,-5.494421e-04,+1.180980e-01,+1.750478e+06
+2.000000e+01,200,110:35,+3.469773e-01,-5.388093e-04,+1.179888e-01,+1.750478e+06
+2.100000e+01,200,116:08,+3.308468e-01,-5.504354e-04,+1.178694e-01,+1.750478e+06
+2.200000e+01,200,121:40,+3.165833e-01,-5.012988e-04,+1.177815e-01,+1.750478e+06
+2.300000e+01,200,127:14,+3.028623e-01,-4.899188e-04,+1.177371e-01,+1.750478e+06
+2.400000e+01,200,132:46,+2.872531e-01,-4.111194e-04,+1.177289e-01,+1.750478e+06
+2.500000e+01,200,138:18,+2.698530e-01,-3.298476e-04,+1.177767e-01,+1.750478e+06
+2.600000e+01,200,143:50,+2.486123e-01,-2.587408e-04,+1.179292e-01,+1.750478e+06
+2.700000e+01,200,149:26,+2.253664e-01,-5.162062e-05,+1.181289e-01,+1.750478e+06
+2.800000e+01,200,155:01,+1.970590e-01,-4.117019e-05,+1.184079e-01,+1.750478e+06
+2.900000e+01,200,160:34,+1.686646e-01,+4.614565e-05,+1.187256e-01,+1.750478e+06
+3.000000e+01,200,166:07,+1.385140e-01,+1.607689e-04,+1.190473e-01,+1.750478e+06
+3.100000e+01,200,171:40,+1.078854e-01,+8.888231e-05,+1.194369e-01,+1.750478e+06
+3.200000e+01,200,177:13,+8.087650e-02,+1.923320e-04,+1.199536e-01,+1.750478e+06
+3.300000e+01,200,182:47,+5.671140e-02,+1.306340e-04,+1.206476e-01,+1.750478e+06
+3.400000e+01,200,188:21,+4.335978e-02,-5.798733e-05,+1.212297e-01,+1.750478e+06
+3.500000e+01,200,193:53,+5.309726e-02,-4.460244e-04,+1.214543e-01,+1.750478e+06
+3.600000e+01,200,199:26,+2.849683e-02,-1.128525e-03,+1.214935e-01,+1.750478e+06
+3.700000e+01,200,204:59,+4.347629e-02,+2.696666e-04,+1.213864e-01,+1.750478e+06
+3.800000e+01,200,210:33,+6.031068e-02,-1.039812e-03,+1.213739e-01,+1.750478e+06
+3.900000e+01,200,216:06,+9.950437e-02,-1.149790e-03,+1.209249e-01,+1.750478e+06
+4.000000e+01,200,221:40,+1.456957e-01,-1.240198e-03,+1.201928e-01,+1.750478e+06
+4.100000e+01,200,227:13,+1.990875e-01,-1.699013e-03,+1.192115e-01,+1.750478e+06
+4.200000e+01,200,232:46,+2.698362e-01,-1.750512e-03,+1.180186e-01,+1.750478e+06
+4.300000e+01,200,238:18,+3.374734e-01,-1.844262e-03,+1.168223e-01,+1.750478e+06
+4.400000e+01,200,243:50,+4.084628e-01,-1.920103e-03,+1.155044e-01,+1.750478e+06
+4.500000e+01,200,249:23,+4.822645e-01,-2.104183e-03,+1.140241e-01,+1.750478e+06
+4.600000e+01,200,254:58,+5.630305e-01,-2.395761e-03,+1.124161e-01,+1.750478e+06
+4.700000e+01,200,260:31,+6.660060e-01,-1.562351e-03,+1.110054e-01,+1.750478e+06
+4.800000e+01,200,266:04,+5.719743e-01,+2.185790e-03,+1.094507e-01,+1.750478e+06
+4.900000e+01,200,271:37,+5.021847e-01,+2.341512e-04,+1.082757e-01,+1.750478e+06
+5.000000e+01,200,277:09,+4.517984e-01,-6.343044e-04,+1.076421e-01,+1.750478e+06
+5.100000e+01,200,282:41,+4.131886e-01,+5.825358e-05,+1.072206e-01,+1.750478e+06
+5.200000e+01,200,288:15,+3.827315e-01,-4.036273e-04,+1.069330e-01,+1.750478e+06
+5.300000e+01,200,293:50,+3.622220e-01,-1.175290e-04,+1.067546e-01,+1.750478e+06
+5.400000e+01,200,299:23,+3.404242e-01,-2.215605e-04,+1.067699e-01,+1.750478e+06
+5.500000e+01,200,304:55,+3.231968e-01,-2.549088e-04,+1.068795e-01,+1.750478e+06
+5.600000e+01,200,310:28,+3.014428e-01,-3.023579e-04,+1.070705e-01,+1.750478e+06
+5.700000e+01,200,316:04,+2.776929e-01,-3.096262e-04,+1.073161e-01,+1.750478e+06
+5.800000e+01,200,321:41,+2.500202e-01,-2.490086e-04,+1.076924e-01,+1.750478e+06
+5.900000e+01,200,327:16,+2.182696e-01,-1.179789e-04,+1.081883e-01,+1.750478e+06
+6.000000e+01,200,332:49,+1.833185e-01,+1.143889e-06,+1.087967e-01,+1.750478e+06
+6.100000e+01,200,338:25,+1.468124e-01,+1.004813e-04,+1.094805e-01,+1.750478e+06
+6.200000e+01,200,343:58,+1.093411e-01,+3.944576e-04,+1.103063e-01,+1.750478e+06
+6.300000e+01,200,349:36,+6.930170e-02,+5.481737e-04,+1.113144e-01,+1.750478e+06
+6.400000e+01,200,355:09,+2.661341e-02,+5.979796e-04,+1.122781e-01,+1.750478e+06
+6.500000e+01,200,360:43,-1.660471e-02,+7.296485e-04,+1.133316e-01,+1.750478e+06
+6.600000e+01,200,366:16,-6.101242e-02,+8.175684e-04,+1.146025e-01,+1.750478e+06
+6.700000e+01,200,371:49,-1.041484e-01,+8.382239e-04,+1.159287e-01,+1.750478e+06
+6.800000e+01,200,377:22,-1.445237e-01,+8.180850e-04,+1.172450e-01,+1.750478e+06
+6.900000e+01,200,382:57,-1.793431e-01,+7.504625e-04,+1.185685e-01,+1.750478e+06
+7.000000e+01,200,388:32,-2.042225e-01,+5.413032e-04,+1.199323e-01,+1.750478e+06
+7.100000e+01,200,394:05,-2.127728e-01,+1.150816e-04,+1.212255e-01,+1.750478e+06
+7.200000e+01,200,399:41,-1.916803e-01,-6.519292e-04,+1.220486e-01,+1.750478e+06
+7.300000e+01,200,405:14,-1.528329e-01,-5.265298e-04,+1.227828e-01,+1.750478e+06
+7.400000e+01,200,410:50,-1.210614e-01,-4.400758e-04,+1.234631e-01,+1.750478e+06
+7.500000e+01,200,416:24,-9.599253e-02,-2.682200e-04,+1.240150e-01,+1.750478e+06
+7.600000e+01,200,421:56,-7.865863e-02,-2.467482e-04,+1.244272e-01,+1.750478e+06
+7.700000e+01,200,427:31,-6.297391e-02,-2.172560e-04,+1.246581e-01,+1.750478e+06
+7.800000e+01,200,433:05,-4.885670e-02,-1.823379e-04,+1.247758e-01,+1.750478e+06
+7.900000e+01,200,438:40,-3.969997e-02,-1.167036e-04,+1.248327e-01,+1.750478e+06
+8.000000e+01,200,444:13,-3.251332e-02,-1.037328e-04,+1.248606e-01,+1.750478e+06
+8.100000e+01,200,449:46,-2.644942e-02,-5.315452e-05,+1.248815e-01,+1.750478e+06
+8.200000e+01,200,455:20,-2.247213e-02,-4.070636e-05,+1.249024e-01,+1.750478e+06
+8.300000e+01,200,460:54,-2.006917e-02,+1.209967e-05,+1.249100e-01,+1.750478e+06
+8.400000e+01,200,466:27,-1.929346e-02,+3.331495e-05,+1.249081e-01,+1.750478e+06
+8.500000e+01,200,472:00,-1.879523e-02,+3.324912e-05,+1.249025e-01,+1.750478e+06
+8.600000e+01,200,477:32,-1.826266e-02,+2.691580e-05,+1.248971e-01,+1.750478e+06
+8.700000e+01,200,483:05,-1.809534e-02,+3.901487e-05,+1.248991e-01,+1.750478e+06
+8.800000e+01,200,488:41,-1.775123e-02,+4.635508e-06,+1.249081e-01,+1.750478e+06
+8.900000e+01,200,494:16,-1.637223e-02,+8.244228e-07,+1.249161e-01,+1.750478e+06
+9.000000e+01,200,499:50,-1.530104e-02,+4.312292e-06,+1.249205e-01,+1.750478e+06
+9.100000e+01,200,505:29,-1.476149e-02,+6.191375e-05,+1.249198e-01,+1.750478e+06
+9.200000e+01,200,511:03,-1.396711e-02,-4.457167e-05,+1.249165e-01,+1.750478e+06
+9.300000e+01,200,516:35,-1.454237e-02,+1.974777e-05,+1.249132e-01,+1.750478e+06
+9.400000e+01,200,522:08,-1.463645e-02,+1.227364e-05,+1.249119e-01,+1.750478e+06
+9.500000e+01,200,527:44,-1.430135e-02,+1.859273e-05,+1.249116e-01,+1.750478e+06
+9.600000e+01,200,533:19,-1.433721e-02,+1.184581e-05,+1.249170e-01,+1.750478e+06
+9.700000e+01,200,538:54,-1.446827e-02,+2.986294e-06,+1.249149e-01,+1.750478e+06
+9.800000e+01,200,544:27,-1.440134e-02,+1.784910e-05,+1.249104e-01,+1.750478e+06
+9.900000e+01,200,550:00,-1.478943e-02,-1.650262e-05,+1.249171e-01,+1.750478e+06

==> dat/pv/pv3.txt <==
+0.000000e+00,100,   3,+0.000000e+00,+0.000000e+00,+1.000000e+00,+4.495000e+04
+1.000000e+00,100,  40,-7.001413e-05,+4.380735e-04,+1.000000e+00,+4.495000e+04
+2.000000e+00,100,  80,-2.785728e-04,+1.665389e-03,+1.000016e+00,+4.495000e+04
+3.000000e+00,100, 120,-3.664490e-04,+2.522378e-03,+1.000038e+00,+4.495000e+04
+4.000000e+00,100, 160,+5.380575e-04,-2.360975e-03,+1.000204e+00,+4.495000e+04
+5.000000e+00,100, 201,+3.131227e-03,-1.756910e-02,+1.000297e+00,+4.495000e+04
+6.000000e+00,100, 242,+4.632670e-03,-2.587813e-02,+1.000555e+00,+4.495000e+04
+7.000000e+00,100, 282,+6.604859e-03,-3.700743e-02,+1.000994e+00,+4.495000e+04
+8.000000e+00,100, 323,+1.063603e-02,-6.068471e-02,+1.001519e+00,+4.495000e+04
+9.000000e+00,100, 364,+1.337604e-02,-7.605924e-02,+1.002241e+00,+4.495000e+04
+1.000000e+01,100, 405,+2.623892e-02,-1.524731e-01,+1.002771e+00,+4.495000e+04
+1.100000e+01,100, 446,+3.854738e-02,-2.259559e-01,+1.002311e+00,+4.495000e+04
+1.200000e+01,100, 487,+4.509007e-02,-2.650906e-01,+1.001278e+00,+4.495000e+04
+1.300000e+01,100, 527,+5.232864e-02,-3.084163e-01,+9.999924e-01,+4.495000e+04
+1.400000e+01,100, 568,+5.962883e-02,-3.517371e-01,+9.984501e-01,+4.495000e+04
+1.500000e+01,100, 609,+6.563005e-02,-3.873979e-01,+9.963958e-01,+4.495000e+04
+1.600000e+01,100, 650,+6.736262e-02,-3.978158e-01,+9.940972e-01,+4.495000e+04
+1.700000e+01,100, 691,+6.820577e-02,-4.033657e-01,+9.918251e-01,+4.495000e+04
+1.800000e+01,100, 732,+6.165075e-02,-3.644947e-01,+9.896725e-01,+4.495000e+04
+1.900000e+01,100, 773,+5.588827e-02,-3.302008e-01,+9.881564e-01,+4.495000e+04
+2.000000e+01,100, 814,+5.043457e-02,-2.975054e-01,+9.869975e-01,+4.495000e+04
+2.100000e+01,100, 854,+4.864114e-02,-2.866679e-01,+9.862382e-01,+4.495000e+04
+2.200000e+01,100, 895,+4.361518e-02,-2.569901e-01,+9.855849e-01,+4.495000e+04
+2.300000e+01,100, 936,+4.359492e-02,-2.570766e-01,+9.855332e-01,+4.495000e+04
+2.400000e+01,100, 977,+4.077445e-02,-2.401107e-01,+9.852293e-01,+4.495000e+04
+2.500000e+01,100,1018,+3.757437e-02,-2.210410e-01,+9.848727e-01,+4.495000e+04
+2.600000e+01,100,1059,+3.490432e-02,-2.052910e-01,+9.846103e-01,+4.495000e+04
+2.700000e+01,100,1100,+3.236827e-02,-1.904049e-01,+9.843765e-01,+4.495000e+04
+2.800000e+01,100,1141,+3.324449e-02,-1.957535e-01,+9.841082e-01,+4.495000e+04
+2.900000e+01,100,1182,+4.458477e-02,-2.655479e-01,+9.832270e-01,+4.495000e+04
+3.000000e+01,100,1223,+6.070270e-02,-3.646828e-01,+9.811042e-01,+4.495000e+04
+3.100000e+01,100,1264,+8.244772e-02,-4.985635e-01,+9.772964e-01,+4.495000e+04
+3.200000e+01,100,1305,+9.015980e-02,-5.464767e-01,+9.714164e-01,+4.495000e+04
+3.300000e+01,100,1346,+7.926909e-02,-4.813519e-01,+9.649988e-01,+4.495000e+04
+3.400000e+01,100,1386,+7.520540e-02,-4.564220e-01,+9.579977e-01,+4.495000e+04
+3.500000e+01,100,1427,+7.286953e-02,-4.427721e-01,+9.503841e-01,+4.495000e+04
+3.600000e+01,100,1468,+7.409765e-02,-4.497588e-01,+9.418964e-01,+4.495000e+04
+3.700000e+01,100,1509,+7.766930e-02,-4.703394e-01,+9.323199e-01,+4.495000e+04
+3.800000e+01,100,1550,+8.459905e-02,-5.103073e-01,+9.215308e-01,+4.495000e+04
+3.900000e+01,100,1591,+9.249460e-02,-5.544447e-01,+9.097904e-01,+4.495000e+04
+4.000000e+01,100,1632,+9.909593e-02,-5.894066e-01,+8.976637e-01,+4.495000e+04
+4.100000e+01,100,1673,+1.037249e-01,-6.093451e-01,+8.862700e-01,+4.495000e+04
+4.200000e+01,100,1714,+9.992361e-02,-5.819973e-01,+8.784947e-01,+4.495000e+04
+4.300000e+01,100,1755,+1.208391e-01,-7.102846e-01,+8.722416e-01,+4.495000e+04
+4.400000e+01,100,1796,+1.432769e-01,-8.442751e-01,+8.652986e-01,+4.495000e+04
+4.500000e+01,100,1837,+1.772369e-01,-1.051655e+00,+8.564002e-01,+4.495000e+04
+4.600000e+01,100,1878,+1.257454e-01,-7.454966e-01,+8.475050e-01,+4.495000e+04
+4.700000e+01,100,1918,+8.245838e-02,-4.862930e-01,+8.424758e-01,+4.495000e+04
+4.800000e+01,100,1959,+5.782933e-02,-3.389243e-01,+8.400950e-01,+4.495000e+04
+4.900000e+01,100,2000,+4.074097e-02,-2.365386e-01,+8.394754e-01,+4.495000e+04
+5.000000e+01,100,2041,+2.635767e-02,-1.502452e-01,+8.400332e-01,+4.495000e+04
+5.100000e+01,100,2082,+1.377820e-02,-7.478292e-02,+8.415729e-01,+4.495000e+04
+5.200000e+01,100,2122,+1.484442e-03,-1.031627e-03,+8.439885e-01,+4.495000e+04
+5.300000e+01,100,2163,-1.257386e-02,+8.347369e-02,+8.474042e-01,+4.495000e+04
+5.400000e+01,100,2204,-2.799984e-02,+1.763941e-01,+8.519399e-01,+4.495000e+04
+5.500000e+01,100,2245,-4.189743e-02,+2.601523e-01,+8.577166e-01,+4.495000e+04
+5.600000e+01,100,2285,-5.088015e-02,+3.141478e-01,+8.646135e-01,+4.495000e+04
+5.700000e+01,100,2326,-5.391414e-02,+3.319581e-01,+8.723032e-01,+4.495000e+04
+5.800000e+01,100,2367,-5.663045e-02,+3.477576e-01,+8.805984e-01,+4.495000e+04
+5.900000e+01,100,2408,-5.892625e-02,+3.609213e-01,+8.894045e-01,+4.495000e+04
+6.000000e+01,100,2449,-6.265914e-02,+3.825281e-01,+8.987208e-01,+4.495000e+04
+6.100000e+01,100,2489,-6.626780e-02,+4.028909e-01,+9.084400e-01,+4.495000e+04
+6.200000e+01,100,2530,-6.956702e-02,+4.210389e-01,+9.184558e-01,+4.495000e+04
+6.300000e+01,100,2571,-7.226191e-02,+4.353213e-01,+9.285126e-01,+4.495000e+04
+6.400000e+01,100,2612,-7.382323e-02,+4.423781e-01,+9.382207e-01,+4.495000e+04
+6.500000e+01,100,2652,-7.383619e-02,+4.404308e-01,+9.472142e-01,+4.495000e+04
+6.600000e+01,100,2693,-7.411284e-02,+4.412832e-01,+9.552020e-01,+4.495000e+04
+6.700000e+01,100,2734,-7.465672e-02,+4.447388e-01,+9.623622e-01,+4.495000e+04
+6.800000e+01,100,2775,-7.528044e-02,+4.489072e-01,+9.690783e-01,+4.495000e+04
+6.900000e+01,100,2815,-7.161073e-02,+4.279239e-01,+9.756603e-01,+4.495000e+04
+7.000000e+01,100,2856,-5.839221e-02,+3.497091e-01,+9.815779e-01,+4.495000e+04
+7.100000e+01,100,2897,-4.036463e-02,+2.422474e-01,+9.860881e-01,+4.495000e+04
+7.200000e+01,100,2938,-3.033908e-02,+1.821838e-01,+9.890916e-01,+4.495000e+04
+7.300000e+01,100,2978,-2.019108e-02,+1.213669e-01,+9.911866e-01,+4.495000e+04
+7.400000e+01,100,3019,-1.490387e-02,+8.928072e-02,+9.927596e-01,+4.495000e+04
+7.500000e+01,100,3060,-1.154288e-02,+6.921236e-02,+9.938233e-01,+4.495000e+04
+7.600000e+01,100,3100,-1.010828e-02,+6.059278e-02,+9.942765e-01,+4.495000e+04
+7.700000e+01,100,3141,-9.828473e-03,+5.886208e-02,+9.943004e-01,+4.495000e+04
+7.800000e+01,100,3182,-1.019921e-02,+6.101741e-02,+9.943343e-01,+4.495000e+04
+7.900000e+01,100,3222,-1.041321e-02,+6.240959e-02,+9.944867e-01,+4.495000e+04
+8.000000e+01,100,3263,-8.836783e-03,+5.297281e-02,+9.949418e-01,+4.495000e+04
+8.100000e+01,100,3304,-7.509177e-03,+4.511504e-02,+9.955525e-01,+4.495000e+04
+8.200000e+01,100,3345,-7.096395e-03,+4.268937e-02,+9.957177e-01,+4.495000e+04
+8.300000e+01,100,3385,-7.479748e-03,+4.497338e-02,+9.956782e-01,+4.495000e+04
+8.400000e+01,100,3426,-8.383760e-03,+5.039222e-02,+9.956205e-01,+4.495000e+04
+8.500000e+01,100,3467,-9.279153e-03,+5.579486e-02,+9.954290e-01,+4.495000e+04
+8.600000e+01,100,3507,-9.439625e-03,+5.673954e-02,+9.952877e-01,+4.495000e+04
+8.700000e+01,100,3548,-9.522093e-03,+5.718714e-02,+9.953927e-01,+4.495000e+04
+8.800000e+01,100,3589,-9.519424e-03,+5.715825e-02,+9.954463e-01,+4.495000e+04
+8.900000e+01,100,3630,-9.528842e-03,+5.721495e-02,+9.954547e-01,+4.495000e+04
+9.000000e+01,100,3670,-9.553905e-03,+5.736275e-02,+9.954549e-01,+4.495000e+04
+9.100000e+01,100,3711,-9.567605e-03,+5.744357e-02,+9.954548e-01,+4.495000e+04
+9.200000e+01,100,3752,-9.575148e-03,+5.748875e-02,+9.954548e-01,+4.495000e+04
+9.300000e+01,100,3793,-9.579781e-03,+5.751667e-02,+9.954548e-01,+4.495000e+04
+9.400000e+01,100,3833,-9.582628e-03,+5.753381e-02,+9.954548e-01,+4.495000e+04
+9.500000e+01,100,3874,-9.584485e-03,+5.754465e-02,+9.954548e-01,+4.495000e+04
+9.600000e+01,100,3915,-9.585702e-03,+5.755207e-02,+9.954548e-01,+4.495000e+04
+9.700000e+01,100,3955,-9.586469e-03,+5.755675e-02,+9.954548e-01,+4.495000e+04
+9.800000e+01,100,3996,-9.586966e-03,+5.755963e-02,+9.954548e-01,+4.495000e+04
+9.900000e+01,100,4037,-9.587302e-03,+5.756175e-02,+9.954548e-01,+4.495000e+04

==> dat/pv/pv4.txt <==
+0.000000e+00,50,   1,+0.000000e+00,+0.000000e+00,+8.000000e+00,+6.114000e+03
+1.000000e+00,50,   9,+1.163749e-04,+8.322080e-06,+8.000019e+00,+6.114000e+03
+2.000000e+00,50,  17,+1.003888e-03,+2.072596e-05,+8.000001e+00,+6.114000e+03
+3.000000e+00,50,  24,+3.723403e-03,+7.039879e-05,+8.000235e+00,+6.114000e+03
+4.000000e+00,50,  32,+9.168227e-03,+1.523039e-04,+8.001408e+00,+6.114000e+03
+5.000000e+00,50,  39,+1.991118e-02,+2.836604e-04,+8.003539e+00,+6.114000e+03
+6.000000e+00,50,  47,+3.218485e-02,+4.407364e-04,+8.006800e+00,+6.114000e+03
+7.000000e+00,50,  55,+4.898015e-02,+6.290916e-04,+8.012691e+00,+6.114000e+03
+8.000000e+00,50,  64,+7.227930e-02,+8.533146e-04,+8.022667e+00,+6.114000e+03
+9.000000e+00,50,  73,+1.034438e-01,+1.114602e-03,+8.038213e+00,+6.114000e+03
+1.000000e+01,50,  81,+1.414121e-01,+1.364996e-03,+8.062478e+00,+6.114000e+03
+1.100000e+01,50,  90,+1.984884e-01,+1.687216e-03,+8.097082e+00,+6.114000e+03
+1.200000e+01,50,  99,+2.703487e-01,+2.145717e-03,+8.136201e+00,+6.114000e+03
+1.300000e+01,50, 108,+3.456219e-01,+2.504598e-03,+8.175840e+00,+6.114000e+03
+1.400000e+01,50, 118,+4.220602e-01,+2.722740e-03,+8.213585e+00,+6.114000e+03
+1.500000e+01,50, 127,+4.966811e-01,+2.890632e-03,+8.245880e+00,+6.114000e+03
+1.600000e+01,50, 137,+5.620518e-01,+3.019259e-03,+8.269374e+00,+6.114000e+03
+1.700000e+01,50, 146,+6.131282e-01,+3.056381e-03,+8.287292e+00,+6.114000e+03
+1.800000e+01,50, 155,+6.598809e-01,+2.937855e-03,+8.303889e+00,+6.114000e+03
+1.900000e+01,50, 164,+6.988264e-01,+2.692500e-03,+8.320167e+00,+6.114000e+03
+2.000000e+01,50, 174,+7.226335e-01,+2.393910e-03,+8.334548e+00,+6.114000e+03
+2.100000e+01,50, 183,+7.320712e-01,+2.100600e-03,+8.345710e+00,+6.114000e+03
+2.200000e+01,50, 192,+7.341211e-01,+1.844100e-03,+8.353312e+00,+6.114000e+03
+2.300000e+01,50, 202,+7.307277e-01,+1.605651e-03,+8.357553e+00,+6.114000e+03
+2.400000e+01,50, 211,+7.229875e-01,+1.399017e-03,+8.358770e+00,+6.114000e+03
+2.500000e+01,50, 221,+7.113776e-01,+1.205912e-03,+8.357075e+00,+6.114000e+03
+2.600000e+01,50, 231,+6.959541e-01,+1.023668e-03,+8.352559e+00,+6.114000e+03
+2.700000e+01,50, 241,+6.764336e-01,+8.460056e-04,+8.345002e+00,+6.114000e+03
+2.800000e+01,50, 250,+6.523025e-01,+6.669543e-04,+8.334121e+00,+6.114000e+03
+2.900000e+01,50, 259,+6.231800e-01,+4.873000e-04,+8.319738e+00,+6.114000e+03
+3.000000e+01,50, 268,+5.895917e-01,+3.079203e-04,+8.301714e+00,+6.114000e+03
+3.100000e+01,50, 277,+5.632067e-01,+1.070721e-04,+8.279821e+00,+6.114000e+03
+3.200000e+01,50, 286,+5.563608e-01,-1.301754e-04,+8.254003e+00,+6.114000e+03
+3.300000e+01,50, 295,+5.689932e-01,-4.252836e-04,+8.222733e+00,+6.114000e+03
+3.400000e+01,50, 305,+5.942932e-01,-6.927076e-04,+8.183041e+00,+6.114000e+03
+3.500000e+01,50, 314,+6.553218e-01,-9.732260e-04,+8.130963e+00,+6.114000e+03
+3.600000e+01,50, 323,+6.970320e-01,-1.358424e-03,+8.069409e+00,+6.114000e+03
+3.700000e+01,50, 333,+6.892504e-01,-1.671450e-03,+8.010239e+00,+6.114000e+03
+3.800000e+01,50, 342,+7.186905e-01,-1.835985e-03,+7.949900e+00,+6.114000e+03
+3.900000e+01,50, 352,+7.514621e-01,-2.253840e-03,+7.887040e+00,+6.114000e+03
+4.000000e+01,50, 362,+7.940729e-01,-2.548037e-03,+7.820692e+00,+6.114000e+03
+4.100000e+01,50, 372,+8.649768e-01,-2.932800e-03,+7.748714e+00,+6.114000e+03
+4.200000e+01,50, 382,+9.519247e-01,-3.298128e-03,+7.670285e+00,+6.114000e+03
+4.300000e+01,50, 392,+1.036680e+00,-3.479028e-03,+7.584988e+00,+6.114000e+03
+4.400000e+01,50, 402,+1.148638e+00,-3.686695e-03,+7.494063e+00,+6.114000e+03
+4.500000e+01,50, 412,+1.266341e+00,-3.658215e-03,+7.400810e+00,+6.114000e+03
+4.600000e+01,50, 421,+1.390077e+00,-2.852726e-03,+7.314735e+00,+6.114000e+03
+4.700000e+01,50, 431,+1.451412e+00,+3.211420e-03,+7.261879e+00,+6.114000e+03
+4.800000e+01,50, 441,+1.565227e+00,+2.714393e-03,+7.260061e+00,+6.114000e+03
+4.900000e+01,50, 451,+1.678964e+00,+1.678795e-03,+7.266632e+00,+6.114000e+03
+5.000000e+01,50, 461,+1.848161e+00,+2.509401e-03,+7.255211e+00,+6.114000e+03
+5.100000e+01,50, 471,+1.898998e+00,+1.862752e-03,+7.185556e+00,+6.114000e+03
+5.200000e+01,50, 481,+1.796909e+00,+1.752167e-03,+7.102482e+00,+6.114000e+03
+5.300000e+01,50, 490,+1.687576e+00,+1.936262e-03,+7.023006e+00,+6.114000e+03
+5.400000e+01,50, 500,+1.576204e+00,+2.262698e-03,+6.950630e+00,+6.114000e+03
+5.500000e+01,50, 509,+1.458422e+00,+2.689810e-03,+6.885893e+00,+6.114000e+03
+5.600000e+01,50, 518,+1.331263e+00,+3.142281e-03,+6.829040e+00,+6.114000e+03
+5.700000e+01,50, 528,+1.193393e+00,+3.622595e-03,+6.780818e+00,+6.114000e+03
+5.800000e+01,50, 537,+1.046958e+00,+4.093583e-03,+6.742522e+00,+6.114000e+03
+5.900000e+01,50, 547,+8.989934e-01,+4.542045e-03,+6.715335e+00,+6.114000e+03
+6.000000e+01,50, 556,+7.615306e-01,+4.945712e-03,+6.698986e+00,+6.114000e+03
+6.100000e+01,50, 565,+6.388342e-01,+5.326171e-03,+6.691329e+00,+6.114000e+03
+6.200000e+01,50, 575,+5.196036e-01,+5.700613e-03,+6.691032e+00,+6.114000e+03
+6.300000e+01,50, 584,+4.000959e-01,+6.011313e-03,+6.697959e+00,+6.114000e+03
+6.400000e+01,50, 593,+2.797400e-01,+6.305597e-03,+6.712064e+00,+6.114000e+03
+6.500000e+01,50, 602,+1.569210e-01,+6.558498e-03,+6.732746e+00,+6.114000e+03
+6.600000e+01,50, 612,+3.137851e-02,+6.710135e-03,+6.758844e+00,+6.114000e+03
+6.700000e+01,50, 621,-9.340696e-02,+6.765360e-03,+6.788728e+00,+6.114000e+03
+6.800000e+01,50, 631,-2.142923e-01,+6.629716e-03,+6.820467e+00,+6.114000e+03
+6.900000e+01,50, 641,-3.288376e-01,+6.200306e-03,+6.851653e+00,+6.114000e+03
+7.000000e+01,50, 650,-4.347497e-01,+5.436206e-03,+6.879235e+00,+6.114000e+03
+7.100000e+01,50, 660,-5.320039e-01,+4.565560e-03,+6.900545e+00,+6.114000e+03
+7.200000e+01,50, 669,-6.212392e-01,+4.084852e-03,+6.916622e+00,+6.114000e+03
+7.300000e+01,50, 679,-6.961758e-01,+3.924378e-03,+6.933649e+00,+6.114000e+03
+7.400000e+01,50, 688,-7.459008e-01,+3.670824e-03,+6.958772e+00,+6.114000e+03
+7.500000e+01,50, 698,-7.549022e-01,+3.429372e-03,+6.995819e+00,+6.114000e+03
+7.600000e+01,50, 707,-7.255251e-01,+3.281367e-03,+7.040467e+00,+6.114000e+03
+7.700000e+01,50, 717,-6.824536e-01,+3.192018e-03,+7.086877e+00,+6.114000e+03
+7.800000e+01,50, 726,-6.399209e-01,+3.105698e-03,+7.132200e+00,+6.114000e+03
+7.900000e+01,50, 735,-6.012536e-01,+3.012461e-03,+7.175334e+00,+6.114000e+03
+8.000000e+01,50, 744,-5.663608e-01,+2.907449e-03,+7.216028e+00,+6.114000e+03
+8.100000e+01,50, 753,-5.347096e-01,+2.796771e-03,+7.254303e+00,+6.114000e+03
+8.200000e+01,50, 763,-5.057406e-01,+2.671920e-03,+7.290256e+00,+6.114000e+03
+8.300000e+01,50, 772,-4.790742e-01,+2.556847e-03,+7.324057e+00,+6.114000e+03
+8.400000e+01,50, 781,-4.545338e-01,+2.444855e-03,+7.355867e+00,+6.114000e+03
+8.500000e+01,50, 791,-4.317342e-01,+2.327277e-03,+7.385806e+00,+6.114000e+03
+8.600000e+01,50, 800,-4.105753e-01,+2.218896e-03,+7.414064e+00,+6.114000e+03
+8.700000e+01,50, 810,-3.908055e-01,+2.112865e-03,+7.440707e+00,+6.114000e+03
+8.800000e+01,50, 819,-3.723507e-01,+2.016230e-03,+7.465865e+00,+6.114000e+03
+8.900000e+01,50, 828,-3.550248e-01,+1.918229e-03,+7.489662e+00,+6.114000e+03
+9.000000e+01,50, 838,-3.388448e-01,+1.828223e-03,+7.512151e+00,+6.114000e+03
+9.100000e+01,50, 847,-3.234942e-01,+1.741983e-03,+7.533448e+00,+6.114000e+03
+9.200000e+01,50, 856,-3.091730e-01,+1.663096e-03,+7.553626e+00,+6.114000e+03
+9.300000e+01,50, 866,-2.955929e-01,+1.584642e-03,+7.572761e+00,+6.114000e+03
+9.400000e+01,50, 875,-2.827065e-01,+1.510917e-03,+7.590966e+00,+6.114000e+03
+9.500000e+01,50, 885,-2.705896e-01,+1.440395e-03,+7.608220e+00,+6.114000e+03
+9.600000e+01,50, 894,-2.591950e-01,+1.376024e-03,+7.624598e+00,+6.114000e+03
+9.700000e+01,50, 903,-2.483304e-01,+1.317381e-03,+7.640168e+00,+6.114000e+03
+9.800000e+01,50, 913,-2.380682e-01,+1.257787e-03,+7.654959e+00,+6.114000e+03
+9.900000e+01,50, 922,-2.282531e-01,+1.200733e-03,+7.669057e+00,+6.114000e+03

==> img/niederer/act_01_0005.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
-72.56,-49.071,-26.459,-0.026864,90.581,0.57694,0.005,2,-9.66,-3.381,-1.449,-0.026864,1,0.36382,-9.66,-3.381,-1.449
-72.74,-49.134,-26.486,-0.028836,90.58,0.57694,0.005,2,-9.64,-3.374,-1.446,-0.028836,1,0.38522,-9.64,-3.374,-1.446
-72.92,-49.197,-26.513,-0.030329,90.578,0.57694,0.005,2,-9.62,-3.367,-1.443,-0.030329,1,0.40662,-9.62,-3.367,-1.443
-73.1,-49.26,-26.54,-0.031932,90.575,0.57694,0.005,2,-9.6,-3.36,-1.44,-0.031932,1,0.42802,-9.6,-3.36,-1.44
-73.28,-49.323,-26.567,-0.033666,90.573,0.57694,0.005,2,-9.58,-3.353,-1.437,-0.033666,1,0.44942,-9.58,-3.353,-1.437
-73.46,-49.386,-26.594,-0.034744,90.571,0.57694,0.005,2,-9.56,-3.346,-1.434,-0.034744,1,0.47082,-9.56,-3.346,-1.434
-73.64,-49.449,-26.621,-0.035209,90.569,0.57694,0.005,2,-9.54,-3.339,-1.431,-0.035209,1,0.49222,-9.54,-3.339,-1.431
-73.82,-49.512,-26.648,-0.035632,90.567,0.57694,0.005,2,-9.52,-3.332,-1.428,-0.035632,1,0.51362,-9.52,-3.332,-1.428
-74,-49.575,-26.675,-0.036161,90.565,0.57694,0.005,2,-9.5,-3.325,-1.425,-0.036161,1,0.53502,-9.5,-3.325,-1.425
-74.18,-49.638,-26.702,-0.036819,90.563,0.57694,0.005,2,-9.48,-3.318,-1.422,-0.036819,1,0.55642,-9.48,-3.318,-1.422
-74.36,-49.701,-26.729,-0.037633,90.561,0.57694,0.005,2,-9.46,-3.311,-1.419,-0.037633,1,0.57783,-9.46,-3.311,-1.419
-74.54,-49.764,-26.756,-0.038627,90.56,0.57694,0.005,2,-9.44,-3.304,-1.416,-0.038627,1,0.59923,-9.44,-3.304,-1.416
-74.72,-49.827,-26.783,-0.039827,90.558,0.57694,0.005,2,-9.42,-3.297,-1.413,-0.039827,1,0.62063,-9.42,-3.297,-1.413
-74.9,-49.89,-26.81,-0.041257,90.556,0.57694,0.005,2,-9.4,-3.29,-1.41,-0.041257,1,0.64203,-9.4,-3.29,-1.41
-75.08,-49.953,-26.837,-0.042944,90.555,0.57694,0.005,2,-9.38,-3.283,-1.407,-0.042944,1,0.66343,-9.38,-3.283,-1.407
-75.26,-50.016,-26.864,-0.044911,90.553,0.57694,0.005,2,-9.36,-3.276,-1.404,-0.044911,1,0.68483,-9.36,-3.276,-1.404
-75.44,-50.079,-26.891,-0.047044,90.552,0.57694,0.005,2,-9.34,-3.269,-1.401,-0.047044,1,0.70623,-9.34,-3.269,-1.401
-75.62,-50.142,-26.918,-0.049301,90.551,0.57694,0.005,2,-9.32,-3.262,-1.398,-0.049301,1,0.72763,-9.32,-3.262,-1.398
-75.8,-50.205,-26.945,-0.05182,90.549,0.57694,0.005,2,-9.3,-3.255,-1.395,-0.05182,1,0.74903,-9.3,-3.255,-1.395
-75.98,-50.268,-26.972,-0.054339,90.548,0.57694,0.005,2,-9.28,-3.248,-1.392,-0.054339,1,0.77043,-9.28,-3.248,-1.392
-76.16,-50.331,-26.999,-0.056356,90.547,0.57694,0.005,2,-9.26,-3.241,-1.389,-0.056356,1,0.79183,-9.26,-3.241,-1.389
-76.34,-50.394,-27.026,-0.058182,90.547,0.57694,0.005,2,-9.24,-3.234,-1.386,-0.058182,1,0.81324,-9.24,-3.234,-1.386
-76.52,-50.457,-27.053,-0.05987,90.546,0.57694,0.005,2,-9.22,-3.227,-1.383,-0.05987,1,0.83464,-9.22,-3.227,-1.383
-76.7,-50.52,-27.08,-0.0618,90.545,0.57694,0.005,2,-9.2,-3.22,-1.38,-0.0618,1,0.85604,-9.2,-3.22,-1.38
-76.88,-50.583,-27.107,-0.063998,90.544,0.57694,0.005,2,-9.18,-3.213,-1.377,-0.063998,1,0.87744,-9.18,-3.213,-1.377
-77.06,-50.646,-27.134,-0.06649,90.543,0.57694,0.005,2,-9.16,-3.206,-1.374,-0.06649,1,0.89884,-9.16,-3.206,-1.374
-77.24,-50.709,-27.161,-0.069299,90.542,0.57694,0.005,2,-9.14,-3.199,-1.371,-0.069299,1,0.92024,-9.14,-3.199,-1.371
-77.42,-50.772,-27.188,-0.072453,90.541,0.57694,0.005,2,-9.12,-3.192,-1.368,-0.072453,1,0.94164,-9.12,-3.192,-1.368
-77.6,-50.835,-27.215,-0.075975,90.541,0.57694,0.005,2,-9.1,-3.185,-1.365,-0.075975,1,0.96304,-9.1,-3.185,-1.365
-77.78,-50.898,-27.242,-0.079891,90.54,0.57694,0.005,2,-9.08,-3.178,-1.362,-0.079891,1,0.98444,-9.08,-3.178,-1.362
-77.96,-50.961,-27.269,-0.084227,90.539,0.57694,0.005,2,-9.06,-3.171,-1.359,-0.084227,1,1.0058,-9.06,-3.171,-1.359
-78.14,-51.024,-27.296,-0.088602,90.538,0.57694,0.005,2,-9.04,-3.164,-1.356,-0.088602,1,1.0272,-9.04,-3.164,-1.356
-78.32,-51.087,-27.323,-0.092903,90.537,0.57694,0.005,2,-9.02,-3.157,-1.353,-0.092903,1,1.0486,-9.02,-3.157,-1.353
-78.5,-51.15,-27.35,-0.0975,90.536,0.57694,0.005,2,-9,-3.15,-1.35,-0.0975,1,1.07,-9,-3.15,-1.35
-78.68,-51.213,-27.377,-0.098507,90.536,0.57694,0.005,2,-8.98,-3.143,-1.347,-0.098507,1,1.0914,-8.98,-3.143,-1.347
-78.86,-51.276,-27.404,-0.099538,90.536,0.57694,0.005,2,-8.96,-3.136,-1.344,-0.099538,1,1.1128,-8.96,-3.136,-1.344
-79.04,-51.339,-27.431,-0.10011,90.536,0.57694,0.005,2,-8.94,-3.129,-1.341,-0.10011,1,1.1342,-8.94,-3.129,-1.341
-79.22,-51.402,-27.458,-0.10027,90.536,0.57694,0.005,2,-8.92,-3.122,-1.338,-0.10027,1,1.1557,-8.92,-3.122,-1.338
-79.4,-51.465,-27.485,-0.10052,90.536,0.57694,0.005,2,-8.9,-3.115,-1.335,-0.10052,1,1.1771,-8.9,-3.115,-1.335
-79.58,-51.528,-27.512,-0.10091,90.536,0.57694,0.005,2,-8.88,-3.108,-1.332,-0.10091,1,1.1985,-8.88,-3.108,-1.332
-79.76,-51.591,-27.539,-0.10144,90.535,0.57694,0.005,2,-8.86,-3.101,-1.329,-0.10144,1,1.2199,-8.86,-3.101,-1.329
-79.94,-51.654,-27.566,-0.10215,90.535,0.57694,0.005,2,-8.84,-3.094,-1.326,-0.10215,1,1.2413,-8.84,-3.094,-1.326
-80.12,-51.717,-27.593,-0.10306,90.535,0.57694,0.005,2,-8.82,-3.087,-1.323,-0.10306,1,1.2627,-8.82,-3.087,-1.323
-80.3,-51.78,-27.62,-0.1042,90.535,0.57694,0.005,2,-8.8,-3.08,-1.32,-0.1042,1,1.2841,-8.8,-3.08,-1.32
-80.48,-51.843,-27.647,-0.10559,90.535,0.57694,0.005,2,-8.78,-3.073,-1.317,-0.10559,1,1.3055,-8.78,-3.073,-1.317
-80.66,-51.906,-27.674,-0.10726,90.535,0.57694,0.005,2,-8.76,-3.066,-1.314,-0.10726,1,1.3269,-8.76,-3.066,-1.314
-80.84,-51.969,-27.701,-0.109,90.535,0.57694,0.005,2,-8.74,-3.059,-1.311,-0.109,1,1.3483,-8.74,-3.059,-1.311
-81.02,-52.032,-27.728,-0.11073,90.535,0.57694,0.005,2,-8.72,-3.052,-1.308,-0.11073,1,1.3697,-8.72,-3.052,-1.308
-81.2,-52.095,-27.755,-0.11213,90.535,0.57694,0.005,2,-8.7,-3.045,-1.305,-0.11213,1,1.3911,-8.7,-3.045,-1.305
-81.38,-52.158,-27.782,-0.11346,90.535,0.57694,0.005,2,-8.68,-3.038,-1.302,-0.11346,1,1.4125,-8.68,-3.038,-1.302
-81.56,-52.221,-27.809,-0.11495,90.536,0.57694,0.005,2,-8.66,-3.031,-1.299,-0.11495,1,1.4339,-8.66,-3.031,-1.299
-81.74,-52.284,-27.836,-0.11647,90.536,0.57694,0.005,2,-8.64,-3.024,-1.296,-0.11647,1,1.4553,-8.64,-3.024,-1.296
-81.92,-52.347,-27.863,-0.11806,90.536,0.57694,0.005,2,-8.62,-3.017,-1.293,-0.11806,1,1.4767,-8.62,-3.017,-1.293
-82.1,-52.41,-27.89,-0.11989,90.536,0.57694,0.005,2,-8.6,-3.01,-1.29,-0.11989,1,1.4981,-8.6,-3.01,-1.29
-82.28,-52.473,-27.917,-0.12198,90.536,0.57694,0.005,2,-8.58,-3.003,-1.287,-0.12198,1,1.5195,-8.58,-3.003,-1.287
-82.46,-52.536,-27.944,-0.12436,90.537,0.57694,0.005,2,-8.56,-2.996,-1.284,-0.12436,1,1.5409,-8.56,-2.996,-1.284
-82.64,-52.599,-27.971,-0.12705,90.537,0.57695,0.23804,2,-8.54,-2.989,-1.281,-0.12705,1,1.5623,-8.54,-2.989,-1.281
-82.82,-52.662,-27.998,-0.13008,90.538,0.57696,0.70177,2,-8.52,-2.982,-1.278,-0.13008,1,1.5837,-8.52,-2.982,-1.278
-83,-52.725,-28.025,-0.13348,90.538,0.57697,1.1625,2,-8.5,-2.975,-1.275,-0.13348,1,1.6051,-8.5,-2.975,-1.275
-83.18,-52.788,-28.052,-0.13727,90.538,0.57699,1.6203,2,-8.48,-2.968,-1.272,-0.13727,1,1.6265,-8.48,-2.968,-1.272
-83.36,-52.851,-28.079,-0.14147,90.539,0.577,2.0753,2,-8.46,-2.961,-1.269,-0.14147,1,1.6479,-8.46,-2.961,-1.269
-83.54,-52.914,-28.106,-0.14548,90.539,0.57702,2.3194,2,-8.44,-2.954,-1.266,-0.14548,1,1.6693,-8.44,-2.954,-1.266
-83.72,-52.977,-28.133,-0.14847,90.54,0.57705,2.3569,2,-8.42,-2.947,-1.263,-0.14847,1,1.6907,-8.42,-2.947,-1.263
-83.9,-53.04,-28.16,-0.15082,90.541,0.57709,2.3941,2,-8.4,-2.94,-1.26,-0.15082,1,1.7121,-8.4,-2.94,-1.26
-84.08,-53.103,-28.187,-0.15341,90.541,0.57712,2.4275,2,-8.38,-2.933,-1.257,-0.15341,1,1.7335,-8.38,-2.933,-1.257
-84.26,-53.166,-28.214,-0.15628,90.542,0.57715,2.4574,2,-8.36,-2.926,-1.254,-0.15628,1,1.7549,-8.36,-2.926,-1.254
-84.44,-53.229,-28.241,-0.15903,90.543,0.57719,2.488,2,-8.34,-2.919,-1.251,-0.15903,1,1.7763,-8.34,-2.919,-1.251
-84.62,-53.292,-28.268,-0.16034,90.544,0.57723,2.5252,2,-8.32,-2.912,-1.248,-0.16034,1,1.7977,-8.32,-2.912,-1.248
-84.8,-53.355,-28.295,-0.16115,90.545,0.57728,2.5645,2,-8.3,-2.905,-1.245,-0.16115,1,1.8191,-8.3,-2.905,-1.245
-84.98,-53.418,-28.322,-0.16208,90.546,0.57732,2.6049,2,-8.28,-2.898,-1.242,-0.16208,1,1.8405,-8.28,-2.898,-1.242
-85.16,-53.481,-28.349,-0.16315,90.547,0.57737,2.6464,2,-8.26,-2.891,-1.239,-0.16315,1,1.8619,-8.26,-2.891,-1.239
-85.34,-53.544,-28.376,-0.16429,90.548,0.57742,2.6835,2,-8.24,-2.884,-1.236,-0.16429,1,1.8833,-8.24,-2.884,-1.236
-85.52,-53.607,-28.403,-0.1655,90.549,0.57749,2.7142,2,-8.22,-2.877,-1.233,-0.1655,1,1.9047,-8.22,-2.877,-1.233
-85.7,-53.67,-28.43,-0.1669,90.55,0.57756,2.7435,2,-8.2,-2.87,-1.23,-0.1669,1,1.9261,-8.2,-2.87,-1.23
-85.88,-53.733,-28.457,-0.1685,90.551,0.57763,2.7715,2,-8.18,-2.863,-1.227,-0.1685,1,1.9475,-8.18,-2.863,-1.227
-86.06,-53.796,-28.484,-0.17033,90.552,0.5777,2.7981,2,-8.16,-2.856,-1.224,-0.17033,1,1.9689,-8.16,-2.856,-1.224
-86.24,-53.859,-28.511,-0.17201,90.553,0.57778,2.8325,2,-8.14,-2.849,-1.221,-0.17201,1,1.9903,-8.14,-2.849,-1.221
-86.42,-53.922,-28.538,-0.17267,90.555,0.57786,2.8785,2,-8.12,-2.842,-1.218,-0.17267,1,2.0117,-8.12,-2.842,-1.218
-86.6,-53.985,-28.565,-0.17345,90.556,0.57794,2.9222,2,-8.1,-2.835,-1.215,-0.17345,1,2.0331,-8.1,-2.835,-1.215
-86.78,-54.048,-28.592,-0.17437,90.558,0.57802,2.9636,2,-8.08,-2.828,-1.212,-0.17437,1,2.0545,-8.08,-2.828,-1.212
-86.96,-54.111,-28.619,-0.17544,90.559,0.57811,3.0027,2,-8.06,-2.821,-1.209,-0.17544,1,2.0759,-8.06,-2.821,-1.209
-87.14,-54.174,-28.646,-0.17668,90.561,0.5782,3.0378,2,-8.04,-2.814,-1.206,-0.17668,1,2.0973,-8.04,-2.814,-1.206
-87.32,-54.237,-28.673,-0.1781,90.562,0.5783,3.0721,2,-8.02,-2.807,-1.203,-0.1781,1,2.1187,-8.02,-2.807,-1.203
-87.5,-54.3,-28.7,-0.17976,90.564,0.5784,3.1081,2,-8,-2.8,-1.2,-0.17976,1,2.1401,-8,-2.8,-1.2
-87.68,-54.363,-28.727,-0.18168,90.565,0.5785,3.146,2,-7.98,-2.793,-1.197,-0.18168,1,2.1615,-7.98,-2.793,-1.197
-87.86,-54.426,-28.754,-0.18389,90.567,0.5786,3.1857,2,-7.96,-2.786,-1.194,-0.18389,1,2.1829,-7.96,-2.786,-1.194
-88.04,-54.489,-28.781,-0.18637,90.569,0.57871,3.2243,2,-7.94,-2.779,-1.191,-0.18637,1,2.2043,-7.94,-2.779,-1.191
-88.22,-54.552,-28.808,-0.18915,90.57,0.57883,3.2591,2,-7.92,-2.772,-1.188,-0.18915,1,2.2257,-7.92,-2.772,-1.188
-88.4,-54.615,-28.835,-0.19227,90.572,0.57894,3.2924,2,-7.9,-2.765,-1.185,-0.19227,1,2.2471,-7.9,-2.765,-1.185
-88.58,-54.678,-28.862,-0.19575,90.574,0.57905,3.3241,2,-7.88,-2.758,-1.182,-0.19575,1,2.2685,-7.88,-2.758,-1.182
-88.76,-54.741,-28.889,-0.19962,90.575,0.57916,3.3542,2,-7.86,-2.751,-1.179,-0.19962,1,2.2899,-7.86,-2.751,-1.179
-88.94,-54.804,-28.916,-0.20198,90.577,0.57928,3.3925,2,-7.84,-2.744,-1.176,-0.20198,1,2.3113,-7.84,-2.744,-1.176
-89.12,-54.867,-28.943,-0.20371,90.58,0.57941,3.4358,2,-7.82,-2.737,-1.173,-0.20371,1,2.3327,-7.82,-2.737,-1.173
-89.3,-54.93,-28.97,-0.20568,90.582,0.57953,3.4784,2,-7.8,-2.73,-1.17,-0.20568,1,2.3541,-7.8,-2.73,-1.17
-89.48,-54.993,-28.997,-0.20792,90.584,0.57966,3.5202,2,-7.78,-2.723,-1.167,-0.20792,1,2.3755,-7.78,-2.723,-1.167
-89.66,-55.056,-29.024,-0.21046,90.586,0.57979,3.5614,2,-7.76,-2.716,-1.164,-0.21046,1,2.3969,-7.76,-2.716,-1.164
-89.84,-55.119,-29.051,-0.21326,90.588,0.57992,3.5989,2,-7.74,-2.709,-1.161,-0.21326,1,2.4183,-7.74,-2.709,-1.161
-90.02,-55.182,-29.078,-0.21631,90.59,0.58006,3.6339,2,-7.72,-2.702,-1.158,-0.21631,1,2.4397,-7.72,-2.702,-1.158
-90.2,-55.245,-29.105,-0.21968,90.592,0.58019,3.6694,2,-7.7,-2.695,-1.155,-0.21968,1,2.4611,-7.7,-2.695,-1.155
-90.38,-55.308,-29.132,-0.22339,90.594,0.58033,3.7056,2,-7.68,-2.688,-1.152,-0.22339,1,2.4825,-7.68,-2.688,-1.152
-90.56,-55.371,-29.159,-0.22686,90.597,0.58047,3.7428,2,-7.66,-2.681,-1.149,-0.22686,1,2.5039,-7.66,-2.681,-1.149
-90.74,-55.434,-29.186,-0.22884,90.599,0.58062,3.782,2,-7.64,-2.674,-1.146,-0.22884,1,2.5253,-7.64,-2.674,-1.146
-90.92,-55.497,-29.213,-0.23033,90.601,0.58077,3.821,2,-7.62,-2.667,-1.143,-0.23033,1,2.5467,-7.62,-2.667,-1.143
-91.1,-55.56,-29.24,-0.23193,90.604,0.58092,3.859,2,-7.6,-2.66,-1.14,-0.23193,1,2.5681,-7.6,-2.66,-1.14
-91.28,-55.623,-29.267,-0.23367,90.606,0.58107,3.8962,2,-7.58,-2.653,-1.137,-0.23367,1,2.5895,-7.58,-2.653,-1.137
-91.46,-55.686,-29.294,-0.23474,90.609,0.58123,3.9345,2,-7.56,-2.646,-1.134,-0.23474,1,2.6109,-7.56,-2.646,-1.134
-91.64,-55.749,-29.321,-0.23521,90.611,0.58139,3.9755,2,-7.54,-2.639,-1.131,-0.23521,1,2.6323,-7.54,-2.639,-1.131
-91.82,-55.812,-29.348,-0.23563,90.614,0.58155,4.0172,2,-7.52,-2.632,-1.128,-0.23563,1,2.6537,-7.52,-2.632,-1.128
-92,-55.875,-29.375,-0.23616,90.617,0.58172,4.0583,2,-7.5,-2.625,-1.125,-0.23616,1,2.6751,-7.5,-2.625,-1.125
-92.18,-55.938,-29.402,-0.23682,90.619,0.58188,4.0989,2,-7.48,-2.618,-1.122,-0.23682,1,2.6965,-7.48,-2.618,-1.122
-92.36,-56.001,-29.429,-0.23763,90.622,0.58205,4.139,2,-7.46,-2.611,-1.119,-0.23763,1,2.7179,-7.46,-2.611,-1.119
-92.54,-56.064,-29.456,-0.23863,90.625,0.58221,4.1785,2,-7.44,-2.604,-1.116,-0.23863,1,2.7393,-7.44,-2.604,-1.116
-92.72,-56.127,-29.483,-0.23983,90.628,0.58238,4.218,2,-7.42,-2.597,-1.113,-0.23983,1,2.7607,-7.42,-2.597,-1.113
-92.9,-56.19,-29.51,-0.24126,90.63,0.58255,4.2577,2,-7.4,-2.59,-1.11,-0.24126,1,2.7821,-7.4,-2.59,-1.11
-93.08,-56.253,-29.537,-0.24294,90.633,0.58272,4.2977,2,-7.38,-2.583,-1.107,-0.24294,1,2.8035,-7.38,-2.583,-1.107
-93.26,-56.316,-29.564,-0.24491,90.636,0.58289,4.338,2,-7.36,-2.576,-1.104,-0.24491,1,2.8249,-7.36,-2.576,-1.104
-93.44,-56.379,-29.591,-0.24704,90.639,0.58307,4.3778,2,-7.34,-2.569,-1.101,-0.24704,1,2.8463,-7.34,-2.569,-1.101
-93.62,-56.442,-29.618,-0.2493,90.642,0.58325,4.4167,2,-7.32,-2.562,-1.098,-0.2493,1,2.8677,-7.32,-2.562,-1.098
-93.8,-56.505,-29.645,-0.25182,90.645,0.58343,4.4554,2,-7.3,-2.555,-1.095,-0.25182,1,2.8891,-7.3,-2.555,-1.095
-93.98,-56.568,-29.672,-0.25434,90.648,0.58362,4.4947,2,-7.28,-2.548,-1.092,-0.25434,1,2.9105,-7.28,-2.548,-1.092
-94.16,-56.631,-29.699,-0.25636,90.651,0.5838,4.536,2,-7.26,-2.541,-1.089,-0.25636,1,2.9319,-7.26,-2.541,-1.089
-94.34,-56.694,-29.726,-0.25818,90.654,0.584,4.578,2,-7.24,-2.534,-1.086,-0.25818,1,2.9533,-7.24,-2.534,-1.086
-94.52,-56.757,-29.753,-0.25987,90.658,0.5842,4.6198,2,-7.22,-2.527,-1.083,-0.25987,1,2.9747,-7.22,-2.527,-1.083
-94.7,-56.82,-29.78,-0.2618,90.661,0.5844,4.6612,2,-7.2,-2.52,-1.08,-0.2618,1,2.9961,-7.2,-2.52,-1.08
-94.88,-56.883,-29.807,-0.264,90.664,0.5846,4.7022,2,-7.18,-2.513,-1.077,-0.264,1,3.0175,-7.18,-2.513,-1.077
-95.06,-56.946,-29.834,-0.26649,90.667,0.5848,4.7426,2,-7.16,-2.506,-1.074,-0.26649,1,3.0389,-7.16,-2.506,-1.074
-95.24,-57.009,-29.861,-0.2693,90.671,0.585,4.783,2,-7.14,-2.499,-1.071,-0.2693,1,3.0603,-7.14,-2.499,-1.071
-95.42,-57.072,-29.888,-0.27245,90.674,0.5852,4.824,2,-7.12,-2.492,-1.068,-0.27245,1,3.0817,-7.12,-2.492,-1.068
-95.6,-57.135,-29.915,-0.27597,90.677,0.5854,4.8654,2,-7.1,-2.485,-1.065,-0.27597,1,3.1031,-7.1,-2.485,-1.065
-95.78,-57.198,-29.942,-0.27989,90.681,0.58561,4.9071,2,-7.08,-2.478,-1.062,-0.27989,1,3.1245,-7.08,-2.478,-1.062
-95.96,-57.261,-29.969,-0.28423,90.684,0.58581,4.9491,2,-7.06,-2.471,-1.059,-0.28423,1,3.1459,-7.06,-2.471,-1.059
-96.14,-57.324,-29.996,-0.2886,90.688,0.58602,4.9899,2,-7.04,-2.464,-1.056,-0.2886,1,3.1673,-7.04,-2.464,-1.056
-96.32,-57.387,-30.023,-0.2929,90.691,0.58623,5.0289,2,-7.02,-2.457,-1.053,-0.2929,1,3.1887,-7.02,-2.457,-1.053
-96.5,-57.45,-30.05,-0.2975,90.695,0.58644,5.0675,2,-7,-2.45,-1.05,-0.2975,1,3.2101,-7,-2.45,-1.05
-96.68,-57.513,-30.077,-0.29851,90.698,0.58667,5.1092,2,-6.98,-2.443,-1.047,-0.29851,1,3.2315,-6.98,-2.443,-1.047
-96.86,-57.576,-30.104,-0.29954,90.702,0.58689,5.1512,2,-6.96,-2.436,-1.044,-0.29954,1,3.2529,-6.96,-2.436,-1.044
-97.04,-57.639,-30.131,-0.30011,90.706,0.58712,5.1944,2,-6.94,-2.429,-1.041,-0.30011,1,3.2743,-6.94,-2.429,-1.041
-97.22,-57.702,-30.158,-0.30027,90.71,0.58735,5.2386,2,-6.92,-2.422,-1.038,-0.30027,1,3.2957,-6.92,-2.422,-1.038
-97.4,-57.765,-30.185,-0.30052,90.714,0.58758,5.2824,2,-6.9,-2.415,-1.035,-0.30052,1,3.3171,-6.9,-2.415,-1.035
-97.58,-57.828,-30.212,-0.30091,90.718,0.58782,5.3258,2,-6.88,-2.408,-1.032,-0.30091,1,3.3385,-6.88,-2.408,-1.032
-97.76,-57.891,-30.239,-0.30144,90.721,0.58805,5.3689,2,-6.86,-2.401,-1.029,-0.30144,1,3.3599,-6.86,-2.401,-1.029
-97.94,-57.954,-30.266,-0.30215,90.725,0.58829,5.4115,2,-6.84,-2.394,-1.026,-0.30215,1,3.3813,-6.84,-2.394,-1.026
-98.12,-58.017,-30.293,-0.30306,90.729,0.58852,5.4537,2,-6.82,-2.387,-1.023,-0.30306,1,3.4027,-6.82,-2.387,-1.023
-98.3,-58.08,-30.32,-0.3042,90.733,0.58876,5.496,2,-6.8,-2.38,-1.02,-0.3042,1,3.4241,-6.8,-2.38,-1.02
-98.48,-58.143,-30.347,-0.30559,90.737,0.589,5.5384,2,-6.78,-2.373,-1.017,-0.30559,1,3.4456,-6.78,-2.373,-1.017
-98.66,-58.206,-30.374,-0.30726,90.741,0.58924,5.581,2,-6.76,-2.366,-1.014,-0.30726,1,3.467,-6.76,-2.366,-1.014
-98.84,-58.269,-30.401,-0.309,90.745,0.58948,5.6233,2,-6.74,-2.359,-1.011,-0.309,1,3.4884,-6.74,-2.359,-1.011
-99.02,-58.332,-30.428,-0.31073,90.749,0.58973,5.6652,2,-6.72,-2.352,-1.008,-0.31073,1,3.5098,-6.72,-2.352,-1.008
-99.2,-58.395,-30.455,-0.31213,90.753,0.58998,5.7084,2,-6.7,-2.345,-1.005,-0.31213,1,3.5312,-6.7,-2.345,-1.005
-99.38,-58.458,-30.482,-0.31346,90.758,0.59024,5.7523,2,-6.68,-2.338,-1.002,-0.31346,1,3.5526,-6.68,-2.338,-1.002
-99.56,-58.521,-30.509,-0.31495,90.762,0.5905,5.7962,2,-6.66,-2.331,-0.999,-0.31495,1,3.574,-6.66,-2.331,-0.999
-99.74,-58.584,-30.536,-0.31647,90.766,0.59076,5.8402,2,-6.64,-2.324,-0.996,-0.31647,1,3.5954,-6.64,-2.324,-0.996
-99.92,-58.647,-30.563,-0.31806,90.771,0.59103,5.8841,2,-6.62,-2.317,-0.993,-0.31806,1,3.6168,-6.62,-2.317,-0.993
-100.1,-58.71,-30.59,-0.31989,90.775,0.59129,5.928,2,-6.6,-2.31,-0.99,-0.31989,1,3.6382,-6.6,-2.31,-0.99
-100.28,-58.773,-30.617,-0.32198,90.779,0.59155,5.9718,2,-6.58,-2.303,-0.987,-0.32198,1,3.6596,-6.58,-2.303,-0.987
-100.46,-58.836,-30.644,-0.32436,90.784,0.59182,6.0156,2,-6.56,-2.296,-0.984,-0.32436,1,3.681,-6.56,-2.296,-0.984
-100.64,-58.899,-30.671,-0.32705,90.788,0.59208,6.0593,2,-6.54,-2.289,-0.981,-0.32705,1,3.7024,-6.54,-2.289,-0.981
-100.82,-58.962,-30.698,-0.33008,90.792,0.59235,6.1029,2,-6.52,-2.282,-0.978,-0.33008,1,3.7238,-6.52,-2.282,-0.978
-101,-59.025,-30.725,-0.33348,90.797,0.59262,6.1464,2,-6.5,-2.275,-0.975,-0.33348,1,3.7452,-6.5,-2.275,-0.975
-101.18,-59.088,-30.752,-0.33727,90.801,0.59289,6.1898,2,-6.48,-2.268,-0.972,-0.33727,1,3.7666,-6.48,-2.268,-0.972
-101.36,-59.151,-30.779,-0.34147,90.806,0.59316,6.233,2,-6.46,-2.261,-0.969,-0.34147,1,3.788,-6.46,-2.261,-0.969
-101.54,-59.214,-30.806,-0.34548,90.81,0.59343,6.2759,2,-6.44,-2.254,-0.966,-0.34548,1,3.8094,-6.44,-2.254,-0.966
-101.72,-59.277,-30.833,-0.34847,90.814,0.59371,6.3194,2,-6.42,-2.247,-0.963,-0.34847,1,3.8308,-6.42,-2.247,-0.963
-101.9,-59.34,-30.86,-0.35082,90.819,0.59399,6.364,2,-6.4,-2.24,-0.96,-0.35082,1,3.8522,-6.4,-2.24,-0.96
-102.08,-59.403,-30.887,-0.35341,90.824,0.59428,6.4085,2,-6.38,-2.233,-0.957,-0.35341,1,3.8736,-6.38,-2.233,-0.957
-102.26,-59.466,-30.914,-0.35628,90.828,0.59456,6.4531,2,-6.36,-2.226,-0.954,-0.35628,1,3.895,-6.36,-2.226,-0.954
-102.44,-59.529,-30.941,-0.35903,90.833,0.59485,6.4975,2,-6.34,-2.219,-0.951,-0.35903,1,3.9164,-6.34,-2.219,-0.951
-102.62,-59.592,-30.968,-0.36034,90.838,0.59513,6.5421,2,-6.32,-2.212,-0.948,-0.36034,1,3.9378,-6.32,-2.212,-0.948
-102.8,-59.655,-30.995,-0.36115,90.843,0.59542,6.5869,2,-6.3,-2.205,-0.945,-0.36115,1,3.9592,-6.3,-2.205,-0.945
-102.98,-59.718,-31.022,-0.36208,90.847,0.59571,6.6315,2,-6.28,-2.198,-0.942,-0.36208,1,3.9806,-6.28,-2.198,-0.942
-103.16,-59.781,-31.049,-0.36315,90.852,0.596,6.6759,2,-6.26,-2.191,-0.939,-0.36315,1,4.002,-6.26,-2.191,-0.939
-103.34,-59.844,-31.076,-0.36429,90.857,0.59629,6.7206,2,-6.24,-2.184,-0.936,-0.36429,1,4.0234,-6.24,-2.184,-0.936
-103.52,-59.907,-31.103,-0.3655,90.862,0.59659,6.7656,2,-6.22,-2.177,-0.933,-0.3655,1,4.0448,-6.22,-2.177,-0.933
-103.7,-59.97,-31.13,-0.3669,90.866,0.59688,6.8105,2,-6.2,-2.17,-0.93,-0.3669,1,4.0662,-6.2,-2.17,-0.93
-103.88,-60.033,-31.157,-0.3685,90.871,0.59718,6.8555,2,-6.18,-2.163,-0.927,-0.3685,1,4.0876,-6.18,-2.163,-0.927
-104.06,-60.096,-31.184,-0.37033,90.876,0.59748,6.9004,2,-6.16,-2.156,-0.924,-0.37033,1,4.109,-6.16,-2.156,-0.924
-104.24,-60.159,-31.211,-0.37201,90.881,0.59777,6.9451,2,-6.14,-2.149,-0.921,-0.37201,1,4.1304,-6.14,-2.149,-0.921
-104.42,-60.222,-31.238,-0.37267,90.886,0.59808,6.9907,2,-6.12,-2.142,-0.918,-0.37267,1,4.1518,-6.12,-2.142,-0.918
-104.6,-60.285,-31.265,-0.37345,90.891,0.59838,7.0361,2,-6.1,-2.135,-0.915,-0.37345,1,4.1732,-6.1,-2.135,-0.915
-104.78,-60.348,-31.292,-0.37437,90.896,0.59869,7.0814,2,-6.08,-2.128,-0.912,-0.37437,1,4.1946,-6.08,-2.128,-0.912
-104.96,-60.411,-31.319,-0.37544,90.901,0.59899,7.1266,2,-6.06,-2.121,-0.909,-0.37544,1,4.216,-6.06,-2.121,-0.909
-105.14,-60.474,-31.346,-0.37668,90.906,0.5993,7.1718,2,-6.04,-2.114,-0.906,-0.37668,1,4.2374,-6.04,-2.114,-0.906
-105.32,-60.537,-31.373,-0.3781,90.911,0.59961,7.2172,2,-6.02,-2.107,-0.903,-0.3781,1,4.2588,-6.02,-2.107,-0.903
-105.5,-60.6,-31.4,-0.37976,90.916,0.59991,7.2625,2,-6,-2.1,-0.9,-0.37976,1,4.2802,-6,-2.1,-0.9
-105.68,-60.663,-31.427,-0.38168,90.921,0.60022,7.3079,2,-5.98,-2.093,-0.897,-0.38168,1,4.3016,-5.98,-2.093,-0.897
-105.86,-60.726,-31.454,-0.38389,90.926,0.60053,7.3532,2,-5.96,-2.086,-0.894,-0.38389,1,4.323,-5.96,-2.086,-0.894
-106.04,-60.789,-31.481,-0.38637,90.93,0.60083,7.3985,2,-5.94,-2.079,-0.891,-0.38637,1,4.3444,-5.94,-2.079,-0.891
-106.22,-60.852,-31.508,-0.38915,90.935,0.60114,7.4437,2,-5.92,-2.072,-0.888,-0.38915,1,4.3658,-5.92,-2.072,-0.888
-106.4,-60.915,-31.535,-0.39227,90.94,0.60145,7.4887,2,-5.9,-2.065,-0.885,-0.39227,1,4.3872,-5.9,-2.065,-0.885
-106.58,-60.978,-31.562,-0.39575,90.945,0.60176,7.5338,2,-5.88,-2.058,-0.882,-0.39575,1,4.4086,-5.88,-2.058,-0.882
-106.76,-61.041,-31.589,-0.39962,90.95,0.60207,7.5787,2,-5.86,-2.051,-0.879,-0.39962,1,4.43,-5.86,-2.051,-0.879
-106.94,-61.104,-31.616,-0.40198,90.955,0.60238,7.6246,2,-5.84,-2.044,-0.876,-0.40198,1,4.4514,-5.84,-2.044,-0.876
-107.12,-61.167,-31.643,-0.40371,90.961,0.60271,7.6704,2,-5.82,-2.037,-0.873,-0.40371,1,4.4728,-5.82,-2.037,-0.873
-107.3,-61.23,-31.67,-0.40568,90.966,0.60303,7.7161,2,-5.8,-2.03,-0.87,-0.40568,1,4.4942,-5.8,-2.03,-0.87
-107.48,-61.293,-31.697,-0.40792,90.971,0.60334,7.7617,2,-5.78,-2.023,-0.867,-0.40792,1,4.5156,-5.78,-2.023,-0.867
-107.66,-61.356,-31.724,-0.41046,90.976,0.60366,7.8073,2,-5.76,-2.016,-0.864,-0.41046,1,4.537,-5.76,-2.016,-0.864
-107.84,-61.419,-31.751,-0.41326,90.981,0.60398,7.853,2,-5.74,-2.009,-0.861,-0.41326,1,4.5584,-5.74,-2.009,-0.861
-108.02,-61.482,-31.778,-0.41631,90.986,0.6043,7.8989,2,-5.72,-2.002,-0.858,-0.41631,1,4.5798,-5.72,-2.002,-0.858
-108.2,-61.545,-31.805,-0.41968,90.991,0.60461,7.9446,2,-5.7,-1.995,-0.855,-0.41968,1,4.6012,-5.7,-1.995,-0.855
-108.38,-61.608,-31.832,-0.42339,90.996,0.60493,7.9902,2,-5.68,-1.988,-0.852,-0.42339,1,4.6226,-5.68,-1.988,-0.852
-108.56,-61.671,-31.859,-0.42686,91.001,0.60525,8.0359,2,-5.66,-1.981,-0.849,-0.42686,1,4.644,-5.66,-1.981,-0.849
-108.74,-61.734,-31.886,-0.42884,91.007,0.60557,8.0819,2,-5.64,-1.974,-0.846,-0.42884,1,4.6654,-5.64,-1.974,-0.846
-108.92,-61.797,-31.913,-0.43033,91.012,0.6059,8.1277,2,-5.62,-1.967,-0.843,-0.43033,1,4.6868,-5.62,-1.967,-0.843
-109.1,-61.86,-31.94,-0.43193,91.017,0.60621,8.1735,2,-5.6,-1.96,-0.84,-0.43193,1,4.7082,-5.6,-1.96,-0.84
-109.28,-61.923,-31.967,-0.43367,91.022,0.60653,8.2193,2,-5.58,-1.953,-0.837,-0.43367,1,4.7296,-5.58,-1.953,-0.837
-109.46,-61.986,-31.994,-0.43474,91.027,0.60686,8.2659,2,-5.56,-1.946,-0.834,-0.43474,1,4.751,-5.56,-1.946,-0.834
-109.64,-62.049,-32.021,-0.43521,91.032,0.60719,8.313,2,-5.54,-1.939,-0.831,-0.43521,1,4.7724,-5.54,-1.939,-0.831
-109.82,-62.112,-32.048,-0.43563,91.038,0.60752,8.36,2,-5.52,-1.932,-0.828,-0.43563,1,4.7938,-5.52,-1.932,-0.828
-110,-62.175,-32.075,-0.43616,91.043,0.60785,8.4069,2,-5.5,-1.925,-0.825,-0.43616,1,4.8152,-5.5,-1.925,-0.825
-110.18,-62.238,-32.102,-0.43682,91.048,0.60818,8.4536,2,-5.48,-1.918,-0.822,-0.43682,1,4.8366,-5.48,-1.918,-0.822
-110.36,-62.301,-32.129,-0.43763,91.053,0.60851,8.5001,2,-5.46,-1.911,-0.819,-0.43763,1,4.858,-5.46,-1.911,-0.819
-110.54,-62.364,-32.156,-0.43863,91.059,0.60884,8.5467,2,-5.44,-1.904,-0.816,-0.43863,1,4.8794,-5.44,-1.904,-0.816
-110.72,-62.427,-32.183,-0.43983,91.064,0.60917,8.5934,2,-5.42,-1.897,-0.813,-0.43983,1,4.9008,-5.42,-1.897,-0.813
-110.9,-62.49,-32.21,-0.44126,91.069,0.6095,8.6399,2,-5.4,-1.89,-0.81,-0.44126,1,4.9222,-5.4,-1.89,-0.81
-111.08,-62.553,-32.237,-0.44294,91.074,0.60983,8.6863,2,-5.38,-1.883,-0.807,-0.44294,1,4.9436,-5.38,-1.883,-0.807
-111.26,-62.616,-32.264,-0.44491,91.079,0.61015,8.7327,2,-5.36,-1.876,-0.804,-0.44491,1,4.965,-5.36,-1.876,-0.804
-111.44,-62.679,-32.291,-0.44704,91.085,0.61048,8.7786,2,-5.34,-1.869,-0.801,-0.44704,1,4.9864,-5.34,-1.869,-0.801
-111.62,-62.742,-32.318,-0.4493,91.09,0.61081,8.8242,2,-5.32,-1.862,-0.798,-0.4493,1,5.0078,-5.32,-1.862,-0.798
-111.8,-62.805,-32.345,-0.45182,91.095,0.61113,8.8697,2,-5.3,-1.855,-0.795,-0.45182,1,5.0292,-5.3,-1.855,-0.795
-111.98,-62.868,-32.372,-0.45434,91.1,0.61146,8.9155,2,-5.28,-1.848,-0.792,-0.45434,1,5.0506,-5.28,-1.848,-0.792
-112.16,-62.931,-32.399,-0.45636,91.105,0.6118,8.9623,2,-5.26,-1.841,-0.789,-0.45636,1,5.072,-5.26,-1.841,-0.789
-112.34,-62.994,-32.426,-0.45818,91.111,0.61213,9.0094,2,-5.24,-1.834,-0.786,-0.45818,1,5.0934,-5.24,-1.834,-0.786
-112.52,-63.057,-32.453,-0.45987,91.116,0.61247,9.0569,2,-5.22,-1.827,-0.783,-0.45987,1,5.1148,-5.22,-1.827,-0.783
-112.7,-63.12,-32.48,-0.4618,91.121,0.6128,9.1042,2,-5.2,-1.82,-0.78,-0.4618,1,5.1362,-5.2,-1.82,-0.78
-112.88,-63.183,-32.507,-0.464,91.126,0.61314,9.1515,2,-5.18,-1.813,-0.777,-0.464,1,5.1576,-5.18,-1.813,-0.777
-113.06,-63.246,-32.534,-0.46649,91.132,0.61347,9.1985,2,-5.16,-1.806,-0.774,-0.46649,1,5.179,-5.16,-1.806,-0.774
-113.24,-63.309,-32.561,-0.4693,91.137,0.61381,9.2452,2,-5.14,-1.799,-0.771,-0.4693,1,5.2004,-5.14,-1.799,-0.771
-113.42,-63.372,-32.588,-0.47245,91.142,0.61414,9.2916,2,-5.12,-1.792,-0.768,-0.47245,1,5.2218,-5.12,-1.792,-0.768
-113.6,-63.435,-32.615,-0.47597,91.147,0.61447,9.338,2,-5.1,-1.785,-0.765,-0.47597,1,5.2432,-5.1,-1.785,-0.765
-113.78,-63.498,-32.642,-0.47989,91.152,0.6148,9.3844,2,-5.08,-1.778,-0.762,-0.47989,1,5.2646,-5.08,-1.778,-0.762
-113.96,-63.561,-32.669,-0.48423,91.158,0.61514,9.4308,2,-5.06,-1.771,-0.759,-0.48423,1,5.286,-5.06,-1.771,-0.759
-114.14,-63.624,-32.696,-0.4886,91.163,0.61547,9.4769,2,-5.04,-1.764,-0.756,-0.4886,1,5.3074,-5.04,-1.764,-0.756
-114.32,-63.687,-32.723,-0.4929,91.168,0.6158,9.5224,2,-5.02,-1.757,-0.753,-0.4929,1,5.3288,-5.02,-1.757,-0.753
-114.5,-63.75,-32.75,-0.4975,91.173,0.61613,9.5675,2,-5,-1.75,-0.75,-0.4975,1,5.3502,-5,-1.75,-0.75
-114.68,-63.813,-32.777,-0.49851,91.178,0.61648,9.6147,2,-4.98,-1.743,-0.747,-0.49851,1,5.3716,-4.98,-1.743,-0.747
-114.86,-63.876,-32.804,-0.49954,91.184,0.61682,9.6618,2,-4.96,-1.736,-0.744,-0.49954,1,5.393,-4.96,-1.736,-0.744
-115.04,-63.939,-32.831,-0.50011,91.189,0.61716,9.7094,2,-4.94,-1.729,-0.741,-0.50011,1,5.4144,-4.94,-1.729,-0.741
-115.22,-64.002,-32.858,-0.50027,91.194,0.6175,9.7572,2,-4.92,-1.722,-0.738,-0.50027,1,5.4358,-4.92,-1.722,-0.738
-115.4,-64.065,-32.885,-0.50052,91.199,0.61784,9.8049,2,-4.9,-1.715,-0.735,-0.50052,1,5.4572,-4.9,-1.715,-0.735
-115.58,-64.128,-32.912,-0.50091,91.205,0.61818,9.8524,2,-4.88,-1.708,-0.732,-0.50091,1,5.4786,-4.88,-1.708,-0.732
-115.76,-64.191,-32.939,-0.50144,91.21,0.61852,9.8997,2,-4.86,-1.701,-0.729,-0.50144,1,5.5,-4.86,-1.701,-0.729
-115.94,-64.254,-32.966,-0.50215,91.215,0.61886,9.9468,2,-4.84,-1.694,-0.726,-0.50215,1,5.5214,-4.84,-1.694,-0.726
-116.12,-64.317,-32.993,-0.50306,91.22,0.6192,9.9937,2,-4.82,-1.687,-0.723,-0.50306,1,5.5428,-4.82,-1.687,-0.723
-116.3,-64.38,-33.02,-0.5042,91.226,0.61954,10.04,2,-4.8,-1.68,-0.72,-0.5042,1,5.5642,-4.8,-1.68,-0.72
-116.48,-64.443,-33.047,-0.50559,91.231,0.61988,10.087,2,-4.78,-1.673,-0.717,-0.50559,1,5.5856,-4.78,-1.673,-0.717
-116.66,-64.506,-33.074,-0.50726,91.236,0.62021,10.134,2,-4.76,-1.666,-0.714,-0.50726,1,5.607,-4.76,-1.666,-0.714
-116.84,-64.569,-33.101,-0.509,91.241,0.62055,10.181,2,-4.74,-1.659,-0.711,-0.509,1,5.6284,-4.74,-1.659,-0.711
-117.02,-64.632,-33.128,-0.51073,91.246,0.62089,10.228,2,-4.72,-1.652,-0.708,-0.51073,1,5.6498,-4.72,-1.652,-0.708
-117.2,-64.695,-33.155,-0.51213,91.251,0.62123,10.276,2,-4.7,-1.645,-0.705,-0.51213,1,5.6712,-4.7,-1.645,-0.705
-117.38,-64.758,-33.182,-0.51346,91.257,0.62157,10.325,2,-4.68,-1.638,-0.702,-0.51346,1,5.6926,-4.68,-1.638,-0.702
-117.56,-64.821,-33.209,-0.51495,91.262,0.62192,10.373,2,-4.66,-1.631,-0.699,-0.51495,1,5.714,-4.66,-1.631,-0.699
-117.74,-64.884,-33.236,-0.51647,91.267,0.62226,10.421,2,-4.64,-1.624,-0.696,-0.51647,1,5.7355,-4.64,-1.624,-0.696
-117.92,-64.947,-33.263,-0.51806,91.272,0.6226,10.468,2,-4.62,-1.617,-0.693,-0.51806,1,5.7569,-4.62,-1.617,-0.693
-118.1,-65.01,-33.29,-0.51989,91.278,0.62295,10.515,2,-4.6,-1.61,-0.69,-0.51989,1,5.7783,-4.6,-1.61,-0.69
-118.28,-65.073,-33.317,-0.52198,91.283,0.62329,10.561,2,-4.58,-1.603,-0.687,-0.52198,1,5.7997,-4.58,-1.603,-0.687
-118.46,-65.136,-33.344,-0.52436,91.288,0.62363,10.608,2,-4.56,-1.596,-0.684,-0.52436,1,5.8211,-4.56,-1.596,-0.684
-118.64,-65.199,-33.371,-0.52705,91.293,0.62397,10.655,2,-4.54,-1.589,-0.681,-0.52705,1,5.8425,-4.54,-1.589,-0.681
-118.82,-65.262,-33.398,-0.53008,91.298,0.62431,10.702,2,-4.52,-1.582,-0.678,-0.53008,1,5.8639,-4.52,-1.582,-0.678
-119,-65.325,-33.425,-0.53348,91.303,0.62466,10.749,2,-4.5,-1.575,-0.675,-0.53348,1,5.8853,-4.5,-1.575,-0.675
-119.18,-65.388,-33.452,-0.53727,91.309,0.625,10.796,2,-4.48,-1.568,-0.672,-0.53727,1,5.9067,-4.48,-1.568,-0.672
-119.36,-65.451,-33.479,-0.54147,91.314,0.62534,10.843,2,-4.46,-1.561,-0.669,-0.54147,1,5.9281,-4.46,-1.561,-0.669
-119.54,-65.514,-33.506,-0.54548,91.319,0.62569,10.89,2,-4.44,-1.554,-0.666,-0.54548,1,5.9495,-4.44,-1.554,-0.666
-119.72,-65.577,-33.533,-0.54847,91.324,0.62602,10.936,2,-4.42,-1.547,-0.663,-0.54847,1,5.9709,-4.42,-1.547,-0.663
-119.9,-65.64,-33.56,-0.55082,91.329,0.62637,10.983,2,-4.4,-1.54,-0.66,-0.55082,1,5.9923,-4.4,-1.54,-0.66
-120.08,-65.703,-33.587,-0.55341,91.334,0.62671,11.03,2,-4.38,-1.533,-0.657,-0.55341,1,6.0137,-4.38,-1.533,-0.657
-120.26,-65.766,-33.614,-0.55628,91.34,0.62705,11.076,2,-4.36,-1.526,-0.654,-0.55628,1,6.0351,-4.36,-1.526,-0.654
-120.44,-65.829,-33.641,-0.55903,91.345,0.6274,11.123,2,-4.34,-1.519,-0.651,-0.55903,1,6.0565,-4.34,-1.519,-0.651
-120.62,-65.892,-33.668,-0.56034,91.35,0.62774,11.171,2,-4.32,-1.512,-0.648,-0.56034,1,6.0779,-4.32,-1.512,-0.648
-120.8,-65.955,-33.695,-0.56115,91.355,0.62809,11.22,2,-4.3,-1.505,-0.645,-0.56115,1,6.0993,-4.3,-1.505,-0.645
-120.98,-66.018,-33.722,-0.56208,91.36,0.62844,11.268,2,-4.28,-1.498,-0.642,-0.56208,1,6.1207,-4.28,-1.498,-0.642
-121.16,-66.081,-33.749,-0.56315,91.365,0.62879,11.316,2,-4.26,-1.491,-0.639,-0.56315,1,6.1421,-4.26,-1.491,-0.639
-121.34,-66.144,-33.776,-0.56429,91.371,0.62913,11.364,2,-4.24,-1.484,-0.636,-0.56429,1,6.1635,-4.24,-1.484,-0.636
-121.52,-66.207,-33.803,-0.5655,91.376,0.62948,11.411,2,-4.22,-1.477,-0.633,-0.5655,1,6.1849,-4.22,-1.477,-0.633
-121.7,-66.27,-33.83,-0.5669,91.381,0.62982,11.458,2,-4.2,-1.47,-0.63,-0.5669,1,6.2063,-4.2,-1.47,-0.63
-121.88,-66.333,-33.857,-0.5685,91.386,0.63016,11.506,2,-4.18,-1.463,-0.627,-0.5685,1,6.2277,-4.18,-1.463,-0.627
-122.06,-66.396,-33.884,-0.57033,91.391,0.6305,11.553,2,-4.16,-1.456,-0.624,-0.57033,1,6.2491,-4.16,-1.456,-0.624
-122.24,-66.459,-33.911,-0.57201,91.396,0.63084,11.6,2,-4.14,-1.449,-0.621,-0.57201,1,6.2705,-4.14,-1.449,-0.621
-122.42,-66.522,-33.938,-0.57267,91.401,0.6312,11.647,2,-4.12,-1.442,-0.618,-0.57267,1,6.2919,-4.12,-1.442,-0.618
-122.6,-66.585,-33.965,-0.57345,91.406,0.63155,11.695,2,-4.1,-1.435,-0.615,-0.57345,1,6.3133,-4.1,-1.435,-0.615
-122.78,-66.648,-33.992,-0.57437,91.412,0.6319,11.743,2,-4.08,-1.428,-0.612,-0.57437,1,6.3347,-4.08,-1.428,-0.612
-122.96,-66.711,-34.019,-0.57544,91.417,0.63225,11.79,2,-4.06,-1.421,-0.609,-0.57544,1,6.3561,-4.06,-1.421,-0.609
-123.14,-66.774,-34.046,-0.57668,91.422,0.6326,11.837,2,-4.04,-1.414,-0.606,-0.57668,1,6.3775,-4.04,-1.414,-0.606
-123.32,-66.837,-34.073,-0.5781,91.427,0.63295,11.885,2,-4.02,-1.407,-0.603,-0.5781,1,6.3989,-4.02,-1.407,-0.603
-123.5,-66.9,-34.1,-0.57976,91.432,0.6333,11.932,2,-4,-1.4,-0.6,-0.57976,1,6.4203,-4,-1.4,-0.6
-123.68,-66.963,-34.127,-0.58168,91.437,0.63365,11.979,2,-3.98,-1.393,-0.597,-0.58168,1,6.4417,-3.98,-1.393,-0.597
-123.86,-67.026,-34.154,-0.58389,91.442,0.63399,12.026,2,-3.96,-1.386,-0.594,-0.58389,1,6.4631,-3.96,-1.386,-0.594
-124.04,-67.089,-34.181,-0.58637,91.447,0.63434,12.073,2,-3.94,-1.379,-0.591,-0.58637,1,6.4845,-3.94,-1.379,-0.591
-124.22,-67.152,-34.208,-0.58915,91.452,0.63469,12.12,2,-3.92,-1.372,-0.588,-0.58915,1,6.5059,-3.92,-1.372,-0.588
-124.4,-67.215,-34.235,-0.59227,91.457,0.63504,12.168,2,-3.9,-1.365,-0.585,-0.59227,1,6.5273,-3.9,-1.365,-0.585
-124.58,-67.278,-34.262,-0.59575,91.462,0.63539,12.215,2,-3.88,-1.358,-0.582,-0.59575,1,6.5487,-3.88,-1.358,-0.582
-124.76,-67.341,-34.289,-0.59962,91.467,0.63573,12.262,2,-3.86,-1.351,-0.579,-0.59962,1,6.5701,-3.86,-1.351,-0.579
-124.94,-67.404,-34.316,-0.60198,91.473,0.63608,12.31,2,-3.84,-1.344,-0.576,-0.60198,1,6.5915,-3.84,-1.344,-0.576
-125.12,-67.467,-34.343,-0.60371,91.478,0.63643,12.358,2,-3.82,-1.337,-0.573,-0.60371,1,6.6129,-3.82,-1.337,-0.573
-125.3,-67.53,-34.37,-0.60568,91.483,0.63678,12.405,2,-3.8,-1.33,-0.57,-0.60568,1,6.6343,-3.8,-1.33,-0.57
-125.48,-67.593,-34.397,-0.60792,91.488,0.63713,12.453,2,-3.78,-1.323,-0.567,-0.60792,1,6.6557,-3.78,-1.323,-0.567
-125.66,-67.656,-34.424,-0.61046,91.493,0.63748,12.501,2,-3.76,-1.316,-0.564,-0.61046,1,6.6771,-3.76,-1.316,-0.564
-125.84,-67.719,-34.451,-0.61326,91.498,0.63783,12.548,2,-3.74,-1.309,-0.561,-0.61326,1,6.6985,-3.74,-1.309,-0.561
-126.02,-67.782,-34.478,-0.61631,91.503,0.63818,12.595,2,-3.72,-1.302,-0.558,-0.61631,1,6.7199,-3.72,-1.302,-0.558
-126.2,-67.845,-34.505,-0.61968,91.508,0.63852,12.642,2,-3.7,-1.295,-0.555,-0.61968,1,6.7413,-3.7,-1.295,-0.555
-126.38,-67.908,-34.532,-0.62339,91.513,0.63887,12.689,2,-3.68,-1.288,-0.552,-0.62339,1,6.7627,-3.68,-1.288,-0.552
-126.56,-67.971,-34.559,-0.62686,91.518,0.63921,12.736,2,-3.66,-1.281,-0.549,-0.62686,1,6.7841,-3.66,-1.281,-0.549
-126.74,-68.034,-34.586,-0.62884,91.523,0.63956,12.783,2,-3.64,-1.274,-0.546,-0.62884,1,6.8055,-3.64,-1.274,-0.546
-126.92,-68.097,-34.613,-0.63033,91.528,0.63991,12.83,2,-3.62,-1.267,-0.543,-0.63033,1,6.8269,-3.62,-1.267,-0.543
-127.1,-68.16,-34.64,-0.63193,91.533,0.64026,12.877,2,-3.6,-1.26,-0.54,-0.63193,1,6.8483,-3.6,-1.26,-0.54
-127.28,-68.223,-34.667,-0.63367,91.538,0.64061,12.924,2,-3.58,-1.253,-0.537,-0.63367,1,6.8697,-3.58,-1.253,-0.537
-127.46,-68.286,-34.694,-0.63474,91.543,0.64097,12.972,2,-3.56,-1.246,-0.534,-0.63474,1,6.8911,-3.56,-1.246,-0.534
-127.64,-68.349,-34.721,-0.63521,91.548,0.64132,13.02,2,-3.54,-1.239,-0.531,-0.63521,1,6.9125,-3.54,-1.239,-0.531
-127.82,-68.412,-34.748,-0.63563,91.553,0.64167,13.069,2,-3.52,-1.232,-0.528,-0.63563,1,6.9339,-3.52,-1.232,-0.528
-128,-68.475,-34.775,-0.63616,91.558,0.64202,13.117,2,-3.5,-1.225,-0.525,-0.63616,1,6.9553,-3.5,-1.225,-0.525
-128.18,-68.538,-34.802,-0.63682,91.563,0.64238,13.164,2,-3.48,-1.218,-0.522,-0.63682,1,6.9767,-3.48,-1.218,-0.522
-128.36,-68.601,-34.829,-0.63763,91.568,0.64273,13.212,2,-3.46,-1.211,-0.519,-0.63763,1,6.9981,-3.46,-1.211,-0.519
-128.54,-68.664,-34.856,-0.63863,91.573,0.64308,13.259,2,-3.44,-1.204,-0.516,-0.63863,1,7.0195,-3.44,-1.204,-0.516
-128.72,-68.727,-34.883,-0.63983,91.578,0.64343,13.306,2,-3.42,-1.197,-0.513,-0.63983,1,7.0409,-3.42,-1.197,-0.513
-128.9,-68.79,-34.91,-0.64126,91.583,0.64378,13.353,2,-3.4,-1.19,-0.51,-0.64126,1,7.0623,-3.4,-1.19,-0.51
-129.08,-68.853,-34.937,-0.64294,91.588,0.64413,13.401,2,-3.38,-1.183,-0.507,-0.64294,1,7.0837,-3.38,-1.183,-0.507
-129.26,-68.916,-34.964,-0.64491,91.593,0.64448,13.448,2,-3.36,-1.176,-0.504,-0.64491,1,7.1051,-3.36,-1.176,-0.504
-129.44,-68.979,-34.991,-0.64704,91.598,0.64483,13.495,2,-3.34,-1.169,-0.501,-0.64704,1,7.1265,-3.34,-1.169,-0.501
-129.62,-69.042,-35.018,-0.6493,91.603,0.64518,13.542,2,-3.32,-1.162,-0.498,-0.6493,1,7.1479,-3.32,-1.162,-0.498
-129.8,-69.105,-35.045,-0.65182,91.608,0.64553,13.59,2,-3.3,-1.155,-0.495,-0.65182,1,7.1693,-3.3,-1.155,-0.495
-129.98,-69.168,-35.072,-0.65434,91.613,0.64588,13.637,2,-3.28,-1.148,-0.492,-0.65434,1,7.1907,-3.28,-1.148,-0.492
-130.16,-69.231,-35.099,-0.65636,91.618,0.64624,13.685,2,-3.26,-1.141,-0.489,-0.65636,1,7.2121,-3.26,-1.141,-0.489
-130.34,-69.294,-35.126,-0.65818,91.623,0.64659,13.733,2,-3.24,-1.134,-0.486,-0.65818,1,7.2335,-3.24,-1.134,-0.486
-130.52,-69.357,-35.153,-0.65987,91.628,0.64695,13.781,2,-3.22,-1.127,-0.483,-0.65987,1,7.2549,-3.22,-1.127,-0.483
-130.7,-69.42,-35.18,-0.6618,91.633,0.6473,13.828,2,-3.2,-1.12,-0.48,-0.6618,1,7.2763,-3.2,-1.12,-0.48
-130.88,-69.483,-35.207,-0.664,91.638,0.64766,13.876,2,-3.18,-1.113,-0.477,-0.664,1,7.2977,-3.18,-1.113,-0.477
-131.06,-69.546,-35.234,-0.66649,91.643,0.64801,13.923,2,-3.16,-1.106,-0.474,-0.66649,1,7.3191,-3.16,-1.106,-0.474
-131.24,-69.609,-35.261,-0.6693,91.648,0.64837,13.971,2,-3.14,-1.099,-0.471,-0.6693,1,7.3405,-3.14,-1.099,-0.471
-131.42,-69.672,-35.288,-0.67245,91.653,0.64872,14.018,2,-3.12,-1.092,-0.468,-0.67245,1,7.3619,-3.12,-1.092,-0.468
-131.6,-69.735,-35.315,-0.67597,91.657,0.64907,14.066,2,-3.1,-1.085,-0.465,-0.67597,1,7.3833,-3.1,-1.085,-0.465
-131.78,-69.798,-35.342,-0.67989,91.662,0.64943,14.113,2,-3.08,-1.078,-0.462,-0.67989,1,7.4047,-3.08,-1.078,-0.462
-131.96,-69.861,-35.369,-0.68423,91.667,0.64977,14.16,2,-3.06,-1.071,-0.459,-0.68423,1,7.4261,-3.06,-1.071,-0.459
-132.14,-69.924,-35.396,-0.6886,91.672,0.65012,14.207,2,-3.04,-1.064,-0.456,-0.6886,1,7.4475,-3.04,-1.064,-0.456
-132.32,-69.987,-35.423,-0.6929,91.677,0.65048,14.254,2,-3.02,-1.057,-0.453,-0.6929,1,7.4689,-3.02,-1.057,-0.453
-132.5,-70.05,-35.45,-0.6975,91.682,0.65083,14.3,2,-3,-1.05,-0.45,-0.6975,1,7.4903,-3,-1.05,-0.45
-132.68,-70.113,-35.477,-0.69851,91.687,0.65119,14.347,2,-2.98,-1.043,-0.447,-0.69851,1,7.5117,-2.98,-1.043,-0.447
-132.86,-70.176,-35.504,-0.69954,91.692,0.65155,14.394,2,-2.96,-1.036,-0.444,-0.69954,1,7.5331,-2.96,-1.036,-0.444
-133.04,-70.239,-35.531,-0.70011,91.697,0.6519,14.442,2,-2.94,-1.029,-0.441,-0.70011,1,7.5545,-2.94,-1.029,-0.441
-133.22,-70.302,-35.558,-0.70027,91.702,0.65226,14.49,2,-2.92,-1.022,-0.438,-0.70027,1,7.5759,-2.92,-1.022,-0.438
-133.4,-70.365,-35.585,-0.70052,91.706,0.65261,14.538,2,-2.9,-1.015,-0.435,-0.70052,1,7.5973,-2.9,-1.015,-0.435
-133.58,-70.428,-35.612,-0.70091,91.711,0.65297,14.586,2,-2.88,-1.008,-0.432,-0.70091,1,7.6187,-2.88,-1.008,-0.432
-133.76,-70.491,-35.639,-0.70144,91.716,0.65332,14.634,2,-2.86,-1.001,-0.429,-0.70144,1,7.6401,-2.86,-1.001,-0.429
-133.94,-70.554,-35.666,-0.70215,91.721,0.65367,14.682,2,-2.84,-0.994,-0.426,-0.70215,1,7.6615,-2.84,-0.994,-0.426
-134.12,-70.617,-35.693,-0.70306,91.726,0.65403,14.73,2,-2.82,-0.987,-0.423,-0.70306,1,7.6829,-2.82,-0.987,-0.423
-134.3,-70.68,-35.72,-0.7042,91.731,0.65438,14.777,2,-2.8,-0.98,-0.42,-0.7042,1,7.7043,-2.8,-0.98,-0.42
-134.48,-70.743,-35.747,-0.70559,91.736,0.65474,14.825,2,-2.78,-0.973,-0.417,-0.70559,1,7.7257,-2.78,-0.973,-0.417
-134.66,-70.806,-35.774,-0.70726,91.741,0.65509,14.872,2,-2.76,-0.966,-0.414,-0.70726,1,7.7471,-2.76,-0.966,-0.414
-134.84,-70.869,-35.801,-0.709,91.745,0.65545,14.919,2,-2.74,-0.959,-0.411,-0.709,1,7.7685,-2.74,-0.959,-0.411
-135.02,-70.932,-35.828,-0.71073,91.75,0.65581,14.966,2,-2.72,-0.952,-0.408,-0.71073,1,7.7899,-2.72,-0.952,-0.408
-135.2,-70.995,-35.855,-0.71213,91.755,0.65617,15.013,2,-2.7,-0.945,-0.405,-0.71213,1,7.8113,-2.7,-0.945,-0.405
-135.38,-71.058,-35.882,-0.71346,91.76,0.65653,15.061,2,-2.68,-0.938,-0.402,-0.71346,1,7.8327,-2.68,-0.938,-0.402
-135.56,-71.121,-35.909,-0.71495,91.765,0.65689,15.108,2,-2.66,-0.931,-0.399,-0.71495,1,7.8541,-2.66,-0.931,-0.399
-135.74,-71.184,-35.936,-0.71647,91.77,0.65725,15.155,2,-2.64,-0.924,-0.396,-0.71647,1,7.8755,-2.64,-0.924,-0.396
-135.92,-71.247,-35.963,-0.71806,91.775,0.65761,15.203,2,-2.62,-0.917,-0.393,-0.71806,1,7.8969,-2.62,-0.917,-0.393
-136.1,-71.31,-35.99,-0.71989,91.779,0.65796,15.25,2,-2.6,-0.91,-0.39,-0.71989,1,7.9183,-2.6,-0.91,-0.39
-136.28,-71.373,-36.017,-0.72198,91.784,0.65832,15.298,2,-2.58,-0.903,-0.387,-0.72198,1,7.9397,-2.58,-0.903,-0.387
-136.46,-71.436,-36.044,-0.72436,91.789,0.65868,15.345,2,-2.56,-0.896,-0.384,-0.72436,1,7.9611,-2.56,-0.896,-0.384
-136.64,-71.499,-36.071,-0.72705,91.794,0.65903,15.392,2,-2.54,-0.889,-0.381,-0.72705,1,7.9825,-2.54,-0.889,-0.381
-136.82,-71.562,-36.098,-0.73008,91.799,0.65938,15.44,2,-2.52,-0.882,-0.378,-0.73008,1,8.0039,-2.52,-0.882,-0.378
-137,-71.625,-36.125,-0.73348,91.803,0.65974,15.487,2,-2.5,-0.875,-0.375,-0.73348,1,8.0254,-2.5,-0.875,-0.375
-137.18,-71.688,-36.152,-0.73727,91.808,0.66009,15.534,2,-2.48,-0.868,-0.372,-0.73727,1,8.0468,-2.48,-0.868,-0.372
-137.36,-71.751,-36.179,-0.74147,91.813,0.66044,15.581,2,-2.46,-0.861,-0.369,-0.74147,1,8.0682,-2.46,-0.861,-0.369
-137.54,-71.814,-36.206,-0.74548,91.818,0.66079,15.628,2,-2.44,-0.854,-0.366,-0.74548,1,8.0896,-2.44,-0.854,-0.366
-137.72,-71.877,-36.233,-0.74847,91.822,0.66115,15.675,2,-2.42,-0.847,-0.363,-0.74847,1,8.111,-2.42,-0.847,-0.363
-137.9,-71.94,-36.26,-0.75082,91.827,0.66151,15.722,2,-2.4,-0.84,-0.36,-0.75082,1,8.1324,-2.4,-0.84,-0.36
-138.08,-72.003,-36.287,-0.75341,91.832,0.66187,15.769,2,-2.38,-0.833,-0.357,-0.75341,1,8.1538,-2.38,-0.833,-0.357
-138.26,-72.066,-36.314,-0.75628,91.837,0.66223,15.817,2,-2.36,-0.826,-0.354,-0.75628,1,8.1752,-2.36,-0.826,-0.354
-138.44,-72.129,-36.341,-0.75903,91.842,0.66258,15.864,2,-2.34,-0.819,-0.351,-0.75903,1,8.1966,-2.34,-0.819,-0.351
-138.62,-72.192,-36.368,-0.76034,91.846,0.66294,15.912,2,-2.32,-0.812,-0.348,-0.76034,1,8.218,-2.32,-0.812,-0.348
-138.8,-72.255,-36.395,-0.76115,91.851,0.6633,15.96,2,-2.3,-0.805,-0.345,-0.76115,1,8.2394,-2.3,-0.805,-0.345
-138.98,-72.318,-36.422,-0.76208,91.856,0.66366,16.007,2,-2.28,-0.798,-0.342,-0.76208,1,8.2608,-2.28,-0.798,-0.342
-139.16,-72.381,-36.449,-0.76315,91.861,0.66402,16.055,2,-2.26,-0.791,-0.339,-0.76315,1,8.2822,-2.26,-0.791,-0.339
-139.34,-72.444,-36.476,-0.76429,91.865,0.66438,16.103,2,-2.24,-0.784,-0.336,-0.76429,1,8.3036,-2.24,-0.784,-0.336
-139.52,-72.507,-36.503,-0.7655,91.87,0.66474,16.149,2,-2.22,-0.777,-0.333,-0.7655,1,8.325,-2.22,-0.777,-0.333
-139.7,-72.57,-36.53,-0.7669,91.875,0.6651,16.196,2,-2.2,-0.77,-0.33,-0.7669,1,8.3464,-2.2,-0.77,-0.33
-139.88,-72.633,-36.557,-0.7685,91.88,0.66546,16.243,2,-2.18,-0.763,-0.327,-0.7685,1,8.3678,-2.18,-0.763,-0.327
-140.06,-72.696,-36.584,-0.77033,91.884,0.66583,16.289,2,-2.16,-0.756,-0.324,-0.77033,1,8.3892,-2.16,-0.756,-0.324
-140.24,-72.759,-36.611,-0.77201,91.889,0.66619,16.336,2,-2.14,-0.749,-0.321,-0.77201,1,8.4106,-2.14,-0.749,-0.321
-140.42,-72.822,-36.638,-0.77267,91.894,0.66655,16.384,2,-2.12,-0.742,-0.318,-0.77267,1,8.432,-2.12,-0.742,-0.318
-140.6,-72.885,-36.665,-0.77345,91.899,0.66692,16.432,2,-2.1,-0.735,-0.315,-0.77345,1,8.4534,-2.1,-0.735,-0.315
-140.78,-72.948,-36.692,-0.77437,91.903,0.66728,16.48,2,-2.08,-0.728,-0.312,-0.77437,1,8.4748,-2.08,-0.728,-0.312
-140.96,-73.011,-36.719,-0.77544,91.908,0.66764,16.527,2,-2.06,-0.721,-0.309,-0.77544,1,8.4962,-2.06,-0.721,-0.309
-141.14,-73.074,-36.746,-0.77668,91.913,0.668,16.575,2,-2.04,-0.714,-0.306,-0.77668,1,8.5176,-2.04,-0.714,-0.306
-141.32,-73.137,-36.773,-0.7781,91.918,0.66836,16.622,2,-2.02,-0.707,-0.303,-0.7781,1,8.539,-2.02,-0.707,-0.303
-141.5,-73.2,-36.8,-0.77976,91.922,0.66871,16.669,2,-2,-0.7,-0.3,-0.77976,1,8.5604,-2,-0.7,-0.3
-141.68,-73.263,-36.827,-0.78168,91.927,0.66907,16.717,2,-1.98,-0.693,-0.297,-0.78168,1,8.5818,-1.98,-0.693,-0.297
-141.86,-73.326,-36.854,-0.78389,91.932,0.66943,16.764,2,-1.96,-0.686,-0.294,-0.78389,1,8.6032,-1.96,-0.686,-0.294
-142.04,-73.389,-36.881,-0.78637,91.936,0.66979,16.811,2,-1.94,-0.679,-0.291,-0.78637,1,8.6246,-1.94,-0.679,-0.291
-142.22,-73.452,-36.908,-0.78915,91.941,0.67015,16.858,2,-1.92,-0.672,-0.288,-0.78915,1,8.646,-1.92,-0.672,-0.288
-142.4,-73.515,-36.935,-0.79227,91.946,0.67051,16.905,2,-1.9,-0.665,-0.285,-0.79227,1,8.6674,-1.9,-0.665,-0.285
-142.58,-73.578,-36.962,-0.79575,91.95,0.67087,16.952,2,-1.88,-0.658,-0.282,-0.79575,1,8.6888,-1.88,-0.658,-0.282
-142.76,-73.641,-36.989,-0.79962,91.955,0.67123,16.999,2,-1.86,-0.651,-0.279,-0.79962,1,8.7102,-1.86,-0.651,-0.279
-142.94,-73.704,-37.016,-0.80198,91.96,0.67159,17.046,2,-1.84,-0.644,-0.276,-0.80198,1,8.7316,-1.84,-0.644,-0.276
-143.12,-73.767,-37.043,-0.80371,91.964,0.67195,17.093,2,-1.82,-0.637,-0.273,-0.80371,1,8.753,-1.82,-0.637,-0.273
-143.3,-73.83,-37.07,-0.80568,91.969,0.67231,17.141,2,-1.8,-0.63,-0.27,-0.80568,1,8.7744,-1.8,-0.63,-0.27
-143.48,-73.893,-37.097,-0.80792,91.974,0.67267,17.188,2,-1.78,-0.623,-0.267,-0.80792,1,8.7958,-1.78,-0.623,-0.267
-143.66,-73.956,-37.124,-0.81046,91.979,0.67303,17.235,2,-1.76,-0.616,-0.264,-0.81046,1,8.8172,-1.76,-0.616,-0.264
-143.84,-74.019,-37.151,-0.81326,91.983,0.67339,17.282,2,-1.74,-0.609,-0.261,-0.81326,1,8.8386,-1.74,-0.609,-0.261
-144.02,-74.082,-37.178,-0.81631,91.988,0.67375,17.33,2,-1.72,-0.602,-0.258,-0.81631,1,8.86,-1.72,-0.602,-0.258
-144.2,-74.145,-37.205,-0.81968,91.992,0.67411,17.377,2,-1.7,-0.595,-0.255,-0.81968,1,8.8814,-1.7,-0.595,-0.255
-144.38,-74.208,-37.232,-0.82339,91.997,0.67447,17.424,2,-1.68,-0.588,-0.252,-0.82339,1,8.9028,-1.68,-0.588,-0.252
-144.56,-74.271,-37.259,-0.82686,92.002,0.67483,17.471,2,-1.66,-0.581,-0.249,-0.82686,1,8.9242,-1.66,-0.581,-0.249
-144.74,-74.334,-37.286,-0.82884,92.006,0.6752,17.518,2,-1.64,-0.574,-0.246,-0.82884,1,8.9456,-1.64,-0.574,-0.246
-144.92,-74.397,-37.313,-0.83033,92.011,0.67556,17.565,2,-1.62,-0.567,-0.243,-0.83033,1,8.967,-1.62,-0.567,-0.243
-145.1,-74.46,-37.34,-0.83193,92.016,0.67592,17.612,2,-1.6,-0.56,-0.24,-0.83193,1,8.9884,-1.6,-0.56,-0.24
-145.28,-74.523,-37.367,-0.83367,92.02,0.67629,17.659,2,-1.58,-0.553,-0.237,-0.83367,1,9.0098,-1.58,-0.553,-0.237
-145.46,-74.586,-37.394,-0.83474,92.025,0.67665,17.706,2,-1.56,-0.546,-0.234,-0.83474,1,9.0312,-1.56,-0.546,-0.234
-145.64,-74.649,-37.421,-0.83521,92.03,0.67702,17.753,2,-1.54,-0.539,-0.231,-0.83521,1,9.0526,-1.54,-0.539,-0.231
-145.82,-74.712,-37.448,-0.83563,92.034,0.67738,17.8,2,-1.52,-0.532,-0.228,-0.83563,1,9.074,-1.52,-0.532,-0.228
-146,-74.775,-37.475,-0.83616,92.039,0.67775,17.847,2,-1.5,-0.525,-0.225,-0.83616,1,9.0954,-1.5,-0.525,-0.225
-146.18,-74.838,-37.502,-0.83682,92.043,0.67812,17.895,2,-1.48,-0.518,-0.222,-0.83682,1,9.1168,-1.48,-0.518,-0.222
-146.36,-74.901,-37.529,-0.83763,92.048,0.67848,17.942,2,-1.46,-0.511,-0.219,-0.83763,1,9.1382,-1.46,-0.511,-0.219
-146.54,-74.964,-37.556,-0.83863,92.053,0.67885,17.989,2,-1.44,-0.504,-0.216,-0.83863,1,9.1596,-1.44,-0.504,-0.216
-146.72,-75.027,-37.583,-0.83983,92.057,0.67921,18.036,2,-1.42,-0.497,-0.213,-0.83983,1,9.181,-1.42,-0.497,-0.213
-146.9,-75.09,-37.61,-0.84126,92.062,0.67957,18.083,2,-1.4,-0.49,-0.21,-0.84126,1,9.2024,-1.4,-0.49,-0.21
-147.08,-75.153,-37.637,-0.84294,92.066,0.67993,18.13,2,-1.38,-0.483,-0.207,-0.84294,1,9.2238,-1.38,-0.483,-0.207
-147.26,-75.216,-37.664,-0.84491,92.071,0.68029,18.177,2,-1.36,-0.476,-0.204,-0.84491,1,9.2452,-1.36,-0.476,-0.204
-147.44,-75.279,-37.691,-0.84704,92.076,0.68066,18.224,2,-1.34,-0.469,-0.201,-0.84704,1,9.2666,-1.34,-0.469,-0.201
-147.62,-75.342,-37.718,-0.8493,92.08,0.68102,18.27,2,-1.32,-0.462,-0.198,-0.8493,1,9.288,-1.32,-0.462,-0.198
-147.8,-75.405,-37.745,-0.85182,92.085,0.68139,18.317,2,-1.3,-0.455,-0.195,-0.85182,1,9.3094,-1.3,-0.455,-0.195
-147.98,-75.468,-37.772,-0.85434,92.089,0.68175,18.364,2,-1.28,-0.448,-0.192,-0.85434,1,9.3308,-1.28,-0.448,-0.192
-148.16,-75.531,-37.799,-0.85636,92.094,0.68212,18.411,2,-1.26,-0.441,-0.189,-0.85636,1,9.3522,-1.26,-0.441,-0.189
-148.34,-75.594,-37.826,-0.85818,92.098,0.68249,18.458,2,-1.24,-0.434,-0.186,-0.85818,1,9.3736,-1.24,-0.434,-0.186
-148.52,-75.657,-37.853,-0.85987,92.103,0.68285,18.505,2,-1.22,-0.427,-0.183,-0.85987,1,9.395,-1.22,-0.427,-0.183
-148.7,-75.72,-37.88,-0.8618,92.108,0.68321,18.553,2,-1.2,-0.42,-0.18,-0.8618,1,9.4164,-1.2,-0.42,-0.18
-148.88,-75.783,-37.907,-0.864,92.112,0.68358,18.599,2,-1.18,-0.413,-0.177,-0.864,1,9.4378,-1.18,-0.413,-0.177
-149.06,-75.846,-37.934,-0.86649,92.117,0.68394,18.646,2,-1.16,-0.406,-0.174,-0.86649,1,9.4592,-1.16,-0.406,-0.174
-149.24,-75.909,-37.961,-0.8693,92.121,0.6843,18.693,2,-1.14,-0.399,-0.171,-0.8693,1,9.4806,-1.14,-0.399,-0.171
-149.42,-75.972,-37.988,-0.87245,92.126,0.68467,18.741,2,-1.12,-0.392,-0.168,-0.87245,1,9.502,-1.12,-0.392,-0.168
-149.6,-76.035,-38.015,-0.87597,92.13,0.68503,18.788,2,-1.1,-0.385,-0.165,-0.87598,1,9.5234,-1.1,-0.385,-0.165
-149.78,-76.098,-38.042,-0.87989,92.135,0.6854,18.835,2,-1.08,-0.378,-0.162,-0.87989,1,9.5448,-1.08,-0.378,-0.162
-149.96,-76.161,-38.069,-0.88423,92.139,0.68576,18.882,2,-1.06,-0.371,-0.159,-0.88423,1,9.5662,-1.06,-0.371,-0.159
-150.14,-76.224,-38.096,-0.8886,92.144,0.68612,18.929,2,-1.04,-0.364,-0.156,-0.8886,1,9.5876,-1.04,-0.364,-0.156
-150.32,-76.287,-38.123,-0.8929,92.148,0.68648,18.976,2,-1.02,-0.357,-0.153,-0.8929,1,9.609,-1.02,-0.357,-0.153
-150.5,-76.35,-38.15,-0.8975,92.153,0.68684,19.023,2,-1,-0.35,-0.15,-0.8975,1,9.6304,-1,-0.35,-0.15
-150.68,-76.413,-38.177,-0.89851,92.157,0.68721,19.07,2,-0.98,-0.343,-0.147,-0.89851,1,9.6518,-0.98,-0.343,-0.147
-150.86,-76.476,-38.204,-0.89954,92.162,0.68758,19.117,2,-0.96,-0.336,-0.144,-0.89954,1,9.6732,-0.96,-0.336,-0.144
-151.04,-76.539,-38.231,-0.90011,92.166,0.68795,19.165,2,-0.94,-0.329,-0.141,-0.90011,1,9.6946,-0.94,-0.329,-0.141
-151.22,-76.602,-38.258,-0.90027,92.171,0.68833,19.212,2,-0.92,-0.322,-0.138,-0.90027,1,9.716,-0.92,-0.322,-0.138
-151.4,-76.665,-38.285,-0.90052,92.175,0.6887,19.259,2,-0.9,-0.315,-0.135,-0.90052,1,9.7374,-0.9,-0.315,-0.135
-151.58,-76.728,-38.312,-0.90091,92.18,0.68907,19.306,2,-0.88,-0.308,-0.132,-0.90091,1,9.7588,-0.88,-0.308,-0.132
-151.76,-76.791,-38.339,-0.90144,92.184,0.68944,19.353,2,-0.86,-0.301,-0.129,-0.90144,1,9.7802,-0.86,-0.301,-0.129
-151.94,-76.854,-38.366,-0.90215,92.189,0.68981,19.4,2,-0.84,-0.294,-0.126,-0.90215,1,9.8016,-0.84,-0.294,-0.126
-152.12,-76.917,-38.393,-0.90306,92.193,0.69018,19.447,2,-0.82,-0.287,-0.123,-0.90306,1,9.823,-0.82,-0.287,-0.123
-152.3,-76.98,-38.42,-0.9042,92.198,0.69054,19.493,2,-0.8,-0.28,-0.12,-0.9042,1,9.8444,-0.8,-0.28,-0.12
-152.48,-77.043,-38.447,-0.90559,92.202,0.69091,19.54,2,-0.78,-0.273,-0.117,-0.90559,1,9.8658,-0.78,-0.273,-0.117
-152.66,-77.106,-38.474,-0.90726,92.207,0.69128,19.586,2,-0.76,-0.266,-0.114,-0.90726,1,9.8872,-0.76,-0.266,-0.114
-152.84,-77.169,-38.501,-0.909,92.211,0.69165,19.633,2,-0.74,-0.259,-0.111,-0.909,1,9.9086,-0.74,-0.259,-0.111
-153.02,-77.232,-38.528,-0.91073,92.216,0.69201,19.68,2,-0.72,-0.252,-0.108,-0.91073,1,9.93,-0.72,-0.252,-0.108
-153.2,-77.295,-38.555,-0.91213,92.22,0.69238,19.727,2,-0.7,-0.245,-0.105,-0.91213,1,9.9514,-0.7,-0.245,-0.105
-153.38,-77.358,-38.582,-0.91346,92.225,0.69275,19.774,2,-0.68,-0.238,-0.102,-0.91346,1,9.9728,-0.68,-0.238,-0.102
-153.56,-77.421,-38.609,-0.91495,92.229,0.69312,19.821,2,-0.66,-0.231,-0.099,-0.91495,1,9.9942,-0.66,-0.231,-0.099
-153.74,-77.484,-38.636,-0.91647,92.234,0.69349,19.868,2,-0.64,-0.224,-0.096,-0.91647,1,10.016,-0.64,-0.224,-0.096
-153.92,-77.547,-38.663,-0.91806,92.238,0.69385,19.915,2,-0.62,-0.217,-0.093,-0.91806,1,10.037,-0.62,-0.217,-0.093
-154.1,-77.61,-38.69,-0.91989,92.243,0.69422,19.962,2,-0.6,-0.21,-0.09,-0.91989,1,10.058,-0.6,-0.21,-0.09
-154.28,-77.673,-38.717,-0.92198,92.247,0.69459,20.009,2,-0.58,-0.203,-0.087,-0.92198,1,10.08,-0.58,-0.203,-0.087
-154.46,-77.736,-38.744,-0.92436,92.251,0.69495,20.056,2,-0.56,-0.196,-0.084,-0.92436,1,10.101,-0.56,-0.196,-0.084
-154.64,-77.799,-38.771,-0.92705,92.256,0.69532,20.103,2,-0.54,-0.189,-0.081,-0.92705,1,10.123,-0.54,-0.189,-0.081
-154.82,-77.862,-38.798,-0.93008,92.26,0.69568,20.149,2,-0.52,-0.182,-0.078,-0.93008,1,10.144,-0.52,-0.182,-0.078
-155,-77.925,-38.825,-0.93348,92.265,0.69605,20.195,2,-0.5,-0.175,-0.075,-0.93348,1,10.165,-0.5,-0.175,-0.075
-155.18,-77.988,-38.852,-0.93727,92.269,0.69642,20.241,2,-0.48,-0.168,-0.072,-0.93727,1,10.187,-0.48,-0.168,-0.072
-155.36,-78.051,-38.879,-0.94147,92.273,0.69679,20.287,2,-0.46,-0.161,-0.069,-0.94147,1,10.208,-0.46,-0.161,-0.069
-155.54,-78.114,-38.906,-0.94548,92.278,0.69715,20.334,2,-0.44,-0.154,-0.066,-0.94548,1,10.23,-0.44,-0.154,-0.066
-155.72,-78.177,-38.933,-0.94847,92.282,0.69752,20.381,2,-0.42,-0.147,-0.063,-0.94847,1,10.251,-0.42,-0.147,-0.063
-155.9,-78.24,-38.96,-0.95082,92.287,0.69789,20.429,2,-0.4,-0.14,-0.06,-0.95082,1,10.272,-0.4,-0.14,-0.06
-156.08,-78.303,-38.987,-0.95341,92.291,0.69826,20.476,2,-0.38,-0.133,-0.057,-0.95341,1,10.294,-0.38,-0.133,-0.057
-156.26,-78.366,-39.014,-0.95628,92.295,0.69863,20.523,2,-0.36,-0.126,-0.054,-0.95628,1,10.315,-0.36,-0.126,-0.054
-156.44,-78.429,-39.041,-0.95903,92.3,0.699,20.57,2,-0.34,-0.119,-0.051,-0.95903,1,10.337,-0.34,-0.119,-0.051
-156.62,-78.492,-39.068,-0.96032,92.304,0.69937,20.616,2,-0.32,-0.112,-0.048,-0.96032,1,10.358,-0.32,-0.112,-0.048
-156.8,-78.555,-39.095,-0.96105,92.309,0.69975,20.662,2,-0.3,-0.105,-0.045,-0.96105,1,10.379,-0.3,-0.105,-0.045
-156.98,-78.618,-39.122,-0.96184,92.313,0.70012,20.709,2,-0.28,-0.098,-0.042,-0.96184,1,10.401,-0.28,-0.098,-0.042
-157.16,-78.681,-39.149,-0.96266,92.317,0.70049,20.755,2,-0.26,-0.091,-0.039,-0.96266,1,10.422,-0.26,-0.091,-0.039
-157.34,-78.744,-39.176,-0.96343,92.322,0.70087,20.802,2,-0.24,-0.084,-0.036,-0.96343,1,10.444,-0.24,-0.084,-0.036
-157.52,-78.807,-39.203,-0.9641,92.326,0.70124,20.85,2,-0.22,-0.077,-0.033,-0.9641,1,10.465,-0.22,-0.077,-0.033
-157.7,-78.87,-39.23,-0.96476,92.331,0.70161,20.897,2,-0.2,-0.07,-0.03,-0.96476,1,10.486,-0.2,-0.07,-0.03
-157.88,-78.933,-39.257,-0.96543,92.335,0.70198,20.944,2,-0.18,-0.063,-0.027,-0.96543,1,10.508,-0.18,-0.063,-0.027
-158.06,-78.996,-39.284,-0.9661,92.339,0.70236,20.991,2,-0.16,-0.056,-0.024,-0.9661,1,10.529,-0.16,-0.056,-0.024
-158.24,-79.059,-39.311,-0.96667,92.344,0.70272,21.038,2,-0.14,-0.049,-0.021,-0.96667,1,10.551,-0.14,-0.049,-0.021
-158.42,-79.122,-39.338,-0.96667,92.348,0.70309,21.085,2,-0.12,-0.042,-0.018,-0.96667,1,10.572,-0.12,-0.042,-0.018
-158.6,-79.185,-39.365,-0.96667,92.352,0.70347,21.132,2,-0.1,-0.035,-0.015,-0.96667,1,10.593,-0.1,-0.035,-0.015
-158.78,-79.248,-39.392,-0.96667,92.357,0.70384,21.178,2,-0.08,-0.028,-0.012,-0.96667,1,10.615,-0.08,-0.028,-0.012
-158.96,-79.311,-39.419,-0.96667,92.361,0.70421,21.225,2,-0.06,-0.021,-0.009,-0.96667,1,10.636,-0.06,-0.021,-0.009
-159.14,-79.374,-39.446,-0.96667,92.366,0.70458,21.272,2,-0.04,-0.014,-0.006,-0.96667,1,10.658,-0.04,-0.014,-0.006
-159.32,-79.437,-39.473,-0.96667,92.37,0.70495,21.318,2,-0.02,-0.007,-0.003,-0.96667,1,10.679,-0.02,-0.007,-0.003
-159.5,-79.5,-39.5,-0.96667,92.374,0.70532,21.364,2,0,0,0,-0.96667,1,10.7,0,0,0
-159.68,-79.563,-39.527,-0.96667,92.379,0.70569,21.411,2,0.02,0.007,0.003,-0.96667,1,10.722,0.02,0.007,0.003
-159.86,-79.626,-39.554,-0.96667,92.383,0.70606,21.457,2,0.04,0.014,0.006,-0.96667,1,10.743,0.04,0.014,0.006
-160.04,-79.689,-39.581,-0.96667,92.387,0.70643,21.503,2,0.06,0.021,0.009,-0.96667,1,10.765,0.06,0.021,0.009
-160.22,-79.752,-39.608,-0.96667,92.392,0.70681,21.55,2,0.08,0.028,0.012,-0.96667,1,10.786,0.08,0.028,0.012
-160.4,-79.815,-39.635,-0.96667,92.396,0.70719,21.596,2,0.1,0.035,0.015,-0.96667,1,10.807,0.1,0.035,0.015
-160.58,-79.878,-39.662,-0.96667,92.4,0.70756,21.642,2,0.12,0.042,0.018,-0.96667,1,10.829,0.12,0.042,0.018
-160.76,-79.941,-39.689,-0.96667,92.404,0.70794,21.688,2,0.14,0.049,0.021,-0.96667,1,10.85,0.14,0.049,0.021
-160.94,-80.004,-39.716,-0.9661,92.409,0.70831,21.735,2,0.16,0.056,0.024,-0.9661,1,10.872,0.16,0.056,0.024
-161.12,-80.067,-39.743,-0.96543,92.413,0.70868,21.783,2,0.18,0.063,0.027,-0.96543,1,10.893,0.18,0.063,0.027
-161.3,-80.13,-39.77,-0.96476,92.417,0.70905,21.83,2,0.2,0.07,0.03,-0.96476,1,10.914,0.2,0.07,0.03
-161.48,-80.193,-39.797,-0.9641,92.422,0.70942,21.877,2,0.22,0.077,0.033,-0.9641,1,10.936,0.22,0.077,0.033
-161.66,-80.256,-39.824,-0.96343,92.426,0.70979,21.924,2,0.24,0.084,0.036,-0.96343,1,10.957,0.24,0.084,0.036
-161.84,-80.319,-39.851,-0.96266,92.43,0.71016,21.97,2,0.26,0.091,0.039,-0.96266,1,10.979,0.26,0.091,0.039
-162.02,-80.382,-39.878,-0.96184,92.435,0.71054,22.017,2,0.28,0.098,0.042,-0.96184,1,11,0.28,0.098,0.042
-162.2,-80.445,-39.905,-0.96105,92.439,0.71092,22.063,2,0.3,0.105,0.045,-0.96105,1,11.021,0.3,0.105,0.045
-162.38,-80.508,-39.932,-0.96032,92.443,0.7113,22.109,2,0.32,0.112,0.048,-0.96032,1,11.043,0.32,0.112,0.048
-162.56,-80.571,-39.959,-0.95903,92.447,0.71167,22.156,2,0.34,0.119,0.051,-0.95903,1,11.064,0.34,0.119,0.051
-162.74,-80.634,-39.986,-0.95628,92.452,0.71205,22.202,2,0.36,0.126,0.054,-0.95628,1,11.086,0.36,0.126,0.054
-162.92,-80.697,-40.013,-0.95341,92.456,0.71242,22.248,2,0.38,0.133,0.057,-0.95341,1,11.107,0.38,0.133,0.057
-163.1,-80.76,-40.04,-0.95082,92.46,0.71279,22.295,2,0.4,0.14,0.06,-0.95082,1,11.128,0.4,0.14,0.06
-163.28,-80.823,-40.067,-0.94847,92.465,0.71317,22.341,2,0.42,0.147,0.063,-0.94847,1,11.15,0.42,0.147,0.063
-163.46,-80.886,-40.094,-0.94548,92.469,0.71354,22.388,2,0.44,0.154,0.066,-0.94548,1,11.171,0.44,0.154,0.066
-163.64,-80.949,-40.121,-0.94147,92.473,0.71391,22.435,2,0.46,0.161,0.069,-0.94147,1,11.193,0.46,0.161,0.069
-163.82,-81.012,-40.148,-0.93727,92.477,0.71429,22.482,2,0.48,0.168,0.072,-0.93727,1,11.214,0.48,0.168,0.072
-164,-81.075,-40.175,-0.93348,92.482,0.71467,22.529,2,0.5,0.175,0.075,-0.93348,1,11.235,0.5,0.175,0.075
-164.18,-81.138,-40.202,-0.93008,92.486,0.71504,22.576,2,0.52,0.182,0.078,-0.93008,1,11.257,0.52,0.182,0.078
-164.36,-81.201,-40.229,-0.92705,92.49,0.71542,22.622,2,0.54,0.189,0.081,-0.92705,1,11.278,0.54,0.189,0.081
-164.54,-81.264,-40.256,-0.92436,92.494,0.7158,22.669,2,0.56,0.196,0.084,-0.92436,1,11.3,0.56,0.196,0.084
-164.72,-81.327,-40.283,-0.92198,92.499,0.71617,22.716,2,0.58,0.203,0.087,-0.92198,1,11.321,0.58,0.203,0.087
-164.9,-81.39,-40.31,-0.91989,92.503,0.71655,22.762,2,0.6,0.21,0.09,-0.91989,1,11.342,0.6,0.21,0.09
-165.08,-81.453,-40.337,-0.91806,92.507,0.71692,22.809,2,0.62,0.217,0.093,-0.91806,1,11.364,0.62,0.217,0.093
-165.26,-81.516,-40.364,-0.91647,92.511,0.7173,22.855,2,0.64,0.224,0.096,-0.91647,1,11.385,0.64,0.224,0.096
-165.44,-81.579,-40.391,-0.91495,92.516,0.71767,22.902,2,0.66,0.231,0.099,-0.91495,1,11.407,0.66,0.231,0.099
-165.62,-81.642,-40.418,-0.91346,92.52,0.71804,22.948,2,0.68,0.238,0.102,-0.91346,1,11.428,0.68,0.238,0.102
-165.8,-81.705,-40.445,-0.91213,92.524,0.71842,22.995,2,0.7,0.245,0.105,-0.91213,1,11.45,0.7,0.245,0.105
-165.98,-81.768,-40.472,-0.91073,92.528,0.71879,23.041,2,0.72,0.252,0.108,-0.91073,1,11.471,0.72,0.252,0.108
-166.16,-81.831,-40.499,-0.909,92.532,0.71917,23.088,2,0.74,0.259,0.111,-0.909,1,11.492,0.74,0.259,0.111
-166.34,-81.894,-40.526,-0.90726,92.537,0.71955,23.135,2,0.76,0.266,0.114,-0.90726,1,11.514,0.76,0.266,0.114
-166.52,-81.957,-40.553,-0.90559,92.541,0.71993,23.181,2,0.78,0.273,0.117,-0.90559,1,11.535,0.78,0.273,0.117
-166.7,-82.02,-40.58,-0.9042,92.545,0.72031,23.228,2,0.8,0.28,0.12,-0.9042,1,11.557,0.8,0.28,0.12
-166.88,-82.083,-40.607,-0.90306,92.549,0.72069,23.275,2,0.82,0.287,0.123,-0.90306,1,11.578,0.82,0.287,0.123
-167.06,-82.146,-40.634,-0.90215,92.554,0.72107,23.321,2,0.84,0.294,0.126,-0.90215,1,11.599,0.84,0.294,0.126
-167.24,-82.209,-40.661,-0.90144,92.558,0.72145,23.368,2,0.86,0.301,0.129,-0.90144,1,11.621,0.86,0.301,0.129
-167.42,-82.272,-40.688,-0.90091,92.562,0.72183,23.414,2,0.88,0.308,0.132,-0.90091,1,11.642,0.88,0.308,0.132
-167.6,-82.335,-40.715,-0.90052,92.566,0.7222,23.46,2,0.9,0.315,0.135,-0.90052,1,11.664,0.9,0.315,0.135
-167.78,-82.398,-40.742,-0.90027,92.57,0.72258,23.506,2,0.92,0.322,0.138,-0.90027,1,11.685,0.92,0.322,0.138
-167.96,-82.461,-40.769,-0.90011,92.574,0.72296,23.552,2,0.94,0.329,0.141,-0.90011,1,11.706,0.94,0.329,0.141
-168.14,-82.524,-40.796,-0.89954,92.579,0.72333,23.598,2,0.96,0.336,0.144,-0.89954,1,11.728,0.96,0.336,0.144
-168.32,-82.587,-40.823,-0.89851,92.583,0.72371,23.644,2,0.98,0.343,0.147,-0.89851,1,11.749,0.98,0.343,0.147
-168.5,-82.65,-40.85,-0.8975,92.587,0.72409,23.69,2,1,0.35,0.15,-0.8975,1,11.771,1,0.35,0.15
-168.68,-82.713,-40.877,-0.8929,92.591,0.72447,23.737,2,1.02,0.357,0.153,-0.8929,1,11.792,1.02,0.357,0.153
-168.86,-82.776,-40.904,-0.8886,92.595,0.72485,23.785,2,1.04,0.364,0.156,-0.8886,1,11.813,1.04,0.364,0.156
-169.04,-82.839,-40.931,-0.88423,92.599,0.72523,23.832,2,1.06,0.371,0.159,-0.88423,1,11.835,1.06,0.371,0.159
-169.22,-82.902,-40.958,-0.87989,92.604,0.72561,23.879,2,1.08,0.378,0.162,-0.87989,1,11.856,1.08,0.378,0.162
-169.4,-82.965,-40.985,-0.87597,92.608,0.72599,23.925,2,1.1,0.385,0.165,-0.87598,1,11.878,1.1,0.385,0.165
-169.58,-83.028,-41.012,-0.87245,92.612,0.72637,23.972,2,1.12,0.392,0.168,-0.87245,1,11.899,1.12,0.392,0.168
-169.76,-83.091,-41.039,-0.8693,92.616,0.72675,24.018,2,1.14,0.399,0.171,-0.8693,1,11.92,1.14,0.399,0.171
-169.94,-83.154,-41.066,-0.86649,92.62,0.72713,24.065,2,1.16,0.406,0.174,-0.86649,1,11.942,1.16,0.406,0.174
-170.12,-83.217,-41.093,-0.864,92.624,0.72751,24.111,2,1.18,0.413,0.177,-0.864,1,11.963,1.18,0.413,0.177
-170.3,-83.28,-41.12,-0.8618,92.629,0.72788,24.157,2,1.2,0.42,0.18,-0.8618,1,11.985,1.2,0.42,0.18
-170.48,-83.343,-41.147,-0.85987,92.633,0.72826,24.204,2,1.22,0.427,0.183,-0.85987,1,12.006,1.22,0.427,0.183
-170.66,-83.406,-41.174,-0.85818,92.637,0.72864,24.25,2,1.24,0.434,0.186,-0.85818,1,12.027,1.24,0.434,0.186
-170.84,-83.469,-41.201,-0.85636,92.641,0.72902,24.296,2,1.26,0.441,0.189,-0.85636,1,12.049,1.26,0.441,0.189
-171.02,-83.532,-41.228,-0.85434,92.645,0.7294,24.342,2,1.28,0.448,0.192,-0.85434,1,12.07,1.28,0.448,0.192
-171.2,-83.595,-41.255,-0.85182,92.649,0.72979,24.389,2,1.3,0.455,0.195,-0.85182,1,12.092,1.3,0.455,0.195
-171.38,-83.658,-41.282,-0.8493,92.653,0.73017,24.436,2,1.32,0.462,0.198,-0.8493,1,12.113,1.32,0.462,0.198
-171.56,-83.721,-41.309,-0.84704,92.658,0.73055,24.482,2,1.34,0.469,0.201,-0.84704,1,12.134,1.34,0.469,0.201
-171.74,-83.784,-41.336,-0.84491,92.662,0.73094,24.529,2,1.36,0.476,0.204,-0.84491,1,12.156,1.36,0.476,0.204
-171.92,-83.847,-41.363,-0.84294,92.666,0.73132,24.576,2,1.38,0.483,0.207,-0.84294,1,12.177,1.38,0.483,0.207
-172.1,-83.91,-41.39,-0.84126,92.67,0.7317,24.622,2,1.4,0.49,0.21,-0.84126,1,12.199,1.4,0.49,0.21
-172.28,-83.973,-41.417,-0.83983,92.674,0.73208,24.669,2,1.42,0.497,0.213,-0.83983,1,12.22,1.42,0.497,0.213
-172.46,-84.036,-41.444,-0.83863,92.678,0.73247,24.716,2,1.44,0.504,0.216,-0.83863,1,12.241,1.44,0.504,0.216
-172.64,-84.099,-41.471,-0.83763,92.682,0.73285,24.762,2,1.46,0.511,0.219,-0.83763,1,12.263,1.46,0.511,0.219
-172.82,-84.162,-41.498,-0.83682,92.686,0.73323,24.808,2,1.48,0.518,0.222,-0.83682,1,12.284,1.48,0.518,0.222
-173,-84.225,-41.525,-0.83616,92.69,0.73361,24.854,2,1.5,0.525,0.225,-0.83616,1,12.306,1.5,0.525,0.225
-173.18,-84.288,-41.552,-0.83563,92.694,0.73399,24.9,2,1.52,0.532,0.228,-0.83563,1,12.327,1.52,0.532,0.228
-173.36,-84.351,-41.579,-0.83521,92.699,0.73437,24.946,2,1.54,0.539,0.231,-0.83521,1,12.348,1.54,0.539,0.231
-173.54,-84.414,-41.606,-0.83474,92.703,0.73475,24.993,2,1.56,0.546,0.234,-0.83474,1,12.37,1.56,0.546,0.234
-173.72,-84.477,-41.633,-0.83367,92.707,0.73513,25.039,2,1.58,0.553,0.237,-0.83367,1,12.391,1.58,0.553,0.237
-173.9,-84.54,-41.66,-0.83193,92.711,0.73551,25.086,2,1.6,0.56,0.24,-0.83193,1,12.413,1.6,0.56,0.24
-174.08,-84.603,-41.687,-0.83033,92.715,0.73589,25.133,2,1.62,0.567,0.243,-0.83033,1,12.434,1.62,0.567,0.243
-174.26,-84.666,-41.714,-0.82884,92.719,0.73627,25.179,2,1.64,0.574,0.246,-0.82884,1,12.455,1.64,0.574,0.246
-174.44,-84.729,-41.741,-0.82686,92.723,0.73665,25.226,2,1.66,0.581,0.249,-0.82686,1,12.477,1.66,0.581,0.249
-174.62,-84.792,-41.768,-0.82339,92.727,0.73704,25.271,2,1.68,0.588,0.252,-0.82339,1,12.498,1.68,0.588,0.252
-174.8,-84.855,-41.795,-0.81968,92.731,0.73743,25.317,2,1.7,0.595,0.255,-0.81968,1,12.52,1.7,0.595,0.255
-174.98,-84.918,-41.822,-0.81631,92.735,0.73781,25.363,2,1.72,0.602,0.258,-0.81631,1,12.541,1.72,0.602,0.258
-175.16,-84.981,-41.849,-0.81326,92.739,0.7382,25.41,2,1.74,0.609,0.261,-0.81326,1,12.562,1.74,0.609,0.261
-175.34,-85.044,-41.876,-0.81046,92.743,0.73859,25.456,2,1.76,0.616,0.264,-0.81046,1,12.584,1.76,0.616,0.264
-175.52,-85.107,-41.903,-0.80792,92.747,0.73897,25.503,2,1.78,0.623,0.267,-0.80792,1,12.605,1.78,0.623,0.267
-175.7,-85.17,-41.93,-0.80568,92.751,0.73936,25.55,2,1.8,0.63,0.27,-0.80568,1,12.627,1.8,0.63,0.27
-175.88,-85.233,-41.957,-0.80371,92.755,0.73974,25.596,2,1.82,0.637,0.273,-0.80371,1,12.648,1.82,0.637,0.273
-176.06,-85.296,-41.984,-0.80198,92.76,0.74012,25.643,2,1.84,0.644,0.276,-0.80198,1,12.669,1.84,0.644,0.276
-176.24,-85.359,-42.011,-0.79962,92.764,0.7405,25.689,2,1.86,0.651,0.279,-0.79962,1,12.691,1.86,0.651,0.279
-176.42,-85.422,-42.038,-0.79575,92.768,0.74089,25.736,2,1.88,0.658,0.282,-0.79575,1,12.712,1.88,0.658,0.282
-176.6,-85.485,-42.065,-0.79227,92.772,0.74128,25.782,2,1.9,0.665,0.285,-0.79227,1,12.734,1.9,0.665,0.285
-176.78,-85.548,-42.092,-0.78915,92.776,0.74167,25.829,2,1.92,0.672,0.288,-0.78915,1,12.755,1.92,0.672,0.288
-176.96,-85.611,-42.119,-0.78637,92.78,0.74205,25.875,2,1.94,0.679,0.291,-0.78637,1,12.776,1.94,0.679,0.291
-177.14,-85.674,-42.146,-0.78389,92.784,0.74244,25.922,2,1.96,0.686,0.294,-0.78389,1,12.798,1.96,0.686,0.294
-177.32,-85.737,-42.173,-0.78168,92.788,0.74283,25.968,2,1.98,0.693,0.297,-0.78168,1,12.819,1.98,0.693,0.297
-177.5,-85.8,-42.2,-0.77976,92.792,0.74321,26.014,2,2,0.7,0.3,-0.77976,1,12.841,2,0.7,0.3
-177.68,-85.863,-42.227,-0.7781,92.796,0.7436,26.06,2,2.02,0.707,0.303,-0.7781,1,12.862,2.02,0.707,0.303
-177.86,-85.926,-42.254,-0.77668,92.8,0.74398,26.106,2,2.04,0.714,0.306,-0.77668,1,12.883,2.04,0.714,0.306
-178.04,-85.989,-42.281,-0.77544,92.804,0.74437,26.152,2,2.06,0.721,0.309,-0.77544,1,12.905,2.06,0.721,0.309
-178.22,-86.052,-42.308,-0.77437,92.808,0.74476,26.198,2,2.08,0.728,0.312,-0.77437,1,12.926,2.08,0.728,0.312
-178.4,-86.115,-42.335,-0.77345,92.812,0.74515,26.244,2,2.1,0.735,0.315,-0.77345,1,12.948,2.1,0.735,0.315
-178.58,-86.178,-42.362,-0.77267,92.816,0.74554,26.29,2,2.12,0.742,0.318,-0.77267,1,12.969,2.12,0.742,0.318
-178.76,-86.241,-42.389,-0.77201,92.82,0.74592,26.336,2,2.14,0.749,0.321,-0.77201,1,12.99,2.14,0.749,0.321
-178.94,-86.304,-42.416,-0.77033,92.824,0.74631,26.382,2,2.16,0.756,0.324,-0.77033,1,13.012,2.16,0.756,0.324
-179.12,-86.367,-42.443,-0.7685,92.828,0.7467,26.429,2,2.18,0.763,0.327,-0.7685,1,13.033,2.18,0.763,0.327
-179.3,-86.43,-42.47,-0.7669,92.832,0.74708,26.476,2,2.2,0.77,0.33,-0.7669,1,13.055,2.2,0.77,0.33
-179.48,-86.493,-42.497,-0.7655,92.836,0.74747,26.523,2,2.22,0.777,0.333,-0.7655,1,13.076,2.22,0.777,0.333
-179.66,-86.556,-42.524,-0.76429,92.84,0.74785,26.569,2,2.24,0.784,0.336,-0.76429,1,13.097,2.24,0.784,0.336
-179.84,-86.619,-42.551,-0.76315,92.844,0.74824,26.616,2,2.26,0.791,0.339,-0.76315,1,13.119,2.26,0.791,0.339
-180.02,-86.682,-42.578,-0.76208,92.848,0.74863,26.662,2,2.28,0.798,0.342,-0.76208,1,13.14,2.28,0.798,0.342
-180.2,-86.745,-42.605,-0.76115,92.852,0.74902,26.708,2,2.3,0.805,0.345,-0.76115,1,13.162,2.3,0.805,0.345
-180.38,-86.808,-42.632,-0.76034,92.856,0.74941,26.754,2,2.32,0.812,0.348,-0.76034,1,13.183,2.32,0.812,0.348
-180.56,-86.871,-42.659,-0.75903,92.86,0.74979,26.8,2,2.34,0.819,0.351,-0.75903,1,13.204,2.34,0.819,0.351
-180.74,-86.934,-42.686,-0.75628,92.864,0.75018,26.846,2,2.36,0.826,0.354,-0.75628,1,13.226,2.36,0.826,0.354
-180.92,-86.997,-42.713,-0.75341,92.868,0.75057,26.893,2,2.38,0.833,0.357,-0.75341,1,13.247,2.38,0.833,0.357
-181.1,-87.06,-42.74,-0.75082,92.872,0.75097,26.94,2,2.4,0.84,0.36,-0.75082,1,13.269,2.4,0.84,0.36
-181.28,-87.123,-42.767,-0.74847,92.876,0.75136,26.987,2,2.42,0.847,0.363,-0.74847,1,13.29,2.42,0.847,0.363
-181.46,-87.186,-42.794,-0.74548,92.88,0.75176,27.034,2,2.44,0.854,0.366,-0.74548,1,13.311,2.44,0.854,0.366
-181.64,-87.249,-42.821,-0.74147,92.884,0.75215,27.081,2,2.46,0.861,0.369,-0.74147,1,13.333,2.46,0.861,0.369
-181.82,-87.312,-42.848,-0.73727,92.888,0.75254,27.127,2,2.48,0.868,0.372,-0.73727,1,13.354,2.48,0.868,0.372
-182,-87.375,-42.875,-0.73348,92.892,0.75293,27.174,2,2.5,0.875,0.375,-0.73348,1,13.376,2.5,0.875,0.375
-182.18,-87.438,-42.902,-0.73008,92.896,0.75332,27.22,2,2.52,0.882,0.378,-0.73008,1,13.397,2.52,0.882,0.378
-182.36,-87.501,-42.929,-0.72705,92.9,0.75371,27.266,2,2.54,0.889,0.381,-0.72705,1,13.418,2.54,0.889,0.381
-182.54,-87.564,-42.956,-0.72436,92.904,0.7541,27.313,2,2.56,0.896,0.384,-0.72436,1,13.44,2.56,0.896,0.384
-182.72,-87.627,-42.983,-0.72198,92.908,0.75449,27.359,2,2.58,0.903,0.387,-0.72198,1,13.461,2.58,0.903,0.387
-182.9,-87.69,-43.01,-0.71989,92.912,0.75488,27.405,2,2.6,0.91,0.39,-0.71989,1,13.483,2.6,0.91,0.39
-183.08,-87.753,-43.037,-0.71806,92.916,0.75527,27.452,2,2.62,0.917,0.393,-0.71806,1,13.504,2.62,0.917,0.393
-183.26,-87.816,-43.064,-0.71647,92.919,0.75566,27.498,2,2.64,0.924,0.396,-0.71647,1,13.525,2.64,0.924,0.396
-183.44,-87.879,-43.091,-0.71495,92.923,0.75605,27.545,2,2.66,0.931,0.399,-0.71495,1,13.547,2.66,0.931,0.399
-183.62,-87.942,-43.118,-0.71346,92.927,0.75644,27.591,2,2.68,0.938,0.402,-0.71346,1,13.568,2.68,0.938,0.402
-183.8,-88.005,-43.145,-0.71213,92.931,0.75683,27.637,2,2.7,0.945,0.405,-0.71213,1,13.59,2.7,0.945,0.405
-183.98,-88.068,-43.172,-0.71073,92.935,0.75722,27.684,2,2.72,0.952,0.408,-0.71073,1,13.611,2.72,0.952,0.408
-184.16,-88.131,-43.199,-0.709,92.939,0.75761,27.73,2,2.74,0.959,0.411,-0.709,1,13.632,2.74,0.959,0.411
-184.34,-88.194,-43.226,-0.70726,92.943,0.75801,27.776,2,2.76,0.966,0.414,-0.70726,1,13.654,2.76,0.966,0.414
-184.52,-88.257,-43.253,-0.70559,92.947,0.7584,27.823,2,2.78,0.973,0.417,-0.70559,1,13.675,2.78,0.973,0.417
-184.7,-88.32,-43.28,-0.7042,92.951,0.7588,27.869,2,2.8,0.98,0.42,-0.7042,1,13.697,2.8,0.98,0.42
-184.88,-88.383,-43.307,-0.70306,92.955,0.75919,27.915,2,2.82,0.987,0.423,-0.70306,1,13.718,2.82,0.987,0.423
-185.06,-88.446,-43.334,-0.70215,92.959,0.75958,27.962,2,2.84,0.994,0.426,-0.70215,1,13.739,2.84,0.994,0.426
-185.24,-88.509,-43.361,-0.70144,92.963,0.75997,28.008,2,2.86,1.001,0.429,-0.70144,1,13.761,2.86,1.001,0.429
-185.42,-88.572,-43.388,-0.70091,92.967,0.76036,28.054,2,2.88,1.008,0.432,-0.70091,1,13.782,2.88,1.008,0.432
-185.6,-88.635,-43.415,-0.70052,92.97,0.76076,28.101,2,2.9,1.015,0.435,-0.70052,1,13.804,2.9,1.015,0.435
-185.78,-88.698,-43.442,-0.70027,92.974,0.76115,28.147,2,2.92,1.022,0.438,-0.70027,1,13.825,2.92,1.022,0.438
-185.96,-88.761,-43.469,-0.70011,92.978,0.76154,28.193,2,2.94,1.029,0.441,-0.70011,1,13.846,2.94,1.029,0.441
-186.14,-88.824,-43.496,-0.69954,92.982,0.76193,28.24,2,2.96,1.036,0.444,-0.69954,1,13.868,2.96,1.036,0.444
-186.32,-88.887,-43.523,-0.69851,92.986,0.76233,28.286,2,2.98,1.043,0.447,-0.69851,1,13.889,2.98,1.043,0.447
-186.5,-88.95,-43.55,-0.6975,92.99,0.76272,28.332,2,3,1.05,0.45,-0.6975,1,13.911,3,1.05,0.45
-186.68,-89.013,-43.577,-0.6929,92.994,0.76312,28.379,2,3.02,1.057,0.453,-0.6929,1,13.932,3.02,1.057,0.453
-186.86,-89.076,-43.604,-0.6886,92.998,0.76351,28.425,2,3.04,1.064,0.456,-0.6886,1,13.953,3.04,1.064,0.456
-187.04,-89.139,-43.631,-0.68423,93.002,0.76391,28.472,2,3.06,1.071,0.459,-0.68423,1,13.975,3.06,1.071,0.459
-187.22,-89.202,-43.658,-0.67989,93.005,0.76431,28.518,2,3.08,1.078,0.462,-0.67989,1,13.996,3.08,1.078,0.462
-187.4,-89.265,-43.685,-0.67597,93.009,0.76471,28.565,2,3.1,1.085,0.465,-0.67597,1,14.018,3.1,1.085,0.465
-187.58,-89.328,-43.712,-0.67245,93.013,0.76511,28.611,2,3.12,1.092,0.468,-0.67245,1,14.039,3.12,1.092,0.468
-187.76,-89.391,-43.739,-0.6693,93.017,0.76551,28.658,2,3.14,1.099,0.471,-0.6693,1,14.06,3.14,1.099,0.471
-187.94,-89.454,-43.766,-0.66649,93.021,0.76591,28.704,2,3.16,1.106,0.474,-0.66649,1,14.082,3.16,1.106,0.474
-188.12,-89.517,-43.793,-0.664,93.025,0.76631,28.75,2,3.18,1.113,0.477,-0.664,1,14.103,3.18,1.113,0.477
-188.3,-89.58,-43.82,-0.6618,93.029,0.76671,28.796,2,3.2,1.12,0.48,-0.6618,1,14.125,3.2,1.12,0.48
-188.48,-89.643,-43.847,-0.65987,93.033,0.76711,28.842,2,3.22,1.127,0.483,-0.65987,1,14.146,3.22,1.127,0.483
-188.66,-89.706,-43.874,-0.65818,93.037,0.7675,28.888,2,3.24,1.134,0.486,-0.65818,1,14.167,3.24,1.134,0.486
-188.84,-89.769,-43.901,-0.65636,93.04,0.7679,28.934,2,3.26,1.141,0.489,-0.65636,1,14.189,3.26,1.141,0.489
-189.02,-89.832,-43.928,-0.65434,93.044,0.7683,28.98,2,3.28,1.148,0.492,-0.65434,1,14.21,3.28,1.148,0.492
-189.2,-89.895,-43.955,-0.65182,93.048,0.76869,29.026,2,3.3,1.155,0.495,-0.65182,1,14.232,3.3,1.155,0.495
-189.38,-89.958,-43.982,-0.6493,93.052,0.76909,29.073,2,3.32,1.162,0.498,-0.6493,1,14.253,3.32,1.162,0.498
-189.56,-90.021,-44.009,-0.64704,93.056,0.76949,29.119,2,3.34,1.169,0.501,-0.64704,1,14.274,3.34,1.169,0.501
-189.74,-90.084,-44.036,-0.64491,93.06,0.76989,29.166,2,3.36,1.176,0.504,-0.64491,1,14.296,3.36,1.176,0.504
-189.92,-90.147,-44.063,-0.64294,93.064,0.77028,29.212,2,3.38,1.183,0.507,-0.64294,1,14.317,3.38,1.183,0.507
-190.1,-90.21,-44.09,-0.64126,93.067,0.77068,29.258,2,3.4,1.19,0.51,-0.64126,1,14.339,3.4,1.19,0.51
-190.28,-90.273,-44.117,-0.63983,93.071,0.77108,29.305,2,3.42,1.197,0.513,-0.63983,1,14.36,3.42,1.197,0.513
-190.46,-90.336,-44.144,-0.63863,93.075,0.77148,29.351,2,3.44,1.204,0.516,-0.63863,1,14.381,3.44,1.204,0.516
-190.64,-90.399,-44.171,-0.63763,93.079,0.77188,29.397,2,3.46,1.211,0.519,-0.63763,1,14.403,3.46,1.211,0.519
-190.82,-90.462,-44.198,-0.63682,93.083,0.77228,29.443,2,3.48,1.218,0.522,-0.63682,1,14.424,3.48,1.218,0.522
-191,-90.525,-44.225,-0.63616,93.087,0.77268,29.49,2,3.5,1.225,0.525,-0.63616,1,14.446,3.5,1.225,0.525
-191.18,-90.588,-44.252,-0.63563,93.09,0.77308,29.536,2,3.52,1.232,0.528,-0.63563,1,14.467,3.52,1.232,0.528
-191.36,-90.651,-44.279,-0.63521,93.094,0.77347,29.583,2,3.54,1.239,0.531,-0.63521,1,14.488,3.54,1.239,0.531
-191.54,-90.714,-44.306,-0.63474,93.098,0.77387,29.63,2,3.56,1.246,0.534,-0.63474,1,14.51,3.56,1.246,0.534
-191.72,-90.777,-44.333,-0.63367,93.102,0.77427,29.676,2,3.58,1.253,0.537,-0.63367,1,14.531,3.58,1.253,0.537
-191.9,-90.84,-44.36,-0.63193,93.106,0.77468,29.723,2,3.6,1.26,0.54,-0.63193,1,14.553,3.6,1.26,0.54
-192.08,-90.903,-44.387,-0.63033,93.109,0.77508,29.769,2,3.62,1.267,0.543,-0.63033,1,14.574,3.62,1.267,0.543
-192.26,-90.966,-44.414,-0.62884,93.113,0.77548,29.816,2,3.64,1.274,0.546,-0.62884,1,14.595,3.64,1.274,0.546
-192.44,-91.029,-44.441,-0.62686,93.117,0.77588,29.862,2,3.66,1.281,0.549,-0.62686,1,14.617,3.66,1.281,0.549
-192.62,-91.092,-44.468,-0.62339,93.121,0.77628,29.909,2,3.68,1.288,0.552,-0.62339,1,14.638,3.68,1.288,0.552
-192.8,-91.155,-44.495,-0.61968,93.125,0.77668,29.955,2,3.7,1.295,0.555,-0.61968,1,14.66,3.7,1.295,0.555
-192.98,-91.218,-44.522,-0.61631,93.129,0.77708,30.002,2,3.72,1.302,0.558,-0.61631,1,14.681,3.72,1.302,0.558
-193.16,-91.281,-44.549,-0.61326,93.132,0.77749,30.049,2,3.74,1.309,0.561,-0.61326,1,14.702,3.74,1.309,0.561
-193.34,-91.344,-44.576,-0.61046,93.136,0.77789,30.095,2,3.76,1.316,0.564,-0.61046,1,14.724,3.76,1.316,0.564
-193.52,-91.407,-44.603,-0.60792,93.14,0.77829,30.142,2,3.78,1.323,0.567,-0.60792,1,14.745,3.78,1.323,0.567
-193.7,-91.47,-44.63,-0.60568,93.144,0.77869,30.188,2,3.8,1.33,0.57,-0.60568,1,14.767,3.8,1.33,0.57
-193.88,-91.533,-44.657,-0.60371,93.148,0.77909,30.235,2,3.82,1.337,0.573,-0.60371,1,14.788,3.82,1.337,0.573
-194.06,-91.596,-44.684,-0.60198,93.151,0.77949,30.282,2,3.84,1.344,0.576,-0.60198,1,14.809,3.84,1.344,0.576
-194.24,-91.659,-44.711,-0.59962,93.155,0.7799,30.328,2,3.86,1.351,0.579,-0.59962,1,14.831,3.86,1.351,0.579
-194.42,-91.722,-44.738,-0.59575,93.159,0.7803,30.374,2,3.88,1.358,0.582,-0.59575,1,14.852,3.88,1.358,0.582
-194.6,-91.785,-44.765,-0.59227,93.163,0.7807,30.42,2,3.9,1.365,0.585,-0.59227,1,14.874,3.9,1.365,0.585
-194.78,-91.848,-44.792,-0.58915,93.167,0.78111,30.467,2,3.92,1.372,0.588,-0.58915,1,14.895,3.92,1.372,0.588
-194.96,-91.911,-44.819,-0.58637,93.17,0.78151,30.513,2,3.94,1.379,0.591,-0.58637,1,14.916,3.94,1.379,0.591
-195.14,-91.974,-44.846,-0.58389,93.174,0.78192,30.56,2,3.96,1.386,0.594,-0.58389,1,14.938,3.96,1.386,0.594
-195.32,-92.037,-44.873,-0.58168,93.178,0.78232,30.606,2,3.98,1.393,0.597,-0.58168,1,14.959,3.98,1.393,0.597
-195.5,-92.1,-44.9,-0.57976,93.182,0.78272,30.653,2,4,1.4,0.6,-0.57976,1,14.981,4,1.4,0.6
-195.68,-92.163,-44.927,-0.5781,93.185,0.78312,30.7,2,4.02,1.407,0.603,-0.5781,1,15.002,4.02,1.407,0.603
-195.86,-92.226,-44.954,-0.57668,93.189,0.78353,30.747,2,4.04,1.414,0.606,-0.57668,1,15.023,4.04,1.414,0.606
-196.04,-92.289,-44.981,-0.57544,93.193,0.78393,30.793,2,4.06,1.421,0.609,-0.57544,1,15.045,4.06,1.421,0.609
-196.22,-92.352,-45.008,-0.57437,93.197,0.78434,30.839,2,4.08,1.428,0.612,-0.57437,1,15.066,4.08,1.428,0.612
-196.4,-92.415,-45.035,-0.57345,93.2,0.78475,30.885,2,4.1,1.435,0.615,-0.57345,1,15.088,4.1,1.435,0.615
-196.58,-92.478,-45.062,-0.57267,93.204,0.78515,30.931,2,4.12,1.442,0.618,-0.57267,1,15.109,4.12,1.442,0.618
-196.76,-92.541,-45.089,-0.57201,93.208,0.78556,30.977,2,4.14,1.449,0.621,-0.57201,1,15.13,4.14,1.449,0.621
-196.94,-92.604,-45.116,-0.57033,93.212,0.78596,31.023,2,4.16,1.456,0.624,-0.57033,1,15.152,4.16,1.456,0.624
-197.12,-92.667,-45.143,-0.5685,93.216,0.78637,31.07,2,4.18,1.463,0.627,-0.5685,1,15.173,4.18,1.463,0.627
-197.3,-92.73,-45.17,-0.5669,93.219,0.78678,31.117,2,4.2,1.47,0.63,-0.5669,1,15.195,4.2,1.47,0.63
-197.48,-92.793,-45.197,-0.5655,93.223,0.78718,31.164,2,4.22,1.477,0.633,-0.5655,1,15.216,4.22,1.477,0.633
-197.66,-92.856,-45.224,-0.56429,93.227,0.78759,31.21,2,4.24,1.484,0.636,-0.56429,1,15.237,4.24,1.484,0.636
-197.84,-92.919,-45.251,-0.56315,93.231,0.78799,31.257,2,4.26,1.491,0.639,-0.56315,1,15.259,4.26,1.491,0.639
-198.02,-92.982,-45.278,-0.56208,93.234,0.7884,31.303,2,4.28,1.498,0.642,-0.56208,1,15.28,4.28,1.498,0.642
-198.2,-93.045,-45.305,-0.56115,93.238,0.78881,31.35,2,4.3,1.505,0.645,-0.56115,1,15.302,4.3,1.505,0.645
-198.38,-93.108,-45.332,-0.56034,93.242,0.78922,31.396,2,4.32,1.512,0.648,-0.56034,1,15.323,4.32,1.512,0.648
-198.56,-93.171,-45.359,-0.55903,93.245,0.78963,31.443,2,4.34,1.519,0.651,-0.55903,1,15.344,4.34,1.519,0.651
-198.74,-93.234,-45.386,-0.55628,93.249,0.79004,31.49,2,4.36,1.526,0.654,-0.55628,1,15.366,4.36,1.526,0.654
-198.92,-93.297,-45.413,-0.55341,93.253,0.79045,31.537,2,4.38,1.533,0.657,-0.55341,1,15.387,4.38,1.533,0.657
-199.1,-93.36,-45.44,-0.55082,93.257,0.79086,31.584,2,4.4,1.54,0.66,-0.55082,1,15.409,4.4,1.54,0.66
-199.28,-93.423,-45.467,-0.54847,93.26,0.79127,31.63,2,4.42,1.547,0.663,-0.54847,1,15.43,4.42,1.547,0.663
-199.46,-93.486,-45.494,-0.54548,93.264,0.79168,31.677,2,4.44,1.554,0.666,-0.54548,1,15.451,4.44,1.554,0.666
-199.64,-93.549,-45.521,-0.54147,93.268,0.79209,31.724,2,4.46,1.561,0.669,-0.54147,1,15.473,4.46,1.561,0.669
-199.82,-93.612,-45.548,-0.53727,93.272,0.7925,31.77,2,4.48,1.568,0.672,-0.53727,1,15.494,4.48,1.568,0.672
-200,-93.675,-45.575,-0.53348,93.275,0.7929,31.816,2,4.5,1.575,0.675,-0.53348,1,15.516,4.5,1.575,0.675
-200.18,-93.738,-45.602,-0.53008,93.279,0.79331,31.863,2,4.52,1.582,0.678,-0.53008,1,15.537,4.52,1.582,0.678
-200.36,-93.801,-45.629,-0.52705,93.283,0.79372,31.909,2,4.54,1.589,0.681,-0.52705,1,15.558,4.54,1.589,0.681
-200.54,-93.864,-45.656,-0.52436,93.287,0.79413,31.956,2,4.56,1.596,0.684,-0.52436,1,15.58,4.56,1.596,0.684
-200.72,-93.927,-45.683,-0.52198,93.29,0.79455,32.003,2,4.58,1.603,0.687,-0.52198,1,15.601,4.58,1.603,0.687
-200.9,-93.99,-45.71,-0.51989,93.294,0.79496,32.049,2,4.6,1.61,0.69,-0.51989,1,15.623,4.6,1.61,0.69
-201.08,-94.053,-45.737,-0.51806,93.298,0.79537,32.096,2,4.62,1.617,0.693,-0.51806,1,15.644,4.62,1.617,0.693
-201.26,-94.116,-45.764,-0.51647,93.301,0.79579,32.143,2,4.64,1.624,0.696,-0.51647,1,15.665,4.64,1.624,0.696
-201.44,-94.179,-45.791,-0.51495,93.305,0.7962,32.189,2,4.66,1.631,0.699,-0.51495,1,15.687,4.66,1.631,0.699
-201.62,-94.242,-45.818,-0.51346,93.309,0.79661,32.236,2,4.68,1.638,0.702,-0.51346,1,15.708,4.68,1.638,0.702
-201.8,-94.305,-45.845,-0.51213,93.313,0.79702,32.282,2,4.7,1.645,0.705,-0.51213,1,15.73,4.7,1.645,0.705
-201.98,-94.368,-45.872,-0.51073,93.316,0.79743,32.328,2,4.72,1.652,0.708,-0.51073,1,15.751,4.72,1.652,0.708
-202.16,-94.431,-45.899,-0.509,93.32,0.79784,32.375,2,4.74,1.659,0.711,-0.509,1,15.772,4.74,1.659,0.711
-202.34,-94.494,-45.926,-0.50726,93.324,0.79826,32.422,2,4.76,1.666,0.714,-0.50726,1,15.794,4.76,1.666,0.714
-202.52,-94.557,-45.953,-0.50559,93.327,0.79867,32.469,2,4.78,1.673,0.717,-0.50559,1,15.815,4.78,1.673,0.717
-202.7,-94.62,-45.98,-0.5042,93.331,0.79908,32.515,2,4.8,1.68,0.72,-0.5042,1,15.837,4.8,1.68,0.72
-202.88,-94.683,-46.007,-0.50306,93.335,0.79949,32.562,2,4.82,1.687,0.723,-0.50306,1,15.858,4.82,1.687,0.723
-203.06,-94.746,-46.034,-0.50215,93.338,0.79991,32.608,2,4.84,1.694,0.726,-0.50215,1,15.879,4.84,1.694,0.726
-203.24,-94.809,-46.061,-0.50144,93.342,0.80032,32.655,2,4.86,1.701,0.729,-0.50144,1,15.901,4.86,1.701,0.729
-203.42,-94.872,-46.088,-0.50091,93.346,0.80074,32.702,2,4.88,1.708,0.732,-0.50091,1,15.922,4.88,1.708,0.732
-203.6,-94.935,-46.115,-0.50052,93.35,0.80115,32.748,2,4.9,1.715,0.735,-0.50052,1,15.944,4.9,1.715,0.735
-203.78,-94.998,-46.142,-0.50027,93.353,0.80157,32.795,2,4.92,1.722,0.738,-0.50027,1,15.965,4.92,1.722,0.738
-203.96,-95.061,-46.169,-0.50011,93.357,0.80199,32.842,2,4.94,1.729,0.741,-0.50011,1,15.986,4.94,1.729,0.741
-204.14,-95.124,-46.196,-0.49954,93.361,0.80241,32.889,2,4.96,1.736,0.744,-0.49954,1,16.008,4.96,1.736,0.744
-204.32,-95.187,-46.223,-0.49851,93.364,0.80282,32.936,2,4.98,1.743,0.747,-0.49851,1,16.029,4.98,1.743,0.747
-204.5,-95.25,-46.25,-0.4975,93.368,0.80323,32.982,2,5,1.75,0.75,-0.4975,1,16.051,5,1.75,0.75
-204.68,-95.313,-46.277,-0.4929,93.372,0.80364,33.03,2,5.02,1.757,0.753,-0.4929,1,16.072,5.02,1.757,0.753
-204.86,-95.376,-46.304,-0.4886,93.375,0.80405,33.077,2,5.04,1.764,0.756,-0.4886,1,16.094,5.04,1.764,0.756
-205.04,-95.439,-46.331,-0.48423,93.379,0.80447,33.123,2,5.06,1.771,0.759,-0.48423,1,16.115,5.06,1.771,0.759
-205.22,-95.502,-46.358,-0.47989,93.383,0.80489,33.17,2,5.08,1.778,0.762,-0.47989,1,16.136,5.08,1.778,0.762
-205.4,-95.565,-46.385,-0.47597,93.386,0.80531,33.216,2,5.1,1.785,0.765,-0.47597,1,16.158,5.1,1.785,0.765
-205.58,-95.628,-46.412,-0.47245,93.39,0.80573,33.263,2,5.12,1.792,0.768,-0.47245,1,16.179,5.12,1.792,0.768
-205.76,-95.691,-46.439,-0.4693,93.394,0.80614,33.31,2,5.14,1.799,0.771,-0.4693,1,16.201,5.14,1.799,0.771
-205.94,-95.754,-46.466,-0.46649,93.397,0.80656,33.357,2,5.16,1.806,0.774,-0.46649,1,16.222,5.16,1.806,0.774
-206.12,-95.817,-46.493,-0.464,93.401,0.80698,33.404,2,5.18,1.813,0.777,-0.464,1,16.243,5.18,1.813,0.777
-206.3,-95.88,-46.52,-0.4618,93.405,0.8074,33.45,2,5.2,1.82,0.78,-0.4618,1,16.265,5.2,1.82,0.78
-206.48,-95.943,-46.547,-0.45987,93.408,0.80782,33.497,2,5.22,1.827,0.783,-0.45987,1,16.286,5.22,1.827,0.783
-206.66,-96.006,-46.574,-0.45818,93.412,0.80824,33.543,2,5.24,1.834,0.786,-0.45818,1,16.308,5.24,1.834,0.786
-206.84,-96.069,-46.601,-0.45636,93.416,0.80865,33.59,2,5.26,1.841,0.789,-0.45636,1,16.329,5.26,1.841,0.789
-207.02,-96.132,-46.628,-0.45434,93.419,0.80907,33.637,2,5.28,1.848,0.792,-0.45434,1,16.35,5.28,1.848,0.792
-207.2,-96.195,-46.655,-0.45182,93.423,0.8095,33.684,2,5.3,1.855,0.795,-0.45182,1,16.372,5.3,1.855,0.795
-207.38,-96.258,-46.682,-0.4493,93.427,0.80992,33.732,2,5.32,1.862,0.798,-0.4493,1,16.393,5.32,1.862,0.798
-207.56,-96.321,-46.709,-0.44704,93.43,0.81035,33.779,2,5.34,1.869,0.801,-0.44704,1,16.415,5.34,1.869,0.801
-207.74,-96.384,-46.736,-0.44491,93.434,0.81077,33.826,2,5.36,1.876,0.804,-0.44491,1,16.436,5.36,1.876,0.804
-207.92,-96.447,-46.763,-0.44294,93.437,0.81119,33.873,2,5.38,1.883,0.807,-0.44294,1,16.457,5.38,1.883,0.807
-208.1,-96.51,-46.79,-0.44126,93.441,0.81161,33.919,2,5.4,1.89,0.81,-0.44126,1,16.479,5.4,1.89,0.81
-208.28,-96.573,-46.817,-0.43983,93.445,0.81203,33.965,2,5.42,1.897,0.813,-0.43983,1,16.5,5.42,1.897,0.813
-208.46,-96.636,-46.844,-0.43863,93.448,0.81244,34.012,2,5.44,1.904,0.816,-0.43863,1,16.522,5.44,1.904,0.816
-208.64,-96.699,-46.871,-0.43763,93.452,0.81286,34.059,2,5.46,1.911,0.819,-0.43763,1,16.543,5.46,1.911,0.819
-208.82,-96.762,-46.898,-0.43682,93.456,0.81328,34.105,2,5.48,1.918,0.822,-0.43682,1,16.564,5.48,1.918,0.822
-209,-96.825,-46.925,-0.43616,93.459,0.81371,34.152,2,5.5,1.925,0.825,-0.43616,1,16.586,5.5,1.925,0.825
-209.18,-96.888,-46.952,-0.43563,93.463,0.81413,34.198,2,5.52,1.932,0.828,-0.43563,1,16.607,5.52,1.932,0.828
-209.36,-96.951,-46.979,-0.43521,93.467,0.81455,34.245,2,5.54,1.939,0.831,-0.43521,1,16.629,5.54,1.939,0.831
-209.54,-97.014,-47.006,-0.43474,93.47,0.81497,34.291,2,5.56,1.946,0.834,-0.43474,1,16.65,5.56,1.946,0.834
-209.72,-97.077,-47.033,-0.43367,93.474,0.81539,34.339,2,5.58,1.953,0.837,-0.43367,1,16.671,5.58,1.953,0.837
-209.9,-97.14,-47.06,-0.43193,93.477,0.81581,34.386,2,5.6,1.96,0.84,-0.43193,1,16.693,5.6,1.96,0.84
-210.08,-97.203,-47.087,-0.43033,93.481,0.81623,34.433,2,5.62,1.967,0.843,-0.43033,1,16.714,5.62,1.967,0.843
-210.26,-97.266,-47.114,-0.42884,93.485,0.81665,34.481,2,5.64,1.974,0.846,-0.42884,1,16.736,5.64,1.974,0.846
-210.44,-97.329,-47.141,-0.42686,93.488,0.81708,34.528,2,5.66,1.981,0.849,-0.42686,1,16.757,5.66,1.981,0.849
-210.62,-97.392,-47.168,-0.42339,93.492,0.81751,34.575,2,5.68,1.988,0.852,-0.42339,1,16.778,5.68,1.988,0.852
-210.8,-97.455,-47.195,-0.41968,93.495,0.81794,34.621,2,5.7,1.995,0.855,-0.41968,1,16.8,5.7,1.995,0.855
-210.98,-97.518,-47.222,-0.41631,93.499,0.81837,34.668,2,5.72,2.002,0.858,-0.41631,1,16.821,5.72,2.002,0.858
-211.16,-97.581,-47.249,-0.41326,93.503,0.8188,34.715,2,5.74,2.009,0.861,-0.41326,1,16.843,5.74,2.009,0.861
-211.34,-97.644,-47.276,-0.41046,93.506,0.81922,34.762,2,5.76,2.016,0.864,-0.41046,1,16.864,5.76,2.016,0.864
-211.52,-97.707,-47.303,-0.40792,93.51,0.81965,34.809,2,5.78,2.023,0.867,-0.40792,1,16.885,5.78,2.023,0.867
-211.7,-97.77,-47.33,-0.40568,93.513,0.82007,34.855,2,5.8,2.03,0.87,-0.40568,1,16.907,5.8,2.03,0.87
-211.88,-97.833,-47.357,-0.40371,93.517,0.8205,34.902,2,5.82,2.037,0.873,-0.40371,1,16.928,5.82,2.037,0.873
-212.06,-97.896,-47.384,-0.40198,93.521,0.82092,34.949,2,5.84,2.044,0.876,-0.40198,1,16.95,5.84,2.044,0.876
-212.24,-97.959,-47.411,-0.39962,93.524,0.82134,34.996,2,5.86,2.051,0.879,-0.39962,1,16.971,5.86,2.051,0.879
-212.42,-98.022,-47.438,-0.39575,93.528,0.82177,35.043,2,5.88,2.058,0.882,-0.39575,1,16.992,5.88,2.058,0.882
-212.6,-98.085,-47.465,-0.39227,93.531,0.8222,35.091,2,5.9,2.065,0.885,-0.39227,1,17.014,5.9,2.065,0.885
-212.78,-98.148,-47.492,-0.38915,93.535,0.82262,35.139,2,5.92,2.072,0.888,-0.38915,1,17.035,5.92,2.072,0.888
-212.96,-98.211,-47.519,-0.38637,93.539,0.82305,35.186,2,5.94,2.079,0.891,-0.38637,1,17.057,5.94,2.079,0.891
-213.14,-98.274,-47.546,-0.38389,93.542,0.82348,35.233,2,5.96,2.086,0.894,-0.38389,1,17.078,5.96,2.086,0.894
-213.32,-98.337,-47.573,-0.38168,93.546,0.82391,35.28,2,5.98,2.093,0.897,-0.38168,1,17.099,5.98,2.093,0.897
-213.5,-98.4,-47.6,-0.37976,93.549,0.82434,35.327,2,6,2.1,0.9,-0.37976,1,17.121,6,2.1,0.9
-213.68,-98.463,-47.627,-0.3781,93.553,0.82477,35.374,2,6.02,2.107,0.903,-0.3781,1,17.142,6.02,2.107,0.903
-213.86,-98.526,-47.654,-0.37668,93.556,0.8252,35.421,2,6.04,2.114,0.906,-0.37668,1,17.164,6.04,2.114,0.906
-214.04,-98.589,-47.681,-0.37544,93.56,0.82562,35.468,2,6.06,2.121,0.909,-0.37544,1,17.185,6.06,2.121,0.909
-214.22,-98.652,-47.708,-0.37437,93.564,0.82605,35.515,2,6.08,2.128,0.912,-0.37437,1,17.206,6.08,2.128,0.912
-214.4,-98.715,-47.735,-0.37345,93.567,0.82648,35.562,2,6.1,2.135,0.915,-0.37345,1,17.228,6.1,2.135,0.915
-214.58,-98.778,-47.762,-0.37267,93.571,0.82691,35.608,2,6.12,2.142,0.918,-0.37267,1,17.249,6.12,2.142,0.918
-214.76,-98.841,-47.789,-0.37201,93.574,0.82734,35.655,2,6.14,2.149,0.921,-0.37201,1,17.271,6.14,2.149,0.921
-214.94,-98.904,-47.816,-0.37033,93.578,0.82778,35.702,2,6.16,2.156,0.924,-0.37033,1,17.292,6.16,2.156,0.924
-215.12,-98.967,-47.843,-0.3685,93.581,0.82821,35.749,2,6.18,2.163,0.927,-0.3685,1,17.313,6.18,2.163,0.927
-215.3,-99.03,-47.87,-0.3669,93.585,0.82864,35.795,2,6.2,2.17,0.93,-0.3669,1,17.335,6.2,2.17,0.93
-215.48,-99.093,-47.897,-0.3655,93.588,0.82906,35.842,2,6.22,2.177,0.933,-0.3655,1,17.356,6.22,2.177,0.933
-215.66,-99.156,-47.924,-0.36429,93.592,0.82949,35.889,2,6.24,2.184,0.936,-0.36429,1,17.378,6.24,2.184,0.936
-215.84,-99.219,-47.951,-0.36315,93.596,0.82992,35.936,2,6.26,2.191,0.939,-0.36315,1,17.399,6.26,2.191,0.939
-216.02,-99.282,-47.978,-0.36208,93.599,0.83036,35.983,2,6.28,2.198,0.942,-0.36208,1,17.42,6.28,2.198,0.942
-216.2,-99.345,-48.005,-0.36115,93.603,0.8308,36.03,2,6.3,2.205,0.945,-0.36115,1,17.442,6.3,2.205,0.945
-216.38,-99.408,-48.032,-0.36034,93.606,0.83123,36.077,2,6.32,2.212,0.948,-0.36034,1,17.463,6.32,2.212,0.948
-216.56,-99.471,-48.059,-0.35903,93.61,0.83167,36.124,2,6.34,2.219,0.951,-0.35903,1,17.485,6.34,2.219,0.951
-216.74,-99.534,-48.086,-0.35628,93.613,0.83211,36.171,2,6.36,2.226,0.954,-0.35628,1,17.506,6.36,2.226,0.954
-216.92,-99.597,-48.113,-0.35341,93.617,0.83254,36.217,2,6.38,2.233,0.957,-0.35341,1,17.527,6.38,2.233,0.957
-217.1,-99.66,-48.14,-0.35082,93.62,0.83297,36.264,2,6.4,2.24,0.96,-0.35082,1,17.549,6.4,2.24,0.96
-217.28,-99.723,-48.167,-0.34847,93.624,0.8334,36.311,2,6.42,2.247,0.963,-0.34847,1,17.57,6.42,2.247,0.963
-217.46,-99.786,-48.194,-0.34548,93.628,0.83383,36.358,2,6.44,2.254,0.966,-0.34548,1,17.592,6.44,2.254,0.966
-217.64,-99.849,-48.221,-0.34147,93.631,0.83426,36.406,2,6.46,2.261,0.969,-0.34147,1,17.613,6.46,2.261,0.969
-217.82,-99.912,-48.248,-0.33727,93.635,0.8347,36.454,2,6.48,2.268,0.972,-0.33727,1,17.634,6.48,2.268,0.972
-218,-99.975,-48.275,-0.33348,93.638,0.83513,36.501,2,6.5,2.275,0.975,-0.33348,1,17.656,6.5,2.275,0.975
-218.18,-100.04,-48.302,-0.33008,93.642,0.83557,36.548,2,6.52,2.282,0.978,-0.33008,1,17.677,6.52,2.282,0.978
-218.36,-100.1,-48.329,-0.32705,93.645,0.83601,36.596,2,6.54,2.289,0.981,-0.32705,1,17.699,6.54,2.289,0.981
-218.54,-100.16,-48.356,-0.32436,93.649,0.83645,36.643,2,6.56,2.296,0.984,-0.32436,1,17.72,6.56,2.296,0.984
-218.72,-100.23,-48.383,-0.32198,93.652,0.83689,36.689,2,6.58,2.303,0.987,-0.32198,1,17.741,6.58,2.303,0.987
-218.9,-100.29,-48.41,-0.31989,93.656,0.83733,36.736,2,6.6,2.31,0.99,-0.31989,1,17.763,6.6,2.31,0.99
-219.08,-100.35,-48.437,-0.31806,93.659,0.83777,36.783,2,6.62,2.317,0.993,-0.31806,1,17.784,6.62,2.317,0.993
-219.26,-100.42,-48.464,-0.31647,93.663,0.83821,36.829,2,6.64,2.324,0.996,-0.31647,1,17.806,6.64,2.324,0.996
-219.44,-100.48,-48.491,-0.31495,93.666,0.83864,36.876,2,6.66,2.331,0.999,-0.31495,1,17.827,6.66,2.331,0.999
-219.62,-100.54,-48.518,-0.31346,93.67,0.83907,36.923,2,6.68,2.338,1.002,-0.31346,1,17.848,6.68,2.338,1.002
-219.8,-100.6,-48.545,-0.31213,93.674,0.83951,36.969,2,6.7,2.345,1.005,-0.31213,1,17.87,6.7,2.345,1.005
-219.98,-100.67,-48.572,-0.31073,93.677,0.83994,37.016,2,6.72,2.352,1.008,-0.31073,1,17.891,6.72,2.352,1.008
-220.16,-100.73,-48.599,-0.309,93.681,0.84038,37.063,2,6.74,2.359,1.011,-0.309,1,17.913,6.74,2.359,1.011
-220.34,-100.79,-48.626,-0.30726,93.684,0.84082,37.11,2,6.76,2.366,1.014,-0.30726,1,17.934,6.76,2.366,1.014
-220.52,-100.86,-48.653,-0.30559,93.688,0.84126,37.156,2,6.78,2.373,1.017,-0.30559,1,17.955,6.78,2.373,1.017
-220.7,-100.92,-48.68,-0.3042,93.691,0.8417,37.203,2,6.8,2.38,1.02,-0.3042,1,17.977,6.8,2.38,1.02
-220.88,-100.98,-48.707,-0.30306,93.695,0.84214,37.25,2,6.82,2.387,1.023,-0.30306,1,17.998,6.82,2.387,1.023
-221.06,-101.05,-48.734,-0.30215,93.698,0.84258,37.296,2,6.84,2.394,1.026,-0.30215,1,18.02,6.84,2.394,1.026
-221.24,-101.11,-48.761,-0.30144,93.702,0.84303,37.343,2,6.86,2.401,1.029,-0.30144,1,18.041,6.86,2.401,1.029
-221.42,-101.17,-48.788,-0.30091,93.705,0.84347,37.389,2,6.88,2.408,1.032,-0.30091,1,18.062,6.88,2.408,1.032
-221.6,-101.23,-48.815,-0.30052,93.709,0.84391,37.435,2,6.9,2.415,1.035,-0.30052,1,18.084,6.9,2.415,1.035
-221.78,-101.3,-48.842,-0.30027,93.712,0.84435,37.481,2,6.92,2.422,1.038,-0.30027,1,18.105,6.92,2.422,1.038
-221.96,-101.36,-48.869,-0.30011,93.716,0.84479,37.526,2,6.94,2.429,1.041,-0.30011,1,18.127,6.94,2.429,1.041
-222.14,-101.42,-48.896,-0.29954,93.719,0.84523,37.572,2,6.96,2.436,1.044,-0.29954,1,18.148,6.96,2.436,1.044
-222.32,-101.49,-48.923,-0.29851,93.723,0.84566,37.619,2,6.98,2.443,1.047,-0.29851,1,18.169,6.98,2.443,1.047
-222.5,-101.55,-48.95,-0.2975,93.726,0.8461,37.665,2,7,2.45,1.05,-0.2975,1,18.191,7,2.45,1.05
-222.68,-101.61,-48.977,-0.2929,93.73,0.84654,37.712,2,7.02,2.457,1.053,-0.2929,1,18.212,7.02,2.457,1.053
-222.86,-101.68,-49.004,-0.2886,93.733,0.84698,37.759,2,7.04,2.464,1.056,-0.2886,1,18.234,7.04,2.464,1.056
-223.04,-101.74,-49.031,-0.28423,93.737,0.84743,37.805,2,7.06,2.471,1.059,-0.28423,1,18.255,7.06,2.471,1.059
-223.22,-101.8,-49.058,-0.27989,93.74,0.84787,37.852,2,7.08,2.478,1.062,-0.27989,1,18.276,7.08,2.478,1.062
-223.4,-101.86,-49.085,-0.27597,93.744,0.84832,37.898,2,7.1,2.485,1.065,-0.27597,1,18.298,7.1,2.485,1.065
-223.58,-101.93,-49.112,-0.27245,93.747,0.84876,37.944,2,7.12,2.492,1.068,-0.27245,1,18.319,7.12,2.492,1.068
-223.76,-101.99,-49.139,-0.2693,93.75,0.84921,37.99,2,7.14,2.499,1.071,-0.2693,1,18.341,7.14,2.499,1.071
-223.94,-102.05,-49.166,-0.26649,93.754,0.84966,38.036,2,7.16,2.506,1.074,-0.26649,1,18.362,7.16,2.506,1.074
-224.12,-102.12,-49.193,-0.264,93.757,0.85011,38.082,2,7.18,2.513,1.077,-0.264,1,18.383,7.18,2.513,1.077
-224.3,-102.18,-49.22,-0.2618,93.761,0.85056,38.129,2,7.2,2.52,1.08,-0.2618,1,18.405,7.2,2.52,1.08
-224.48,-102.24,-49.247,-0.25987,93.764,0.85101,38.175,2,7.22,2.527,1.083,-0.25987,1,18.426,7.22,2.527,1.083
-224.66,-102.31,-49.274,-0.25818,93.768,0.85146,38.222,2,7.24,2.534,1.086,-0.25818,1,18.448,7.24,2.534,1.086
-224.84,-102.37,-49.301,-0.25636,93.771,0.8519,38.268,2,7.26,2.541,1.089,-0.25636,1,18.469,7.26,2.541,1.089
-225.02,-102.43,-49.328,-0.25434,93.775,0.85235,38.314,2,7.28,2.548,1.092,-0.25434,1,18.49,7.28,2.548,1.092
-225.2,-102.5,-49.355,-0.25182,93.778,0.85279,38.359,2,7.3,2.555,1.095,-0.25182,1,18.512,7.3,2.555,1.095
-225.38,-102.56,-49.382,-0.2493,93.782,0.85323,38.404,2,7.32,2.562,1.098,-0.2493,1,18.533,7.32,2.562,1.098
-225.56,-102.62,-49.409,-0.24704,93.785,0.85368,38.45,2,7.34,2.569,1.101,-0.24704,1,18.555,7.34,2.569,1.101
-225.74,-102.68,-49.436,-0.24491,93.789,0.85412,38.495,2,7.36,2.576,1.104,-0.24491,1,18.576,7.36,2.576,1.104
-225.92,-102.75,-49.463,-0.24294,93.792,0.85457,38.539,2,7.38,2.583,1.107,-0.24294,1,18.597,7.38,2.583,1.107
-226.1,-102.81,-49.49,-0.24126,93.795,0.85502,38.584,2,7.4,2.59,1.11,-0.24126,1,18.619,7.4,2.59,1.11
-226.28,-102.87,-49.517,-0.23983,93.799,0.85546,38.629,2,7.42,2.597,1.113,-0.23983,1,18.64,7.42,2.597,1.113
-226.46,-102.94,-49.544,-0.23863,93.802,0.85591,38.673,2,7.44,2.604,1.116,-0.23863,1,18.662,7.44,2.604,1.116
-226.64,-103,-49.571,-0.23763,93.806,0.85635,38.718,2,7.46,2.611,1.119,-0.23763,1,18.683,7.46,2.611,1.119
-226.82,-103.06,-49.598,-0.23682,93.809,0.8568,38.763,2,7.48,2.618,1.122,-0.23682,1,18.704,7.48,2.618,1.122
-227,-103.12,-49.625,-0.23616,93.813,0.85725,38.807,2,7.5,2.625,1.125,-0.23616,1,18.726,7.5,2.625,1.125
-227.18,-103.19,-49.652,-0.23563,93.816,0.85769,38.851,2,7.52,2.632,1.128,-0.23563,1,18.747,7.52,2.632,1.128
-227.36,-103.25,-49.679,-0.23521,93.819,0.85814,38.896,2,7.54,2.639,1.131,-0.23521,1,18.769,7.54,2.639,1.131
-227.54,-103.31,-49.706,-0.23474,93.823,0.85859,38.94,2,7.56,2.646,1.134,-0.23474,1,18.79,7.56,2.646,1.134
-227.72,-103.38,-49.733,-0.23367,93.826,0.85904,38.984,2,7.58,2.653,1.137,-0.23367,1,18.811,7.58,2.653,1.137
-227.9,-103.44,-49.76,-0.23193,93.83,0.85948,39.028,2,7.6,2.66,1.14,-0.23193,1,18.833,7.6,2.66,1.14
-228.08,-103.5,-49.787,-0.23033,93.833,0.85993,39.072,2,7.62,2.667,1.143,-0.23033,1,18.854,7.62,2.667,1.143
-228.26,-103.57,-49.814,-0.22884,93.836,0.86038,39.115,2,7.64,2.674,1.146,-0.22884,1,18.876,7.64,2.674,1.146
-228.44,-103.63,-49.841,-0.22686,93.84,0.86083,39.159,2,7.66,2.681,1.149,-0.22686,1,18.897,7.66,2.681,1.149
-228.62,-103.69,-49.868,-0.22339,93.843,0.86128,39.203,2,7.68,2.688,1.152,-0.22339,1,18.918,7.68,2.688,1.152
-228.8,-103.75,-49.895,-0.21968,93.846,0.86173,39.247,2,7.7,2.695,1.155,-0.21968,1,18.94,7.7,2.695,1.155
-228.98,-103.82,-49.922,-0.21631,93.85,0.86218,39.291,2,7.72,2.702,1.158,-0.21631,1,18.961,7.72,2.702,1.158
-229.16,-103.88,-49.949,-0.21326,93.853,0.86263,39.336,2,7.74,2.709,1.161,-0.21326,1,18.983,7.74,2.709,1.161
-229.34,-103.94,-49.976,-0.21046,93.857,0.86309,39.38,2,7.76,2.716,1.164,-0.21046,1,19.004,7.76,2.716,1.164
-229.52,-104.01,-50.003,-0.20792,93.86,0.86354,39.423,2,7.78,2.723,1.167,-0.20792,1,19.025,7.78,2.723,1.167
-229.7,-104.07,-50.03,-0.20568,93.863,0.864,39.466,2,7.8,2.73,1.17,-0.20568,1,19.047,7.8,2.73,1.17
-229.88,-104.13,-50.057,-0.20371,93.867,0.86445,39.509,2,7.82,2.737,1.173,-0.20371,1,19.068,7.82,2.737,1.173
-230.06,-104.2,-50.084,-0.20198,93.87,0.8649,39.552,2,7.84,2.744,1.176,-0.20198,1,19.09,7.84,2.744,1.176
-230.24,-104.26,-50.111,-0.19962,93.873,0.86535,39.595,2,7.86,2.751,1.179,-0.19962,1,19.111,7.86,2.751,1.179
-230.42,-104.32,-50.138,-0.19575,93.877,0.8658,39.637,2,7.88,2.758,1.182,-0.19575,1,19.132,7.88,2.758,1.182
-230.6,-104.39,-50.165,-0.19227,93.88,0.86625,39.679,2,7.9,2.765,1.185,-0.19227,1,19.154,7.9,2.765,1.185
-230.78,-104.45,-50.192,-0.18915,93.883,0.8667,39.721,2,7.92,2.772,1.188,-0.18915,1,19.175,7.92,2.772,1.188
-230.96,-104.51,-50.219,-0.18637,93.887,0.86716,39.763,2,7.94,2.779,1.191,-0.18637,1,19.197,7.94,2.779,1.191
-231.14,-104.57,-50.246,-0.18389,93.89,0.86761,39.805,2,7.96,2.786,1.194,-0.18389,1,19.218,7.96,2.786,1.194
-231.32,-104.64,-50.273,-0.18168,93.893,0.86806,39.847,2,7.98,2.793,1.197,-0.18168,1,19.239,7.98,2.793,1.197
-231.5,-104.7,-50.3,-0.17976,93.897,0.86851,39.889,2,8,2.8,1.2,-0.17976,1,19.261,8,2.8,1.2
-231.68,-104.76,-50.327,-0.1781,93.9,0.86896,39.93,2,8.02,2.807,1.203,-0.1781,1,19.282,8.02,2.807,1.203
-231.86,-104.83,-50.354,-0.17668,93.903,0.86942,39.972,2,8.04,2.814,1.206,-0.17668,1,19.304,8.04,2.814,1.206
-232.04,-104.89,-50.381,-0.17544,93.906,0.86987,40.013,2,8.06,2.821,1.209,-0.17544,1,19.325,8.06,2.821,1.209
-232.22,-104.95,-50.408,-0.17437,93.91,0.87031,40.054,2,8.08,2.828,1.212,-0.17437,1,19.346,8.08,2.828,1.212
-232.4,-105.01,-50.435,-0.17345,93.913,0.87076,40.095,2,8.1,2.835,1.215,-0.17345,1,19.368,8.1,2.835,1.215
-232.58,-105.08,-50.462,-0.17267,93.916,0.87121,40.135,2,8.12,2.842,1.218,-0.17267,1,19.389,8.12,2.842,1.218
-232.76,-105.14,-50.489,-0.17201,93.919,0.87165,40.176,2,8.14,2.849,1.221,-0.17201,1,19.411,8.14,2.849,1.221
-232.94,-105.2,-50.516,-0.17033,93.922,0.8721,40.216,2,8.16,2.856,1.224,-0.17033,1,19.432,8.16,2.856,1.224
-233.12,-105.27,-50.543,-0.1685,93.926,0.87255,40.256,2,8.18,2.863,1.227,-0.1685,1,19.453,8.18,2.863,1.227
-233.3,-105.33,-50.57,-0.1669,93.929,0.873,40.296,2,8.2,2.87,1.23,-0.1669,1,19.475,8.2,2.87,1.23
-233.48,-105.39,-50.597,-0.1655,93.932,0.87344,40.336,2,8.22,2.877,1.233,-0.1655,1,19.496,8.22,2.877,1.233
-233.66,-105.46,-50.624,-0.16429,93.935,0.87389,40.376,2,8.24,2.884,1.236,-0.16429,1,19.518,8.24,2.884,1.236
-233.84,-105.52,-50.651,-0.16315,93.939,0.87434,40.416,2,8.26,2.891,1.239,-0.16315,1,19.539,8.26,2.891,1.239
-234.02,-105.58,-50.678,-0.16208,93.942,0.87479,40.455,2,8.28,2.898,1.242,-0.16208,1,19.56,8.28,2.898,1.242
-234.2,-105.64,-50.705,-0.16115,93.945,0.87523,40.494,2,8.3,2.905,1.245,-0.16115,1,19.582,8.3,2.905,1.245
-234.38,-105.71,-50.732,-0.16034,93.948,0.87568,40.534,2,8.32,2.912,1.248,-0.16034,1,19.603,8.32,2.912,1.248
-234.56,-105.77,-50.759,-0.15903,93.951,0.87612,40.573,2,8.34,2.919,1.251,-0.15903,1,19.625,8.34,2.919,1.251
-234.74,-105.83,-50.786,-0.15628,93.955,0.87657,40.613,2,8.36,2.926,1.254,-0.15628,1,19.646,8.36,2.926,1.254
-234.92,-105.9,-50.813,-0.15341,93.958,0.87702,40.652,2,8.38,2.933,1.257,-0.15341,1,19.667,8.38,2.933,1.257
-235.1,-105.96,-50.84,-0.15082,93.961,0.87747,40.691,2,8.4,2.94,1.26,-0.15082,1,19.689,8.4,2.94,1.26
-235.28,-106.02,-50.867,-0.14847,93.964,0.87793,40.73,2,8.42,2.947,1.263,-0.14847,1,19.71,8.42,2.947,1.263
-235.46,-106.09,-50.894,-0.14548,93.967,0.87838,40.769,2,8.44,2.954,1.266,-0.14548,1,19.732,8.44,2.954,1.266
-235.64,-106.15,-50.921,-0.14147,93.97,0.87882,40.807,2,8.46,2.961,1.269,-0.14147,1,19.753,8.46,2.961,1.269
-235.82,-106.21,-50.948,-0.13727,93.973,0.87926,40.844,2,8.48,2.968,1.272,-0.13727,1,19.774,8.48,2.968,1.272
-236,-106.27,-50.975,-0.13348,93.975,0.87969,40.882,2,8.5,2.975,1.275,-0.13348,1,19.796,8.5,2.975,1.275
-236.18,-106.34,-51.002,-0.13008,93.978,0.88013,40.919,2,8.52,2.982,1.278,-0.13008,1,19.817,8.52,2.982,1.278
-236.36,-106.4,-51.029,-0.12705,93.981,0.88057,40.957,2,8.54,2.989,1.281,-0.12705,1,19.839,8.54,2.989,1.281
-236.54,-106.46,-51.056,-0.12436,93.984,0.88101,40.994,2,8.56,2.996,1.284,-0.12436,1,19.86,8.56,2.996,1.284
-236.72,-106.53,-51.083,-0.12198,93.987,0.88145,41.031,2,8.58,3.003,1.287,-0.12198,1,19.881,8.58,3.003,1.287
-236.9,-106.59,-51.11,-0.11989,93.99,0.88189,41.068,2,8.6,3.01,1.29,-0.11989,1,19.903,8.6,3.01,1.29
-237.08,-106.65,-51.137,-0.11806,93.993,0.88233,41.105,2,8.62,3.017,1.293,-0.11806,1,19.924,8.62,3.017,1.293
-237.26,-106.72,-51.164,-0.11647,93.996,0.88277,41.142,2,8.64,3.024,1.296,-0.11647,1,19.946,8.64,3.024,1.296
-237.44,-106.78,-51.191,-0.11495,93.999,0.8832,41.179,2,8.66,3.031,1.299,-0.11495,1,19.967,8.66,3.031,1.299
-237.62,-106.84,-51.218,-0.11346,94.002,0.88364,41.216,2,8.68,3.038,1.302,-0.11346,1,19.988,8.68,3.038,1.302
-237.8,-106.91,-51.245,-0.11213,94.005,0.88408,41.253,2,8.7,3.045,1.305,-0.11213,1,20.01,8.7,3.045,1.305
-237.98,-106.97,-51.272,-0.11073,94.007,0.88451,41.289,2,8.72,3.052,1.308,-0.11073,1,20.031,8.72,3.052,1.308
-238.16,-107.03,-51.299,-0.109,94.01,0.88494,41.326,2,8.74,3.059,1.311,-0.109,1,20.053,8.74,3.059,1.311
-238.34,-107.09,-51.326,-0.10726,94.012,0.88537,41.361,2,8.76,3.066,1.314,-0.10726,1,20.074,8.76,3.066,1.314
-238.52,-107.16,-51.353,-0.10559,94.015,0.88579,41.396,2,8.78,3.073,1.317,-0.10559,1,20.095,8.78,3.073,1.317
-238.7,-107.22,-51.38,-0.1042,94.017,0.88622,41.431,2,8.8,3.08,1.32,-0.1042,1,20.117,8.8,3.08,1.32
-238.88,-107.28,-51.407,-0.10306,94.019,0.88664,41.466,2,8.82,3.087,1.323,-0.10306,1,20.138,8.82,3.087,1.323
-239.06,-107.35,-51.434,-0.10215,94.021,0.88707,41.501,2,8.84,3.094,1.326,-0.10215,1,20.16,8.84,3.094,1.326
-239.24,-107.41,-51.461,-0.10144,94.023,0.88749,41.536,2,8.86,3.101,1.329,-0.10144,1,20.181,8.86,3.101,1.329
-239.42,-107.47,-51.488,-0.10091,94.025,0.88791,41.57,2,8.88,3.108,1.332,-0.10091,1,20.202,8.88,3.108,1.332
-239.6,-107.53,-51.515,-0.10052,94.027,0.88832,41.604,2,8.9,3.115,1.335,-0.10052,1,20.224,8.9,3.115,1.335
-239.78,-107.6,-51.542,-0.10027,94.029,0.88873,41.638,2,8.92,3.122,1.338,-0.10027,1,20.245,8.92,3.122,1.338
-239.96,-107.66,-51.569,-0.10011,94.031,0.88915,41.671,2,8.94,3.129,1.341,-0.10011,1,20.267,8.94,3.129,1.341
-240.14,-107.72,-51.596,-0.099538,94.032,0.88956,41.705,2,8.96,3.136,1.344,-0.099538,1,20.288,8.96,3.136,1.344
-240.32,-107.79,-51.623,-0.098507,94.034,0.88996,41.739,2,8.98,3.143,1.347,-0.098507,1,20.309,8.98,3.143,1.347
-240.5,-107.85,-51.65,-0.0975,94.035,0.89037,41.772,2,9,3.15,1.35,-0.0975,1,20.331,9,3.15,1.35
-240.68,-107.91,-51.677,-0.092903,94.038,0.89079,41.811,2,9.02,3.157,1.353,-0.092903,1,20.352,9.02,3.157,1.353
-240.86,-107.98,-51.704,-0.088602,94.041,0.8912,41.849,2,9.04,3.164,1.356,-0.088602,1,20.374,9.04,3.164,1.356
-241.04,-108.04,-51.731,-0.084227,94.044,0.89161,41.886,2,9.06,3.171,1.359,-0.084227,1,20.395,9.06,3.171,1.359
-241.22,-108.1,-51.758,-0.079891,94.046,0.89201,41.923,2,9.08,3.178,1.362,-0.079891,1,20.416,9.08,3.178,1.362
-241.4,-108.16,-51.785,-0.075975,94.049,0.89241,41.96,2,9.1,3.185,1.365,-0.075975,1,20.438,9.1,3.185,1.365
-241.58,-108.23,-51.812,-0.072453,94.051,0.89281,41.997,2,9.12,3.192,1.368,-0.072453,1,20.459,9.12,3.192,1.368
-241.76,-108.29,-51.839,-0.069299,94.053,0.89321,42.034,2,9.14,3.199,1.371,-0.069299,1,20.481,9.14,3.199,1.371
-241.94,-108.35,-51.866,-0.06649,94.055,0.89361,42.07,2,9.16,3.206,1.374,-0.06649,1,20.502,9.16,3.206,1.374
-242.12,-108.42,-51.893,-0.063998,94.056,0.89401,42.106,2,9.18,3.213,1.377,-0.063998,1,20.523,9.18,3.213,1.377
-242.3,-108.48,-51.92,-0.0618,94.057,0.8944,42.142,2,9.2,3.22,1.38,-0.0618,1,20.545,9.2,3.22,1.38
-242.48,-108.54,-51.947,-0.05987,94.058,0.89479,42.177,2,9.22,3.227,1.383,-0.05987,1,20.566,9.22,3.227,1.383
-242.66,-108.61,-51.974,-0.058182,94.059,0.89518,42.213,2,9.24,3.234,1.386,-0.058182,1,20.588,9.24,3.234,1.386
-242.84,-108.67,-52.001,-0.056356,94.06,0.89557,42.248,2,9.26,3.241,1.389,-0.056356,1,20.609,9.26,3.241,1.389
-243.02,-108.73,-52.028,-0.054339,94.06,0.89595,42.283,2,9.28,3.248,1.392,-0.054339,1,20.631,9.28,3.248,1.392
-243.2,-108.8,-52.055,-0.05182,94.059,0.89632,42.321,2,9.3,3.255,1.395,-0.05182,1,20.652,9.3,3.255,1.395
-243.38,-108.86,-52.082,-0.049301,94.059,0.89669,42.361,2,9.32,3.262,1.398,-0.049301,1,20.673,9.32,3.262,1.398
-243.56,-108.92,-52.109,-0.047044,94.058,0.89706,42.4,2,9.34,3.269,1.401,-0.047044,1,20.695,9.34,3.269,1.401
-243.74,-108.98,-52.136,-0.044911,94.058,0.89743,42.441,2,9.36,3.276,1.404,-0.044911,1,20.716,9.36,3.276,1.404
-243.92,-109.05,-52.163,-0.042944,94.058,0.89779,42.481,2,9.38,3.283,1.407,-0.042944,1,20.738,9.38,3.283,1.407
-244.1,-109.11,-52.19,-0.041257,94.058,0.89816,42.522,2,9.4,3.29,1.41,-0.041257,1,20.759,9.4,3.29,1.41
-244.28,-109.17,-52.217,-0.039827,94.058,0.89852,42.565,2,9.42,3.297,1.413,-0.039827,1,20.78,9.42,3.297,1.413
-244.46,-109.24,-52.244,-0.038627,94.058,0.89888,42.608,2,9.44,3.304,1.416,-0.038627,1,20.802,9.44,3.304,1.416
-244.64,-109.3,-52.271,-0.037633,94.059,0.89924,42.651,2,9.46,3.311,1.419,-0.037633,1,20.823,9.46,3.311,1.419
-244.82,-109.36,-52.298,-0.036819,94.059,0.89959,42.696,2,9.48,3.318,1.422,-0.036819,1,20.845,9.48,3.318,1.422
-245,-109.42,-52.325,-0.036161,94.059,0.89994,42.742,2,9.5,3.325,1.425,-0.036161,1,20.866,9.5,3.325,1.425
-245.18,-109.49,-52.352,-0.035632,94.06,0.90029,42.788,2,9.52,3.332,1.428,-0.035632,1,20.887,9.52,3.332,1.428
-245.36,-109.55,-52.379,-0.035209,94.061,0.90065,42.835,2,9.54,3.339,1.431,-0.035209,1,20.909,9.54,3.339,1.431
-245.54,-109.61,-52.406,-0.034744,94.062,0.901,42.884,2,9.56,3.346,1.434,-0.034744,1,20.93,9.56,3.346,1.434
-245.72,-109.68,-52.433,-0.033666,94.057,0.90133,42.932,2,9.58,3.353,1.437,-0.033666,1,20.952,9.58,3.353,1.437
-245.9,-109.74,-52.46,-0.031932,94.045,0.90166,42.98,2,9.6,3.36,1.44,-0.031932,1,20.973,9.6,3.36,1.44
-246.08,-109.8,-52.487,-0.030329,94.032,0.90199,43.027,2,9.62,3.367,1.443,-0.030329,1,20.994,9.62,3.367,1.443
-246.26,-109.87,-52.514,-0.028836,94.019,0.90232,43.075,2,9.64,3.374,1.446,-0.028836,1,21.016,9.64,3.374,1.446
-246.44,-109.93,-52.541,-0.026864,94.005,0.90265,43.122,2,9.66,3.381,1.449,-0.026864,1,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_02_0005.csv <==
"ele_bb:0","ele_bb:1","ele_bb:2","ele_bb:3","ele_def:0","ele_def:1","ele_def:2","ele_ff:0","ele_ff:1","ele_ff:2","ele_ff:3","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
90.585,0.57694,0.005,2,-52.02,-29.882,-15.378,0.13342,0,0,0.017606,-0.065943,90.585,0.57694,0.005,2,-9.16,-3.206,-1.374,-0.065943,1,0.89884,-9.16,-3.206,-1.374
90.585,0.57694,0.005,2,-52.08,-29.903,-15.387,0.13342,0,0,0.017606,-0.068402,90.586,0.57694,0.005,2,-9.14,-3.199,-1.371,-0.068402,1,0.92024,-9.14,-3.199,-1.371
90.586,0.57694,0.005,2,-52.14,-29.924,-15.396,0.13342,0,0,0.017606,-0.070665,90.586,0.57694,0.005,2,-9.12,-3.192,-1.368,-0.070665,1,0.94164,-9.12,-3.192,-1.368
90.586,0.57694,0.005,2,-52.2,-29.945,-15.405,0.13342,0,0,0.017606,-0.072091,90.587,0.57694,0.005,2,-9.1,-3.185,-1.365,-0.072091,1,0.96304,-9.1,-3.185,-1.365
90.587,0.57694,0.005,2,-52.26,-29.966,-15.414,0.13342,0,0,0.017606,-0.073554,90.588,0.57694,0.005,2,-9.08,-3.178,-1.362,-0.073554,1,0.98444,-9.08,-3.178,-1.362
90.588,0.57694,0.005,2,-52.32,-29.987,-15.423,0.13342,0,0,0.017606,-0.075056,90.588,0.57694,0.005,2,-9.06,-3.171,-1.359,-0.075056,1,1.0058,-9.06,-3.171,-1.359
90.588,0.57694,0.005,2,-52.38,-30.008,-15.432,0.13342,0,0,0.017606,-0.0766,90.589,0.57694,0.005,2,-9.04,-3.164,-1.356,-0.0766,1,1.0272,-9.04,-3.164,-1.356
90.589,0.57694,0.005,2,-52.44,-30.029,-15.441,0.13342,0,0,0.017606,-0.078191,90.589,0.57694,0.005,2,-9.02,-3.157,-1.353,-0.078191,1,1.0486,-9.02,-3.157,-1.353
90.589,0.57694,0.005,2,-52.5,-30.05,-15.45,0.13342,0,0,0.017606,-0.07983,90.59,0.57694,0.005,2,-9,-3.15,-1.35,-0.07983,1,1.07,-9,-3.15,-1.35
90.59,0.57694,0.005,2,-52.56,-30.071,-15.459,0.13342,0,0,0.017606,-0.081522,90.59,0.57694,0.005,2,-8.98,-3.143,-1.347,-0.081522,1,1.0914,-8.98,-3.143,-1.347
90.59,0.57694,0.005,2,-52.62,-30.092,-15.468,0.13342,0,0,0.017606,-0.083269,90.591,0.57694,0.005,2,-8.96,-3.136,-1.344,-0.083269,1,1.1128,-8.96,-3.136,-1.344
90.591,0.57694,0.005,2,-52.68,-30.113,-15.477,0.13342,0,0,0.017606,-0.085074,90.591,0.57694,0.005,2,-8.94,-3.129,-1.341,-0.085074,1,1.1342,-8.94,-3.129,-1.341
90.591,0.57694,0.005,2,-52.74,-30.134,-15.486,0.13342,0,0,0.017606,-0.086342,90.591,0.57694,0.005,2,-8.92,-3.122,-1.338,-0.086342,1,1.1557,-8.92,-3.122,-1.338
90.59,0.57694,0.005,2,-52.8,-30.155,-15.495,0.13342,0,0,0.017606,-0.086859,90.59,0.57694,0.005,2,-8.9,-3.115,-1.335,-0.086859,1,1.1771,-8.9,-3.115,-1.335
90.589,0.57694,0.005,2,-52.86,-30.176,-15.504,0.13342,0,0,0.017606,-0.087422,90.589,0.57694,0.005,2,-8.88,-3.108,-1.332,-0.087422,1,1.1985,-8.88,-3.108,-1.332
90.588,0.57694,0.005,2,-52.92,-30.197,-15.513,0.13342,0,0,0.017606,-0.087835,90.589,0.57694,0.005,2,-8.86,-3.101,-1.329,-0.087835,1,1.2199,-8.86,-3.101,-1.329
90.587,0.57694,0.005,2,-52.98,-30.218,-15.522,0.13342,0,0,0.017606,-0.088215,90.588,0.57694,0.005,2,-8.84,-3.094,-1.326,-0.088215,1,1.2413,-8.84,-3.094,-1.326
90.586,0.57694,0.005,2,-53.04,-30.239,-15.531,0.13342,0,0,0.017606,-0.088629,90.587,0.57694,0.005,2,-8.82,-3.087,-1.323,-0.088629,1,1.2627,-8.82,-3.087,-1.323
90.585,0.57694,0.005,2,-53.1,-30.26,-15.54,0.13342,0,0,0.017606,-0.089081,90.586,0.57694,0.005,2,-8.8,-3.08,-1.32,-0.089081,1,1.2841,-8.8,-3.08,-1.32
90.585,0.57694,0.005,2,-53.16,-30.281,-15.549,0.13342,0,0,0.017606,-0.089574,90.585,0.57694,0.005,2,-8.78,-3.073,-1.317,-0.089574,1,1.3055,-8.78,-3.073,-1.317
90.584,0.57694,0.005,2,-53.22,-30.302,-15.558,0.13342,0,0,0.017606,-0.090114,90.584,0.57694,0.005,2,-8.76,-3.066,-1.314,-0.090114,1,1.3269,-8.76,-3.066,-1.314
90.583,0.57694,0.005,2,-53.28,-30.323,-15.567,0.13342,0,0,0.017606,-0.090703,90.584,0.57694,0.005,2,-8.74,-3.059,-1.311,-0.090703,1,1.3483,-8.74,-3.059,-1.311
90.582,0.57694,0.005,2,-53.34,-30.344,-15.576,0.13342,0,0,0.017606,-0.091346,90.583,0.57694,0.005,2,-8.72,-3.052,-1.308,-0.091346,1,1.3697,-8.72,-3.052,-1.308
90.582,0.57694,0.005,2,-53.4,-30.365,-15.585,0.13342,0,0,0.017606,-0.092048,90.582,0.57694,0.005,2,-8.7,-3.045,-1.305,-0.092048,1,1.3911,-8.7,-3.045,-1.305
90.581,0.57694,0.005,2,-53.46,-30.386,-15.594,0.13342,0,0,0.017606,-0.092812,90.582,0.57694,0.005,2,-8.68,-3.038,-1.302,-0.092812,1,1.4125,-8.68,-3.038,-1.302
90.58,0.57694,0.005,2,-53.52,-30.407,-15.603,0.13342,0,0,0.017606,-0.093641,90.581,0.57694,0.005,2,-8.66,-3.031,-1.299,-0.093641,1,1.4339,-8.66,-3.031,-1.299
90.58,0.57694,0.005,2,-53.58,-30.428,-15.612,0.13342,0,0,0.017606,-0.094541,90.58,0.57694,0.005,2,-8.64,-3.024,-1.296,-0.094541,1,1.4553,-8.64,-3.024,-1.296
90.579,0.57695,0.073868,2,-53.64,-30.449,-15.621,0.13342,0,0,0.017606,-0.095515,90.58,0.57695,0.073868,2,-8.62,-3.017,-1.293,-0.095515,1,1.4767,-8.62,-3.017,-1.293
90.579,0.57698,0.34691,2,-53.7,-30.47,-15.63,0.13342,0,0,0.017606,-0.096567,90.58,0.57698,0.34691,2,-8.6,-3.01,-1.29,-0.096567,1,1.4981,-8.6,-3.01,-1.29
90.579,0.57701,0.61614,2,-53.76,-30.491,-15.639,0.13342,0,0,0.017606,-0.097702,90.58,0.57701,0.61614,2,-8.58,-3.003,-1.287,-0.097702,1,1.5195,-8.58,-3.003,-1.287
90.579,0.57704,0.88156,2,-53.82,-30.512,-15.648,0.13342,0,0,0.017606,-0.098923,90.58,0.57704,0.88156,2,-8.56,-2.996,-1.284,-0.098923,1,1.5409,-8.56,-2.996,-1.284
90.579,0.57707,1.1432,2,-53.88,-30.533,-15.657,0.13342,0,0,0.017606,-0.10023,90.58,0.57707,1.1432,2,-8.54,-2.989,-1.281,-0.10023,1,1.5623,-8.54,-2.989,-1.281
90.579,0.57709,1.4012,2,-53.94,-30.554,-15.666,0.13342,0,0,0.017606,-0.10164,90.58,0.57709,1.4012,2,-8.52,-2.982,-1.278,-0.10164,1,1.5837,-8.52,-2.982,-1.278
90.579,0.57712,1.6555,2,-54,-30.575,-15.675,0.13342,0,0,0.017606,-0.10314,90.58,0.57712,1.6555,2,-8.5,-2.975,-1.275,-0.10314,1,1.6051,-8.5,-2.975,-1.275
90.579,0.57715,1.9062,2,-54.06,-30.596,-15.684,0.13342,0,0,0.017606,-0.10475,90.58,0.57715,1.9062,2,-8.48,-2.968,-1.272,-0.10475,1,1.6265,-8.48,-2.968,-1.272
90.579,0.57718,2.1532,2,-54.12,-30.617,-15.693,0.13342,0,0,0.017606,-0.10646,90.58,0.57718,2.1532,2,-8.46,-2.961,-1.269,-0.10646,1,1.6479,-8.46,-2.961,-1.269
90.579,0.57721,2.3968,2,-54.18,-30.638,-15.702,0.13342,0,0,0.017606,-0.10828,90.58,0.57721,2.3968,2,-8.44,-2.954,-1.266,-0.10828,1,1.6693,-8.44,-2.954,-1.266
90.579,0.57723,2.6368,2,-54.24,-30.659,-15.711,0.13342,0,0,0.017606,-0.11022,90.579,0.57723,2.6368,2,-8.42,-2.947,-1.263,-0.11022,1,1.6907,-8.42,-2.947,-1.263
90.579,0.57726,2.8733,2,-54.3,-30.68,-15.72,0.13342,0,0,0.017606,-0.11228,90.579,0.57726,2.8733,2,-8.4,-2.94,-1.26,-0.11228,1,1.7121,-8.4,-2.94,-1.26
90.579,0.57729,3.1064,2,-54.36,-30.701,-15.729,0.13342,0,0,0.017606,-0.11446,90.579,0.57729,3.1064,2,-8.38,-2.933,-1.257,-0.11446,1,1.7335,-8.38,-2.933,-1.257
90.579,0.57736,3.1819,2,-54.42,-30.722,-15.738,0.13342,0,0,0.017606,-0.11656,90.58,0.57736,3.1819,2,-8.36,-2.926,-1.254,-0.11656,1,1.7549,-8.36,-2.926,-1.254
90.58,0.57745,3.2059,2,-54.48,-30.743,-15.747,0.13342,0,0,0.017606,-0.11869,90.58,0.57745,3.2059,2,-8.34,-2.919,-1.251,-0.11869,1,1.7763,-8.34,-2.919,-1.251
90.581,0.57753,3.2304,2,-54.54,-30.764,-15.756,0.13342,0,0,0.017606,-0.12092,90.581,0.57753,3.2304,2,-8.32,-2.912,-1.248,-0.12092,1,1.7977,-8.32,-2.912,-1.248
90.581,0.57762,3.2554,2,-54.6,-30.785,-15.765,0.13342,0,0,0.017606,-0.12325,90.582,0.57762,3.2554,2,-8.3,-2.905,-1.245,-0.12325,1,1.8191,-8.3,-2.905,-1.245
90.582,0.5777,3.2808,2,-54.66,-30.806,-15.774,0.13342,0,0,0.017606,-0.12569,90.583,0.5777,3.2808,2,-8.28,-2.898,-1.242,-0.12569,1,1.8405,-8.28,-2.898,-1.242
90.583,0.57778,3.3067,2,-54.72,-30.827,-15.783,0.13342,0,0,0.017606,-0.12824,90.584,0.57778,3.3067,2,-8.26,-2.891,-1.239,-0.12824,1,1.8619,-8.26,-2.891,-1.239
90.584,0.57786,3.333,2,-54.78,-30.848,-15.792,0.13342,0,0,0.017606,-0.13089,90.584,0.57786,3.333,2,-8.24,-2.884,-1.236,-0.13089,1,1.8833,-8.24,-2.884,-1.236
90.585,0.57794,3.3598,2,-54.84,-30.869,-15.801,0.13342,0,0,0.017606,-0.13366,90.585,0.57794,3.3598,2,-8.22,-2.877,-1.233,-0.13366,1,1.9047,-8.22,-2.877,-1.233
90.586,0.57802,3.394,2,-54.9,-30.89,-15.81,0.13342,0,0,0.017606,-0.13585,90.586,0.57802,3.394,2,-8.2,-2.87,-1.23,-0.13585,1,1.9261,-8.2,-2.87,-1.23
90.587,0.5781,3.4308,2,-54.96,-30.911,-15.819,0.13342,0,0,0.017606,-0.13782,90.588,0.5781,3.4308,2,-8.18,-2.863,-1.227,-0.13782,1,1.9475,-8.18,-2.863,-1.227
90.588,0.57818,3.4671,2,-55.02,-30.932,-15.828,0.13342,0,0,0.017606,-0.13985,90.589,0.57818,3.4671,2,-8.16,-2.856,-1.224,-0.13985,1,1.9689,-8.16,-2.856,-1.224
90.589,0.57826,3.5031,2,-55.08,-30.953,-15.837,0.13342,0,0,0.017606,-0.14194,90.59,0.57826,3.5031,2,-8.14,-2.849,-1.221,-0.14194,1,1.9903,-8.14,-2.849,-1.221
90.591,0.57834,3.5375,2,-55.14,-30.974,-15.846,0.13342,0,0,0.017606,-0.14392,90.591,0.57834,3.5375,2,-8.12,-2.842,-1.218,-0.14392,1,2.0117,-8.12,-2.842,-1.218
90.592,0.57847,3.5686,2,-55.2,-30.995,-15.855,0.13342,0,0,0.017606,-0.14546,90.593,0.57847,3.5686,2,-8.1,-2.835,-1.215,-0.14546,1,2.0331,-8.1,-2.835,-1.215
90.594,0.57859,3.6001,2,-55.26,-31.016,-15.864,0.13342,0,0,0.017606,-0.14707,90.594,0.57859,3.6001,2,-8.08,-2.828,-1.212,-0.14707,1,2.0545,-8.08,-2.828,-1.212
90.595,0.57871,3.6322,2,-55.32,-31.037,-15.873,0.13342,0,0,0.017606,-0.14878,90.596,0.57871,3.6322,2,-8.06,-2.821,-1.209,-0.14878,1,2.0759,-8.06,-2.821,-1.209
90.597,0.57883,3.6648,2,-55.38,-31.058,-15.882,0.13342,0,0,0.017606,-0.15059,90.597,0.57883,3.6648,2,-8.04,-2.814,-1.206,-0.15059,1,2.0973,-8.04,-2.814,-1.206
90.598,0.57895,3.6978,2,-55.44,-31.079,-15.891,0.13342,0,0,0.017606,-0.15249,90.599,0.57895,3.6978,2,-8.02,-2.807,-1.203,-0.15249,1,2.1187,-8.02,-2.807,-1.203
90.6,0.57907,3.7314,2,-55.5,-31.1,-15.9,0.13342,0,0,0.017606,-0.1545,90.6,0.57907,3.7314,2,-8,-2.8,-1.2,-0.1545,1,2.1401,-8,-2.8,-1.2
90.601,0.57919,3.7655,2,-55.56,-31.121,-15.909,0.13342,0,0,0.017606,-0.15661,90.602,0.57919,3.7655,2,-7.98,-2.793,-1.197,-0.15661,1,2.1615,-7.98,-2.793,-1.197
90.603,0.5793,3.8001,2,-55.62,-31.142,-15.918,0.13342,0,0,0.017606,-0.15884,90.604,0.5793,3.8001,2,-7.96,-2.786,-1.194,-0.15884,1,2.1829,-7.96,-2.786,-1.194
90.605,0.57942,3.8352,2,-55.68,-31.163,-15.927,0.13342,0,0,0.017606,-0.16118,90.605,0.57942,3.8352,2,-7.94,-2.779,-1.191,-0.16118,1,2.2043,-7.94,-2.779,-1.191
90.606,0.57954,3.8708,2,-55.74,-31.184,-15.936,0.13342,0,0,0.017606,-0.16364,90.607,0.57954,3.8708,2,-7.92,-2.772,-1.188,-0.16364,1,2.2257,-7.92,-2.772,-1.188
90.608,0.57965,3.9069,2,-55.8,-31.205,-15.945,0.13342,0,0,0.017606,-0.16622,90.608,0.57965,3.9069,2,-7.9,-2.765,-1.185,-0.16622,1,2.2471,-7.9,-2.765,-1.185
90.609,0.57976,3.9435,2,-55.86,-31.226,-15.954,0.13342,0,0,0.017606,-0.16893,90.61,0.57976,3.9435,2,-7.88,-2.758,-1.182,-0.16893,1,2.2685,-7.88,-2.758,-1.182
90.611,0.5799,3.9777,2,-55.92,-31.247,-15.963,0.13342,0,0,0.017606,-0.17178,90.612,0.5799,3.9777,2,-7.86,-2.751,-1.179,-0.17178,1,2.2899,-7.86,-2.751,-1.179
90.613,0.58005,4.0108,2,-55.98,-31.268,-15.972,0.13342,0,0,0.017606,-0.17475,90.614,0.58005,4.0108,2,-7.84,-2.744,-1.176,-0.17475,1,2.3113,-7.84,-2.744,-1.176
90.615,0.5802,4.0435,2,-56.04,-31.289,-15.981,0.13342,0,0,0.017606,-0.17787,90.616,0.5802,4.0435,2,-7.82,-2.737,-1.173,-0.17787,1,2.3327,-7.82,-2.737,-1.173
90.617,0.58035,4.0759,2,-56.1,-31.31,-15.99,0.13342,0,0,0.017606,-0.18113,90.618,0.58035,4.0759,2,-7.8,-2.73,-1.17,-0.18113,1,2.3541,-7.8,-2.73,-1.17
90.619,0.58049,4.1081,2,-56.16,-31.331,-15.999,0.13342,0,0,0.017606,-0.18454,90.62,0.58049,4.1081,2,-7.78,-2.723,-1.167,-0.18454,1,2.3755,-7.78,-2.723,-1.167
90.621,0.58064,4.1399,2,-56.22,-31.352,-16.008,0.13342,0,0,0.017606,-0.1881,90.621,0.58064,4.1399,2,-7.76,-2.716,-1.164,-0.1881,1,2.3969,-7.76,-2.716,-1.164
90.623,0.58078,4.1715,2,-56.28,-31.373,-16.017,0.13342,0,0,0.017606,-0.19181,90.623,0.58078,4.1715,2,-7.74,-2.709,-1.161,-0.19181,1,2.4183,-7.74,-2.709,-1.161
90.625,0.58093,4.2028,2,-56.34,-31.394,-16.026,0.13342,0,0,0.017606,-0.19569,90.625,0.58093,4.2028,2,-7.72,-2.702,-1.158,-0.19569,1,2.4397,-7.72,-2.702,-1.158
90.627,0.58107,4.2337,2,-56.4,-31.415,-16.035,0.13342,0,0,0.017606,-0.19973,90.627,0.58107,4.2337,2,-7.7,-2.695,-1.155,-0.19973,1,2.4611,-7.7,-2.695,-1.155
90.628,0.58121,4.2644,2,-56.46,-31.436,-16.044,0.13342,0,0,0.017606,-0.20393,90.629,0.58121,4.2644,2,-7.68,-2.688,-1.152,-0.20393,1,2.4825,-7.68,-2.688,-1.152
90.63,0.58135,4.2948,2,-56.52,-31.457,-16.053,0.13342,0,0,0.017606,-0.20831,90.631,0.58135,4.2948,2,-7.66,-2.681,-1.149,-0.20831,1,2.5039,-7.66,-2.681,-1.149
90.632,0.58149,4.3249,2,-56.58,-31.478,-16.062,0.13342,0,0,0.017606,-0.21287,90.632,0.58149,4.3249,2,-7.64,-2.674,-1.146,-0.21287,1,2.5253,-7.64,-2.674,-1.146
90.634,0.58164,4.3557,2,-56.64,-31.499,-16.071,0.13342,0,0,0.017606,-0.21741,90.634,0.58164,4.3557,2,-7.62,-2.667,-1.143,-0.21741,1,2.5467,-7.62,-2.667,-1.143
90.636,0.58181,4.3892,2,-56.7,-31.52,-16.08,0.13342,0,0,0.017606,-0.22151,90.637,0.58181,4.3892,2,-7.6,-2.66,-1.14,-0.22151,1,2.5681,-7.6,-2.66,-1.14
90.638,0.58198,4.423,2,-56.76,-31.541,-16.089,0.13342,0,0,0.017606,-0.22572,90.639,0.58198,4.423,2,-7.58,-2.653,-1.137,-0.22572,1,2.5895,-7.58,-2.653,-1.137
90.641,0.58214,4.4569,2,-56.82,-31.562,-16.098,0.13342,0,0,0.017606,-0.23005,90.641,0.58214,4.4569,2,-7.56,-2.646,-1.134,-0.23005,1,2.6109,-7.56,-2.646,-1.134
90.643,0.58231,4.4911,2,-56.88,-31.583,-16.107,0.13342,0,0,0.017606,-0.23449,90.644,0.58231,4.4911,2,-7.54,-2.639,-1.131,-0.23449,1,2.6323,-7.54,-2.639,-1.131
90.645,0.58248,4.5255,2,-56.94,-31.604,-16.116,0.13342,0,0,0.017606,-0.23906,90.646,0.58248,4.5255,2,-7.52,-2.632,-1.128,-0.23906,1,2.6537,-7.52,-2.632,-1.128
90.648,0.58264,4.56,2,-57,-31.625,-16.125,0.13342,0,0,0.017606,-0.24375,90.648,0.58264,4.56,2,-7.5,-2.625,-1.125,-0.24375,1,2.6751,-7.5,-2.625,-1.125
90.651,0.58284,4.6082,2,-57.06,-31.646,-16.134,0.13342,0,0,0.017606,-0.24475,90.651,0.58284,4.6082,2,-7.48,-2.618,-1.122,-0.24475,1,2.6965,-7.48,-2.618,-1.122
90.654,0.58303,4.6561,2,-57.12,-31.667,-16.143,0.13342,0,0,0.017606,-0.24576,90.655,0.58303,4.6561,2,-7.46,-2.611,-1.119,-0.24576,1,2.7179,-7.46,-2.611,-1.119
90.658,0.58323,4.7037,2,-57.18,-31.688,-16.152,0.13342,0,0,0.017606,-0.24678,90.658,0.58323,4.7037,2,-7.44,-2.604,-1.116,-0.24678,1,2.7393,-7.44,-2.604,-1.116
90.661,0.58342,4.7509,2,-57.24,-31.709,-16.161,0.13342,0,0,0.017606,-0.24781,90.661,0.58342,4.7509,2,-7.42,-2.597,-1.113,-0.24781,1,2.7607,-7.42,-2.597,-1.113
90.664,0.58362,4.7977,2,-57.3,-31.73,-16.17,0.13342,0,0,0.017606,-0.24884,90.665,0.58362,4.7977,2,-7.4,-2.59,-1.11,-0.24884,1,2.7821,-7.4,-2.59,-1.11
90.668,0.58381,4.8442,2,-57.36,-31.751,-16.179,0.13342,0,0,0.017606,-0.2499,90.668,0.58381,4.8442,2,-7.38,-2.583,-1.107,-0.2499,1,2.8035,-7.38,-2.583,-1.107
90.671,0.58403,4.8879,2,-57.42,-31.772,-16.188,0.13342,0,0,0.017606,-0.25023,90.671,0.58403,4.8879,2,-7.36,-2.576,-1.104,-0.25023,1,2.8249,-7.36,-2.576,-1.104
90.675,0.58425,4.9307,2,-57.48,-31.793,-16.197,0.13342,0,0,0.017606,-0.25034,90.675,0.58425,4.9307,2,-7.34,-2.569,-1.101,-0.25034,1,2.8463,-7.34,-2.569,-1.101
90.678,0.58447,4.9735,2,-57.54,-31.814,-16.206,0.13342,0,0,0.017606,-0.25049,90.678,0.58447,4.9735,2,-7.32,-2.562,-1.098,-0.25049,1,2.8677,-7.32,-2.562,-1.098
90.682,0.58469,5.0165,2,-57.6,-31.835,-16.215,0.13342,0,0,0.017606,-0.25067,90.682,0.58469,5.0165,2,-7.3,-2.555,-1.095,-0.25067,1,2.8891,-7.3,-2.555,-1.095
90.685,0.58491,5.0594,2,-57.66,-31.856,-16.224,0.13342,0,0,0.017606,-0.25089,90.686,0.58491,5.0594,2,-7.28,-2.548,-1.092,-0.25089,1,2.9105,-7.28,-2.548,-1.092
90.689,0.58514,5.1025,2,-57.72,-31.877,-16.233,0.13342,0,0,0.017606,-0.25116,90.689,0.58514,5.1025,2,-7.26,-2.541,-1.089,-0.25116,1,2.9319,-7.26,-2.541,-1.089
90.692,0.58536,5.1456,2,-57.78,-31.898,-16.242,0.13342,0,0,0.017606,-0.25148,90.693,0.58536,5.1456,2,-7.24,-2.534,-1.086,-0.25148,1,2.9533,-7.24,-2.534,-1.086
90.696,0.58559,5.1887,2,-57.84,-31.919,-16.251,0.13342,0,0,0.017606,-0.25184,90.696,0.58559,5.1887,2,-7.22,-2.527,-1.083,-0.25184,1,2.9747,-7.22,-2.527,-1.083
90.7,0.58581,5.2319,2,-57.9,-31.94,-16.26,0.13342,0,0,0.017606,-0.25227,90.7,0.58581,5.2319,2,-7.2,-2.52,-1.08,-0.25227,1,2.9961,-7.2,-2.52,-1.08
90.703,0.58603,5.2752,2,-57.96,-31.961,-16.269,0.13342,0,0,0.017606,-0.25275,90.704,0.58603,5.2752,2,-7.18,-2.513,-1.077,-0.25275,1,3.0175,-7.18,-2.513,-1.077
90.707,0.58626,5.3185,2,-58.02,-31.982,-16.278,0.13342,0,0,0.017606,-0.2533,90.707,0.58626,5.3185,2,-7.16,-2.506,-1.074,-0.2533,1,3.0389,-7.16,-2.506,-1.074
90.711,0.58649,5.3618,2,-58.08,-32.003,-16.287,0.13342,0,0,0.017606,-0.25392,90.711,0.58649,5.3618,2,-7.14,-2.499,-1.071,-0.25392,1,3.0603,-7.14,-2.499,-1.071
90.714,0.58672,5.4052,2,-58.14,-32.024,-16.296,0.13342,0,0,0.017606,-0.25461,90.715,0.58672,5.4052,2,-7.12,-2.492,-1.068,-0.25461,1,3.0817,-7.12,-2.492,-1.068
90.718,0.58696,5.4484,2,-58.2,-32.045,-16.305,0.13342,0,0,0.017606,-0.25538,90.719,0.58696,5.4484,2,-7.1,-2.485,-1.065,-0.25538,1,3.1031,-7.1,-2.485,-1.065
90.722,0.5872,5.4914,2,-58.26,-32.066,-16.314,0.13342,0,0,0.017606,-0.25622,90.722,0.5872,5.4914,2,-7.08,-2.478,-1.062,-0.25622,1,3.1245,-7.08,-2.478,-1.062
90.726,0.58745,5.5342,2,-58.32,-32.087,-16.323,0.13342,0,0,0.017606,-0.25716,90.726,0.58745,5.5342,2,-7.06,-2.471,-1.059,-0.25716,1,3.1459,-7.06,-2.471,-1.059
90.73,0.58769,5.5769,2,-58.38,-32.108,-16.332,0.13342,0,0,0.017606,-0.25818,90.73,0.58769,5.5769,2,-7.04,-2.464,-1.056,-0.25818,1,3.1673,-7.04,-2.464,-1.056
90.734,0.58793,5.6194,2,-58.44,-32.129,-16.341,0.13342,0,0,0.017606,-0.25929,90.734,0.58793,5.6194,2,-7.02,-2.457,-1.053,-0.25929,1,3.1887,-7.02,-2.457,-1.053
90.738,0.58818,5.6618,2,-58.5,-32.15,-16.35,0.13342,0,0,0.017606,-0.2605,90.738,0.58818,5.6618,2,-7,-2.45,-1.05,-0.2605,1,3.2101,-7,-2.45,-1.05
90.742,0.58842,5.704,2,-58.56,-32.171,-16.359,0.13342,0,0,0.017606,-0.26181,90.742,0.58842,5.704,2,-6.98,-2.443,-1.047,-0.26181,1,3.2315,-6.98,-2.443,-1.047
90.746,0.58867,5.746,2,-58.62,-32.192,-16.368,0.13342,0,0,0.017606,-0.26323,90.746,0.58867,5.746,2,-6.96,-2.436,-1.044,-0.26323,1,3.2529,-6.96,-2.436,-1.044
90.75,0.58891,5.7879,2,-58.68,-32.213,-16.377,0.13342,0,0,0.017606,-0.26475,90.75,0.58891,5.7879,2,-6.94,-2.429,-1.041,-0.26475,1,3.2743,-6.94,-2.429,-1.041
90.753,0.58916,5.8296,2,-58.74,-32.234,-16.386,0.13342,0,0,0.017606,-0.26639,90.754,0.58916,5.8296,2,-6.92,-2.422,-1.038,-0.26639,1,3.2957,-6.92,-2.422,-1.038
90.757,0.5894,5.8712,2,-58.8,-32.255,-16.395,0.13342,0,0,0.017606,-0.26814,90.758,0.5894,5.8712,2,-6.9,-2.415,-1.035,-0.26814,1,3.3171,-6.9,-2.415,-1.035
90.761,0.58965,5.9126,2,-58.86,-32.276,-16.404,0.13342,0,0,0.017606,-0.27002,90.762,0.58965,5.9126,2,-6.88,-2.408,-1.032,-0.27002,1,3.3385,-6.88,-2.408,-1.032
90.765,0.5899,5.9542,2,-58.92,-32.297,-16.413,0.13342,0,0,0.017606,-0.27169,90.766,0.5899,5.9542,2,-6.86,-2.401,-1.029,-0.27169,1,3.3599,-6.86,-2.401,-1.029
90.77,0.59016,5.9959,2,-58.98,-32.318,-16.422,0.13342,0,0,0.017606,-0.27333,90.77,0.59016,5.9959,2,-6.84,-2.394,-1.026,-0.27333,1,3.3813,-6.84,-2.394,-1.026
90.774,0.59042,6.0376,2,-59.04,-32.339,-16.431,0.13342,0,0,0.017606,-0.27504,90.774,0.59042,6.0376,2,-6.82,-2.387,-1.023,-0.27504,1,3.4027,-6.82,-2.387,-1.023
90.778,0.59067,6.0792,2,-59.1,-32.36,-16.44,0.13342,0,0,0.017606,-0.27683,90.778,0.59067,6.0792,2,-6.8,-2.38,-1.02,-0.27683,1,3.4241,-6.8,-2.38,-1.02
90.782,0.59094,6.1229,2,-59.16,-32.381,-16.449,0.13342,0,0,0.017606,-0.27849,90.782,0.59094,6.1229,2,-6.78,-2.373,-1.017,-0.27849,1,3.4456,-6.78,-2.373,-1.017
90.787,0.59124,6.1714,2,-59.22,-32.402,-16.458,0.13342,0,0,0.017606,-0.27969,90.787,0.59124,6.1714,2,-6.76,-2.366,-1.014,-0.27969,1,3.467,-6.76,-2.366,-1.014
90.792,0.59153,6.2197,2,-59.28,-32.423,-16.467,0.13342,0,0,0.017606,-0.28095,90.792,0.59153,6.2197,2,-6.74,-2.359,-1.011,-0.28095,1,3.4884,-6.74,-2.359,-1.011
90.796,0.59183,6.2679,2,-59.34,-32.444,-16.476,0.13342,0,0,0.017606,-0.28227,90.797,0.59183,6.2679,2,-6.72,-2.352,-1.008,-0.28227,1,3.5098,-6.72,-2.352,-1.008
90.801,0.59212,6.3158,2,-59.4,-32.465,-16.485,0.13342,0,0,0.017606,-0.28365,90.801,0.59212,6.3158,2,-6.7,-2.345,-1.005,-0.28365,1,3.5312,-6.7,-2.345,-1.005
90.806,0.59242,6.3636,2,-59.46,-32.486,-16.494,0.13342,0,0,0.017606,-0.28509,90.806,0.59242,6.3636,2,-6.68,-2.338,-1.002,-0.28509,1,3.5526,-6.68,-2.338,-1.002
90.811,0.59271,6.4112,2,-59.52,-32.507,-16.503,0.13342,0,0,0.017606,-0.2866,90.811,0.59271,6.4112,2,-6.66,-2.331,-0.999,-0.2866,1,3.574,-6.66,-2.331,-0.999
90.815,0.59301,6.4586,2,-59.58,-32.528,-16.512,0.13342,0,0,0.017606,-0.28817,90.816,0.59301,6.4586,2,-6.64,-2.324,-0.996,-0.28817,1,3.5954,-6.64,-2.324,-0.996
90.82,0.5933,6.5057,2,-59.64,-32.549,-16.521,0.13342,0,0,0.017606,-0.28974,90.82,0.5933,6.5057,2,-6.62,-2.317,-0.993,-0.28974,1,3.6168,-6.62,-2.317,-0.993
90.825,0.59361,6.5521,2,-59.7,-32.57,-16.53,0.13342,0,0,0.017606,-0.29118,90.825,0.59361,6.5521,2,-6.6,-2.31,-0.99,-0.29118,1,3.6382,-6.6,-2.31,-0.99
90.83,0.59391,6.5985,2,-59.76,-32.591,-16.539,0.13342,0,0,0.017606,-0.2927,90.83,0.59391,6.5985,2,-6.58,-2.303,-0.987,-0.2927,1,3.6596,-6.58,-2.303,-0.987
90.835,0.59421,6.6447,2,-59.82,-32.612,-16.548,0.13342,0,0,0.017606,-0.29431,90.835,0.59421,6.6447,2,-6.56,-2.296,-0.984,-0.29431,1,3.681,-6.56,-2.296,-0.984
90.84,0.59452,6.6909,2,-59.88,-32.633,-16.557,0.13342,0,0,0.017606,-0.29601,90.84,0.59452,6.6909,2,-6.54,-2.289,-0.981,-0.29601,1,3.7024,-6.54,-2.289,-0.981
90.844,0.59482,6.7369,2,-59.94,-32.654,-16.566,0.13342,0,0,0.017606,-0.29781,90.845,0.59482,6.7369,2,-6.52,-2.282,-0.978,-0.29781,1,3.7238,-6.52,-2.282,-0.978
90.849,0.59512,6.7828,2,-60,-32.675,-16.575,0.13342,0,0,0.017606,-0.29971,90.849,0.59512,6.7828,2,-6.5,-2.275,-0.975,-0.29971,1,3.7452,-6.5,-2.275,-0.975
90.854,0.59543,6.8286,2,-60.06,-32.696,-16.584,0.13342,0,0,0.017606,-0.30172,90.854,0.59543,6.8286,2,-6.48,-2.268,-0.972,-0.30172,1,3.7666,-6.48,-2.268,-0.972
90.859,0.59573,6.8743,2,-60.12,-32.717,-16.593,0.13342,0,0,0.017606,-0.30384,90.859,0.59573,6.8743,2,-6.46,-2.261,-0.969,-0.30384,1,3.788,-6.46,-2.261,-0.969
90.864,0.59603,6.9199,2,-60.18,-32.738,-16.602,0.13342,0,0,0.017606,-0.30607,90.864,0.59603,6.9199,2,-6.44,-2.254,-0.966,-0.30607,1,3.8094,-6.44,-2.254,-0.966
90.869,0.59634,6.9653,2,-60.24,-32.759,-16.611,0.13342,0,0,0.017606,-0.30842,90.869,0.59634,6.9653,2,-6.42,-2.247,-0.963,-0.30842,1,3.8308,-6.42,-2.247,-0.963
90.873,0.59664,7.0107,2,-60.3,-32.78,-16.62,0.13342,0,0,0.017606,-0.31089,90.874,0.59664,7.0107,2,-6.4,-2.24,-0.96,-0.31089,1,3.8522,-6.4,-2.24,-0.96
90.878,0.59694,7.0559,2,-60.36,-32.801,-16.629,0.13342,0,0,0.017606,-0.31349,90.878,0.59694,7.0559,2,-6.38,-2.233,-0.957,-0.31349,1,3.8736,-6.38,-2.233,-0.957
90.883,0.59725,7.1011,2,-60.42,-32.822,-16.638,0.13342,0,0,0.017606,-0.31621,90.883,0.59725,7.1011,2,-6.36,-2.226,-0.954,-0.31621,1,3.895,-6.36,-2.226,-0.954
90.888,0.59756,7.1461,2,-60.48,-32.843,-16.647,0.13342,0,0,0.017606,-0.31907,90.888,0.59756,7.1461,2,-6.34,-2.219,-0.951,-0.31907,1,3.9164,-6.34,-2.219,-0.951
90.893,0.59786,7.191,2,-60.54,-32.864,-16.656,0.13342,0,0,0.017606,-0.32207,90.893,0.59786,7.191,2,-6.32,-2.212,-0.948,-0.32207,1,3.9378,-6.32,-2.212,-0.948
90.898,0.59817,7.2358,2,-60.6,-32.885,-16.665,0.13342,0,0,0.017606,-0.32521,90.898,0.59817,7.2358,2,-6.3,-2.205,-0.945,-0.32521,1,3.9592,-6.3,-2.205,-0.945
90.902,0.59847,7.2805,2,-60.66,-32.906,-16.674,0.13342,0,0,0.017606,-0.32849,90.903,0.59847,7.2805,2,-6.28,-2.198,-0.942,-0.32849,1,3.9806,-6.28,-2.198,-0.942
90.907,0.59878,7.325,2,-60.72,-32.927,-16.683,0.13342,0,0,0.017606,-0.33193,90.908,0.59878,7.325,2,-6.26,-2.191,-0.939,-0.33193,1,4.002,-6.26,-2.191,-0.939
90.912,0.59908,7.3694,2,-60.78,-32.948,-16.692,0.13342,0,0,0.017606,-0.33552,90.912,0.59908,7.3694,2,-6.24,-2.184,-0.936,-0.33552,1,4.0234,-6.24,-2.184,-0.936
90.917,0.59939,7.4136,2,-60.84,-32.969,-16.701,0.13342,0,0,0.017606,-0.33927,90.917,0.59939,7.4136,2,-6.22,-2.177,-0.933,-0.33927,1,4.0448,-6.22,-2.177,-0.933
90.922,0.59969,7.4577,2,-60.9,-32.99,-16.71,0.13342,0,0,0.017606,-0.34318,90.922,0.59969,7.4577,2,-6.2,-2.17,-0.93,-0.34318,1,4.0662,-6.2,-2.17,-0.93
90.927,0.6,7.5016,2,-60.96,-33.011,-16.719,0.13342,0,0,0.017606,-0.34725,90.927,0.6,7.5016,2,-6.18,-2.163,-0.927,-0.34725,1,4.0876,-6.18,-2.163,-0.927
90.932,0.6003,7.5455,2,-61.02,-33.032,-16.728,0.13342,0,0,0.017606,-0.3515,90.932,0.6003,7.5455,2,-6.16,-2.156,-0.924,-0.3515,1,4.109,-6.16,-2.156,-0.924
90.936,0.60061,7.5891,2,-61.08,-33.053,-16.737,0.13342,0,0,0.017606,-0.35592,90.937,0.60061,7.5891,2,-6.14,-2.149,-0.921,-0.35592,1,4.1304,-6.14,-2.149,-0.921
90.941,0.60091,7.6328,2,-61.14,-33.074,-16.746,0.13342,0,0,0.017606,-0.36021,90.941,0.60091,7.6328,2,-6.12,-2.142,-0.918,-0.36021,1,4.1518,-6.12,-2.142,-0.918
90.946,0.60122,7.6766,2,-61.2,-33.095,-16.755,0.13342,0,0,0.017606,-0.36371,90.946,0.60122,7.6766,2,-6.1,-2.135,-0.915,-0.36371,1,4.1732,-6.1,-2.135,-0.915
90.951,0.60153,7.7202,2,-61.26,-33.116,-16.764,0.13342,0,0,0.017606,-0.36729,90.951,0.60153,7.7202,2,-6.08,-2.128,-0.912,-0.36729,1,4.1946,-6.08,-2.128,-0.912
90.956,0.60186,7.7669,2,-61.32,-33.137,-16.773,0.13342,0,0,0.017606,-0.37007,90.956,0.60186,7.7669,2,-6.06,-2.121,-0.909,-0.37007,1,4.216,-6.06,-2.121,-0.909
90.962,0.6022,7.8157,2,-61.38,-33.158,-16.782,0.13342,0,0,0.017606,-0.3723,90.962,0.6022,7.8157,2,-6.04,-2.114,-0.906,-0.3723,1,4.2374,-6.04,-2.114,-0.906
90.967,0.60255,7.8643,2,-61.44,-33.179,-16.791,0.13342,0,0,0.017606,-0.37463,90.967,0.60255,7.8643,2,-6.02,-2.107,-0.903,-0.37463,1,4.2588,-6.02,-2.107,-0.903
90.972,0.6029,7.9128,2,-61.5,-33.2,-16.8,0.13342,0,0,0.017606,-0.37704,90.973,0.6029,7.9128,2,-6,-2.1,-0.9,-0.37704,1,4.2802,-6,-2.1,-0.9
90.978,0.60324,7.9611,2,-61.56,-33.221,-16.809,0.13342,0,0,0.017606,-0.37956,90.978,0.60324,7.9611,2,-5.98,-2.093,-0.897,-0.37956,1,4.3016,-5.98,-2.093,-0.897
90.983,0.60359,8.0093,2,-61.62,-33.242,-16.818,0.13342,0,0,0.017606,-0.38219,90.984,0.60359,8.0093,2,-5.96,-2.086,-0.894,-0.38219,1,4.323,-5.96,-2.086,-0.894
90.989,0.60393,8.0573,2,-61.68,-33.263,-16.827,0.13342,0,0,0.017606,-0.38491,90.989,0.60393,8.0573,2,-5.94,-2.079,-0.891,-0.38491,1,4.3444,-5.94,-2.079,-0.891
90.994,0.60427,8.1051,2,-61.74,-33.284,-16.836,0.13342,0,0,0.017606,-0.38775,90.994,0.60427,8.1051,2,-5.92,-2.072,-0.888,-0.38775,1,4.3658,-5.92,-2.072,-0.888
90.999,0.60462,8.1528,2,-61.8,-33.305,-16.845,0.13342,0,0,0.017606,-0.3907,91,0.60462,8.1528,2,-5.9,-2.065,-0.885,-0.3907,1,4.3872,-5.9,-2.065,-0.885
91.005,0.60496,8.2003,2,-61.86,-33.326,-16.854,0.13342,0,0,0.017606,-0.39377,91.005,0.60496,8.2003,2,-5.88,-2.058,-0.882,-0.39377,1,4.4086,-5.88,-2.058,-0.882
91.01,0.6053,8.2475,2,-61.92,-33.347,-16.863,0.13342,0,0,0.017606,-0.39637,91.01,0.6053,8.2475,2,-5.86,-2.051,-0.879,-0.39637,1,4.43,-5.86,-2.051,-0.879
91.015,0.60564,8.2946,2,-61.98,-33.368,-16.872,0.13342,0,0,0.017606,-0.39881,91.016,0.60564,8.2946,2,-5.84,-2.044,-0.876,-0.39881,1,4.4514,-5.84,-2.044,-0.876
91.021,0.60599,8.3435,2,-62.04,-33.389,-16.881,0.13342,0,0,0.017606,-0.40011,91.021,0.60599,8.3435,2,-5.82,-2.037,-0.873,-0.40011,1,4.4728,-5.82,-2.037,-0.873
91.027,0.60634,8.3932,2,-62.1,-33.41,-16.89,0.13342,0,0,0.017606,-0.40084,91.027,0.60634,8.3932,2,-5.8,-2.03,-0.87,-0.40084,1,4.4942,-5.8,-2.03,-0.87
91.032,0.60669,8.4427,2,-62.16,-33.431,-16.899,0.13342,0,0,0.017606,-0.40162,91.032,0.60669,8.4427,2,-5.78,-2.023,-0.867,-0.40162,1,4.5156,-5.78,-2.023,-0.867
91.038,0.60705,8.4922,2,-62.22,-33.452,-16.908,0.13342,0,0,0.017606,-0.40244,91.038,0.60705,8.4922,2,-5.76,-2.016,-0.864,-0.40244,1,4.537,-5.76,-2.016,-0.864
91.043,0.6074,8.5415,2,-62.28,-33.473,-16.917,0.13342,0,0,0.017606,-0.40331,91.043,0.6074,8.5415,2,-5.74,-2.009,-0.861,-0.40331,1,4.5584,-5.74,-2.009,-0.861
91.049,0.60775,8.5906,2,-62.34,-33.494,-16.926,0.13342,0,0,0.017606,-0.40422,91.049,0.60775,8.5906,2,-5.72,-2.002,-0.858,-0.40422,1,4.5798,-5.72,-2.002,-0.858
91.054,0.6081,8.6397,2,-62.4,-33.515,-16.935,0.13342,0,0,0.017606,-0.40519,91.055,0.6081,8.6397,2,-5.7,-1.995,-0.855,-0.40519,1,4.6012,-5.7,-1.995,-0.855
91.06,0.60845,8.6886,2,-62.46,-33.536,-16.944,0.13342,0,0,0.017606,-0.40622,91.06,0.60845,8.6886,2,-5.68,-1.988,-0.852,-0.40622,1,4.6226,-5.68,-1.988,-0.852
91.065,0.6088,8.7373,2,-62.52,-33.557,-16.953,0.13342,0,0,0.017606,-0.40731,91.066,0.6088,8.7373,2,-5.66,-1.981,-0.849,-0.40731,1,4.644,-5.66,-1.981,-0.849
91.071,0.60915,8.786,2,-62.58,-33.578,-16.962,0.13342,0,0,0.017606,-0.40846,91.071,0.60915,8.786,2,-5.64,-1.974,-0.846,-0.40846,1,4.6654,-5.64,-1.974,-0.846
91.076,0.6095,8.8345,2,-62.64,-33.599,-16.971,0.13342,0,0,0.017606,-0.40963,91.077,0.6095,8.8345,2,-5.62,-1.967,-0.843,-0.40963,1,4.6868,-5.62,-1.967,-0.843
91.082,0.60985,8.883,2,-62.7,-33.62,-16.98,0.13342,0,0,0.017606,-0.41073,91.082,0.60985,8.883,2,-5.6,-1.96,-0.84,-0.41073,1,4.7082,-5.6,-1.96,-0.84
91.087,0.6102,8.9314,2,-62.76,-33.641,-16.989,0.13342,0,0,0.017606,-0.41189,91.087,0.6102,8.9314,2,-5.58,-1.953,-0.837,-0.41189,1,4.7296,-5.58,-1.953,-0.837
91.093,0.61055,8.9796,2,-62.82,-33.662,-16.998,0.13342,0,0,0.017606,-0.41311,91.093,0.61055,8.9796,2,-5.56,-1.946,-0.834,-0.41311,1,4.751,-5.56,-1.946,-0.834
91.098,0.61089,9.0276,2,-62.88,-33.683,-17.007,0.13342,0,0,0.017606,-0.41441,91.098,0.61089,9.0276,2,-5.54,-1.939,-0.831,-0.41441,1,4.7724,-5.54,-1.939,-0.831
91.104,0.61124,9.0755,2,-62.94,-33.704,-17.016,0.13342,0,0,0.017606,-0.41579,91.104,0.61124,9.0755,2,-5.52,-1.932,-0.828,-0.41579,1,4.7938,-5.52,-1.932,-0.828
91.109,0.61159,9.1233,2,-63,-33.725,-17.025,0.13342,0,0,0.017606,-0.41724,91.109,0.61159,9.1233,2,-5.5,-1.925,-0.825,-0.41724,1,4.8152,-5.5,-1.925,-0.825
91.114,0.61193,9.1709,2,-63.06,-33.746,-17.034,0.13342,0,0,0.017606,-0.41877,91.114,0.61193,9.1709,2,-5.48,-1.918,-0.822,-0.41877,1,4.8366,-5.48,-1.918,-0.822
91.12,0.61228,9.2184,2,-63.12,-33.767,-17.043,0.13342,0,0,0.017606,-0.4204,91.12,0.61228,9.2184,2,-5.46,-1.911,-0.819,-0.4204,1,4.858,-5.46,-1.911,-0.819
91.125,0.61262,9.2657,2,-63.18,-33.788,-17.052,0.13342,0,0,0.017606,-0.42211,91.125,0.61262,9.2657,2,-5.44,-1.904,-0.816,-0.42211,1,4.8794,-5.44,-1.904,-0.816
91.13,0.61297,9.3129,2,-63.24,-33.809,-17.061,0.13342,0,0,0.017606,-0.42392,91.131,0.61297,9.3129,2,-5.42,-1.897,-0.813,-0.42392,1,4.9008,-5.42,-1.897,-0.813
91.136,0.61331,9.3599,2,-63.3,-33.83,-17.07,0.13342,0,0,0.017606,-0.42583,91.136,0.61331,9.3599,2,-5.4,-1.89,-0.81,-0.42583,1,4.9222,-5.4,-1.89,-0.81
91.141,0.61365,9.4068,2,-63.36,-33.851,-17.079,0.13342,0,0,0.017606,-0.42784,91.141,0.61365,9.4068,2,-5.38,-1.883,-0.807,-0.42784,1,4.9436,-5.38,-1.883,-0.807
91.146,0.614,9.4539,2,-63.42,-33.872,-17.088,0.13342,0,0,0.017606,-0.42957,91.146,0.614,9.4539,2,-5.36,-1.876,-0.804,-0.42957,1,4.965,-5.36,-1.876,-0.804
91.152,0.61436,9.5045,2,-63.48,-33.893,-17.097,0.13342,0,0,0.017606,-0.43033,91.152,0.61436,9.5045,2,-5.34,-1.869,-0.801,-0.43033,1,4.9864,-5.34,-1.869,-0.801
91.158,0.61474,9.5556,2,-63.54,-33.914,-17.106,0.13342,0,0,0.017606,-0.43099,91.158,0.61474,9.5556,2,-5.32,-1.862,-0.798,-0.43099,1,5.0078,-5.32,-1.862,-0.798
91.163,0.61511,9.6065,2,-63.6,-33.935,-17.115,0.13342,0,0,0.017606,-0.43168,91.164,0.61511,9.6065,2,-5.3,-1.855,-0.795,-0.43168,1,5.0292,-5.3,-1.855,-0.795
91.169,0.61548,9.6572,2,-63.66,-33.956,-17.124,0.13342,0,0,0.017606,-0.43242,91.169,0.61548,9.6572,2,-5.28,-1.848,-0.792,-0.43242,1,5.0506,-5.28,-1.848,-0.792
91.175,0.61585,9.7079,2,-63.72,-33.977,-17.133,0.13342,0,0,0.017606,-0.43322,91.175,0.61585,9.7079,2,-5.26,-1.841,-0.789,-0.43322,1,5.072,-5.26,-1.841,-0.789
91.181,0.61622,9.7583,2,-63.78,-33.998,-17.142,0.13342,0,0,0.017606,-0.43406,91.181,0.61622,9.7583,2,-5.24,-1.834,-0.786,-0.43406,1,5.0934,-5.24,-1.834,-0.786
91.186,0.61658,9.8087,2,-63.84,-34.019,-17.151,0.13342,0,0,0.017606,-0.43496,91.186,0.61658,9.8087,2,-5.22,-1.827,-0.783,-0.43496,1,5.1148,-5.22,-1.827,-0.783
91.192,0.61695,9.8588,2,-63.9,-34.04,-17.16,0.13342,0,0,0.017606,-0.43592,91.192,0.61695,9.8588,2,-5.2,-1.82,-0.78,-0.43592,1,5.1362,-5.2,-1.82,-0.78
91.198,0.61732,9.9089,2,-63.96,-34.061,-17.169,0.13342,0,0,0.017606,-0.43694,91.198,0.61732,9.9089,2,-5.18,-1.813,-0.777,-0.43694,1,5.1576,-5.18,-1.813,-0.777
91.203,0.61768,9.9587,2,-64.02,-34.082,-17.178,0.13342,0,0,0.017606,-0.43803,91.203,0.61768,9.9587,2,-5.16,-1.806,-0.774,-0.43803,1,5.179,-5.16,-1.806,-0.774
91.209,0.61805,10.008,2,-64.08,-34.103,-17.187,0.13342,0,0,0.017606,-0.43919,91.209,0.61805,10.008,2,-5.14,-1.799,-0.771,-0.43919,1,5.2004,-5.14,-1.799,-0.771
91.214,0.61841,10.058,2,-64.14,-34.124,-17.196,0.13342,0,0,0.017606,-0.44042,91.214,0.61841,10.058,2,-5.12,-1.792,-0.768,-0.44042,1,5.2218,-5.12,-1.792,-0.768
91.22,0.61877,10.108,2,-64.2,-34.145,-17.205,0.13342,0,0,0.017606,-0.44169,91.22,0.61877,10.108,2,-5.1,-1.785,-0.765,-0.44169,1,5.2432,-5.1,-1.785,-0.765
91.225,0.61914,10.157,2,-64.26,-34.166,-17.214,0.13342,0,0,0.017606,-0.44305,91.226,0.61914,10.157,2,-5.08,-1.778,-0.762,-0.44305,1,5.2646,-5.08,-1.778,-0.762
91.231,0.6195,10.206,2,-64.32,-34.187,-17.223,0.13342,0,0,0.017606,-0.4445,91.231,0.6195,10.206,2,-5.06,-1.771,-0.759,-0.4445,1,5.286,-5.06,-1.771,-0.759
91.236,0.61986,10.256,2,-64.38,-34.208,-17.232,0.13342,0,0,0.017606,-0.44604,91.237,0.61986,10.256,2,-5.04,-1.764,-0.756,-0.44604,1,5.3074,-5.04,-1.764,-0.756
91.242,0.62022,10.305,2,-64.44,-34.229,-17.241,0.13342,0,0,0.017606,-0.44767,91.242,0.62022,10.305,2,-5.02,-1.757,-0.753,-0.44767,1,5.3288,-5.02,-1.757,-0.753
91.247,0.62058,10.354,2,-64.5,-34.25,-17.25,0.13342,0,0,0.017606,-0.4494,91.247,0.62058,10.354,2,-5,-1.75,-0.75,-0.4494,1,5.3502,-5,-1.75,-0.75
91.253,0.62094,10.403,2,-64.56,-34.271,-17.259,0.13342,0,0,0.017606,-0.45124,91.253,0.62094,10.403,2,-4.98,-1.743,-0.747,-0.45124,1,5.3716,-4.98,-1.743,-0.747
91.258,0.6213,10.451,2,-64.62,-34.292,-17.268,0.13342,0,0,0.017606,-0.45319,91.258,0.6213,10.451,2,-4.96,-1.736,-0.744,-0.45319,1,5.393,-4.96,-1.736,-0.744
91.264,0.62166,10.5,2,-64.68,-34.313,-17.277,0.13342,0,0,0.017606,-0.45525,91.264,0.62166,10.5,2,-4.94,-1.729,-0.741,-0.45525,1,5.4144,-4.94,-1.729,-0.741
91.269,0.62202,10.548,2,-64.74,-34.334,-17.286,0.13342,0,0,0.017606,-0.45742,91.269,0.62202,10.548,2,-4.92,-1.722,-0.738,-0.45742,1,5.4358,-4.92,-1.722,-0.738
91.274,0.62238,10.597,2,-64.8,-34.355,-17.295,0.13342,0,0,0.017606,-0.45972,91.275,0.62238,10.597,2,-4.9,-1.715,-0.735,-0.45972,1,5.4572,-4.9,-1.715,-0.735
91.28,0.62273,10.645,2,-64.86,-34.376,-17.304,0.13342,0,0,0.017606,-0.46214,91.28,0.62273,10.645,2,-4.88,-1.708,-0.732,-0.46214,1,5.4786,-4.88,-1.708,-0.732
91.285,0.62309,10.693,2,-64.92,-34.397,-17.313,0.13342,0,0,0.017606,-0.46464,91.285,0.62309,10.693,2,-4.86,-1.701,-0.729,-0.46464,1,5.5,-4.86,-1.701,-0.729
91.291,0.62345,10.741,2,-64.98,-34.418,-17.322,0.13342,0,0,0.017606,-0.46725,91.291,0.62345,10.741,2,-4.84,-1.694,-0.726,-0.46725,1,5.5214,-4.84,-1.694,-0.726
91.296,0.6238,10.789,2,-65.04,-34.439,-17.331,0.13342,0,0,0.017606,-0.47,91.296,0.6238,10.789,2,-4.82,-1.687,-0.723,-0.47,1,5.5428,-4.82,-1.687,-0.723
91.301,0.62416,10.837,2,-65.1,-34.46,-17.34,0.13342,0,0,0.017606,-0.47287,91.301,0.62416,10.837,2,-4.8,-1.68,-0.72,-0.47287,1,5.5642,-4.8,-1.68,-0.72
91.306,0.62451,10.885,2,-65.16,-34.481,-17.349,0.13342,0,0,0.017606,-0.47589,91.307,0.62451,10.885,2,-4.78,-1.673,-0.717,-0.47589,1,5.5856,-4.78,-1.673,-0.717
91.312,0.62486,10.933,2,-65.22,-34.502,-17.358,0.13342,0,0,0.017606,-0.47904,91.312,0.62486,10.933,2,-4.76,-1.666,-0.714,-0.47904,1,5.607,-4.76,-1.666,-0.714
91.317,0.62521,10.98,2,-65.28,-34.523,-17.367,0.13342,0,0,0.017606,-0.48234,91.317,0.62521,10.98,2,-4.74,-1.659,-0.711,-0.48234,1,5.6284,-4.74,-1.659,-0.711
91.322,0.62556,11.027,2,-65.34,-34.544,-17.376,0.13342,0,0,0.017606,-0.48578,91.322,0.62556,11.027,2,-4.72,-1.652,-0.708,-0.48578,1,5.6498,-4.72,-1.652,-0.708
91.328,0.62591,11.075,2,-65.4,-34.565,-17.385,0.13342,0,0,0.017606,-0.48938,91.328,0.62591,11.075,2,-4.7,-1.645,-0.705,-0.48938,1,5.6712,-4.7,-1.645,-0.705
91.333,0.62626,11.121,2,-65.46,-34.586,-17.394,0.13342,0,0,0.017606,-0.49313,91.333,0.62626,11.121,2,-4.68,-1.638,-0.702,-0.49313,1,5.6926,-4.68,-1.638,-0.702
91.338,0.62661,11.168,2,-65.52,-34.607,-17.403,0.13342,0,0,0.017606,-0.49704,91.338,0.62661,11.168,2,-4.66,-1.631,-0.699,-0.49704,1,5.714,-4.66,-1.631,-0.699
91.343,0.62696,11.216,2,-65.58,-34.628,-17.412,0.13342,0,0,0.017606,-0.50091,91.343,0.62696,11.216,2,-4.64,-1.624,-0.696,-0.50091,1,5.7355,-4.64,-1.624,-0.696
91.349,0.62734,11.266,2,-65.64,-34.649,-17.421,0.13342,0,0,0.017606,-0.50339,91.349,0.62734,11.266,2,-4.62,-1.617,-0.693,-0.50339,1,5.7569,-4.62,-1.617,-0.693
91.354,0.62771,11.316,2,-65.7,-34.67,-17.43,0.13342,0,0,0.017606,-0.50495,91.354,0.62771,11.316,2,-4.6,-1.61,-0.69,-0.50495,1,5.7783,-4.6,-1.61,-0.69
91.36,0.62808,11.366,2,-65.76,-34.691,-17.439,0.13342,0,0,0.017606,-0.50661,91.36,0.62808,11.366,2,-4.58,-1.603,-0.687,-0.50661,1,5.7997,-4.58,-1.603,-0.687
91.365,0.62845,11.416,2,-65.82,-34.712,-17.448,0.13342,0,0,0.017606,-0.50835,91.365,0.62845,11.416,2,-4.56,-1.596,-0.684,-0.50835,1,5.8211,-4.56,-1.596,-0.684
91.371,0.62882,11.466,2,-65.88,-34.733,-17.457,0.13342,0,0,0.017606,-0.5102,91.371,0.62882,11.466,2,-4.54,-1.589,-0.681,-0.5102,1,5.8425,-4.54,-1.589,-0.681
91.376,0.62919,11.516,2,-65.94,-34.754,-17.466,0.13342,0,0,0.017606,-0.51214,91.376,0.62919,11.516,2,-4.52,-1.582,-0.678,-0.51214,1,5.8639,-4.52,-1.582,-0.678
91.382,0.62956,11.565,2,-66,-34.775,-17.475,0.13342,0,0,0.017606,-0.51419,91.382,0.62956,11.565,2,-4.5,-1.575,-0.675,-0.51419,1,5.8853,-4.5,-1.575,-0.675
91.387,0.62993,11.615,2,-66.06,-34.796,-17.484,0.13342,0,0,0.017606,-0.51635,91.387,0.62993,11.615,2,-4.48,-1.568,-0.672,-0.51635,1,5.9067,-4.48,-1.568,-0.672
91.392,0.63029,11.664,2,-66.12,-34.817,-17.493,0.13342,0,0,0.017606,-0.51862,91.392,0.63029,11.664,2,-4.46,-1.561,-0.669,-0.51862,1,5.9281,-4.46,-1.561,-0.669
91.398,0.63066,11.714,2,-66.18,-34.838,-17.502,0.13342,0,0,0.017606,-0.52101,91.398,0.63066,11.714,2,-4.44,-1.554,-0.666,-0.52101,1,5.9495,-4.44,-1.554,-0.666
91.403,0.63102,11.763,2,-66.24,-34.859,-17.511,0.13342,0,0,0.017606,-0.52352,91.403,0.63102,11.763,2,-4.42,-1.547,-0.663,-0.52352,1,5.9709,-4.42,-1.547,-0.663
91.408,0.63139,11.812,2,-66.3,-34.88,-17.52,0.13342,0,0,0.017606,-0.52615,91.409,0.63139,11.812,2,-4.4,-1.54,-0.66,-0.52615,1,5.9923,-4.4,-1.54,-0.66
91.414,0.63175,11.86,2,-66.36,-34.901,-17.529,0.13342,0,0,0.017606,-0.52891,91.414,0.63175,11.86,2,-4.38,-1.533,-0.657,-0.52891,1,6.0137,-4.38,-1.533,-0.657
91.419,0.63212,11.909,2,-66.42,-34.922,-17.538,0.13342,0,0,0.017606,-0.53172,91.419,0.63212,11.909,2,-4.36,-1.526,-0.654,-0.53172,1,6.0351,-4.36,-1.526,-0.654
91.424,0.63248,11.958,2,-66.48,-34.943,-17.547,0.13342,0,0,0.017606,-0.53462,91.424,0.63248,11.958,2,-4.34,-1.519,-0.651,-0.53462,1,6.0565,-4.34,-1.519,-0.651
91.43,0.63285,12.007,2,-66.54,-34.964,-17.556,0.13342,0,0,0.017606,-0.53764,91.43,0.63285,12.007,2,-4.32,-1.512,-0.648,-0.53764,1,6.0779,-4.32,-1.512,-0.648
91.435,0.63321,12.056,2,-66.6,-34.985,-17.565,0.13342,0,0,0.017606,-0.54078,91.435,0.63321,12.056,2,-4.3,-1.505,-0.645,-0.54078,1,6.0993,-4.3,-1.505,-0.645
91.44,0.63357,12.104,2,-66.66,-35.006,-17.574,0.13342,0,0,0.017606,-0.54405,91.44,0.63357,12.104,2,-4.28,-1.498,-0.642,-0.54405,1,6.1207,-4.28,-1.498,-0.642
91.445,0.63393,12.153,2,-66.72,-35.027,-17.583,0.13342,0,0,0.017606,-0.54745,91.446,0.63393,12.153,2,-4.26,-1.491,-0.639,-0.54745,1,6.1421,-4.26,-1.491,-0.639
91.451,0.63429,12.201,2,-66.78,-35.048,-17.592,0.13342,0,0,0.017606,-0.55098,91.451,0.63429,12.201,2,-4.24,-1.484,-0.636,-0.55098,1,6.1635,-4.24,-1.484,-0.636
91.456,0.63465,12.249,2,-66.84,-35.069,-17.601,0.13342,0,0,0.017606,-0.55466,91.456,0.63465,12.249,2,-4.22,-1.477,-0.633,-0.55466,1,6.1849,-4.22,-1.477,-0.633
91.461,0.63501,12.297,2,-66.9,-35.09,-17.61,0.13342,0,0,0.017606,-0.55847,91.461,0.63501,12.297,2,-4.2,-1.47,-0.63,-0.55847,1,6.2063,-4.2,-1.47,-0.63
91.466,0.63537,12.345,2,-66.96,-35.111,-17.619,0.13342,0,0,0.017606,-0.56243,91.466,0.63537,12.345,2,-4.18,-1.463,-0.627,-0.56243,1,6.2277,-4.18,-1.463,-0.627
91.471,0.63573,12.394,2,-67.02,-35.132,-17.628,0.13342,0,0,0.017606,-0.56594,91.472,0.63573,12.394,2,-4.16,-1.456,-0.624,-0.56594,1,6.2491,-4.16,-1.456,-0.624
91.477,0.63609,12.444,2,-67.08,-35.153,-17.637,0.13342,0,0,0.017606,-0.5684,91.477,0.63609,12.444,2,-4.14,-1.449,-0.621,-0.5684,1,6.2705,-4.14,-1.449,-0.621
91.482,0.63646,12.493,2,-67.14,-35.174,-17.646,0.13342,0,0,0.017606,-0.57066,91.482,0.63646,12.493,2,-4.12,-1.442,-0.618,-0.57066,1,6.2919,-4.12,-1.442,-0.618
91.487,0.63683,12.543,2,-67.2,-35.195,-17.655,0.13342,0,0,0.017606,-0.57209,91.488,0.63683,12.543,2,-4.1,-1.435,-0.615,-0.57209,1,6.3133,-4.1,-1.435,-0.615
91.493,0.6372,12.592,2,-67.26,-35.216,-17.664,0.13342,0,0,0.017606,-0.57355,91.493,0.6372,12.592,2,-4.08,-1.428,-0.612,-0.57355,1,6.3347,-4.08,-1.428,-0.612
91.498,0.63756,12.642,2,-67.32,-35.237,-17.673,0.13342,0,0,0.017606,-0.57506,91.498,0.63756,12.642,2,-4.06,-1.421,-0.609,-0.57506,1,6.3561,-4.06,-1.421,-0.609
91.503,0.63793,12.691,2,-67.38,-35.258,-17.682,0.13342,0,0,0.017606,-0.5766,91.503,0.63793,12.691,2,-4.04,-1.414,-0.606,-0.5766,1,6.3775,-4.04,-1.414,-0.606
91.509,0.6383,12.74,2,-67.44,-35.279,-17.691,0.13342,0,0,0.017606,-0.57819,91.509,0.6383,12.74,2,-4.02,-1.407,-0.603,-0.57819,1,6.3989,-4.02,-1.407,-0.603
91.514,0.63866,12.789,2,-67.5,-35.3,-17.7,0.13342,0,0,0.017606,-0.57983,91.514,0.63866,12.789,2,-4,-1.4,-0.6,-0.57983,1,6.4203,-4,-1.4,-0.6
91.519,0.63903,12.838,2,-67.56,-35.321,-17.709,0.13342,0,0,0.017606,-0.58152,91.519,0.63903,12.838,2,-3.98,-1.393,-0.597,-0.58152,1,6.4417,-3.98,-1.393,-0.597
91.524,0.63939,12.887,2,-67.62,-35.342,-17.718,0.13342,0,0,0.017606,-0.58327,91.524,0.63939,12.887,2,-3.96,-1.386,-0.594,-0.58327,1,6.4631,-3.96,-1.386,-0.594
91.53,0.63975,12.935,2,-67.68,-35.363,-17.727,0.13342,0,0,0.017606,-0.58507,91.53,0.63975,12.935,2,-3.94,-1.379,-0.591,-0.58507,1,6.4845,-3.94,-1.379,-0.591
91.535,0.64012,12.985,2,-67.74,-35.384,-17.736,0.13342,0,0,0.017606,-0.58634,91.535,0.64012,12.985,2,-3.92,-1.372,-0.588,-0.58634,1,6.5059,-3.92,-1.372,-0.588
91.54,0.64051,13.036,2,-67.8,-35.405,-17.745,0.13342,0,0,0.017606,-0.58686,91.54,0.64051,13.036,2,-3.9,-1.365,-0.585,-0.58686,1,6.5273,-3.9,-1.365,-0.585
91.546,0.64089,13.087,2,-67.86,-35.426,-17.754,0.13342,0,0,0.017606,-0.58742,91.546,0.64089,13.087,2,-3.88,-1.358,-0.582,-0.58742,1,6.5487,-3.88,-1.358,-0.582
91.551,0.64127,13.138,2,-67.92,-35.447,-17.763,0.13342,0,0,0.017606,-0.58784,91.551,0.64127,13.138,2,-3.86,-1.351,-0.579,-0.58784,1,6.5701,-3.86,-1.351,-0.579
91.557,0.64165,13.188,2,-67.98,-35.468,-17.772,0.13342,0,0,0.017606,-0.58822,91.557,0.64165,13.188,2,-3.84,-1.344,-0.576,-0.58822,1,6.5915,-3.84,-1.344,-0.576
91.562,0.64203,13.239,2,-68.04,-35.489,-17.781,0.13342,0,0,0.017606,-0.58863,91.562,0.64203,13.239,2,-3.82,-1.337,-0.573,-0.58863,1,6.6129,-3.82,-1.337,-0.573
91.567,0.64241,13.29,2,-68.1,-35.51,-17.79,0.13342,0,0,0.017606,-0.58908,91.567,0.64241,13.29,2,-3.8,-1.33,-0.57,-0.58908,1,6.6343,-3.8,-1.33,-0.57
91.573,0.64279,13.34,2,-68.16,-35.531,-17.799,0.13342,0,0,0.017606,-0.58957,91.573,0.64279,13.34,2,-3.78,-1.323,-0.567,-0.58957,1,6.6557,-3.78,-1.323,-0.567
91.578,0.64316,13.39,2,-68.22,-35.552,-17.808,0.13342,0,0,0.017606,-0.59011,91.578,0.64316,13.39,2,-3.76,-1.316,-0.564,-0.59011,1,6.6771,-3.76,-1.316,-0.564
91.583,0.64354,13.441,2,-68.28,-35.573,-17.817,0.13342,0,0,0.017606,-0.5907,91.583,0.64354,13.441,2,-3.74,-1.309,-0.561,-0.5907,1,6.6985,-3.74,-1.309,-0.561
91.589,0.64392,13.491,2,-68.34,-35.594,-17.826,0.13342,0,0,0.017606,-0.59135,91.589,0.64392,13.491,2,-3.72,-1.302,-0.558,-0.59135,1,6.7199,-3.72,-1.302,-0.558
91.594,0.64429,13.541,2,-68.4,-35.615,-17.835,0.13342,0,0,0.017606,-0.59205,91.594,0.64429,13.541,2,-3.7,-1.295,-0.555,-0.59205,1,6.7413,-3.7,-1.295,-0.555
91.599,0.64467,13.591,2,-68.46,-35.636,-17.844,0.13342,0,0,0.017606,-0.59281,91.599,0.64467,13.591,2,-3.68,-1.288,-0.552,-0.59281,1,6.7627,-3.68,-1.288,-0.552
91.605,0.64504,13.641,2,-68.52,-35.657,-17.853,0.13342,0,0,0.017606,-0.59364,91.605,0.64504,13.641,2,-3.66,-1.281,-0.549,-0.59364,1,6.7841,-3.66,-1.281,-0.549
91.61,0.64542,13.691,2,-68.58,-35.678,-17.862,0.13342,0,0,0.017606,-0.59454,91.61,0.64542,13.691,2,-3.64,-1.274,-0.546,-0.59454,1,6.8055,-3.64,-1.274,-0.546
91.615,0.64579,13.741,2,-68.64,-35.699,-17.871,0.13342,0,0,0.017606,-0.59552,91.615,0.64579,13.741,2,-3.62,-1.267,-0.543,-0.59552,1,6.8269,-3.62,-1.267,-0.543
91.62,0.64617,13.791,2,-68.7,-35.72,-17.88,0.13342,0,0,0.017606,-0.59657,91.62,0.64617,13.791,2,-3.6,-1.26,-0.54,-0.59657,1,6.8483,-3.6,-1.26,-0.54
91.626,0.64654,13.841,2,-68.76,-35.741,-17.889,0.13342,0,0,0.017606,-0.5977,91.626,0.64654,13.841,2,-3.58,-1.253,-0.537,-0.5977,1,6.8697,-3.58,-1.253,-0.537
91.631,0.64691,13.89,2,-68.82,-35.762,-17.898,0.13342,0,0,0.017606,-0.59892,91.631,0.64691,13.89,2,-3.56,-1.246,-0.534,-0.59892,1,6.8911,-3.56,-1.246,-0.534
91.636,0.64728,13.94,2,-68.88,-35.783,-17.907,0.13342,0,0,0.017606,-0.60023,91.636,0.64728,13.94,2,-3.54,-1.239,-0.531,-0.60023,1,6.9125,-3.54,-1.239,-0.531
91.641,0.64766,13.99,2,-68.94,-35.804,-17.916,0.13342,0,0,0.017606,-0.60164,91.641,0.64766,13.99,2,-3.52,-1.232,-0.528,-0.60164,1,6.9339,-3.52,-1.232,-0.528
91.646,0.64803,14.039,2,-69,-35.825,-17.925,0.13342,0,0,0.017606,-0.60314,91.646,0.64803,14.039,2,-3.5,-1.225,-0.525,-0.60314,1,6.9553,-3.5,-1.225,-0.525
91.651,0.6484,14.088,2,-69.06,-35.846,-17.934,0.13342,0,0,0.017606,-0.60475,91.652,0.6484,14.088,2,-3.48,-1.218,-0.522,-0.60475,1,6.9767,-3.48,-1.218,-0.522
91.657,0.64876,14.137,2,-69.12,-35.867,-17.943,0.13342,0,0,0.017606,-0.60646,91.657,0.64876,14.137,2,-3.46,-1.211,-0.519,-0.60646,1,6.9981,-3.46,-1.211,-0.519
91.662,0.64913,14.186,2,-69.18,-35.888,-17.952,0.13342,0,0,0.017606,-0.60828,91.662,0.64913,14.186,2,-3.44,-1.204,-0.516,-0.60828,1,7.0195,-3.44,-1.204,-0.516
91.667,0.6495,14.235,2,-69.24,-35.909,-17.961,0.13342,0,0,0.017606,-0.61022,91.667,0.6495,14.235,2,-3.42,-1.197,-0.513,-0.61022,1,7.0409,-3.42,-1.197,-0.513
91.672,0.64987,14.284,2,-69.3,-35.93,-17.97,0.13342,0,0,0.017606,-0.61228,91.672,0.64987,14.284,2,-3.4,-1.19,-0.51,-0.61228,1,7.0623,-3.4,-1.19,-0.51
91.677,0.65023,14.333,2,-69.36,-35.951,-17.979,0.13342,0,0,0.017606,-0.61446,91.677,0.65023,14.333,2,-3.38,-1.183,-0.507,-0.61446,1,7.0837,-3.38,-1.183,-0.507
91.682,0.6506,14.381,2,-69.42,-35.972,-17.988,0.13342,0,0,0.017606,-0.61656,91.682,0.6506,14.381,2,-3.36,-1.176,-0.504,-0.61656,1,7.1051,-3.36,-1.176,-0.504
91.687,0.65097,14.43,2,-69.48,-35.993,-17.997,0.13342,0,0,0.017606,-0.61869,91.687,0.65097,14.43,2,-3.34,-1.169,-0.501,-0.61869,1,7.1265,-3.34,-1.169,-0.501
91.692,0.65134,14.479,2,-69.54,-36.014,-18.006,0.13342,0,0,0.017606,-0.62092,91.692,0.65134,14.479,2,-3.32,-1.162,-0.498,-0.62092,1,7.1479,-3.32,-1.162,-0.498
91.697,0.6517,14.527,2,-69.6,-36.035,-18.015,0.13342,0,0,0.017606,-0.62325,91.697,0.6517,14.527,2,-3.3,-1.155,-0.495,-0.62325,1,7.1693,-3.3,-1.155,-0.495
91.702,0.65207,14.576,2,-69.66,-36.056,-18.024,0.13342,0,0,0.017606,-0.62569,91.702,0.65207,14.576,2,-3.28,-1.148,-0.492,-0.62569,1,7.1907,-3.28,-1.148,-0.492
91.707,0.65243,14.624,2,-69.72,-36.077,-18.033,0.13342,0,0,0.017606,-0.62824,91.707,0.65243,14.624,2,-3.26,-1.141,-0.489,-0.62824,1,7.2121,-3.26,-1.141,-0.489
91.712,0.6528,14.672,2,-69.78,-36.098,-18.042,0.13342,0,0,0.017606,-0.63089,91.712,0.6528,14.672,2,-3.24,-1.134,-0.486,-0.63089,1,7.2335,-3.24,-1.134,-0.486
91.717,0.65316,14.72,2,-69.84,-36.119,-18.051,0.13342,0,0,0.017606,-0.63366,91.717,0.65316,14.72,2,-3.22,-1.127,-0.483,-0.63366,1,7.2549,-3.22,-1.127,-0.483
91.722,0.65354,14.77,2,-69.9,-36.14,-18.06,0.13342,0,0,0.017606,-0.63585,91.723,0.65354,14.77,2,-3.2,-1.12,-0.48,-0.63585,1,7.2763,-3.2,-1.12,-0.48
91.728,0.65392,14.82,2,-69.96,-36.161,-18.069,0.13342,0,0,0.017606,-0.63782,91.728,0.65392,14.82,2,-3.18,-1.113,-0.477,-0.63782,1,7.2977,-3.18,-1.113,-0.477
91.733,0.6543,14.87,2,-70.02,-36.182,-18.078,0.13342,0,0,0.017606,-0.63985,91.733,0.6543,14.87,2,-3.16,-1.106,-0.474,-0.63985,1,7.3191,-3.16,-1.106,-0.474
91.738,0.65467,14.919,2,-70.08,-36.203,-18.087,0.13342,0,0,0.017606,-0.64194,91.738,0.65467,14.919,2,-3.14,-1.099,-0.471,-0.64194,1,7.3405,-3.14,-1.099,-0.471
91.743,0.65505,14.969,2,-70.14,-36.224,-18.096,0.13342,0,0,0.017606,-0.64392,91.743,0.65505,14.969,2,-3.12,-1.092,-0.468,-0.64392,1,7.3619,-3.12,-1.092,-0.468
91.748,0.65543,15.019,2,-70.2,-36.245,-18.105,0.13342,0,0,0.017606,-0.64546,91.748,0.65543,15.019,2,-3.1,-1.085,-0.465,-0.64546,1,7.3833,-3.1,-1.085,-0.465
91.753,0.65581,15.069,2,-70.26,-36.266,-18.114,0.13342,0,0,0.017606,-0.64707,91.753,0.65581,15.069,2,-3.08,-1.078,-0.462,-0.64707,1,7.4047,-3.08,-1.078,-0.462
91.758,0.65618,15.119,2,-70.32,-36.287,-18.123,0.13342,0,0,0.017606,-0.64878,91.758,0.65618,15.119,2,-3.06,-1.071,-0.459,-0.64878,1,7.4261,-3.06,-1.071,-0.459
91.763,0.65656,15.168,2,-70.38,-36.308,-18.132,0.13342,0,0,0.017606,-0.65059,91.764,0.65656,15.168,2,-3.04,-1.064,-0.456,-0.65059,1,7.4475,-3.04,-1.064,-0.456
91.769,0.65694,15.218,2,-70.44,-36.329,-18.141,0.13342,0,0,0.017606,-0.65249,91.769,0.65694,15.218,2,-3.02,-1.057,-0.453,-0.65249,1,7.4689,-3.02,-1.057,-0.453
91.774,0.65731,15.267,2,-70.5,-36.35,-18.15,0.13342,0,0,0.017606,-0.6545,91.774,0.65731,15.267,2,-3,-1.05,-0.45,-0.6545,1,7.4903,-3,-1.05,-0.45
91.779,0.65769,15.316,2,-70.56,-36.371,-18.159,0.13342,0,0,0.017606,-0.65661,91.779,0.65769,15.316,2,-2.98,-1.043,-0.447,-0.65661,1,7.5117,-2.98,-1.043,-0.447
91.784,0.65806,15.366,2,-70.62,-36.392,-18.168,0.13342,0,0,0.017606,-0.65884,91.784,0.65806,15.366,2,-2.96,-1.036,-0.444,-0.65884,1,7.5331,-2.96,-1.036,-0.444
91.789,0.65843,15.415,2,-70.68,-36.413,-18.177,0.13342,0,0,0.017606,-0.66118,91.789,0.65843,15.415,2,-2.94,-1.029,-0.441,-0.66118,1,7.5545,-2.94,-1.029,-0.441
91.794,0.65881,15.464,2,-70.74,-36.434,-18.186,0.13342,0,0,0.017606,-0.66364,91.794,0.65881,15.464,2,-2.92,-1.022,-0.438,-0.66364,1,7.5759,-2.92,-1.022,-0.438
91.799,0.65918,15.513,2,-70.8,-36.455,-18.195,0.13342,0,0,0.017606,-0.66622,91.799,0.65918,15.513,2,-2.9,-1.015,-0.435,-0.66622,1,7.5973,-2.9,-1.015,-0.435
91.804,0.65955,15.562,2,-70.86,-36.476,-18.204,0.13342,0,0,0.017606,-0.66893,91.804,0.65955,15.562,2,-2.88,-1.008,-0.432,-0.66893,1,7.6187,-2.88,-1.008,-0.432
91.809,0.65992,15.61,2,-70.92,-36.497,-18.213,0.13342,0,0,0.017606,-0.67178,91.809,0.65992,15.61,2,-2.86,-1.001,-0.429,-0.67178,1,7.6401,-2.86,-1.001,-0.429
91.814,0.66029,15.659,2,-70.98,-36.518,-18.222,0.13342,0,0,0.017606,-0.67475,91.814,0.66029,15.659,2,-2.84,-0.994,-0.426,-0.67475,1,7.6615,-2.84,-0.994,-0.426
91.819,0.66066,15.708,2,-71.04,-36.539,-18.231,0.13342,0,0,0.017606,-0.67787,91.819,0.66066,15.708,2,-2.82,-0.987,-0.423,-0.67787,1,7.6829,-2.82,-0.987,-0.423
91.824,0.66103,15.756,2,-71.1,-36.56,-18.24,0.13342,0,0,0.017606,-0.68113,91.824,0.66103,15.756,2,-2.8,-0.98,-0.42,-0.68113,1,7.7043,-2.8,-0.98,-0.42
91.829,0.6614,15.805,2,-71.16,-36.581,-18.249,0.13342,0,0,0.017606,-0.68454,91.829,0.6614,15.805,2,-2.78,-0.973,-0.417,-0.68454,1,7.7257,-2.78,-0.973,-0.417
91.834,0.66177,15.853,2,-71.22,-36.602,-18.258,0.13342,0,0,0.017606,-0.6881,91.834,0.66177,15.853,2,-2.76,-0.966,-0.414,-0.6881,1,7.7471,-2.76,-0.966,-0.414
91.838,0.66214,15.901,2,-71.28,-36.623,-18.267,0.13342,0,0,0.017606,-0.69181,91.839,0.66214,15.901,2,-2.74,-0.959,-0.411,-0.69181,1,7.7685,-2.74,-0.959,-0.411
91.843,0.66251,15.949,2,-71.34,-36.644,-18.276,0.13342,0,0,0.017606,-0.69569,91.843,0.66251,15.949,2,-2.72,-0.952,-0.408,-0.69569,1,7.7899,-2.72,-0.952,-0.408
91.848,0.66287,15.997,2,-71.4,-36.665,-18.285,0.13342,0,0,0.017606,-0.69973,91.848,0.66287,15.997,2,-2.7,-0.945,-0.405,-0.69973,1,7.8113,-2.7,-0.945,-0.405
91.853,0.66324,16.045,2,-71.46,-36.686,-18.294,0.13342,0,0,0.017606,-0.70393,91.853,0.66324,16.045,2,-2.68,-0.938,-0.402,-0.70393,1,7.8327,-2.68,-0.938,-0.402
91.858,0.6636,16.092,2,-71.52,-36.707,-18.303,0.13342,0,0,0.017606,-0.70831,91.858,0.6636,16.092,2,-2.66,-0.931,-0.399,-0.70831,1,7.8541,-2.66,-0.931,-0.399
91.863,0.66396,16.14,2,-71.58,-36.728,-18.312,0.13342,0,0,0.017606,-0.71287,91.863,0.66396,16.14,2,-2.64,-0.924,-0.396,-0.71287,1,7.8755,-2.64,-0.924,-0.396
91.868,0.66433,16.188,2,-71.64,-36.749,-18.321,0.13342,0,0,0.017606,-0.71741,91.868,0.66433,16.188,2,-2.62,-0.917,-0.393,-0.71741,1,7.8969,-2.62,-0.917,-0.393
91.872,0.6647,16.236,2,-71.7,-36.77,-18.33,0.13342,0,0,0.017606,-0.72151,91.873,0.6647,16.236,2,-2.6,-0.91,-0.39,-0.72151,1,7.9183,-2.6,-0.91,-0.39
91.877,0.66506,16.284,2,-71.76,-36.791,-18.339,0.13342,0,0,0.017606,-0.72572,91.877,0.66506,16.284,2,-2.58,-0.903,-0.387,-0.72572,1,7.9397,-2.58,-0.903,-0.387
91.882,0.66543,16.332,2,-71.82,-36.812,-18.348,0.13342,0,0,0.017606,-0.73005,91.882,0.66543,16.332,2,-2.56,-0.896,-0.384,-0.73005,1,7.9611,-2.56,-0.896,-0.384
91.887,0.6658,16.379,2,-71.88,-36.833,-18.357,0.13342,0,0,0.017606,-0.73449,91.887,0.6658,16.379,2,-2.54,-0.889,-0.381,-0.73449,1,7.9825,-2.54,-0.889,-0.381
91.892,0.66616,16.427,2,-71.94,-36.854,-18.366,0.13342,0,0,0.017606,-0.73906,91.892,0.66616,16.427,2,-2.52,-0.882,-0.378,-0.73906,1,8.0039,-2.52,-0.882,-0.378
91.897,0.66653,16.475,2,-72,-36.875,-18.375,0.13342,0,0,0.017606,-0.74375,91.897,0.66653,16.475,2,-2.5,-0.875,-0.375,-0.74375,1,8.0254,-2.5,-0.875,-0.375
91.902,0.66692,16.526,2,-72.06,-36.896,-18.384,0.13342,0,0,0.017606,-0.74475,91.902,0.66692,16.526,2,-2.48,-0.868,-0.372,-0.74475,1,8.0468,-2.48,-0.868,-0.372
91.907,0.66731,16.577,2,-72.12,-36.917,-18.393,0.13342,0,0,0.017606,-0.74576,91.907,0.66731,16.577,2,-2.46,-0.861,-0.369,-0.74576,1,8.0682,-2.46,-0.861,-0.369
91.912,0.66769,16.627,2,-72.18,-36.938,-18.402,0.13342,0,0,0.017606,-0.74678,91.912,0.66769,16.627,2,-2.44,-0.854,-0.366,-0.74678,1,8.0896,-2.44,-0.854,-0.366
91.917,0.66808,16.678,2,-72.24,-36.959,-18.411,0.13342,0,0,0.017606,-0.74781,91.917,0.66808,16.678,2,-2.42,-0.847,-0.363,-0.74781,1,8.111,-2.42,-0.847,-0.363
91.922,0.66847,16.729,2,-72.3,-36.98,-18.42,0.13342,0,0,0.017606,-0.74884,91.922,0.66847,16.729,2,-2.4,-0.84,-0.36,-0.74884,1,8.1324,-2.4,-0.84,-0.36
91.927,0.66885,16.779,2,-72.36,-37.001,-18.429,0.13342,0,0,0.017606,-0.7499,91.927,0.66885,16.779,2,-2.38,-0.833,-0.357,-0.7499,1,8.1538,-2.38,-0.833,-0.357
91.932,0.66924,16.829,2,-72.42,-37.022,-18.438,0.13342,0,0,0.017606,-0.75023,91.932,0.66924,16.829,2,-2.36,-0.826,-0.354,-0.75023,1,8.1752,-2.36,-0.826,-0.354
91.937,0.66963,16.879,2,-72.48,-37.043,-18.447,0.13342,0,0,0.017606,-0.75034,91.937,0.66963,16.879,2,-2.34,-0.819,-0.351,-0.75034,1,8.1966,-2.34,-0.819,-0.351
91.942,0.67001,16.929,2,-72.54,-37.064,-18.456,0.13342,0,0,0.017606,-0.75049,91.942,0.67001,16.929,2,-2.32,-0.812,-0.348,-0.75049,1,8.218,-2.32,-0.812,-0.348
91.947,0.6704,16.979,2,-72.6,-37.085,-18.465,0.13342,0,0,0.017606,-0.75067,91.947,0.6704,16.979,2,-2.3,-0.805,-0.345,-0.75067,1,8.2394,-2.3,-0.805,-0.345
91.952,0.67078,17.029,2,-72.66,-37.106,-18.474,0.13342,0,0,0.017606,-0.75089,91.952,0.67078,17.029,2,-2.28,-0.798,-0.342,-0.75089,1,8.2608,-2.28,-0.798,-0.342
91.957,0.67116,17.078,2,-72.72,-37.127,-18.483,0.13342,0,0,0.017606,-0.75116,91.957,0.67116,17.078,2,-2.26,-0.791,-0.339,-0.75116,1,8.2822,-2.26,-0.791,-0.339
91.962,0.67155,17.128,2,-72.78,-37.148,-18.492,0.13342,0,0,0.017606,-0.75148,91.962,0.67155,17.128,2,-2.24,-0.784,-0.336,-0.75148,1,8.3036,-2.24,-0.784,-0.336
91.967,0.67193,17.178,2,-72.84,-37.169,-18.501,0.13342,0,0,0.017606,-0.75184,91.967,0.67193,17.178,2,-2.22,-0.777,-0.333,-0.75184,1,8.325,-2.22,-0.777,-0.333
91.972,0.67231,17.227,2,-72.9,-37.19,-18.51,0.13342,0,0,0.017606,-0.75227,91.972,0.67231,17.227,2,-2.2,-0.77,-0.33,-0.75227,1,8.3464,-2.2,-0.77,-0.33
91.977,0.67269,17.277,2,-72.96,-37.211,-18.519,0.13342,0,0,0.017606,-0.75275,91.977,0.67269,17.277,2,-2.18,-0.763,-0.327,-0.75275,1,8.3678,-2.18,-0.763,-0.327
91.981,0.67307,17.326,2,-73.02,-37.232,-18.528,0.13342,0,0,0.017606,-0.7533,91.982,0.67307,17.326,2,-2.16,-0.756,-0.324,-0.7533,1,8.3892,-2.16,-0.756,-0.324
91.986,0.67345,17.376,2,-73.08,-37.253,-18.537,0.13342,0,0,0.017606,-0.75392,91.986,0.67345,17.376,2,-2.14,-0.749,-0.321,-0.75392,1,8.4106,-2.14,-0.749,-0.321
91.991,0.67384,17.425,2,-73.14,-37.274,-18.546,0.13342,0,0,0.017606,-0.75461,91.991,0.67384,17.425,2,-2.12,-0.742,-0.318,-0.75461,1,8.432,-2.12,-0.742,-0.318
91.996,0.67422,17.475,2,-73.2,-37.295,-18.555,0.13342,0,0,0.017606,-0.75538,91.996,0.67422,17.475,2,-2.1,-0.735,-0.315,-0.75538,1,8.4534,-2.1,-0.735,-0.315
92.001,0.6746,17.524,2,-73.26,-37.316,-18.564,0.13342,0,0,0.017606,-0.75622,92.001,0.6746,17.524,2,-2.08,-0.728,-0.312,-0.75622,1,8.4748,-2.08,-0.728,-0.312
92.006,0.67498,17.574,2,-73.32,-37.337,-18.573,0.13342,0,0,0.017606,-0.75716,92.006,0.67498,17.574,2,-2.06,-0.721,-0.309,-0.75716,1,8.4962,-2.06,-0.721,-0.309
92.011,0.67536,17.623,2,-73.38,-37.358,-18.582,0.13342,0,0,0.017606,-0.75818,92.011,0.67536,17.623,2,-2.04,-0.714,-0.306,-0.75818,1,8.5176,-2.04,-0.714,-0.306
92.016,0.67573,17.672,2,-73.44,-37.379,-18.591,0.13342,0,0,0.017606,-0.75929,92.016,0.67573,17.672,2,-2.02,-0.707,-0.303,-0.75929,1,8.539,-2.02,-0.707,-0.303
92.02,0.67611,17.721,2,-73.5,-37.4,-18.6,0.13342,0,0,0.017606,-0.7605,92.02,0.67611,17.721,2,-2,-0.7,-0.3,-0.7605,1,8.5604,-2,-0.7,-0.3
92.025,0.67649,17.77,2,-73.56,-37.421,-18.609,0.13342,0,0,0.017606,-0.76181,92.025,0.67649,17.77,2,-1.98,-0.693,-0.297,-0.76181,1,8.5818,-1.98,-0.693,-0.297
92.03,0.67687,17.819,2,-73.62,-37.442,-18.618,0.13342,0,0,0.017606,-0.76323,92.03,0.67687,17.819,2,-1.96,-0.686,-0.294,-0.76323,1,8.6032,-1.96,-0.686,-0.294
92.035,0.67724,17.867,2,-73.68,-37.463,-18.627,0.13342,0,0,0.017606,-0.76475,92.035,0.67724,17.867,2,-1.94,-0.679,-0.291,-0.76475,1,8.6246,-1.94,-0.679,-0.291
92.04,0.67762,17.916,2,-73.74,-37.484,-18.636,0.13342,0,0,0.017606,-0.76639,92.04,0.67762,17.916,2,-1.92,-0.672,-0.288,-0.76639,1,8.646,-1.92,-0.672,-0.288
92.044,0.678,17.964,2,-73.8,-37.505,-18.645,0.13342,0,0,0.017606,-0.76814,92.044,0.678,17.964,2,-1.9,-0.665,-0.285,-0.76814,1,8.6674,-1.9,-0.665,-0.285
92.049,0.67837,18.013,2,-73.86,-37.526,-18.654,0.13342,0,0,0.017606,-0.77002,92.049,0.67837,18.013,2,-1.88,-0.658,-0.282,-0.77002,1,8.6888,-1.88,-0.658,-0.282
92.054,0.67875,18.061,2,-73.92,-37.547,-18.663,0.13342,0,0,0.017606,-0.77169,92.054,0.67875,18.061,2,-1.86,-0.651,-0.279,-0.77169,1,8.7102,-1.86,-0.651,-0.279
92.059,0.67912,18.11,2,-73.98,-37.568,-18.672,0.13342,0,0,0.017606,-0.77333,92.059,0.67912,18.11,2,-1.84,-0.644,-0.276,-0.77333,1,8.7316,-1.84,-0.644,-0.276
92.063,0.67949,18.158,2,-74.04,-37.589,-18.681,0.13342,0,0,0.017606,-0.77504,92.063,0.67949,18.158,2,-1.82,-0.637,-0.273,-0.77504,1,8.753,-1.82,-0.637,-0.273
92.068,0.67987,18.206,2,-74.1,-37.61,-18.69,0.13342,0,0,0.017606,-0.77683,92.068,0.67987,18.206,2,-1.8,-0.63,-0.27,-0.77683,1,8.7744,-1.8,-0.63,-0.27
92.073,0.68024,18.255,2,-74.16,-37.631,-18.699,0.13342,0,0,0.017606,-0.77849,92.073,0.68024,18.255,2,-1.78,-0.623,-0.267,-0.77849,1,8.7958,-1.78,-0.623,-0.267
92.078,0.68063,18.304,2,-74.22,-37.652,-18.708,0.13342,0,0,0.017606,-0.77969,92.078,0.68063,18.304,2,-1.76,-0.616,-0.264,-0.77969,1,8.8172,-1.76,-0.616,-0.264
92.082,0.68101,18.354,2,-74.28,-37.673,-18.717,0.13342,0,0,0.017606,-0.78095,92.083,0.68101,18.354,2,-1.74,-0.609,-0.261,-0.78095,1,8.8386,-1.74,-0.609,-0.261
92.087,0.6814,18.403,2,-74.34,-37.694,-18.726,0.13342,0,0,0.017606,-0.78227,92.087,0.6814,18.403,2,-1.72,-0.602,-0.258,-0.78227,1,8.86,-1.72,-0.602,-0.258
92.092,0.68178,18.453,2,-74.4,-37.715,-18.735,0.13342,0,0,0.017606,-0.78365,92.092,0.68178,18.453,2,-1.7,-0.595,-0.255,-0.78365,1,8.8814,-1.7,-0.595,-0.255
92.097,0.68217,18.502,2,-74.46,-37.736,-18.744,0.13342,0,0,0.017606,-0.78509,92.097,0.68217,18.502,2,-1.68,-0.588,-0.252,-0.78509,1,8.9028,-1.68,-0.588,-0.252
92.102,0.68255,18.551,2,-74.52,-37.757,-18.753,0.13342,0,0,0.017606,-0.7866,92.102,0.68255,18.551,2,-1.66,-0.581,-0.249,-0.7866,1,8.9242,-1.66,-0.581,-0.249
92.106,0.68293,18.6,2,-74.58,-37.778,-18.762,0.13342,0,0,0.017606,-0.78817,92.107,0.68293,18.6,2,-1.64,-0.574,-0.246,-0.78817,1,8.9456,-1.64,-0.574,-0.246
92.111,0.68332,18.649,2,-74.64,-37.799,-18.771,0.13342,0,0,0.017606,-0.78974,92.111,0.68332,18.649,2,-1.62,-0.567,-0.243,-0.78974,1,8.967,-1.62,-0.567,-0.243
92.116,0.6837,18.698,2,-74.7,-37.82,-18.78,0.13342,0,0,0.017606,-0.79118,92.116,0.6837,18.698,2,-1.6,-0.56,-0.24,-0.79118,1,8.9884,-1.6,-0.56,-0.24
92.121,0.68409,18.748,2,-74.76,-37.841,-18.789,0.13342,0,0,0.017606,-0.7927,92.121,0.68409,18.748,2,-1.58,-0.553,-0.237,-0.7927,1,9.0098,-1.58,-0.553,-0.237
92.126,0.68447,18.797,2,-74.82,-37.862,-18.798,0.13342,0,0,0.017606,-0.79431,92.126,0.68447,18.797,2,-1.56,-0.546,-0.234,-0.79431,1,9.0312,-1.56,-0.546,-0.234
92.13,0.68485,18.846,2,-74.88,-37.883,-18.807,0.13342,0,0,0.017606,-0.79601,92.13,0.68485,18.846,2,-1.54,-0.539,-0.231,-0.79601,1,9.0526,-1.54,-0.539,-0.231
92.135,0.68524,18.895,2,-74.94,-37.904,-18.816,0.13342,0,0,0.017606,-0.79781,92.135,0.68524,18.895,2,-1.52,-0.532,-0.228,-0.79781,1,9.074,-1.52,-0.532,-0.228
92.14,0.68562,18.944,2,-75,-37.925,-18.825,0.13342,0,0,0.017606,-0.79971,92.14,0.68562,18.944,2,-1.5,-0.525,-0.225,-0.79971,1,9.0954,-1.5,-0.525,-0.225
92.144,0.686,18.992,2,-75.06,-37.946,-18.834,0.13342,0,0,0.017606,-0.80172,92.145,0.686,18.992,2,-1.48,-0.518,-0.222,-0.80172,1,9.1168,-1.48,-0.518,-0.222
92.149,0.68638,19.041,2,-75.12,-37.967,-18.843,0.13342,0,0,0.017606,-0.80384,92.149,0.68638,19.041,2,-1.46,-0.511,-0.219,-0.80384,1,9.1382,-1.46,-0.511,-0.219
92.154,0.68676,19.09,2,-75.18,-37.988,-18.852,0.13342,0,0,0.017606,-0.80607,92.154,0.68676,19.09,2,-1.44,-0.504,-0.216,-0.80607,1,9.1596,-1.44,-0.504,-0.216
92.159,0.68715,19.139,2,-75.24,-38.009,-18.861,0.13342,0,0,0.017606,-0.80842,92.159,0.68715,19.139,2,-1.42,-0.497,-0.213,-0.80842,1,9.181,-1.42,-0.497,-0.213
92.163,0.68753,19.187,2,-75.3,-38.03,-18.87,0.13342,0,0,0.017606,-0.81089,92.163,0.68753,19.187,2,-1.4,-0.49,-0.21,-0.81089,1,9.2024,-1.4,-0.49,-0.21
92.168,0.6879,19.236,2,-75.36,-38.051,-18.879,0.13342,0,0,0.017606,-0.81349,92.168,0.6879,19.236,2,-1.38,-0.483,-0.207,-0.81349,1,9.2238,-1.38,-0.483,-0.207
92.173,0.68829,19.284,2,-75.42,-38.072,-18.888,0.13342,0,0,0.017606,-0.81621,92.173,0.68829,19.284,2,-1.36,-0.476,-0.204,-0.81621,1,9.2452,-1.36,-0.476,-0.204
92.177,0.68867,19.332,2,-75.48,-38.093,-18.897,0.13342,0,0,0.017606,-0.81907,92.177,0.68867,19.332,2,-1.34,-0.469,-0.201,-0.81907,1,9.2666,-1.34,-0.469,-0.201
92.182,0.68905,19.381,2,-75.54,-38.114,-18.906,0.13342,0,0,0.017606,-0.82207,92.182,0.68905,19.381,2,-1.32,-0.462,-0.198,-0.82207,1,9.288,-1.32,-0.462,-0.198
92.187,0.68942,19.429,2,-75.6,-38.135,-18.915,0.13342,0,0,0.017606,-0.82521,92.187,0.68942,19.429,2,-1.3,-0.455,-0.195,-0.82521,1,9.3094,-1.3,-0.455,-0.195
92.191,0.6898,19.477,2,-75.66,-38.156,-18.924,0.13342,0,0,0.017606,-0.82849,92.191,0.6898,19.477,2,-1.28,-0.448,-0.192,-0.82849,1,9.3308,-1.28,-0.448,-0.192
92.196,0.69018,19.525,2,-75.72,-38.177,-18.933,0.13342,0,0,0.017606,-0.83193,92.196,0.69018,19.525,2,-1.26,-0.441,-0.189,-0.83193,1,9.3522,-1.26,-0.441,-0.189
92.2,0.69056,19.573,2,-75.78,-38.198,-18.942,0.13342,0,0,0.017606,-0.83552,92.2,0.69056,19.573,2,-1.24,-0.434,-0.186,-0.83552,1,9.3736,-1.24,-0.434,-0.186
92.205,0.69093,19.621,2,-75.84,-38.219,-18.951,0.13342,0,0,0.017606,-0.83927,92.205,0.69093,19.621,2,-1.22,-0.427,-0.183,-0.83927,1,9.395,-1.22,-0.427,-0.183
92.21,0.69131,19.669,2,-75.9,-38.24,-18.96,0.13342,0,0,0.017606,-0.84318,92.21,0.69131,19.669,2,-1.2,-0.42,-0.18,-0.84318,1,9.4164,-1.2,-0.42,-0.18
92.214,0.69168,19.717,2,-75.96,-38.261,-18.969,0.13342,0,0,0.017606,-0.84725,92.214,0.69168,19.717,2,-1.18,-0.413,-0.177,-0.84725,1,9.4378,-1.18,-0.413,-0.177
92.219,0.69206,19.765,2,-76.02,-38.282,-18.978,0.13342,0,0,0.017606,-0.8515,92.219,0.69206,19.765,2,-1.16,-0.406,-0.174,-0.8515,1,9.4592,-1.16,-0.406,-0.174
92.223,0.69243,19.812,2,-76.08,-38.303,-18.987,0.13342,0,0,0.017606,-0.85592,92.223,0.69243,19.812,2,-1.14,-0.399,-0.171,-0.85592,1,9.4806,-1.14,-0.399,-0.171
92.228,0.6928,19.86,2,-76.14,-38.324,-18.996,0.13342,0,0,0.017606,-0.86021,92.228,0.6928,19.86,2,-1.12,-0.392,-0.168,-0.86021,1,9.502,-1.12,-0.392,-0.168
92.232,0.69318,19.908,2,-76.2,-38.345,-19.005,0.13342,0,0,0.017606,-0.86371,92.233,0.69318,19.908,2,-1.1,-0.385,-0.165,-0.86371,1,9.5234,-1.1,-0.385,-0.165
92.237,0.69356,19.955,2,-76.26,-38.366,-19.014,0.13342,0,0,0.017606,-0.86729,92.237,0.69356,19.955,2,-1.08,-0.378,-0.162,-0.86729,1,9.5448,-1.08,-0.378,-0.162
92.242,0.69395,20.004,2,-76.32,-38.387,-19.023,0.13342,0,0,0.017606,-0.87007,92.242,0.69395,20.004,2,-1.06,-0.371,-0.159,-0.87007,1,9.5662,-1.06,-0.371,-0.159
92.246,0.69434,20.053,2,-76.38,-38.408,-19.032,0.13342,0,0,0.017606,-0.8723,92.246,0.69434,20.053,2,-1.04,-0.364,-0.156,-0.8723,1,9.5876,-1.04,-0.364,-0.156
92.251,0.69473,20.102,2,-76.44,-38.429,-19.041,0.13342,0,0,0.017606,-0.87463,92.251,0.69473,20.102,2,-1.02,-0.357,-0.153,-0.87463,1,9.609,-1.02,-0.357,-0.153
92.256,0.69511,20.151,2,-76.5,-38.45,-19.05,0.13342,0,0,0.017606,-0.87704,92.256,0.69511,20.151,2,-1,-0.35,-0.15,-0.87704,1,9.6304,-1,-0.35,-0.15
92.26,0.6955,20.199,2,-76.56,-38.471,-19.059,0.13342,0,0,0.017606,-0.87956,92.26,0.6955,20.199,2,-0.98,-0.343,-0.147,-0.87956,1,9.6518,-0.98,-0.343,-0.147
92.265,0.69589,20.248,2,-76.62,-38.492,-19.068,0.13342,0,0,0.017606,-0.88219,92.265,0.69589,20.248,2,-0.96,-0.336,-0.144,-0.88219,1,9.6732,-0.96,-0.336,-0.144
92.269,0.69628,20.297,2,-76.68,-38.513,-19.077,0.13342,0,0,0.017606,-0.88491,92.269,0.69628,20.297,2,-0.94,-0.329,-0.141,-0.88491,1,9.6946,-0.94,-0.329,-0.141
92.274,0.69666,20.345,2,-76.74,-38.534,-19.086,0.13342,0,0,0.017606,-0.88775,92.274,0.69666,20.345,2,-0.92,-0.322,-0.138,-0.88775,1,9.716,-0.92,-0.322,-0.138
92.278,0.69705,20.393,2,-76.8,-38.555,-19.095,0.13342,0,0,0.017606,-0.8907,92.279,0.69705,20.393,2,-0.9,-0.315,-0.135,-0.8907,1,9.7374,-0.9,-0.315,-0.135
92.283,0.69743,20.442,2,-76.86,-38.576,-19.104,0.13342,0,0,0.017606,-0.89377,92.283,0.69743,20.442,2,-0.88,-0.308,-0.132,-0.89377,1,9.7588,-0.88,-0.308,-0.132
92.288,0.69781,20.49,2,-76.92,-38.597,-19.113,0.13342,0,0,0.017606,-0.89637,92.288,0.69781,20.49,2,-0.86,-0.301,-0.129,-0.89637,1,9.7802,-0.86,-0.301,-0.129
92.292,0.6982,20.538,2,-76.98,-38.618,-19.122,0.13342,0,0,0.017606,-0.89881,92.292,0.6982,20.538,2,-0.84,-0.294,-0.126,-0.89881,1,9.8016,-0.84,-0.294,-0.126
92.297,0.69858,20.587,2,-77.04,-38.639,-19.131,0.13342,0,0,0.017606,-0.90009,92.297,0.69858,20.587,2,-0.82,-0.287,-0.123,-0.90009,1,9.823,-0.82,-0.287,-0.123
92.301,0.69897,20.637,2,-77.1,-38.66,-19.14,0.13342,0,0,0.017606,-0.9008,92.301,0.69897,20.637,2,-0.8,-0.28,-0.12,-0.9008,1,9.8444,-0.8,-0.28,-0.12
92.306,0.69936,20.686,2,-77.16,-38.681,-19.149,0.13342,0,0,0.017606,-0.90152,92.306,0.69936,20.686,2,-0.78,-0.273,-0.117,-0.90152,1,9.8658,-0.78,-0.273,-0.117
92.311,0.69975,20.735,2,-77.22,-38.702,-19.158,0.13342,0,0,0.017606,-0.90226,92.311,0.69975,20.735,2,-0.76,-0.266,-0.114,-0.90226,1,9.8872,-0.76,-0.266,-0.114
92.315,0.70014,20.784,2,-77.28,-38.723,-19.167,0.13342,0,0,0.017606,-0.90302,92.315,0.70014,20.784,2,-0.74,-0.259,-0.111,-0.90302,1,9.9086,-0.74,-0.259,-0.111
92.32,0.70053,20.833,2,-77.34,-38.744,-19.176,0.13342,0,0,0.017606,-0.90379,92.32,0.70053,20.833,2,-0.72,-0.252,-0.108,-0.90379,1,9.93,-0.72,-0.252,-0.108
92.324,0.70092,20.882,2,-77.4,-38.765,-19.185,0.13342,0,0,0.017606,-0.90459,92.325,0.70092,20.882,2,-0.7,-0.245,-0.105,-0.90459,1,9.9514,-0.7,-0.245,-0.105
92.329,0.70131,20.931,2,-77.46,-38.786,-19.194,0.13342,0,0,0.017606,-0.9054,92.329,0.70131,20.931,2,-0.68,-0.238,-0.102,-0.9054,1,9.9728,-0.68,-0.238,-0.102
92.334,0.70169,20.98,2,-77.52,-38.807,-19.203,0.13342,0,0,0.017606,-0.90624,92.334,0.70169,20.98,2,-0.66,-0.231,-0.099,-0.90624,1,9.9942,-0.66,-0.231,-0.099
92.338,0.70208,21.029,2,-77.58,-38.828,-19.212,0.13342,0,0,0.017606,-0.90709,92.338,0.70208,21.029,2,-0.64,-0.224,-0.096,-0.90709,1,10.016,-0.64,-0.224,-0.096
92.343,0.70247,21.078,2,-77.64,-38.849,-19.221,0.13342,0,0,0.017606,-0.9079,92.343,0.70247,21.078,2,-0.62,-0.217,-0.093,-0.9079,1,10.037,-0.62,-0.217,-0.093
92.347,0.70286,21.127,2,-77.7,-38.87,-19.23,0.13342,0,0,0.017606,-0.90857,92.347,0.70286,21.127,2,-0.6,-0.21,-0.09,-0.90857,1,10.058,-0.6,-0.21,-0.09
92.352,0.70325,21.176,2,-77.76,-38.891,-19.239,0.13342,0,0,0.017606,-0.90924,92.352,0.70325,21.176,2,-0.58,-0.203,-0.087,-0.90924,1,10.08,-0.58,-0.203,-0.087
92.357,0.70364,21.225,2,-77.82,-38.912,-19.248,0.13342,0,0,0.017606,-0.9099,92.357,0.70364,21.225,2,-0.56,-0.196,-0.084,-0.9099,1,10.101,-0.56,-0.196,-0.084
92.361,0.70403,21.274,2,-77.88,-38.933,-19.257,0.13342,0,0,0.017606,-0.91057,92.361,0.70403,21.274,2,-0.54,-0.189,-0.081,-0.91057,1,10.123,-0.54,-0.189,-0.081
92.366,0.70442,21.322,2,-77.94,-38.954,-19.266,0.13342,0,0,0.017606,-0.91124,92.366,0.70442,21.322,2,-0.52,-0.182,-0.078,-0.91124,1,10.144,-0.52,-0.182,-0.078
92.37,0.70481,21.371,2,-78,-38.975,-19.275,0.13342,0,0,0.017606,-0.9119,92.37,0.70481,21.371,2,-0.5,-0.175,-0.075,-0.9119,1,10.165,-0.5,-0.175,-0.075
92.375,0.7052,21.42,2,-78.06,-38.996,-19.284,0.13342,0,0,0.017606,-0.91257,92.375,0.7052,21.42,2,-0.48,-0.168,-0.072,-0.91257,1,10.187,-0.48,-0.168,-0.072
92.379,0.70558,21.468,2,-78.12,-39.017,-19.293,0.13342,0,0,0.017606,-0.91324,92.379,0.70558,21.468,2,-0.46,-0.161,-0.069,-0.91324,1,10.208,-0.46,-0.161,-0.069
92.384,0.70597,21.517,2,-78.18,-39.038,-19.302,0.13342,0,0,0.017606,-0.9139,92.384,0.70597,21.517,2,-0.44,-0.154,-0.066,-0.9139,1,10.23,-0.44,-0.154,-0.066
92.388,0.70636,21.565,2,-78.24,-39.059,-19.311,0.13342,0,0,0.017606,-0.91457,92.388,0.70636,21.565,2,-0.42,-0.147,-0.063,-0.91457,1,10.251,-0.42,-0.147,-0.063
92.393,0.70674,21.613,2,-78.3,-39.08,-19.32,0.13342,0,0,0.017606,-0.91524,92.393,0.70674,21.613,2,-0.4,-0.14,-0.06,-0.91524,1,10.272,-0.4,-0.14,-0.06
92.397,0.70713,21.662,2,-78.36,-39.101,-19.329,0.13342,0,0,0.017606,-0.9159,92.397,0.70713,21.662,2,-0.38,-0.133,-0.057,-0.9159,1,10.294,-0.38,-0.133,-0.057
92.402,0.70751,21.71,2,-78.42,-39.122,-19.338,0.13342,0,0,0.017606,-0.91657,92.402,0.70751,21.71,2,-0.36,-0.126,-0.054,-0.91657,1,10.315,-0.36,-0.126,-0.054
92.406,0.70791,21.759,2,-78.48,-39.143,-19.347,0.13342,0,0,0.017606,-0.91667,92.406,0.70791,21.759,2,-0.34,-0.119,-0.051,-0.91667,1,10.337,-0.34,-0.119,-0.051
92.411,0.7083,21.808,2,-78.54,-39.164,-19.356,0.13342,0,0,0.017606,-0.91667,92.411,0.7083,21.808,2,-0.32,-0.112,-0.048,-0.91667,1,10.358,-0.32,-0.112,-0.048
92.415,0.7087,21.857,2,-78.6,-39.185,-19.365,0.13342,0,0,0.017606,-0.91667,92.415,0.7087,21.857,2,-0.3,-0.105,-0.045,-0.91667,1,10.379,-0.3,-0.105,-0.045
92.42,0.70909,21.907,2,-78.66,-39.206,-19.374,0.13342,0,0,0.017606,-0.91667,92.42,0.70909,21.907,2,-0.28,-0.098,-0.042,-0.91667,1,10.401,-0.28,-0.098,-0.042
92.424,0.70948,21.956,2,-78.72,-39.227,-19.383,0.13342,0,0,0.017606,-0.91667,92.424,0.70948,21.956,2,-0.26,-0.091,-0.039,-0.91667,1,10.422,-0.26,-0.091,-0.039
92.429,0.70988,22.005,2,-78.78,-39.248,-19.392,0.13342,0,0,0.017606,-0.91667,92.429,0.70988,22.005,2,-0.24,-0.084,-0.036,-0.91667,1,10.444,-0.24,-0.084,-0.036
92.433,0.71027,22.053,2,-78.84,-39.269,-19.401,0.13342,0,0,0.017606,-0.91667,92.433,0.71027,22.053,2,-0.22,-0.077,-0.033,-0.91667,1,10.465,-0.22,-0.077,-0.033
92.438,0.71066,22.102,2,-78.9,-39.29,-19.41,0.13342,0,0,0.017606,-0.91667,92.438,0.71066,22.102,2,-0.2,-0.07,-0.03,-0.91667,1,10.486,-0.2,-0.07,-0.03
92.442,0.71106,22.151,2,-78.96,-39.311,-19.419,0.13342,0,0,0.017606,-0.91667,92.442,0.71106,22.151,2,-0.18,-0.063,-0.027,-0.91667,1,10.508,-0.18,-0.063,-0.027
92.447,0.71145,22.2,2,-79.02,-39.332,-19.428,0.13342,0,0,0.017606,-0.91667,92.447,0.71145,22.2,2,-0.16,-0.056,-0.024,-0.91667,1,10.529,-0.16,-0.056,-0.024
92.451,0.71184,22.248,2,-79.08,-39.353,-19.437,0.13342,0,0,0.017606,-0.91667,92.451,0.71184,22.248,2,-0.14,-0.049,-0.021,-0.91667,1,10.551,-0.14,-0.049,-0.021
92.456,0.71223,22.297,2,-79.14,-39.374,-19.446,0.13342,0,0,0.017606,-0.91667,92.456,0.71223,22.297,2,-0.12,-0.042,-0.018,-0.91667,1,10.572,-0.12,-0.042,-0.018
92.46,0.71262,22.346,2,-79.2,-39.395,-19.455,0.13342,0,0,0.017606,-0.91667,92.46,0.71262,22.346,2,-0.1,-0.035,-0.015,-0.91667,1,10.593,-0.1,-0.035,-0.015
92.465,0.71301,22.394,2,-79.26,-39.416,-19.464,0.13342,0,0,0.017606,-0.91667,92.465,0.71301,22.394,2,-0.08,-0.028,-0.012,-0.91667,1,10.615,-0.08,-0.028,-0.012
92.469,0.7134,22.443,2,-79.32,-39.437,-19.473,0.13342,0,0,0.017606,-0.91667,92.469,0.7134,22.443,2,-0.06,-0.021,-0.009,-0.91667,1,10.636,-0.06,-0.021,-0.009
92.474,0.71379,22.491,2,-79.38,-39.458,-19.482,0.13342,0,0,0.017606,-0.91667,92.474,0.71379,22.491,2,-0.04,-0.014,-0.006,-0.91667,1,10.658,-0.04,-0.014,-0.006
92.478,0.71418,22.54,2,-79.44,-39.479,-19.491,0.13342,0,0,0.017606,-0.91667,92.478,0.71418,22.54,2,-0.02,-0.007,-0.003,-0.91667,1,10.679,-0.02,-0.007,-0.003
92.482,0.71457,22.588,2,-79.5,-39.5,-19.5,0.13342,0,0,0.017606,-0.91667,92.483,0.71457,22.588,2,0,0,0,-0.91667,1,10.7,0,0,0
92.487,0.71496,22.636,2,-79.56,-39.521,-19.509,0.13342,0,0,0.017606,-0.91667,92.487,0.71496,22.636,2,0.02,0.007,0.003,-0.91667,1,10.722,0.02,0.007,0.003
92.491,0.71535,22.685,2,-79.62,-39.542,-19.518,0.13342,0,0,0.017606,-0.91667,92.491,0.71535,22.685,2,0.04,0.014,0.006,-0.91667,1,10.743,0.04,0.014,0.006
92.496,0.71574,22.733,2,-79.68,-39.563,-19.527,0.13342,0,0,0.017606,-0.91667,92.496,0.71574,22.733,2,0.06,0.021,0.009,-0.91667,1,10.765,0.06,0.021,0.009
92.5,0.71613,22.781,2,-79.74,-39.584,-19.536,0.13342,0,0,0.017606,-0.91667,92.5,0.71613,22.781,2,0.08,0.028,0.012,-0.91667,1,10.786,0.08,0.028,0.012
92.505,0.71652,22.829,2,-79.8,-39.605,-19.545,0.13342,0,0,0.017606,-0.91667,92.505,0.71652,22.829,2,0.1,0.035,0.015,-0.91667,1,10.807,0.1,0.035,0.015
92.509,0.71691,22.877,2,-79.86,-39.626,-19.554,0.13342,0,0,0.017606,-0.91667,92.509,0.71691,22.877,2,0.12,0.042,0.018,-0.91667,1,10.829,0.12,0.042,0.018
92.513,0.7173,22.925,2,-79.92,-39.647,-19.563,0.13342,0,0,0.017606,-0.91667,92.513,0.7173,22.925,2,0.14,0.049,0.021,-0.91667,1,10.85,0.14,0.049,0.021
92.518,0.71769,22.973,2,-79.98,-39.668,-19.572,0.13342,0,0,0.017606,-0.91667,92.518,0.71769,22.973,2,0.16,0.056,0.024,-0.91667,1,10.872,0.16,0.056,0.024
92.522,0.71808,23.021,2,-80.04,-39.689,-19.581,0.13342,0,0,0.017606,-0.91667,92.522,0.71808,23.021,2,0.18,0.063,0.027,-0.91667,1,10.893,0.18,0.063,0.027
92.526,0.71847,23.069,2,-80.1,-39.71,-19.59,0.13342,0,0,0.017606,-0.91667,92.526,0.71847,23.069,2,0.2,0.07,0.03,-0.91667,1,10.914,0.2,0.07,0.03
92.531,0.71886,23.117,2,-80.16,-39.731,-19.599,0.13342,0,0,0.017606,-0.91667,92.531,0.71886,23.117,2,0.22,0.077,0.033,-0.91667,1,10.936,0.22,0.077,0.033
92.535,0.71925,23.165,2,-80.22,-39.752,-19.608,0.13342,0,0,0.017606,-0.91667,92.535,0.71925,23.165,2,0.24,0.084,0.036,-0.91667,1,10.957,0.24,0.084,0.036
92.539,0.71964,23.213,2,-80.28,-39.773,-19.617,0.13342,0,0,0.017606,-0.91667,92.539,0.71964,23.213,2,0.26,0.091,0.039,-0.91667,1,10.979,0.26,0.091,0.039
92.544,0.72003,23.261,2,-80.34,-39.794,-19.626,0.13342,0,0,0.017606,-0.91667,92.544,0.72003,23.261,2,0.28,0.098,0.042,-0.91667,1,11,0.28,0.098,0.042
92.548,0.72041,23.309,2,-80.4,-39.815,-19.635,0.13342,0,0,0.017606,-0.91667,92.548,0.72041,23.309,2,0.3,0.105,0.045,-0.91667,1,11.021,0.3,0.105,0.045
92.552,0.7208,23.356,2,-80.46,-39.836,-19.644,0.13342,0,0,0.017606,-0.91667,92.552,0.7208,23.356,2,0.32,0.112,0.048,-0.91667,1,11.043,0.32,0.112,0.048
92.557,0.72119,23.404,2,-80.52,-39.857,-19.653,0.13342,0,0,0.017606,-0.91667,92.557,0.72119,23.404,2,0.34,0.119,0.051,-0.91667,1,11.064,0.34,0.119,0.051
92.561,0.72157,23.451,2,-80.58,-39.878,-19.662,0.13342,0,0,0.017606,-0.91657,92.561,0.72157,23.451,2,0.36,0.126,0.054,-0.91657,1,11.086,0.36,0.126,0.054
92.565,0.72197,23.5,2,-80.64,-39.899,-19.671,0.13342,0,0,0.017606,-0.9159,92.565,0.72197,23.5,2,0.38,0.133,0.057,-0.9159,1,11.107,0.38,0.133,0.057
92.57,0.72237,23.549,2,-80.7,-39.92,-19.68,0.13342,0,0,0.017606,-0.91524,92.57,0.72237,23.549,2,0.4,0.14,0.06,-0.91524,1,11.128,0.4,0.14,0.06
92.574,0.72276,23.598,2,-80.76,-39.941,-19.689,0.13342,0,0,0.017606,-0.91457,92.574,0.72276,23.598,2,0.42,0.147,0.063,-0.91457,1,11.15,0.42,0.147,0.063
92.579,0.72316,23.647,2,-80.82,-39.962,-19.698,0.13342,0,0,0.017606,-0.9139,92.579,0.72316,23.647,2,0.44,0.154,0.066,-0.9139,1,11.171,0.44,0.154,0.066
92.583,0.72355,23.696,2,-80.88,-39.983,-19.707,0.13342,0,0,0.017606,-0.91324,92.583,0.72355,23.696,2,0.46,0.161,0.069,-0.91324,1,11.193,0.46,0.161,0.069
92.587,0.72395,23.744,2,-80.94,-40.004,-19.716,0.13342,0,0,0.017606,-0.91257,92.587,0.72395,23.744,2,0.48,0.168,0.072,-0.91257,1,11.214,0.48,0.168,0.072
92.592,0.72434,23.793,2,-81,-40.025,-19.725,0.13342,0,0,0.017606,-0.9119,92.592,0.72434,23.793,2,0.5,0.175,0.075,-0.9119,1,11.235,0.5,0.175,0.075
92.596,0.72474,23.841,2,-81.06,-40.046,-19.734,0.13342,0,0,0.017606,-0.91124,92.596,0.72474,23.841,2,0.52,0.182,0.078,-0.91124,1,11.257,0.52,0.182,0.078
92.6,0.72513,23.89,2,-81.12,-40.067,-19.743,0.13342,0,0,0.017606,-0.91057,92.6,0.72513,23.89,2,0.54,0.189,0.081,-0.91057,1,11.278,0.54,0.189,0.081
92.605,0.72552,23.938,2,-81.18,-40.088,-19.752,0.13342,0,0,0.017606,-0.9099,92.605,0.72552,23.938,2,0.56,0.196,0.084,-0.9099,1,11.3,0.56,0.196,0.084
92.609,0.72592,23.987,2,-81.24,-40.109,-19.761,0.13342,0,0,0.017606,-0.90924,92.609,0.72592,23.987,2,0.58,0.203,0.087,-0.90924,1,11.321,0.58,0.203,0.087
92.613,0.72631,24.035,2,-81.3,-40.13,-19.77,0.13342,0,0,0.017606,-0.90857,92.613,0.72631,24.035,2,0.6,0.21,0.09,-0.90857,1,11.342,0.6,0.21,0.09
92.618,0.7267,24.083,2,-81.36,-40.151,-19.779,0.13342,0,0,0.017606,-0.9079,92.618,0.7267,24.083,2,0.62,0.217,0.093,-0.9079,1,11.364,0.62,0.217,0.093
92.622,0.72709,24.131,2,-81.42,-40.172,-19.788,0.13342,0,0,0.017606,-0.90709,92.622,0.72709,24.131,2,0.64,0.224,0.096,-0.90709,1,11.385,0.64,0.224,0.096
92.626,0.72749,24.18,2,-81.48,-40.193,-19.797,0.13342,0,0,0.017606,-0.90624,92.626,0.72749,24.18,2,0.66,0.231,0.099,-0.90624,1,11.407,0.66,0.231,0.099
92.63,0.72788,24.228,2,-81.54,-40.214,-19.806,0.13342,0,0,0.017606,-0.9054,92.63,0.72788,24.228,2,0.68,0.238,0.102,-0.9054,1,11.428,0.68,0.238,0.102
92.635,0.72828,24.276,2,-81.6,-40.235,-19.815,0.13342,0,0,0.017606,-0.90459,92.635,0.72828,24.276,2,0.7,0.245,0.105,-0.90459,1,11.45,0.7,0.245,0.105
92.639,0.72867,24.324,2,-81.66,-40.256,-19.824,0.13342,0,0,0.017606,-0.90379,92.639,0.72867,24.324,2,0.72,0.252,0.108,-0.90379,1,11.471,0.72,0.252,0.108
92.643,0.72907,24.372,2,-81.72,-40.277,-19.833,0.13342,0,0,0.017606,-0.90302,92.643,0.72907,24.372,2,0.74,0.259,0.111,-0.90302,1,11.492,0.74,0.259,0.111
92.648,0.72946,24.419,2,-81.78,-40.298,-19.842,0.13342,0,0,0.017606,-0.90226,92.648,0.72946,24.419,2,0.76,0.266,0.114,-0.90226,1,11.514,0.76,0.266,0.114
92.652,0.72985,24.467,2,-81.84,-40.319,-19.851,0.13342,0,0,0.017606,-0.90152,92.652,0.72985,24.467,2,0.78,0.273,0.117,-0.90152,1,11.535,0.78,0.273,0.117
92.656,0.73025,24.515,2,-81.9,-40.34,-19.86,0.13342,0,0,0.017606,-0.9008,92.656,0.73025,24.515,2,0.8,0.28,0.12,-0.9008,1,11.557,0.8,0.28,0.12
92.66,0.73064,24.563,2,-81.96,-40.361,-19.869,0.13342,0,0,0.017606,-0.90009,92.66,0.73064,24.563,2,0.82,0.287,0.123,-0.90009,1,11.578,0.82,0.287,0.123
92.665,0.73103,24.611,2,-82.02,-40.382,-19.878,0.13342,0,0,0.017606,-0.89881,92.665,0.73103,24.611,2,0.84,0.294,0.126,-0.89881,1,11.599,0.84,0.294,0.126
92.669,0.73143,24.659,2,-82.08,-40.403,-19.887,0.13342,0,0,0.017606,-0.89637,92.669,0.73143,24.659,2,0.86,0.301,0.129,-0.89637,1,11.621,0.86,0.301,0.129
92.673,0.73183,24.708,2,-82.14,-40.424,-19.896,0.13342,0,0,0.017606,-0.89377,92.673,0.73183,24.708,2,0.88,0.308,0.132,-0.89377,1,11.642,0.88,0.308,0.132
92.677,0.73223,24.756,2,-82.2,-40.445,-19.905,0.13342,0,0,0.017606,-0.8907,92.677,0.73223,24.756,2,0.9,0.315,0.135,-0.8907,1,11.664,0.9,0.315,0.135
92.682,0.73263,24.805,2,-82.26,-40.466,-19.914,0.13342,0,0,0.017606,-0.88775,92.682,0.73263,24.805,2,0.92,0.322,0.138,-0.88775,1,11.685,0.92,0.322,0.138
92.686,0.73304,24.853,2,-82.32,-40.487,-19.923,0.13342,0,0,0.017606,-0.88491,92.686,0.73304,24.853,2,0.94,0.329,0.141,-0.88491,1,11.706,0.94,0.329,0.141
92.69,0.73344,24.901,2,-82.38,-40.508,-19.932,0.13342,0,0,0.017606,-0.88219,92.69,0.73344,24.901,2,0.96,0.336,0.144,-0.88219,1,11.728,0.96,0.336,0.144
92.695,0.73384,24.95,2,-82.44,-40.529,-19.941,0.13342,0,0,0.017606,-0.87956,92.695,0.73384,24.95,2,0.98,0.343,0.147,-0.87956,1,11.749,0.98,0.343,0.147
92.699,0.73424,24.998,2,-82.5,-40.55,-19.95,0.13342,0,0,0.017606,-0.87704,92.699,0.73424,24.998,2,1,0.35,0.15,-0.87704,1,11.771,1,0.35,0.15
92.703,0.73464,25.046,2,-82.56,-40.571,-19.959,0.13342,0,0,0.017606,-0.87463,92.703,0.73464,25.046,2,1.02,0.357,0.153,-0.87463,1,11.792,1.02,0.357,0.153
92.707,0.73504,25.094,2,-82.62,-40.592,-19.968,0.13342,0,0,0.017606,-0.8723,92.708,0.73504,25.094,2,1.04,0.364,0.156,-0.8723,1,11.813,1.04,0.364,0.156
92.712,0.73544,25.142,2,-82.68,-40.613,-19.977,0.13342,0,0,0.017606,-0.87007,92.712,0.73544,25.142,2,1.06,0.371,0.159,-0.87007,1,11.835,1.06,0.371,0.159
92.716,0.73584,25.19,2,-82.74,-40.634,-19.986,0.13342,0,0,0.017606,-0.86729,92.716,0.73584,25.19,2,1.08,0.378,0.162,-0.86729,1,11.856,1.08,0.378,0.162
92.72,0.73625,25.239,2,-82.8,-40.655,-19.995,0.13342,0,0,0.017606,-0.86371,92.72,0.73625,25.239,2,1.1,0.385,0.165,-0.86371,1,11.878,1.1,0.385,0.165
92.725,0.73665,25.288,2,-82.86,-40.676,-20.004,0.13342,0,0,0.017606,-0.86021,92.725,0.73665,25.288,2,1.12,0.392,0.168,-0.86021,1,11.899,1.12,0.392,0.168
92.729,0.73706,25.337,2,-82.92,-40.697,-20.013,0.13342,0,0,0.017606,-0.85592,92.729,0.73706,25.337,2,1.14,0.399,0.171,-0.85592,1,11.92,1.14,0.399,0.171
92.733,0.73746,25.387,2,-82.98,-40.718,-20.022,0.13342,0,0,0.017606,-0.8515,92.733,0.73746,25.387,2,1.16,0.406,0.174,-0.8515,1,11.942,1.16,0.406,0.174
92.737,0.73786,25.436,2,-83.04,-40.739,-20.031,0.13342,0,0,0.017606,-0.84725,92.737,0.73786,25.436,2,1.18,0.413,0.177,-0.84725,1,11.963,1.18,0.413,0.177
92.742,0.73827,25.485,2,-83.1,-40.76,-20.04,0.13342,0,0,0.017606,-0.84318,92.742,0.73827,25.485,2,1.2,0.42,0.18,-0.84318,1,11.985,1.2,0.42,0.18
92.746,0.73867,25.534,2,-83.16,-40.781,-20.049,0.13342,0,0,0.017606,-0.83927,92.746,0.73867,25.534,2,1.22,0.427,0.183,-0.83927,1,12.006,1.22,0.427,0.183
92.75,0.73908,25.583,2,-83.22,-40.802,-20.058,0.13342,0,0,0.017606,-0.83552,92.75,0.73908,25.583,2,1.24,0.434,0.186,-0.83552,1,12.027,1.24,0.434,0.186
92.754,0.73948,25.632,2,-83.28,-40.823,-20.067,0.13342,0,0,0.017606,-0.83193,92.755,0.73948,25.632,2,1.26,0.441,0.189,-0.83193,1,12.049,1.26,0.441,0.189
92.759,0.73988,25.681,2,-83.34,-40.844,-20.076,0.13342,0,0,0.017606,-0.82849,92.759,0.73988,25.681,2,1.28,0.448,0.192,-0.82849,1,12.07,1.28,0.448,0.192
92.763,0.74029,25.73,2,-83.4,-40.865,-20.085,0.13342,0,0,0.017606,-0.82521,92.763,0.74029,25.73,2,1.3,0.455,0.195,-0.82521,1,12.092,1.3,0.455,0.195
92.767,0.74069,25.779,2,-83.46,-40.886,-20.094,0.13342,0,0,0.017606,-0.82207,92.767,0.74069,25.779,2,1.32,0.462,0.198,-0.82207,1,12.113,1.32,0.462,0.198
92.771,0.74109,25.827,2,-83.52,-40.907,-20.103,0.13342,0,0,0.017606,-0.81907,92.771,0.74109,25.827,2,1.34,0.469,0.201,-0.81907,1,12.134,1.34,0.469,0.201
92.776,0.74149,25.876,2,-83.58,-40.928,-20.112,0.13342,0,0,0.017606,-0.81621,92.776,0.74149,25.876,2,1.36,0.476,0.204,-0.81621,1,12.156,1.36,0.476,0.204
92.78,0.7419,25.925,2,-83.64,-40.949,-20.121,0.13342,0,0,0.017606,-0.81349,92.78,0.7419,25.925,2,1.38,0.483,0.207,-0.81349,1,12.177,1.38,0.483,0.207
92.784,0.7423,25.973,2,-83.7,-40.97,-20.13,0.13342,0,0,0.017606,-0.81089,92.784,0.7423,25.973,2,1.4,0.49,0.21,-0.81089,1,12.199,1.4,0.49,0.21
92.788,0.74271,26.022,2,-83.76,-40.991,-20.139,0.13342,0,0,0.017606,-0.80842,92.788,0.74271,26.022,2,1.42,0.497,0.213,-0.80842,1,12.22,1.42,0.497,0.213
92.793,0.74311,26.07,2,-83.82,-41.012,-20.148,0.13342,0,0,0.017606,-0.80607,92.793,0.74311,26.07,2,1.44,0.504,0.216,-0.80607,1,12.241,1.44,0.504,0.216
92.797,0.74351,26.119,2,-83.88,-41.033,-20.157,0.13342,0,0,0.017606,-0.80384,92.797,0.74351,26.119,2,1.46,0.511,0.219,-0.80384,1,12.263,1.46,0.511,0.219
92.801,0.74392,26.167,2,-83.94,-41.054,-20.166,0.13342,0,0,0.017606,-0.80172,92.801,0.74392,26.167,2,1.48,0.518,0.222,-0.80172,1,12.284,1.48,0.518,0.222
92.805,0.74432,26.215,2,-84,-41.075,-20.175,0.13342,0,0,0.017606,-0.79971,92.805,0.74432,26.215,2,1.5,0.525,0.225,-0.79971,1,12.306,1.5,0.525,0.225
92.809,0.74472,26.264,2,-84.06,-41.096,-20.184,0.13342,0,0,0.017606,-0.79781,92.809,0.74472,26.264,2,1.52,0.532,0.228,-0.79781,1,12.327,1.52,0.532,0.228
92.813,0.74512,26.312,2,-84.12,-41.117,-20.193,0.13342,0,0,0.017606,-0.79601,92.814,0.74512,26.312,2,1.54,0.539,0.231,-0.79601,1,12.348,1.54,0.539,0.231
92.818,0.74552,26.36,2,-84.18,-41.138,-20.202,0.13342,0,0,0.017606,-0.79431,92.818,0.74552,26.36,2,1.56,0.546,0.234,-0.79431,1,12.37,1.56,0.546,0.234
92.822,0.74592,26.408,2,-84.24,-41.159,-20.211,0.13342,0,0,0.017606,-0.7927,92.822,0.74592,26.408,2,1.58,0.553,0.237,-0.7927,1,12.391,1.58,0.553,0.237
92.826,0.74632,26.457,2,-84.3,-41.18,-20.22,0.13342,0,0,0.017606,-0.79118,92.826,0.74632,26.457,2,1.6,0.56,0.24,-0.79118,1,12.413,1.6,0.56,0.24
92.83,0.74672,26.505,2,-84.36,-41.201,-20.229,0.13342,0,0,0.017606,-0.78974,92.83,0.74672,26.505,2,1.62,0.567,0.243,-0.78974,1,12.434,1.62,0.567,0.243
92.834,0.74713,26.553,2,-84.42,-41.222,-20.238,0.13342,0,0,0.017606,-0.78817,92.834,0.74713,26.553,2,1.64,0.574,0.246,-0.78817,1,12.455,1.64,0.574,0.246
92.838,0.74753,26.601,2,-84.48,-41.243,-20.247,0.13342,0,0,0.017606,-0.7866,92.838,0.74753,26.601,2,1.66,0.581,0.249,-0.7866,1,12.477,1.66,0.581,0.249
92.843,0.74793,26.649,2,-84.54,-41.264,-20.256,0.13342,0,0,0.017606,-0.78509,92.843,0.74793,26.649,2,1.68,0.588,0.252,-0.78509,1,12.498,1.68,0.588,0.252
92.847,0.74834,26.697,2,-84.6,-41.285,-20.265,0.13342,0,0,0.017606,-0.78365,92.847,0.74834,26.697,2,1.7,0.595,0.255,-0.78365,1,12.52,1.7,0.595,0.255
92.851,0.74874,26.745,2,-84.66,-41.306,-20.274,0.13342,0,0,0.017606,-0.78227,92.851,0.74874,26.745,2,1.72,0.602,0.258,-0.78227,1,12.541,1.72,0.602,0.258
92.855,0.74914,26.793,2,-84.72,-41.327,-20.283,0.13342,0,0,0.017606,-0.78095,92.855,0.74914,26.793,2,1.74,0.609,0.261,-0.78095,1,12.562,1.74,0.609,0.261
92.859,0.74955,26.84,2,-84.78,-41.348,-20.292,0.13342,0,0,0.017606,-0.77969,92.859,0.74955,26.84,2,1.76,0.616,0.264,-0.77969,1,12.584,1.76,0.616,0.264
92.863,0.74995,26.888,2,-84.84,-41.369,-20.301,0.13342,0,0,0.017606,-0.77849,92.863,0.74995,26.888,2,1.78,0.623,0.267,-0.77849,1,12.605,1.78,0.623,0.267
92.867,0.75036,26.936,2,-84.9,-41.39,-20.31,0.13342,0,0,0.017606,-0.77683,92.867,0.75036,26.936,2,1.8,0.63,0.27,-0.77683,1,12.627,1.8,0.63,0.27
92.872,0.75077,26.985,2,-84.96,-41.411,-20.319,0.13342,0,0,0.017606,-0.77504,92.872,0.75077,26.985,2,1.82,0.637,0.273,-0.77504,1,12.648,1.82,0.637,0.273
92.876,0.75118,27.033,2,-85.02,-41.432,-20.328,0.13342,0,0,0.017606,-0.77333,92.876,0.75118,27.033,2,1.84,0.644,0.276,-0.77333,1,12.669,1.84,0.644,0.276
92.88,0.75159,27.082,2,-85.08,-41.453,-20.337,0.13342,0,0,0.017606,-0.77169,92.88,0.75159,27.082,2,1.86,0.651,0.279,-0.77169,1,12.691,1.86,0.651,0.279
92.884,0.752,27.13,2,-85.14,-41.474,-20.346,0.13342,0,0,0.017606,-0.77002,92.884,0.752,27.13,2,1.88,0.658,0.282,-0.77002,1,12.712,1.88,0.658,0.282
92.888,0.75241,27.179,2,-85.2,-41.495,-20.355,0.13342,0,0,0.017606,-0.76814,92.888,0.75241,27.179,2,1.9,0.665,0.285,-0.76814,1,12.734,1.9,0.665,0.285
92.892,0.75281,27.228,2,-85.26,-41.516,-20.364,0.13342,0,0,0.017606,-0.76639,92.892,0.75281,27.228,2,1.92,0.672,0.288,-0.76639,1,12.755,1.92,0.672,0.288
92.896,0.75322,27.277,2,-85.32,-41.537,-20.373,0.13342,0,0,0.017606,-0.76475,92.896,0.75322,27.277,2,1.94,0.679,0.291,-0.76475,1,12.776,1.94,0.679,0.291
92.901,0.75363,27.325,2,-85.38,-41.558,-20.382,0.13342,0,0,0.017606,-0.76323,92.901,0.75363,27.325,2,1.96,0.686,0.294,-0.76323,1,12.798,1.96,0.686,0.294
92.905,0.75404,27.374,2,-85.44,-41.579,-20.391,0.13342,0,0,0.017606,-0.76181,92.905,0.75404,27.374,2,1.98,0.693,0.297,-0.76181,1,12.819,1.98,0.693,0.297
92.909,0.75445,27.423,2,-85.5,-41.6,-20.4,0.13342,0,0,0.017606,-0.7605,92.909,0.75445,27.423,2,2,0.7,0.3,-0.7605,1,12.841,2,0.7,0.3
92.913,0.75485,27.471,2,-85.56,-41.621,-20.409,0.13342,0,0,0.017606,-0.75929,92.913,0.75485,27.471,2,2.02,0.707,0.303,-0.75929,1,12.862,2.02,0.707,0.303
92.917,0.75526,27.52,2,-85.62,-41.642,-20.418,0.13342,0,0,0.017606,-0.75818,92.917,0.75526,27.52,2,2.04,0.714,0.306,-0.75818,1,12.883,2.04,0.714,0.306
92.921,0.75567,27.568,2,-85.68,-41.663,-20.427,0.13342,0,0,0.017606,-0.75716,92.921,0.75567,27.568,2,2.06,0.721,0.309,-0.75716,1,12.905,2.06,0.721,0.309
92.925,0.75607,27.617,2,-85.74,-41.684,-20.436,0.13342,0,0,0.017606,-0.75622,92.925,0.75607,27.617,2,2.08,0.728,0.312,-0.75622,1,12.926,2.08,0.728,0.312
92.929,0.75648,27.665,2,-85.8,-41.705,-20.445,0.13342,0,0,0.017606,-0.75538,92.929,0.75648,27.665,2,2.1,0.735,0.315,-0.75538,1,12.948,2.1,0.735,0.315
92.933,0.75689,27.713,2,-85.86,-41.726,-20.454,0.13342,0,0,0.017606,-0.75461,92.933,0.75689,27.713,2,2.12,0.742,0.318,-0.75461,1,12.969,2.12,0.742,0.318
92.937,0.75729,27.761,2,-85.92,-41.747,-20.463,0.13342,0,0,0.017606,-0.75392,92.938,0.75729,27.761,2,2.14,0.749,0.321,-0.75392,1,12.99,2.14,0.749,0.321
92.942,0.7577,27.81,2,-85.98,-41.768,-20.472,0.13342,0,0,0.017606,-0.7533,92.942,0.7577,27.81,2,2.16,0.756,0.324,-0.7533,1,13.012,2.16,0.756,0.324
92.946,0.75811,27.858,2,-86.04,-41.789,-20.481,0.13342,0,0,0.017606,-0.75275,92.946,0.75811,27.858,2,2.18,0.763,0.327,-0.75275,1,13.033,2.18,0.763,0.327
92.95,0.75852,27.906,2,-86.1,-41.81,-20.49,0.13342,0,0,0.017606,-0.75227,92.95,0.75852,27.906,2,2.2,0.77,0.33,-0.75227,1,13.055,2.2,0.77,0.33
92.954,0.75892,27.954,2,-86.16,-41.831,-20.499,0.13342,0,0,0.017606,-0.75184,92.954,0.75892,27.954,2,2.22,0.777,0.333,-0.75184,1,13.076,2.22,0.777,0.333
92.958,0.75933,28.002,2,-86.22,-41.852,-20.508,0.13342,0,0,0.017606,-0.75148,92.958,0.75933,28.002,2,2.24,0.784,0.336,-0.75148,1,13.097,2.24,0.784,0.336
92.962,0.75974,28.05,2,-86.28,-41.873,-20.517,0.13342,0,0,0.017606,-0.75116,92.962,0.75974,28.05,2,2.26,0.791,0.339,-0.75116,1,13.119,2.26,0.791,0.339
92.966,0.76014,28.098,2,-86.34,-41.894,-20.526,0.13342,0,0,0.017606,-0.75089,92.966,0.76014,28.098,2,2.28,0.798,0.342,-0.75089,1,13.14,2.28,0.798,0.342
92.97,0.76055,28.146,2,-86.4,-41.915,-20.535,0.13342,0,0,0.017606,-0.75067,92.97,0.76055,28.146,2,2.3,0.805,0.345,-0.75067,1,13.162,2.3,0.805,0.345
92.974,0.76095,28.193,2,-86.46,-41.936,-20.544,0.13342,0,0,0.017606,-0.75049,92.974,0.76095,28.193,2,2.32,0.812,0.348,-0.75049,1,13.183,2.32,0.812,0.348
92.978,0.76136,28.241,2,-86.52,-41.957,-20.553,0.13342,0,0,0.017606,-0.75034,92.978,0.76136,28.241,2,2.34,0.819,0.351,-0.75034,1,13.204,2.34,0.819,0.351
92.982,0.76176,28.289,2,-86.58,-41.978,-20.562,0.13342,0,0,0.017606,-0.75023,92.982,0.76176,28.289,2,2.36,0.826,0.354,-0.75023,1,13.226,2.36,0.826,0.354
92.986,0.76217,28.337,2,-86.64,-41.999,-20.571,0.13342,0,0,0.017606,-0.7499,92.986,0.76217,28.337,2,2.38,0.833,0.357,-0.7499,1,13.247,2.38,0.833,0.357
92.99,0.76257,28.385,2,-86.7,-42.02,-20.58,0.13342,0,0,0.017606,-0.74884,92.99,0.76257,28.385,2,2.4,0.84,0.36,-0.74884,1,13.269,2.4,0.84,0.36
92.994,0.76298,28.432,2,-86.76,-42.041,-20.589,0.13342,0,0,0.017606,-0.74781,92.994,0.76298,28.432,2,2.42,0.847,0.363,-0.74781,1,13.29,2.42,0.847,0.363
92.998,0.76339,28.48,2,-86.82,-42.062,-20.598,0.13342,0,0,0.017606,-0.74678,92.998,0.76339,28.48,2,2.44,0.854,0.366,-0.74678,1,13.311,2.44,0.854,0.366
93.002,0.76379,28.528,2,-86.88,-42.083,-20.607,0.13342,0,0,0.017606,-0.74576,93.002,0.76379,28.528,2,2.46,0.861,0.369,-0.74576,1,13.333,2.46,0.861,0.369
93.006,0.7642,28.575,2,-86.94,-42.104,-20.616,0.13342,0,0,0.017606,-0.74475,93.006,0.7642,28.575,2,2.48,0.868,0.372,-0.74475,1,13.354,2.48,0.868,0.372
93.01,0.76461,28.622,2,-87,-42.125,-20.625,0.13342,0,0,0.017606,-0.74375,93.01,0.76461,28.622,2,2.5,0.875,0.375,-0.74375,1,13.376,2.5,0.875,0.375
93.014,0.76503,28.672,2,-87.06,-42.146,-20.634,0.13342,0,0,0.017606,-0.73906,93.014,0.76503,28.672,2,2.52,0.882,0.378,-0.73906,1,13.397,2.52,0.882,0.378
93.018,0.76545,28.721,2,-87.12,-42.167,-20.643,0.13342,0,0,0.017606,-0.73449,93.018,0.76545,28.721,2,2.54,0.889,0.381,-0.73449,1,13.418,2.54,0.889,0.381
93.022,0.76587,28.77,2,-87.18,-42.188,-20.652,0.13342,0,0,0.017606,-0.73005,93.022,0.76587,28.77,2,2.56,0.896,0.384,-0.73005,1,13.44,2.56,0.896,0.384
93.026,0.76629,28.819,2,-87.24,-42.209,-20.661,0.13342,0,0,0.017606,-0.72572,93.027,0.76629,28.819,2,2.58,0.903,0.387,-0.72572,1,13.461,2.58,0.903,0.387
93.031,0.76671,28.868,2,-87.3,-42.23,-20.67,0.13342,0,0,0.017606,-0.72151,93.031,0.76671,28.868,2,2.6,0.91,0.39,-0.72151,1,13.483,2.6,0.91,0.39
93.035,0.76714,28.917,2,-87.36,-42.251,-20.679,0.13342,0,0,0.017606,-0.71741,93.035,0.76714,28.917,2,2.62,0.917,0.393,-0.71741,1,13.504,2.62,0.917,0.393
93.039,0.76756,28.966,2,-87.42,-42.272,-20.688,0.13342,0,0,0.017606,-0.71287,93.039,0.76756,28.966,2,2.64,0.924,0.396,-0.71287,1,13.525,2.64,0.924,0.396
93.043,0.76798,29.016,2,-87.48,-42.293,-20.697,0.13342,0,0,0.017606,-0.70831,93.043,0.76798,29.016,2,2.66,0.931,0.399,-0.70831,1,13.547,2.66,0.931,0.399
93.047,0.7684,29.065,2,-87.54,-42.314,-20.706,0.13342,0,0,0.017606,-0.70393,93.047,0.7684,29.065,2,2.68,0.938,0.402,-0.70393,1,13.568,2.68,0.938,0.402
93.051,0.76883,29.114,2,-87.6,-42.335,-20.715,0.13342,0,0,0.017606,-0.69973,93.051,0.76883,29.114,2,2.7,0.945,0.405,-0.69973,1,13.59,2.7,0.945,0.405
93.055,0.76925,29.163,2,-87.66,-42.356,-20.724,0.13342,0,0,0.017606,-0.69569,93.055,0.76925,29.163,2,2.72,0.952,0.408,-0.69569,1,13.611,2.72,0.952,0.408
93.059,0.76967,29.212,2,-87.72,-42.377,-20.733,0.13342,0,0,0.017606,-0.69181,93.059,0.76967,29.212,2,2.74,0.959,0.411,-0.69181,1,13.632,2.74,0.959,0.411
93.063,0.77009,29.261,2,-87.78,-42.398,-20.742,0.13342,0,0,0.017606,-0.6881,93.063,0.77009,29.261,2,2.76,0.966,0.414,-0.6881,1,13.654,2.76,0.966,0.414
93.067,0.77051,29.31,2,-87.84,-42.419,-20.751,0.13342,0,0,0.017606,-0.68454,93.067,0.77051,29.31,2,2.78,0.973,0.417,-0.68454,1,13.675,2.78,0.973,0.417
93.071,0.77093,29.359,2,-87.9,-42.44,-20.76,0.13342,0,0,0.017606,-0.68113,93.071,0.77093,29.359,2,2.8,0.98,0.42,-0.68113,1,13.697,2.8,0.98,0.42
93.075,0.77135,29.408,2,-87.96,-42.461,-20.769,0.13342,0,0,0.017606,-0.67787,93.075,0.77135,29.408,2,2.82,0.987,0.423,-0.67787,1,13.718,2.82,0.987,0.423
93.079,0.77177,29.457,2,-88.02,-42.482,-20.778,0.13342,0,0,0.017606,-0.67475,93.079,0.77177,29.457,2,2.84,0.994,0.426,-0.67475,1,13.739,2.84,0.994,0.426
93.083,0.77218,29.505,2,-88.08,-42.503,-20.787,0.13342,0,0,0.017606,-0.67178,93.083,0.77218,29.505,2,2.86,1.001,0.429,-0.67178,1,13.761,2.86,1.001,0.429
93.087,0.7726,29.554,2,-88.14,-42.524,-20.796,0.13342,0,0,0.017606,-0.66893,93.087,0.7726,29.554,2,2.88,1.008,0.432,-0.66893,1,13.782,2.88,1.008,0.432
93.091,0.77302,29.603,2,-88.2,-42.545,-20.805,0.13342,0,0,0.017606,-0.66622,93.091,0.77302,29.603,2,2.9,1.015,0.435,-0.66622,1,13.804,2.9,1.015,0.435
93.095,0.77344,29.652,2,-88.26,-42.566,-20.814,0.13342,0,0,0.017606,-0.66364,93.095,0.77344,29.652,2,2.92,1.022,0.438,-0.66364,1,13.825,2.92,1.022,0.438
93.099,0.77386,29.701,2,-88.32,-42.587,-20.823,0.13342,0,0,0.017606,-0.66118,93.099,0.77386,29.701,2,2.94,1.029,0.441,-0.66118,1,13.846,2.94,1.029,0.441
93.103,0.77428,29.75,2,-88.38,-42.608,-20.832,0.13342,0,0,0.017606,-0.65884,93.103,0.77428,29.75,2,2.96,1.036,0.444,-0.65884,1,13.868,2.96,1.036,0.444
93.107,0.7747,29.799,2,-88.44,-42.629,-20.841,0.13342,0,0,0.017606,-0.65661,93.107,0.7747,29.799,2,2.98,1.043,0.447,-0.65661,1,13.889,2.98,1.043,0.447
93.111,0.77511,29.847,2,-88.5,-42.65,-20.85,0.13342,0,0,0.017606,-0.6545,93.111,0.77511,29.847,2,3,1.05,0.45,-0.6545,1,13.911,3,1.05,0.45
93.115,0.77553,29.896,2,-88.56,-42.671,-20.859,0.13342,0,0,0.017606,-0.65249,93.115,0.77553,29.896,2,3.02,1.057,0.453,-0.65249,1,13.932,3.02,1.057,0.453
93.119,0.77595,29.944,2,-88.62,-42.692,-20.868,0.13342,0,0,0.017606,-0.65059,93.119,0.77595,29.944,2,3.04,1.064,0.456,-0.65059,1,13.953,3.04,1.064,0.456
93.123,0.77637,29.993,2,-88.68,-42.713,-20.877,0.13342,0,0,0.017606,-0.64878,93.123,0.77637,29.993,2,3.06,1.071,0.459,-0.64878,1,13.975,3.06,1.071,0.459
93.127,0.77679,30.041,2,-88.74,-42.734,-20.886,0.13342,0,0,0.017606,-0.64707,93.127,0.77679,30.041,2,3.08,1.078,0.462,-0.64707,1,13.996,3.08,1.078,0.462
93.131,0.7772,30.09,2,-88.8,-42.755,-20.895,0.13342,0,0,0.017606,-0.64546,93.131,0.7772,30.09,2,3.1,1.085,0.465,-0.64546,1,14.018,3.1,1.085,0.465
93.135,0.77762,30.138,2,-88.86,-42.776,-20.904,0.13342,0,0,0.017606,-0.64392,93.135,0.77762,30.138,2,3.12,1.092,0.468,-0.64392,1,14.039,3.12,1.092,0.468
93.139,0.77804,30.187,2,-88.92,-42.797,-20.913,0.13342,0,0,0.017606,-0.64194,93.139,0.77804,30.187,2,3.14,1.099,0.471,-0.64194,1,14.06,3.14,1.099,0.471
93.143,0.77846,30.235,2,-88.98,-42.818,-20.922,0.13342,0,0,0.017606,-0.63985,93.143,0.77846,30.235,2,3.16,1.106,0.474,-0.63985,1,14.082,3.16,1.106,0.474
93.147,0.77888,30.283,2,-89.04,-42.839,-20.931,0.13342,0,0,0.017606,-0.63782,93.147,0.77888,30.283,2,3.18,1.113,0.477,-0.63782,1,14.103,3.18,1.113,0.477
93.151,0.7793,30.332,2,-89.1,-42.86,-20.94,0.13342,0,0,0.017606,-0.63585,93.151,0.7793,30.332,2,3.2,1.12,0.48,-0.63585,1,14.125,3.2,1.12,0.48
93.155,0.77972,30.38,2,-89.16,-42.881,-20.949,0.13342,0,0,0.017606,-0.63366,93.155,0.77972,30.38,2,3.22,1.127,0.483,-0.63366,1,14.146,3.22,1.127,0.483
93.159,0.78015,30.429,2,-89.22,-42.902,-20.958,0.13342,0,0,0.017606,-0.63089,93.159,0.78015,30.429,2,3.24,1.134,0.486,-0.63089,1,14.167,3.24,1.134,0.486
93.163,0.78058,30.478,2,-89.28,-42.923,-20.967,0.13342,0,0,0.017606,-0.62824,93.163,0.78058,30.478,2,3.26,1.141,0.489,-0.62824,1,14.189,3.26,1.141,0.489
93.167,0.781,30.527,2,-89.34,-42.944,-20.976,0.13342,0,0,0.017606,-0.62569,93.167,0.781,30.527,2,3.28,1.148,0.492,-0.62569,1,14.21,3.28,1.148,0.492
93.171,0.78143,30.576,2,-89.4,-42.965,-20.985,0.13342,0,0,0.017606,-0.62325,93.171,0.78143,30.576,2,3.3,1.155,0.495,-0.62325,1,14.232,3.3,1.155,0.495
93.175,0.78186,30.625,2,-89.46,-42.986,-20.994,0.13342,0,0,0.017606,-0.62092,93.175,0.78186,30.625,2,3.32,1.162,0.498,-0.62092,1,14.253,3.32,1.162,0.498
93.179,0.78228,30.674,2,-89.52,-43.007,-21.003,0.13342,0,0,0.017606,-0.61869,93.179,0.78228,30.674,2,3.34,1.169,0.501,-0.61869,1,14.274,3.34,1.169,0.501
93.183,0.78271,30.723,2,-89.58,-43.028,-21.012,0.13342,0,0,0.017606,-0.61656,93.183,0.78271,30.723,2,3.36,1.176,0.504,-0.61656,1,14.296,3.36,1.176,0.504
93.187,0.78313,30.772,2,-89.64,-43.049,-21.021,0.13342,0,0,0.017606,-0.61446,93.187,0.78313,30.772,2,3.38,1.183,0.507,-0.61446,1,14.317,3.38,1.183,0.507
93.191,0.78356,30.821,2,-89.7,-43.07,-21.03,0.13342,0,0,0.017606,-0.61228,93.191,0.78356,30.821,2,3.4,1.19,0.51,-0.61228,1,14.339,3.4,1.19,0.51
93.195,0.78398,30.87,2,-89.76,-43.091,-21.039,0.13342,0,0,0.017606,-0.61022,93.195,0.78398,30.87,2,3.42,1.197,0.513,-0.61022,1,14.36,3.42,1.197,0.513
93.199,0.78441,30.919,2,-89.82,-43.112,-21.048,0.13342,0,0,0.017606,-0.60828,93.199,0.78441,30.919,2,3.44,1.204,0.516,-0.60828,1,14.381,3.44,1.204,0.516
93.203,0.78483,30.968,2,-89.88,-43.133,-21.057,0.13342,0,0,0.017606,-0.60646,93.203,0.78483,30.968,2,3.46,1.211,0.519,-0.60646,1,14.403,3.46,1.211,0.519
93.206,0.78526,31.017,2,-89.94,-43.154,-21.066,0.13342,0,0,0.017606,-0.60475,93.207,0.78526,31.017,2,3.48,1.218,0.522,-0.60475,1,14.424,3.48,1.218,0.522
93.21,0.78568,31.066,2,-90,-43.175,-21.075,0.13342,0,0,0.017606,-0.60314,93.21,0.78568,31.066,2,3.5,1.225,0.525,-0.60314,1,14.446,3.5,1.225,0.525
93.214,0.7861,31.115,2,-90.06,-43.196,-21.084,0.13342,0,0,0.017606,-0.60164,93.214,0.7861,31.115,2,3.52,1.232,0.528,-0.60164,1,14.467,3.52,1.232,0.528
93.218,0.78653,31.164,2,-90.12,-43.217,-21.093,0.13342,0,0,0.017606,-0.60023,93.218,0.78653,31.164,2,3.54,1.239,0.531,-0.60023,1,14.488,3.54,1.239,0.531
93.222,0.78695,31.212,2,-90.18,-43.238,-21.102,0.13342,0,0,0.017606,-0.59892,93.222,0.78695,31.212,2,3.56,1.246,0.534,-0.59892,1,14.51,3.56,1.246,0.534
93.226,0.78737,31.261,2,-90.24,-43.259,-21.111,0.13342,0,0,0.017606,-0.5977,93.226,0.78737,31.261,2,3.58,1.253,0.537,-0.5977,1,14.531,3.58,1.253,0.537
93.23,0.78779,31.31,2,-90.3,-43.28,-21.12,0.13342,0,0,0.017606,-0.59657,93.23,0.78779,31.31,2,3.6,1.26,0.54,-0.59657,1,14.553,3.6,1.26,0.54
93.234,0.78821,31.359,2,-90.36,-43.301,-21.129,0.13342,0,0,0.017606,-0.59552,93.234,0.78821,31.359,2,3.62,1.267,0.543,-0.59552,1,14.574,3.62,1.267,0.543
93.238,0.78864,31.407,2,-90.42,-43.322,-21.138,0.13342,0,0,0.017606,-0.59454,93.238,0.78864,31.407,2,3.64,1.274,0.546,-0.59454,1,14.595,3.64,1.274,0.546
93.242,0.78907,31.456,2,-90.48,-43.343,-21.147,0.13342,0,0,0.017606,-0.59364,93.242,0.78907,31.456,2,3.66,1.281,0.549,-0.59364,1,14.617,3.66,1.281,0.549
93.246,0.78949,31.504,2,-90.54,-43.364,-21.156,0.13342,0,0,0.017606,-0.59281,93.246,0.78949,31.504,2,3.68,1.288,0.552,-0.59281,1,14.638,3.68,1.288,0.552
93.249,0.78992,31.553,2,-90.6,-43.385,-21.165,0.13342,0,0,0.017606,-0.59205,93.249,0.78992,31.553,2,3.7,1.295,0.555,-0.59205,1,14.66,3.7,1.295,0.555
93.253,0.79034,31.601,2,-90.66,-43.406,-21.174,0.13342,0,0,0.017606,-0.59135,93.253,0.79034,31.601,2,3.72,1.302,0.558,-0.59135,1,14.681,3.72,1.302,0.558
93.257,0.79077,31.65,2,-90.72,-43.427,-21.183,0.13342,0,0,0.017606,-0.5907,93.257,0.79077,31.65,2,3.74,1.309,0.561,-0.5907,1,14.702,3.74,1.309,0.561
93.261,0.79119,31.698,2,-90.78,-43.448,-21.192,0.13342,0,0,0.017606,-0.59011,93.261,0.79119,31.698,2,3.76,1.316,0.564,-0.59011,1,14.724,3.76,1.316,0.564
93.265,0.79162,31.746,2,-90.84,-43.469,-21.201,0.13342,0,0,0.017606,-0.58957,93.265,0.79162,31.746,2,3.78,1.323,0.567,-0.58957,1,14.745,3.78,1.323,0.567
93.269,0.79204,31.795,2,-90.9,-43.49,-21.21,0.13342,0,0,0.017606,-0.58908,93.269,0.79204,31.795,2,3.8,1.33,0.57,-0.58908,1,14.767,3.8,1.33,0.57
93.273,0.79247,31.843,2,-90.96,-43.511,-21.219,0.13342,0,0,0.017606,-0.58863,93.273,0.79247,31.843,2,3.82,1.337,0.573,-0.58863,1,14.788,3.82,1.337,0.573
93.276,0.7929,31.891,2,-91.02,-43.532,-21.228,0.13342,0,0,0.017606,-0.58822,93.277,0.7929,31.891,2,3.84,1.344,0.576,-0.58822,1,14.809,3.84,1.344,0.576
93.28,0.79332,31.939,2,-91.08,-43.553,-21.237,0.13342,0,0,0.017606,-0.58784,93.28,0.79332,31.939,2,3.86,1.351,0.579,-0.58784,1,14.831,3.86,1.351,0.579
93.284,0.79375,31.988,2,-91.14,-43.574,-21.246,0.13342,0,0,0.017606,-0.58742,93.284,0.79375,31.988,2,3.88,1.358,0.582,-0.58742,1,14.852,3.88,1.358,0.582
93.288,0.79417,32.036,2,-91.2,-43.595,-21.255,0.13342,0,0,0.017606,-0.58686,93.288,0.79417,32.036,2,3.9,1.365,0.585,-0.58686,1,14.874,3.9,1.365,0.585
93.292,0.7946,32.084,2,-91.26,-43.616,-21.264,0.13342,0,0,0.017606,-0.58634,93.292,0.7946,32.084,2,3.92,1.372,0.588,-0.58634,1,14.895,3.92,1.372,0.588
93.296,0.79503,32.132,2,-91.32,-43.637,-21.273,0.13342,0,0,0.017606,-0.58507,93.296,0.79503,32.132,2,3.94,1.379,0.591,-0.58507,1,14.916,3.94,1.379,0.591
93.3,0.79546,32.181,2,-91.38,-43.658,-21.282,0.13342,0,0,0.017606,-0.58327,93.3,0.79546,32.181,2,3.96,1.386,0.594,-0.58327,1,14.938,3.96,1.386,0.594
93.303,0.79589,32.23,2,-91.44,-43.679,-21.291,0.13342,0,0,0.017606,-0.58152,93.303,0.79589,32.23,2,3.98,1.393,0.597,-0.58152,1,14.959,3.98,1.393,0.597
93.307,0.79632,32.278,2,-91.5,-43.7,-21.3,0.13342,0,0,0.017606,-0.57983,93.307,0.79632,32.278,2,4,1.4,0.6,-0.57983,1,14.981,4,1.4,0.6
93.311,0.79675,32.327,2,-91.56,-43.721,-21.309,0.13342,0,0,0.017606,-0.57819,93.311,0.79675,32.327,2,4.02,1.407,0.603,-0.57819,1,15.002,4.02,1.407,0.603
93.315,0.79719,32.376,2,-91.62,-43.742,-21.318,0.13342,0,0,0.017606,-0.5766,93.315,0.79719,32.376,2,4.04,1.414,0.606,-0.5766,1,15.023,4.04,1.414,0.606
93.319,0.79762,32.424,2,-91.68,-43.763,-21.327,0.13342,0,0,0.017606,-0.57506,93.319,0.79762,32.424,2,4.06,1.421,0.609,-0.57506,1,15.045,4.06,1.421,0.609
93.323,0.79805,32.473,2,-91.74,-43.784,-21.336,0.13342,0,0,0.017606,-0.57355,93.323,0.79805,32.473,2,4.08,1.428,0.612,-0.57355,1,15.066,4.08,1.428,0.612
93.326,0.79848,32.521,2,-91.8,-43.805,-21.345,0.13342,0,0,0.017606,-0.57209,93.326,0.79848,32.521,2,4.1,1.435,0.615,-0.57209,1,15.088,4.1,1.435,0.615
93.33,0.79891,32.57,2,-91.86,-43.826,-21.354,0.13342,0,0,0.017606,-0.57066,93.33,0.79891,32.57,2,4.12,1.442,0.618,-0.57066,1,15.109,4.12,1.442,0.618
93.334,0.79934,32.619,2,-91.92,-43.847,-21.363,0.13342,0,0,0.017606,-0.5684,93.334,0.79934,32.619,2,4.14,1.449,0.621,-0.5684,1,15.13,4.14,1.449,0.621
93.338,0.79977,32.668,2,-91.98,-43.868,-21.372,0.13342,0,0,0.017606,-0.56594,93.338,0.79977,32.668,2,4.16,1.456,0.624,-0.56594,1,15.152,4.16,1.456,0.624
93.342,0.80021,32.718,2,-92.04,-43.889,-21.381,0.13342,0,0,0.017606,-0.56243,93.342,0.80021,32.718,2,4.18,1.463,0.627,-0.56243,1,15.173,4.18,1.463,0.627
93.346,0.80065,32.768,2,-92.1,-43.91,-21.39,0.13342,0,0,0.017606,-0.55847,93.346,0.80065,32.768,2,4.2,1.47,0.63,-0.55847,1,15.195,4.2,1.47,0.63
93.35,0.80108,32.817,2,-92.16,-43.931,-21.399,0.13342,0,0,0.017606,-0.55466,93.35,0.80108,32.817,2,4.22,1.477,0.633,-0.55466,1,15.216,4.22,1.477,0.633
93.353,0.80152,32.867,2,-92.22,-43.952,-21.408,0.13342,0,0,0.017606,-0.55098,93.353,0.80152,32.867,2,4.24,1.484,0.636,-0.55098,1,15.237,4.24,1.484,0.636
93.357,0.80196,32.917,2,-92.28,-43.973,-21.417,0.13342,0,0,0.017606,-0.54745,93.357,0.80196,32.917,2,4.26,1.491,0.639,-0.54745,1,15.259,4.26,1.491,0.639
93.361,0.8024,32.967,2,-92.34,-43.994,-21.426,0.13342,0,0,0.017606,-0.54405,93.361,0.8024,32.967,2,4.28,1.498,0.642,-0.54405,1,15.28,4.28,1.498,0.642
93.365,0.80284,33.016,2,-92.4,-44.015,-21.435,0.13342,0,0,0.017606,-0.54078,93.365,0.80284,33.016,2,4.3,1.505,0.645,-0.54078,1,15.302,4.3,1.505,0.645
93.369,0.80328,33.066,2,-92.46,-44.036,-21.444,0.13342,0,0,0.017606,-0.53764,93.369,0.80328,33.066,2,4.32,1.512,0.648,-0.53764,1,15.323,4.32,1.512,0.648
93.373,0.80372,33.115,2,-92.52,-44.057,-21.453,0.13342,0,0,0.017606,-0.53462,93.373,0.80372,33.115,2,4.34,1.519,0.651,-0.53462,1,15.344,4.34,1.519,0.651
93.377,0.80415,33.165,2,-92.58,-44.078,-21.462,0.13342,0,0,0.017606,-0.53172,93.377,0.80415,33.165,2,4.36,1.526,0.654,-0.53172,1,15.366,4.36,1.526,0.654
93.38,0.80459,33.214,2,-92.64,-44.099,-21.471,0.13342,0,0,0.017606,-0.52891,93.38,0.80459,33.214,2,4.38,1.533,0.657,-0.52891,1,15.387,4.38,1.533,0.657
93.384,0.80503,33.264,2,-92.7,-44.12,-21.48,0.13342,0,0,0.017606,-0.52615,93.384,0.80503,33.264,2,4.4,1.54,0.66,-0.52615,1,15.409,4.4,1.54,0.66
93.388,0.80547,33.313,2,-92.76,-44.141,-21.489,0.13342,0,0,0.017606,-0.52352,93.388,0.80547,33.313,2,4.42,1.547,0.663,-0.52352,1,15.43,4.42,1.547,0.663
93.392,0.80591,33.362,2,-92.82,-44.162,-21.498,0.13342,0,0,0.017606,-0.52101,93.392,0.80591,33.362,2,4.44,1.554,0.666,-0.52101,1,15.451,4.44,1.554,0.666
93.396,0.80635,33.412,2,-92.88,-44.183,-21.507,0.13342,0,0,0.017606,-0.51862,93.396,0.80635,33.412,2,4.46,1.561,0.669,-0.51862,1,15.473,4.46,1.561,0.669
93.399,0.80679,33.461,2,-92.94,-44.204,-21.516,0.13342,0,0,0.017606,-0.51635,93.399,0.80679,33.461,2,4.48,1.568,0.672,-0.51635,1,15.494,4.48,1.568,0.672
93.403,0.80723,33.51,2,-93,-44.225,-21.525,0.13342,0,0,0.017606,-0.51419,93.403,0.80723,33.51,2,4.5,1.575,0.675,-0.51419,1,15.516,4.5,1.575,0.675
93.407,0.80766,33.56,2,-93.06,-44.246,-21.534,0.13342,0,0,0.017606,-0.51214,93.407,0.80766,33.56,2,4.52,1.582,0.678,-0.51214,1,15.537,4.52,1.582,0.678
93.411,0.8081,33.609,2,-93.12,-44.267,-21.543,0.13342,0,0,0.017606,-0.5102,93.411,0.8081,33.609,2,4.54,1.589,0.681,-0.5102,1,15.558,4.54,1.589,0.681
93.415,0.80854,33.658,2,-93.18,-44.288,-21.552,0.13342,0,0,0.017606,-0.50835,93.415,0.80854,33.658,2,4.56,1.596,0.684,-0.50835,1,15.58,4.56,1.596,0.684
93.418,0.80898,33.708,2,-93.24,-44.309,-21.561,0.13342,0,0,0.017606,-0.50661,93.418,0.80898,33.708,2,4.58,1.603,0.687,-0.50661,1,15.601,4.58,1.603,0.687
93.422,0.80941,33.757,2,-93.3,-44.33,-21.57,0.13342,0,0,0.017606,-0.50495,93.422,0.80941,33.757,2,4.6,1.61,0.69,-0.50495,1,15.623,4.6,1.61,0.69
93.426,0.80985,33.806,2,-93.36,-44.351,-21.579,0.13342,0,0,0.017606,-0.50339,93.426,0.80985,33.806,2,4.62,1.617,0.693,-0.50339,1,15.644,4.62,1.617,0.693
93.43,0.81029,33.855,2,-93.42,-44.372,-21.588,0.13342,0,0,0.017606,-0.50091,93.43,0.81029,33.855,2,4.64,1.624,0.696,-0.50091,1,15.665,4.64,1.624,0.696
93.433,0.81074,33.905,2,-93.48,-44.393,-21.597,0.13342,0,0,0.017606,-0.49704,93.433,0.81074,33.905,2,4.66,1.631,0.699,-0.49704,1,15.687,4.66,1.631,0.699
93.437,0.81119,33.955,2,-93.54,-44.414,-21.606,0.13342,0,0,0.017606,-0.49313,93.437,0.81119,33.955,2,4.68,1.638,0.702,-0.49313,1,15.708,4.68,1.638,0.702
93.441,0.81164,34.005,2,-93.6,-44.435,-21.615,0.13342,0,0,0.017606,-0.48938,93.441,0.81164,34.005,2,4.7,1.645,0.705,-0.48938,1,15.73,4.7,1.645,0.705
93.445,0.81208,34.055,2,-93.66,-44.456,-21.624,0.13342,0,0,0.017606,-0.48578,93.445,0.81208,34.055,2,4.72,1.652,0.708,-0.48578,1,15.751,4.72,1.652,0.708
93.449,0.81253,34.105,2,-93.72,-44.477,-21.633,0.13342,0,0,0.017606,-0.48234,93.449,0.81253,34.105,2,4.74,1.659,0.711,-0.48234,1,15.772,4.74,1.659,0.711
93.452,0.81298,34.155,2,-93.78,-44.498,-21.642,0.13342,0,0,0.017606,-0.47904,93.452,0.81298,34.155,2,4.76,1.666,0.714,-0.47904,1,15.794,4.76,1.666,0.714
93.456,0.81343,34.205,2,-93.84,-44.519,-21.651,0.13342,0,0,0.017606,-0.47589,93.456,0.81343,34.205,2,4.78,1.673,0.717,-0.47589,1,15.815,4.78,1.673,0.717
93.46,0.81388,34.254,2,-93.9,-44.54,-21.66,0.13342,0,0,0.017606,-0.47287,93.46,0.81388,34.254,2,4.8,1.68,0.72,-0.47287,1,15.837,4.8,1.68,0.72
93.464,0.81432,34.304,2,-93.96,-44.561,-21.669,0.13342,0,0,0.017606,-0.47,93.464,0.81432,34.304,2,4.82,1.687,0.723,-0.47,1,15.858,4.82,1.687,0.723
93.467,0.81477,34.354,2,-94.02,-44.582,-21.678,0.13342,0,0,0.017606,-0.46725,93.467,0.81477,34.354,2,4.84,1.694,0.726,-0.46725,1,15.879,4.84,1.694,0.726
93.471,0.81522,34.403,2,-94.08,-44.603,-21.687,0.13342,0,0,0.017606,-0.46464,93.471,0.81522,34.403,2,4.86,1.701,0.729,-0.46464,1,15.901,4.86,1.701,0.729
93.475,0.81566,34.453,2,-94.14,-44.624,-21.696,0.13342,0,0,0.017606,-0.46214,93.475,0.81566,34.453,2,4.88,1.708,0.732,-0.46214,1,15.922,4.88,1.708,0.732
93.479,0.81611,34.503,2,-94.2,-44.645,-21.705,0.13342,0,0,0.017606,-0.45972,93.479,0.81611,34.503,2,4.9,1.715,0.735,-0.45972,1,15.944,4.9,1.715,0.735
93.482,0.81655,34.552,2,-94.26,-44.666,-21.714,0.13342,0,0,0.017606,-0.45742,93.482,0.81655,34.552,2,4.92,1.722,0.738,-0.45742,1,15.965,4.92,1.722,0.738
93.486,0.817,34.602,2,-94.32,-44.687,-21.723,0.13342,0,0,0.017606,-0.45525,93.486,0.817,34.602,2,4.94,1.729,0.741,-0.45525,1,15.986,4.94,1.729,0.741
93.49,0.81745,34.652,2,-94.38,-44.708,-21.732,0.13342,0,0,0.017606,-0.45319,93.49,0.81745,34.652,2,4.96,1.736,0.744,-0.45319,1,16.008,4.96,1.736,0.744
93.493,0.81789,34.701,2,-94.44,-44.729,-21.741,0.13342,0,0,0.017606,-0.45124,93.493,0.81789,34.701,2,4.98,1.743,0.747,-0.45124,1,16.029,4.98,1.743,0.747
93.497,0.81834,34.751,2,-94.5,-44.75,-21.75,0.13342,0,0,0.017606,-0.4494,93.497,0.81834,34.751,2,5,1.75,0.75,-0.4494,1,16.051,5,1.75,0.75
93.501,0.81878,34.8,2,-94.56,-44.771,-21.759,0.13342,0,0,0.017606,-0.44767,93.501,0.81878,34.8,2,5.02,1.757,0.753,-0.44767,1,16.072,5.02,1.757,0.753
93.505,0.81923,34.85,2,-94.62,-44.792,-21.768,0.13342,0,0,0.017606,-0.44604,93.505,0.81923,34.85,2,5.04,1.764,0.756,-0.44604,1,16.094,5.04,1.764,0.756
93.508,0.81967,34.899,2,-94.68,-44.813,-21.777,0.13342,0,0,0.017606,-0.4445,93.508,0.81967,34.899,2,5.06,1.771,0.759,-0.4445,1,16.115,5.06,1.771,0.759
93.512,0.82012,34.948,2,-94.74,-44.834,-21.786,0.13342,0,0,0.017606,-0.44305,93.512,0.82012,34.948,2,5.08,1.778,0.762,-0.44305,1,16.136,5.08,1.778,0.762
93.516,0.82056,34.998,2,-94.8,-44.855,-21.795,0.13342,0,0,0.017606,-0.44169,93.516,0.82056,34.998,2,5.1,1.785,0.765,-0.44169,1,16.158,5.1,1.785,0.765
93.519,0.82101,35.047,2,-94.86,-44.876,-21.804,0.13342,0,0,0.017606,-0.44042,93.519,0.82101,35.047,2,5.12,1.792,0.768,-0.44042,1,16.179,5.12,1.792,0.768
93.523,0.82145,35.096,2,-94.92,-44.897,-21.813,0.13342,0,0,0.017606,-0.43919,93.523,0.82145,35.096,2,5.14,1.799,0.771,-0.43919,1,16.201,5.14,1.799,0.771
93.527,0.8219,35.146,2,-94.98,-44.918,-21.822,0.13342,0,0,0.017606,-0.43803,93.527,0.8219,35.146,2,5.16,1.806,0.774,-0.43803,1,16.222,5.16,1.806,0.774
93.53,0.82235,35.195,2,-95.04,-44.939,-21.831,0.13342,0,0,0.017606,-0.43694,93.53,0.82235,35.195,2,5.18,1.813,0.777,-0.43694,1,16.243,5.18,1.813,0.777
93.534,0.8228,35.244,2,-95.1,-44.96,-21.84,0.13342,0,0,0.017606,-0.43592,93.534,0.8228,35.244,2,5.2,1.82,0.78,-0.43592,1,16.265,5.2,1.82,0.78
93.537,0.82324,35.293,2,-95.16,-44.981,-21.849,0.13342,0,0,0.017606,-0.43496,93.537,0.82324,35.293,2,5.22,1.827,0.783,-0.43496,1,16.286,5.22,1.827,0.783
93.541,0.82369,35.343,2,-95.22,-45.002,-21.858,0.13342,0,0,0.017606,-0.43406,93.541,0.82369,35.343,2,5.24,1.834,0.786,-0.43406,1,16.308,5.24,1.834,0.786
93.545,0.82414,35.392,2,-95.28,-45.023,-21.867,0.13342,0,0,0.017606,-0.43322,93.545,0.82414,35.392,2,5.26,1.841,0.789,-0.43322,1,16.329,5.26,1.841,0.789
93.548,0.82458,35.441,2,-95.34,-45.044,-21.876,0.13342,0,0,0.017606,-0.43242,93.548,0.82458,35.441,2,5.28,1.848,0.792,-0.43242,1,16.35,5.28,1.848,0.792
93.552,0.82503,35.49,2,-95.4,-45.065,-21.885,0.13342,0,0,0.017606,-0.43168,93.552,0.82503,35.49,2,5.3,1.855,0.795,-0.43168,1,16.372,5.3,1.855,0.795
93.556,0.82547,35.54,2,-95.46,-45.086,-21.894,0.13342,0,0,0.017606,-0.43099,93.556,0.82547,35.54,2,5.32,1.862,0.798,-0.43099,1,16.393,5.32,1.862,0.798
93.559,0.82592,35.589,2,-95.52,-45.107,-21.903,0.13342,0,0,0.017606,-0.43033,93.559,0.82592,35.589,2,5.34,1.869,0.801,-0.43033,1,16.415,5.34,1.869,0.801
93.563,0.82636,35.638,2,-95.58,-45.128,-21.912,0.13342,0,0,0.017606,-0.42957,93.563,0.82636,35.638,2,5.36,1.876,0.804,-0.42957,1,16.436,5.36,1.876,0.804
93.566,0.82682,35.688,2,-95.64,-45.149,-21.921,0.13342,0,0,0.017606,-0.42784,93.566,0.82682,35.688,2,5.38,1.883,0.807,-0.42784,1,16.457,5.38,1.883,0.807
93.57,0.82727,35.737,2,-95.7,-45.17,-21.93,0.13342,0,0,0.017606,-0.42583,93.57,0.82727,35.737,2,5.4,1.89,0.81,-0.42583,1,16.479,5.4,1.89,0.81
93.574,0.82772,35.787,2,-95.76,-45.191,-21.939,0.13342,0,0,0.017606,-0.42392,93.574,0.82772,35.787,2,5.42,1.897,0.813,-0.42392,1,16.5,5.42,1.897,0.813
93.577,0.82818,35.837,2,-95.82,-45.212,-21.948,0.13342,0,0,0.017606,-0.42211,93.577,0.82818,35.837,2,5.44,1.904,0.816,-0.42211,1,16.522,5.44,1.904,0.816
93.581,0.82863,35.886,2,-95.88,-45.233,-21.957,0.13342,0,0,0.017606,-0.4204,93.581,0.82863,35.886,2,5.46,1.911,0.819,-0.4204,1,16.543,5.46,1.911,0.819
93.584,0.82908,35.936,2,-95.94,-45.254,-21.966,0.13342,0,0,0.017606,-0.41877,93.584,0.82908,35.936,2,5.48,1.918,0.822,-0.41877,1,16.564,5.48,1.918,0.822
93.588,0.82953,35.986,2,-96,-45.275,-21.975,0.13342,0,0,0.017606,-0.41724,93.588,0.82953,35.986,2,5.5,1.925,0.825,-0.41724,1,16.586,5.5,1.925,0.825
93.591,0.82999,36.035,2,-96.06,-45.296,-21.984,0.13342,0,0,0.017606,-0.41579,93.591,0.82999,36.035,2,5.52,1.932,0.828,-0.41579,1,16.607,5.52,1.932,0.828
93.595,0.83044,36.085,2,-96.12,-45.317,-21.993,0.13342,0,0,0.017606,-0.41441,93.595,0.83044,36.085,2,5.54,1.939,0.831,-0.41441,1,16.629,5.54,1.939,0.831
93.599,0.83089,36.134,2,-96.18,-45.338,-22.002,0.13342,0,0,0.017606,-0.41311,93.599,0.83089,36.134,2,5.56,1.946,0.834,-0.41311,1,16.65,5.56,1.946,0.834
93.602,0.83134,36.184,2,-96.24,-45.359,-22.011,0.13342,0,0,0.017606,-0.41189,93.602,0.83134,36.184,2,5.58,1.953,0.837,-0.41189,1,16.671,5.58,1.953,0.837
93.606,0.8318,36.233,2,-96.3,-45.38,-22.02,0.13342,0,0,0.017606,-0.41073,93.606,0.8318,36.233,2,5.6,1.96,0.84,-0.41073,1,16.693,5.6,1.96,0.84
93.609,0.83225,36.283,2,-96.36,-45.401,-22.029,0.13342,0,0,0.017606,-0.40963,93.609,0.83225,36.283,2,5.62,1.967,0.843,-0.40963,1,16.714,5.62,1.967,0.843
93.613,0.83271,36.332,2,-96.42,-45.422,-22.038,0.13342,0,0,0.017606,-0.40846,93.613,0.83271,36.332,2,5.64,1.974,0.846,-0.40846,1,16.736,5.64,1.974,0.846
93.616,0.83316,36.382,2,-96.48,-45.443,-22.047,0.13342,0,0,0.017606,-0.40731,93.616,0.83316,36.382,2,5.66,1.981,0.849,-0.40731,1,16.757,5.66,1.981,0.849
93.62,0.83362,36.432,2,-96.54,-45.464,-22.056,0.13342,0,0,0.017606,-0.40622,93.62,0.83362,36.432,2,5.68,1.988,0.852,-0.40622,1,16.778,5.68,1.988,0.852
93.623,0.83407,36.481,2,-96.6,-45.485,-22.065,0.13342,0,0,0.017606,-0.40519,93.623,0.83407,36.481,2,5.7,1.995,0.855,-0.40519,1,16.8,5.7,1.995,0.855
93.627,0.83453,36.531,2,-96.66,-45.506,-22.074,0.13342,0,0,0.017606,-0.40422,93.627,0.83453,36.531,2,5.72,2.002,0.858,-0.40422,1,16.821,5.72,2.002,0.858
93.63,0.83499,36.58,2,-96.72,-45.527,-22.083,0.13342,0,0,0.017606,-0.40331,93.63,0.83499,36.58,2,5.74,2.009,0.861,-0.40331,1,16.843,5.74,2.009,0.861
93.634,0.83544,36.63,2,-96.78,-45.548,-22.092,0.13342,0,0,0.017606,-0.40244,93.634,0.83544,36.63,2,5.76,2.016,0.864,-0.40244,1,16.864,5.76,2.016,0.864
93.637,0.8359,36.679,2,-96.84,-45.569,-22.101,0.13342,0,0,0.017606,-0.40162,93.637,0.8359,36.679,2,5.78,2.023,0.867,-0.40162,1,16.885,5.78,2.023,0.867
93.641,0.83635,36.728,2,-96.9,-45.59,-22.11,0.13342,0,0,0.017606,-0.40084,93.641,0.83635,36.728,2,5.8,2.03,0.87,-0.40084,1,16.907,5.8,2.03,0.87
93.644,0.83681,36.777,2,-96.96,-45.611,-22.119,0.13342,0,0,0.017606,-0.40011,93.644,0.83681,36.777,2,5.82,2.037,0.873,-0.40011,1,16.928,5.82,2.037,0.873
93.647,0.83727,36.827,2,-97.02,-45.632,-22.128,0.13342,0,0,0.017606,-0.39881,93.647,0.83727,36.827,2,5.84,2.044,0.876,-0.39881,1,16.95,5.84,2.044,0.876
93.651,0.83773,36.878,2,-97.08,-45.653,-22.137,0.13342,0,0,0.017606,-0.39637,93.651,0.83773,36.878,2,5.86,2.051,0.879,-0.39637,1,16.971,5.86,2.051,0.879
93.654,0.8382,36.929,2,-97.14,-45.674,-22.146,0.13342,0,0,0.017606,-0.39377,93.654,0.8382,36.929,2,5.88,2.058,0.882,-0.39377,1,16.992,5.88,2.058,0.882
93.657,0.83866,36.98,2,-97.2,-45.695,-22.155,0.13342,0,0,0.017606,-0.3907,93.657,0.83866,36.98,2,5.9,2.065,0.885,-0.3907,1,17.014,5.9,2.065,0.885
93.661,0.83913,37.031,2,-97.26,-45.716,-22.164,0.13342,0,0,0.017606,-0.38775,93.66,0.83913,37.031,2,5.92,2.072,0.888,-0.38775,1,17.035,5.92,2.072,0.888
93.664,0.83959,37.082,2,-97.32,-45.737,-22.173,0.13342,0,0,0.017606,-0.38491,93.664,0.83959,37.082,2,5.94,2.079,0.891,-0.38491,1,17.057,5.94,2.079,0.891
93.667,0.84005,37.133,2,-97.38,-45.758,-22.182,0.13342,0,0,0.017606,-0.38219,93.667,0.84005,37.133,2,5.96,2.086,0.894,-0.38219,1,17.078,5.96,2.086,0.894
93.67,0.84052,37.184,2,-97.44,-45.779,-22.191,0.13342,0,0,0.017606,-0.37956,93.67,0.84052,37.184,2,5.98,2.093,0.897,-0.37956,1,17.099,5.98,2.093,0.897
93.673,0.84098,37.235,2,-97.5,-45.8,-22.2,0.13342,0,0,0.017606,-0.37704,93.673,0.84098,37.235,2,6,2.1,0.9,-0.37704,1,17.121,6,2.1,0.9
93.677,0.84144,37.285,2,-97.56,-45.821,-22.209,0.13342,0,0,0.017606,-0.37463,93.676,0.84144,37.285,2,6.02,2.107,0.903,-0.37463,1,17.142,6.02,2.107,0.903
93.68,0.8419,37.336,2,-97.62,-45.842,-22.218,0.13342,0,0,0.017606,-0.3723,93.68,0.8419,37.336,2,6.04,2.114,0.906,-0.3723,1,17.164,6.04,2.114,0.906
93.683,0.84236,37.387,2,-97.68,-45.863,-22.227,0.13342,0,0,0.017606,-0.37007,93.683,0.84236,37.387,2,6.06,2.121,0.909,-0.37007,1,17.185,6.06,2.121,0.909
93.686,0.84283,37.438,2,-97.74,-45.884,-22.236,0.13342,0,0,0.017606,-0.36729,93.686,0.84283,37.438,2,6.08,2.128,0.912,-0.36729,1,17.206,6.08,2.128,0.912
93.689,0.8433,37.489,2,-97.8,-45.905,-22.245,0.13342,0,0,0.017606,-0.36371,93.689,0.8433,37.489,2,6.1,2.135,0.915,-0.36371,1,17.228,6.1,2.135,0.915
93.692,0.84377,37.54,2,-97.86,-45.926,-22.254,0.13342,0,0,0.017606,-0.36021,93.692,0.84377,37.54,2,6.12,2.142,0.918,-0.36021,1,17.249,6.12,2.142,0.918
93.695,0.84424,37.591,2,-97.92,-45.947,-22.263,0.13342,0,0,0.017606,-0.35592,93.695,0.84424,37.591,2,6.14,2.149,0.921,-0.35592,1,17.271,6.14,2.149,0.921
93.698,0.84472,37.642,2,-97.98,-45.968,-22.272,0.13342,0,0,0.017606,-0.3515,93.698,0.84472,37.642,2,6.16,2.156,0.924,-0.3515,1,17.292,6.16,2.156,0.924
93.701,0.84519,37.692,2,-98.04,-45.989,-22.281,0.13342,0,0,0.017606,-0.34725,93.701,0.84519,37.692,2,6.18,2.163,0.927,-0.34725,1,17.313,6.18,2.163,0.927
93.704,0.84567,37.743,2,-98.1,-46.01,-22.29,0.13342,0,0,0.017606,-0.34318,93.704,0.84567,37.743,2,6.2,2.17,0.93,-0.34318,1,17.335,6.2,2.17,0.93
93.707,0.84614,37.794,2,-98.16,-46.031,-22.299,0.13342,0,0,0.017606,-0.33927,93.707,0.84614,37.794,2,6.22,2.177,0.933,-0.33927,1,17.356,6.22,2.177,0.933
93.71,0.84662,37.845,2,-98.22,-46.052,-22.308,0.13342,0,0,0.017606,-0.33552,93.71,0.84662,37.845,2,6.24,2.184,0.936,-0.33552,1,17.378,6.24,2.184,0.936
93.713,0.84709,37.895,2,-98.28,-46.073,-22.317,0.13342,0,0,0.017606,-0.33193,93.713,0.84709,37.895,2,6.26,2.191,0.939,-0.33193,1,17.399,6.26,2.191,0.939
93.716,0.84757,37.946,2,-98.34,-46.094,-22.326,0.13342,0,0,0.017606,-0.32849,93.716,0.84757,37.946,2,6.28,2.198,0.942,-0.32849,1,17.42,6.28,2.198,0.942
93.719,0.84804,37.997,2,-98.4,-46.115,-22.335,0.13342,0,0,0.017606,-0.32521,93.719,0.84804,37.997,2,6.3,2.205,0.945,-0.32521,1,17.442,6.3,2.205,0.945
93.722,0.84851,38.047,2,-98.46,-46.136,-22.344,0.13342,0,0,0.017606,-0.32207,93.721,0.84851,38.047,2,6.32,2.212,0.948,-0.32207,1,17.463,6.32,2.212,0.948
93.724,0.84899,38.098,2,-98.52,-46.157,-22.353,0.13342,0,0,0.017606,-0.31907,93.724,0.84899,38.098,2,6.34,2.219,0.951,-0.31907,1,17.485,6.34,2.219,0.951
93.727,0.84946,38.149,2,-98.58,-46.178,-22.362,0.13342,0,0,0.017606,-0.31621,93.727,0.84946,38.149,2,6.36,2.226,0.954,-0.31621,1,17.506,6.36,2.226,0.954
93.73,0.84993,38.2,2,-98.64,-46.199,-22.371,0.13342,0,0,0.017606,-0.31349,93.73,0.84993,38.2,2,6.38,2.233,0.957,-0.31349,1,17.527,6.38,2.233,0.957
93.733,0.8504,38.25,2,-98.7,-46.22,-22.38,0.13342,0,0,0.017606,-0.31089,93.733,0.8504,38.25,2,6.4,2.24,0.96,-0.31089,1,17.549,6.4,2.24,0.96
93.735,0.85088,38.301,2,-98.76,-46.241,-22.389,0.13342,0,0,0.017606,-0.30842,93.735,0.85088,38.301,2,6.42,2.247,0.963,-0.30842,1,17.57,6.42,2.247,0.963
93.738,0.85135,38.352,2,-98.82,-46.262,-22.398,0.13342,0,0,0.017606,-0.30607,93.738,0.85135,38.352,2,6.44,2.254,0.966,-0.30607,1,17.592,6.44,2.254,0.966
93.741,0.85182,38.403,2,-98.88,-46.283,-22.407,0.13342,0,0,0.017606,-0.30384,93.741,0.85182,38.403,2,6.46,2.261,0.969,-0.30384,1,17.613,6.46,2.261,0.969
93.743,0.85229,38.454,2,-98.94,-46.304,-22.416,0.13342,0,0,0.017606,-0.30172,93.743,0.85229,38.454,2,6.48,2.268,0.972,-0.30172,1,17.634,6.48,2.268,0.972
93.746,0.85276,38.505,2,-99,-46.325,-22.425,0.13342,0,0,0.017606,-0.29971,93.746,0.85276,38.505,2,6.5,2.275,0.975,-0.29971,1,17.656,6.5,2.275,0.975
93.749,0.85324,38.555,2,-99.06,-46.346,-22.434,0.13342,0,0,0.017606,-0.29781,93.748,0.85324,38.555,2,6.52,2.282,0.978,-0.29781,1,17.677,6.52,2.282,0.978
93.751,0.85371,38.606,2,-99.12,-46.367,-22.443,0.13342,0,0,0.017606,-0.29601,93.751,0.85371,38.606,2,6.54,2.289,0.981,-0.29601,1,17.699,6.54,2.289,0.981
93.754,0.85418,38.656,2,-99.18,-46.388,-22.452,0.13342,0,0,0.017606,-0.29431,93.753,0.85418,38.656,2,6.56,2.296,0.984,-0.29431,1,17.72,6.56,2.296,0.984
93.756,0.85465,38.707,2,-99.24,-46.409,-22.461,0.13342,0,0,0.017606,-0.2927,93.756,0.85465,38.707,2,6.58,2.303,0.987,-0.2927,1,17.741,6.58,2.303,0.987
93.759,0.85512,38.757,2,-99.3,-46.43,-22.47,0.13342,0,0,0.017606,-0.29118,93.758,0.85512,38.757,2,6.6,2.31,0.99,-0.29118,1,17.763,6.6,2.31,0.99
93.761,0.85559,38.808,2,-99.36,-46.451,-22.479,0.13342,0,0,0.017606,-0.28974,93.761,0.85559,38.808,2,6.62,2.317,0.993,-0.28974,1,17.784,6.62,2.317,0.993
93.764,0.85607,38.858,2,-99.42,-46.472,-22.488,0.13342,0,0,0.017606,-0.28817,93.763,0.85607,38.858,2,6.64,2.324,0.996,-0.28817,1,17.806,6.64,2.324,0.996
93.766,0.85654,38.908,2,-99.48,-46.493,-22.497,0.13342,0,0,0.017606,-0.2866,93.766,0.85654,38.908,2,6.66,2.331,0.999,-0.2866,1,17.827,6.66,2.331,0.999
93.768,0.85702,38.959,2,-99.54,-46.514,-22.506,0.13342,0,0,0.017606,-0.28509,93.768,0.85702,38.959,2,6.68,2.338,1.002,-0.28509,1,17.848,6.68,2.338,1.002
93.771,0.85749,39.009,2,-99.6,-46.535,-22.515,0.13342,0,0,0.017606,-0.28365,93.77,0.85749,39.009,2,6.7,2.345,1.005,-0.28365,1,17.87,6.7,2.345,1.005
93.773,0.85797,39.059,2,-99.66,-46.556,-22.524,0.13342,0,0,0.017606,-0.28227,93.773,0.85797,39.059,2,6.72,2.352,1.008,-0.28227,1,17.891,6.72,2.352,1.008
93.775,0.85844,39.11,2,-99.72,-46.577,-22.533,0.13342,0,0,0.017606,-0.28095,93.775,0.85844,39.11,2,6.74,2.359,1.011,-0.28095,1,17.913,6.74,2.359,1.011
93.777,0.85892,39.16,2,-99.78,-46.598,-22.542,0.13342,0,0,0.017606,-0.27969,93.777,0.85892,39.16,2,6.76,2.366,1.014,-0.27969,1,17.934,6.76,2.366,1.014
93.78,0.85939,39.21,2,-99.84,-46.619,-22.551,0.13342,0,0,0.017606,-0.27849,93.779,0.85939,39.21,2,6.78,2.373,1.017,-0.27849,1,17.955,6.78,2.373,1.017
93.782,0.85987,39.261,2,-99.9,-46.64,-22.56,0.13342,0,0,0.017606,-0.27683,93.781,0.85987,39.261,2,6.8,2.38,1.02,-0.27683,1,17.977,6.8,2.38,1.02
93.784,0.86035,39.311,2,-99.96,-46.661,-22.569,0.13342,0,0,0.017606,-0.27504,93.783,0.86035,39.311,2,6.82,2.387,1.023,-0.27504,1,17.998,6.82,2.387,1.023
93.786,0.86083,39.362,2,-100.02,-46.682,-22.578,0.13342,0,0,0.017606,-0.27333,93.785,0.86083,39.362,2,6.84,2.394,1.026,-0.27333,1,18.02,6.84,2.394,1.026
93.788,0.86131,39.412,2,-100.08,-46.703,-22.587,0.13342,0,0,0.017606,-0.27169,93.787,0.86131,39.412,2,6.86,2.401,1.029,-0.27169,1,18.041,6.86,2.401,1.029
93.789,0.86179,39.462,2,-100.14,-46.724,-22.596,0.13342,0,0,0.017606,-0.27002,93.789,0.86179,39.462,2,6.88,2.408,1.032,-0.27002,1,18.062,6.88,2.408,1.032
93.791,0.86227,39.512,2,-100.2,-46.745,-22.605,0.13342,0,0,0.017606,-0.26814,93.791,0.86227,39.512,2,6.9,2.415,1.035,-0.26814,1,18.084,6.9,2.415,1.035
93.793,0.86275,39.562,2,-100.26,-46.766,-22.614,0.13342,0,0,0.017606,-0.26639,93.792,0.86275,39.562,2,6.92,2.422,1.038,-0.26639,1,18.105,6.92,2.422,1.038
93.795,0.86323,39.612,2,-100.32,-46.787,-22.623,0.13342,0,0,0.017606,-0.26475,93.794,0.86323,39.612,2,6.94,2.429,1.041,-0.26475,1,18.127,6.94,2.429,1.041
93.797,0.86371,39.662,2,-100.38,-46.808,-22.632,0.13342,0,0,0.017606,-0.26323,93.796,0.86371,39.662,2,6.96,2.436,1.044,-0.26323,1,18.148,6.96,2.436,1.044
93.798,0.86419,39.712,2,-100.44,-46.829,-22.641,0.13342,0,0,0.017606,-0.26181,93.798,0.86419,39.712,2,6.98,2.443,1.047,-0.26181,1,18.169,6.98,2.443,1.047
93.8,0.86467,39.762,2,-100.5,-46.85,-22.65,0.13342,0,0,0.017606,-0.2605,93.799,0.86467,39.762,2,7,2.45,1.05,-0.2605,1,18.191,7,2.45,1.05
93.802,0.86515,39.812,2,-100.56,-46.871,-22.659,0.13342,0,0,0.017606,-0.25929,93.801,0.86515,39.812,2,7.02,2.457,1.053,-0.25929,1,18.212,7.02,2.457,1.053
93.803,0.86563,39.861,2,-100.62,-46.892,-22.668,0.13342,0,0,0.017606,-0.25818,93.803,0.86563,39.861,2,7.04,2.464,1.056,-0.25818,1,18.234,7.04,2.464,1.056
93.805,0.86611,39.911,2,-100.68,-46.913,-22.677,0.13342,0,0,0.017606,-0.25716,93.804,0.86611,39.911,2,7.06,2.471,1.059,-0.25716,1,18.255,7.06,2.471,1.059
93.807,0.86659,39.961,2,-100.74,-46.934,-22.686,0.13342,0,0,0.017606,-0.25622,93.806,0.86659,39.961,2,7.08,2.478,1.062,-0.25622,1,18.276,7.08,2.478,1.062
93.808,0.86707,40.01,2,-100.8,-46.955,-22.695,0.13342,0,0,0.017606,-0.25538,93.807,0.86707,40.01,2,7.1,2.485,1.065,-0.25538,1,18.298,7.1,2.485,1.065
93.81,0.86755,40.06,2,-100.86,-46.976,-22.704,0.13342,0,0,0.017606,-0.25461,93.809,0.86755,40.06,2,7.12,2.492,1.068,-0.25461,1,18.319,7.12,2.492,1.068
93.811,0.86803,40.11,2,-100.92,-46.997,-22.713,0.13342,0,0,0.017606,-0.25392,93.81,0.86803,40.11,2,7.14,2.499,1.071,-0.25392,1,18.341,7.14,2.499,1.071
93.813,0.86851,40.159,2,-100.98,-47.018,-22.722,0.13342,0,0,0.017606,-0.2533,93.812,0.86851,40.159,2,7.16,2.506,1.074,-0.2533,1,18.362,7.16,2.506,1.074
93.814,0.86899,40.209,2,-101.04,-47.039,-22.731,0.13342,0,0,0.017606,-0.25275,93.813,0.86899,40.209,2,7.18,2.513,1.077,-0.25275,1,18.383,7.18,2.513,1.077
93.816,0.86947,40.258,2,-101.1,-47.06,-22.74,0.13342,0,0,0.017606,-0.25227,93.815,0.86947,40.258,2,7.2,2.52,1.08,-0.25227,1,18.405,7.2,2.52,1.08
93.817,0.86995,40.307,2,-101.16,-47.081,-22.749,0.13342,0,0,0.017606,-0.25184,93.816,0.86995,40.307,2,7.22,2.527,1.083,-0.25184,1,18.426,7.22,2.527,1.083
93.818,0.87043,40.357,2,-101.22,-47.102,-22.758,0.13342,0,0,0.017606,-0.25148,93.817,0.87043,40.357,2,7.24,2.534,1.086,-0.25148,1,18.448,7.24,2.534,1.086
93.82,0.8709,40.406,2,-101.28,-47.123,-22.767,0.13342,0,0,0.017606,-0.25116,93.819,0.8709,40.406,2,7.26,2.541,1.089,-0.25116,1,18.469,7.26,2.541,1.089
93.821,0.87138,40.456,2,-101.34,-47.144,-22.776,0.13342,0,0,0.017606,-0.25089,93.82,0.87138,40.456,2,7.28,2.548,1.092,-0.25089,1,18.49,7.28,2.548,1.092
93.822,0.87186,40.505,2,-101.4,-47.165,-22.785,0.13342,0,0,0.017606,-0.25067,93.821,0.87186,40.505,2,7.3,2.555,1.095,-0.25067,1,18.512,7.3,2.555,1.095
93.823,0.87234,40.554,2,-101.46,-47.186,-22.794,0.13342,0,0,0.017606,-0.25049,93.822,0.87234,40.554,2,7.32,2.562,1.098,-0.25049,1,18.533,7.32,2.562,1.098
93.824,0.87282,40.604,2,-101.52,-47.207,-22.803,0.13342,0,0,0.017606,-0.25034,93.823,0.87282,40.604,2,7.34,2.569,1.101,-0.25034,1,18.555,7.34,2.569,1.101
93.826,0.8733,40.653,2,-101.58,-47.228,-22.812,0.13342,0,0,0.017606,-0.25023,93.824,0.8733,40.653,2,7.36,2.576,1.104,-0.25023,1,18.576,7.36,2.576,1.104
93.827,0.87378,40.702,2,-101.64,-47.249,-22.821,0.13342,0,0,0.017606,-0.2499,93.826,0.87378,40.702,2,7.38,2.583,1.107,-0.2499,1,18.597,7.38,2.583,1.107
93.828,0.87426,40.751,2,-101.7,-47.27,-22.83,0.13342,0,0,0.017606,-0.24884,93.827,0.87426,40.751,2,7.4,2.59,1.11,-0.24884,1,18.619,7.4,2.59,1.11
93.829,0.87475,40.8,2,-101.76,-47.291,-22.839,0.13342,0,0,0.017606,-0.24781,93.827,0.87475,40.8,2,7.42,2.597,1.113,-0.24781,1,18.64,7.42,2.597,1.113
93.83,0.87523,40.849,2,-101.82,-47.312,-22.848,0.13342,0,0,0.017606,-0.24678,93.828,0.87523,40.849,2,7.44,2.604,1.116,-0.24678,1,18.662,7.44,2.604,1.116
93.83,0.87571,40.897,2,-101.88,-47.333,-22.857,0.13342,0,0,0.017606,-0.24576,93.829,0.87571,40.897,2,7.46,2.611,1.119,-0.24576,1,18.683,7.46,2.611,1.119
93.831,0.8762,40.946,2,-101.94,-47.354,-22.866,0.13342,0,0,0.017606,-0.24475,93.83,0.8762,40.946,2,7.48,2.618,1.122,-0.24475,1,18.704,7.48,2.618,1.122
93.832,0.87668,40.995,2,-102,-47.375,-22.875,0.13342,0,0,0.017606,-0.24375,93.831,0.87668,40.995,2,7.5,2.625,1.125,-0.24375,1,18.726,7.5,2.625,1.125
93.826,0.87718,41.047,2,-102.06,-47.396,-22.884,0.13342,0,0,0.017606,-0.23906,93.824,0.87718,41.047,2,7.52,2.632,1.128,-0.23906,1,18.747,7.52,2.632,1.128
93.819,0.87769,41.099,2,-102.12,-47.417,-22.893,0.13342,0,0,0.017606,-0.23449,93.818,0.87769,41.099,2,7.54,2.639,1.131,-0.23449,1,18.769,7.54,2.639,1.131
93.813,0.87819,41.151,2,-102.18,-47.438,-22.902,0.13342,0,0,0.017606,-0.23005,93.811,0.87819,41.151,2,7.56,2.646,1.134,-0.23005,1,18.79,7.56,2.646,1.134
93.806,0.87869,41.202,2,-102.24,-47.459,-22.911,0.13342,0,0,0.017606,-0.22572,93.804,0.87869,41.202,2,7.58,2.653,1.137,-0.22572,1,18.811,7.58,2.653,1.137
93.799,0.8792,41.254,2,-102.3,-47.48,-22.92,0.13342,0,0,0.017606,-0.22151,93.797,0.8792,41.254,2,7.6,2.66,1.14,-0.22151,1,18.833,7.6,2.66,1.14
93.792,0.8797,41.306,2,-102.36,-47.501,-22.929,0.13342,0,0,0.017606,-0.21741,93.79,0.8797,41.306,2,7.62,2.667,1.143,-0.21741,1,18.854,7.62,2.667,1.143
93.785,0.8802,41.357,2,-102.42,-47.522,-22.938,0.13342,0,0,0.017606,-0.21287,93.783,0.8802,41.357,2,7.64,2.674,1.146,-0.21287,1,18.876,7.64,2.674,1.146
93.777,0.8807,41.408,2,-102.48,-47.543,-22.947,0.13342,0,0,0.017606,-0.20831,93.775,0.8807,41.408,2,7.66,2.681,1.149,-0.20831,1,18.897,7.66,2.681,1.149
93.77,0.8812,41.459,2,-102.54,-47.564,-22.956,0.13342,0,0,0.017606,-0.20393,93.767,0.8812,41.459,2,7.68,2.688,1.152,-0.20393,1,18.918,7.68,2.688,1.152
93.762,0.8817,41.51,2,-102.6,-47.585,-22.965,0.13342,0,0,0.017606,-0.19973,93.76,0.8817,41.51,2,7.7,2.695,1.155,-0.19973,1,18.94,7.7,2.695,1.155
93.755,0.8822,41.561,2,-102.66,-47.606,-22.974,0.13342,0,0,0.017606,-0.19569,93.752,0.8822,41.561,2,7.72,2.702,1.158,-0.19569,1,18.961,7.72,2.702,1.158
93.747,0.8827,41.612,2,-102.72,-47.627,-22.983,0.13342,0,0,0.017606,-0.19181,93.744,0.8827,41.612,2,7.74,2.709,1.161,-0.19181,1,18.983,7.74,2.709,1.161
93.739,0.8832,41.663,2,-102.78,-47.648,-22.992,0.13342,0,0,0.017606,-0.1881,93.736,0.8832,41.663,2,7.76,2.716,1.164,-0.1881,1,19.004,7.76,2.716,1.164
93.731,0.8837,41.714,2,-102.84,-47.669,-23.001,0.13342,0,0,0.017606,-0.18454,93.728,0.8837,41.714,2,7.78,2.723,1.167,-0.18454,1,19.025,7.78,2.723,1.167
93.722,0.8842,41.764,2,-102.9,-47.69,-23.01,0.13342,0,0,0.017606,-0.18113,93.719,0.8842,41.764,2,7.8,2.73,1.17,-0.18113,1,19.047,7.8,2.73,1.17
93.714,0.8847,41.815,2,-102.96,-47.711,-23.019,0.13342,0,0,0.017606,-0.17787,93.711,0.8847,41.815,2,7.82,2.737,1.173,-0.17787,1,19.068,7.82,2.737,1.173
93.706,0.8852,41.866,2,-103.02,-47.732,-23.028,0.13342,0,0,0.017606,-0.17475,93.702,0.8852,41.866,2,7.84,2.744,1.176,-0.17475,1,19.09,7.84,2.744,1.176
93.697,0.8857,41.917,2,-103.08,-47.753,-23.037,0.13342,0,0,0.017606,-0.17178,93.694,0.8857,41.917,2,7.86,2.751,1.179,-0.17178,1,19.111,7.86,2.751,1.179
93.688,0.8862,41.967,2,-103.14,-47.774,-23.046,0.13342,0,0,0.017606,-0.16893,93.685,0.8862,41.967,2,7.88,2.758,1.182,-0.16893,1,19.132,7.88,2.758,1.182
93.679,0.8867,42.017,2,-103.2,-47.795,-23.055,0.13342,0,0,0.017606,-0.16622,93.675,0.8867,42.017,2,7.9,2.765,1.185,-0.16622,1,19.154,7.9,2.765,1.185
93.67,0.8872,42.067,2,-103.26,-47.816,-23.064,0.13342,0,0,0.017606,-0.16364,93.666,0.8872,42.067,2,7.92,2.772,1.188,-0.16364,1,19.175,7.92,2.772,1.188
93.66,0.8877,42.117,2,-103.32,-47.837,-23.073,0.13342,0,0,0.017606,-0.16118,93.656,0.8877,42.117,2,7.94,2.779,1.191,-0.16118,1,19.197,7.94,2.779,1.191
93.651,0.8882,42.166,2,-103.38,-47.858,-23.082,0.13342,0,0,0.017606,-0.15884,93.647,0.8882,42.166,2,7.96,2.786,1.194,-0.15884,1,19.218,7.96,2.786,1.194
93.641,0.88869,42.216,2,-103.44,-47.879,-23.091,0.13342,0,0,0.017606,-0.15661,93.637,0.88869,42.216,2,7.98,2.793,1.197,-0.15661,1,19.239,7.98,2.793,1.197
93.631,0.88919,42.266,2,-103.5,-47.9,-23.1,0.13342,0,0,0.017606,-0.1545,93.627,0.88919,42.266,2,8,2.8,1.2,-0.1545,1,19.261,8,2.8,1.2
93.621,0.88969,42.316,2,-103.56,-47.921,-23.109,0.13342,0,0,0.017606,-0.15249,93.616,0.88969,42.316,2,8.02,2.807,1.203,-0.15249,1,19.282,8.02,2.807,1.203
93.611,0.89019,42.366,2,-103.62,-47.942,-23.118,0.13342,0,0,0.017606,-0.15059,93.606,0.89019,42.366,2,8.04,2.814,1.206,-0.15059,1,19.304,8.04,2.814,1.206
93.601,0.89069,42.415,2,-103.68,-47.963,-23.127,0.13342,0,0,0.017606,-0.14878,93.596,0.89069,42.415,2,8.06,2.821,1.209,-0.14878,1,19.325,8.06,2.821,1.209
93.59,0.89119,42.465,2,-103.74,-47.984,-23.136,0.13342,0,0,0.017606,-0.14707,93.585,0.89119,42.465,2,8.08,2.828,1.212,-0.14707,1,19.346,8.08,2.828,1.212
93.58,0.89169,42.515,2,-103.8,-48.005,-23.145,0.13342,0,0,0.017606,-0.14546,93.574,0.89169,42.515,2,8.1,2.835,1.215,-0.14546,1,19.368,8.1,2.835,1.215
93.569,0.89219,42.565,2,-103.86,-48.026,-23.154,0.13342,0,0,0.017606,-0.14392,93.563,0.89219,42.565,2,8.12,2.842,1.218,-0.14392,1,19.389,8.12,2.842,1.218
93.557,0.89269,42.614,2,-103.92,-48.047,-23.163,0.13342,0,0,0.017606,-0.14194,93.552,0.89269,42.614,2,8.14,2.849,1.221,-0.14194,1,19.411,8.14,2.849,1.221
93.546,0.89319,42.663,2,-103.98,-48.068,-23.172,0.13342,0,0,0.017606,-0.13985,93.54,0.89319,42.663,2,8.16,2.856,1.224,-0.13985,1,19.432,8.16,2.856,1.224
93.534,0.89369,42.712,2,-104.04,-48.089,-23.181,0.13342,0,0,0.017606,-0.13782,93.528,0.89369,42.712,2,8.18,2.863,1.227,-0.13782,1,19.453,8.18,2.863,1.227
93.522,0.89419,42.76,2,-104.1,-48.11,-23.19,0.13342,0,0,0.017606,-0.13585,93.515,0.89419,42.76,2,8.2,2.87,1.23,-0.13585,1,19.475,8.2,2.87,1.23
93.506,0.89468,42.81,2,-104.16,-48.131,-23.199,0.13342,0,0,0.017606,-0.13366,93.499,0.89468,42.81,2,8.22,2.877,1.233,-0.13366,1,19.496,8.22,2.877,1.233
93.48,0.89518,42.86,2,-104.22,-48.152,-23.208,0.13342,0,0,0.017606,-0.13089,93.473,0.89518,42.86,2,8.24,2.884,1.236,-0.13089,1,19.518,8.24,2.884,1.236
93.454,0.89568,42.91,2,-104.28,-48.173,-23.217,0.13342,0,0,0.017606,-0.12824,93.447,0.89568,42.91,2,8.26,2.891,1.239,-0.12824,1,19.539,8.26,2.891,1.239
93.426,0.89618,42.96,2,-104.34,-48.194,-23.226,0.13342,0,0,0.017606,-0.12569,93.419,0.89618,42.96,2,8.28,2.898,1.242,-0.12569,1,19.56,8.28,2.898,1.242
93.398,0.89668,43.01,2,-104.4,-48.215,-23.235,0.13342,0,0,0.017606,-0.12325,93.39,0.89668,43.01,2,8.3,2.905,1.245,-0.12325,1,19.582,8.3,2.905,1.245
93.368,0.89718,43.06,2,-104.46,-48.236,-23.244,0.13342,0,0,0.017606,-0.12092,93.36,0.89718,43.06,2,8.32,2.912,1.248,-0.12092,1,19.603,8.32,2.912,1.248
93.338,0.89768,43.11,2,-104.52,-48.257,-23.253,0.13342,0,0,0.017606,-0.11869,93.329,0.89768,43.11,2,8.34,2.919,1.251,-0.11869,1,19.625,8.34,2.919,1.251
93.306,0.89818,43.16,2,-104.58,-48.278,-23.262,0.13342,0,0,0.017606,-0.11656,93.297,0.89818,43.16,2,8.36,2.926,1.254,-0.11656,1,19.646,8.36,2.926,1.254
93.273,0.89868,43.21,2,-104.64,-48.299,-23.271,0.13342,0,0,0.017606,-0.11446,93.264,0.89868,43.21,2,8.38,2.933,1.257,-0.11446,1,19.667,8.38,2.933,1.257
93.238,0.89917,43.259,2,-104.7,-48.32,-23.28,0.13342,0,0,0.017606,-0.11228,93.229,0.89917,43.259,2,8.4,2.94,1.26,-0.11228,1,19.689,8.4,2.94,1.26
93.202,0.89967,43.308,2,-104.76,-48.341,-23.289,0.13342,0,0,0.017606,-0.11022,93.192,0.89967,43.308,2,8.42,2.947,1.263,-0.11022,1,19.71,8.42,2.947,1.263
93.165,0.90016,43.358,2,-104.82,-48.362,-23.298,0.13342,0,0,0.017606,-0.10828,93.155,0.90016,43.358,2,8.44,2.954,1.266,-0.10828,1,19.732,8.44,2.954,1.266
93.127,0.90065,43.407,2,-104.88,-48.383,-23.307,0.13342,0,0,0.017606,-0.10646,93.116,0.90065,43.407,2,8.46,2.961,1.269,-0.10646,1,19.753,8.46,2.961,1.269
93.088,0.90115,43.457,2,-104.94,-48.404,-23.316,0.13342,0,0,0.017606,-0.10475,93.077,0.90115,43.457,2,8.48,2.968,1.272,-0.10475,1,19.774,8.48,2.968,1.272
93.048,0.90164,43.506,2,-105,-48.425,-23.325,0.13342,0,0,0.017606,-0.10314,93.036,0.90164,43.506,2,8.5,2.975,1.275,-0.10314,1,19.796,8.5,2.975,1.275
93.006,0.90213,43.556,2,-105.06,-48.446,-23.334,0.13342,0,0,0.017606,-0.10164,92.994,0.90213,43.556,2,8.52,2.982,1.278,-0.10164,1,19.817,8.52,2.982,1.278
92.964,0.90263,43.605,2,-105.12,-48.467,-23.343,0.13342,0,0,0.017606,-0.10023,92.951,0.90263,43.605,2,8.54,2.989,1.281,-0.10023,1,19.839,8.54,2.989,1.281
92.92,0.90312,43.655,2,-105.18,-48.488,-23.352,0.13342,0,0,0.017606,-0.098923,92.907,0.90312,43.655,2,8.56,2.996,1.284,-0.098923,1,19.86,8.56,2.996,1.284
92.875,0.90361,43.705,2,-105.24,-48.509,-23.361,0.13342,0,0,0.017606,-0.097702,92.861,0.90361,43.705,2,8.58,3.003,1.287,-0.097702,1,19.881,8.58,3.003,1.287
92.829,0.90411,43.755,2,-105.3,-48.53,-23.37,0.13342,0,0,0.017606,-0.096567,92.815,0.90411,43.755,2,8.6,3.01,1.29,-0.096567,1,19.903,8.6,3.01,1.29
92.782,0.9046,43.804,2,-105.36,-48.551,-23.379,0.13342,0,0,0.017606,-0.095515,92.767,0.9046,43.804,2,8.62,3.017,1.293,-0.095515,1,19.924,8.62,3.017,1.293
92.732,0.90509,43.854,2,-105.42,-48.572,-23.388,0.13342,0,0,0.017606,-0.094541,92.717,0.90509,43.854,2,8.64,3.024,1.296,-0.094541,1,19.946,8.64,3.024,1.296
92.681,0.90557,43.904,2,-105.48,-48.593,-23.397,0.13342,0,0,0.017606,-0.093641,92.664,0.90557,43.904,2,8.66,3.031,1.299,-0.093641,1,19.967,8.66,3.031,1.299
92.628,0.90606,43.954,2,-105.54,-48.614,-23.406,0.13342,0,0,0.017606,-0.092812,92.611,0.90606,43.954,2,8.68,3.038,1.302,-0.092812,1,19.988,8.68,3.038,1.302
92.574,0.90654,44.003,2,-105.6,-48.635,-23.415,0.13342,0,0,0.017606,-0.092048,92.556,0.90654,44.003,2,8.7,3.045,1.305,-0.092048,1,20.01,8.7,3.045,1.305
92.518,0.90703,44.053,2,-105.66,-48.656,-23.424,0.13342,0,0,0.017606,-0.091346,92.5,0.90703,44.053,2,8.72,3.052,1.308,-0.091346,1,20.031,8.72,3.052,1.308
92.461,0.90752,44.103,2,-105.72,-48.677,-23.433,0.13342,0,0,0.017606,-0.090703,92.442,0.90752,44.103,2,8.74,3.059,1.311,-0.090703,1,20.053,8.74,3.059,1.311
92.403,0.908,44.154,2,-105.78,-48.698,-23.442,0.13342,0,0,0.017606,-0.090114,92.384,0.908,44.154,2,8.76,3.066,1.314,-0.090114,1,20.074,8.76,3.066,1.314
92.344,0.90849,44.204,2,-105.84,-48.719,-23.451,0.13342,0,0,0.017606,-0.089574,92.324,0.90849,44.204,2,8.78,3.073,1.317,-0.089574,1,20.095,8.78,3.073,1.317
92.284,0.90897,44.254,2,-105.9,-48.74,-23.46,0.13342,0,0,0.017606,-0.089081,92.262,0.90897,44.254,2,8.8,3.08,1.32,-0.089081,1,20.117,8.8,3.08,1.32
92.222,0.90945,44.304,2,-105.96,-48.761,-23.469,0.13342,0,0,0.017606,-0.088629,92.2,0.90945,44.304,2,8.82,3.087,1.323,-0.088629,1,20.138,8.82,3.087,1.323
92.158,0.90994,44.355,2,-106.02,-48.782,-23.478,0.13342,0,0,0.017606,-0.088215,92.136,0.90994,44.355,2,8.84,3.094,1.326,-0.088215,1,20.16,8.84,3.094,1.326
92.094,0.91042,44.405,2,-106.08,-48.803,-23.487,0.13342,0,0,0.017606,-0.087835,92.071,0.91042,44.405,2,8.86,3.101,1.329,-0.087835,1,20.181,8.86,3.101,1.329
92.027,0.9109,44.456,2,-106.14,-48.824,-23.496,0.13342,0,0,0.017606,-0.087422,92.003,0.9109,44.456,2,8.88,3.108,1.332,-0.087422,1,20.202,8.88,3.108,1.332
91.956,0.91138,44.507,2,-106.2,-48.845,-23.505,0.13342,0,0,0.017606,-0.086859,91.931,0.91138,44.507,2,8.9,3.115,1.335,-0.086859,1,20.224,8.9,3.115,1.335
91.884,0.91185,44.558,2,-106.26,-48.866,-23.514,0.13342,0,0,0.017606,-0.086342,91.858,0.91185,44.558,2,8.92,3.122,1.338,-0.086342,1,20.245,8.92,3.122,1.338
91.815,0.91233,44.61,2,-106.32,-48.887,-23.523,0.13342,0,0,0.017606,-0.085074,91.788,0.91233,44.61,2,8.94,3.129,1.341,-0.085074,1,20.267,8.94,3.129,1.341
91.75,0.91281,44.662,2,-106.38,-48.908,-23.532,0.13342,0,0,0.017606,-0.083269,91.723,0.91281,44.662,2,8.96,3.136,1.344,-0.083269,1,20.288,8.96,3.136,1.344
91.685,0.91329,44.715,2,-106.44,-48.929,-23.541,0.13342,0,0,0.017606,-0.081522,91.657,0.91329,44.715,2,8.98,3.143,1.347,-0.081522,1,20.309,8.98,3.143,1.347
91.62,0.91377,44.768,2,-106.5,-48.95,-23.55,0.13342,0,0,0.017606,-0.07983,91.591,0.91377,44.768,2,9,3.15,1.35,-0.07983,1,20.331,9,3.15,1.35
91.555,0.91424,44.821,2,-106.56,-48.971,-23.559,0.13342,0,0,0.017606,-0.078191,91.525,0.91424,44.821,2,9.02,3.157,1.353,-0.078191,1,20.352,9.02,3.157,1.353
91.49,0.91472,44.874,2,-106.62,-48.992,-23.568,0.13342,0,0,0.017606,-0.0766,91.46,0.91472,44.874,2,9.04,3.164,1.356,-0.0766,1,20.374,9.04,3.164,1.356
91.426,0.9152,44.927,2,-106.68,-49.013,-23.577,0.13342,0,0,0.017606,-0.075056,91.395,0.9152,44.927,2,9.06,3.171,1.359,-0.075056,1,20.395,9.06,3.171,1.359
91.361,0.91568,44.98,2,-106.74,-49.034,-23.586,0.13342,0,0,0.017606,-0.073554,91.33,0.91568,44.98,2,9.08,3.178,1.362,-0.073554,1,20.416,9.08,3.178,1.362
91.297,0.91616,45.033,2,-106.8,-49.055,-23.595,0.13342,0,0,0.017606,-0.072091,91.265,0.91616,45.033,2,9.1,3.185,1.365,-0.072091,1,20.438,9.1,3.185,1.365
91.233,0.91664,45.087,2,-106.86,-49.076,-23.604,0.13342,0,0,0.017606,-0.070665,91.2,0.91664,45.087,2,9.12,3.192,1.368,-0.070665,1,20.459,9.12,3.192,1.368
91.165,0.91711,45.142,2,-106.92,-49.097,-23.613,0.13342,0,0,0.017606,-0.068402,91.132,0.91711,45.142,2,9.14,3.199,1.371,-0.068402,1,20.481,9.14,3.199,1.371
91.096,0.91757,45.198,2,-106.98,-49.118,-23.622,0.13342,0,0,0.017606,-0.065943,91.062,0.91757,45.198,2,9.16,3.206,1.374,-0.065943,1,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_02_0010.csv <==
"ele_bb:0","ele_bb:1","ele_bb:2","ele_bb:3","ele_def:0","ele_def:1","ele_def:2","ele_ff:0","ele_ff:1","ele_ff:2","ele_ff:3","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
90.584,0.57693,0.01,2,-52.02,-29.882,-15.378,0.13342,0,0,0.017606,-0.065943,90.585,0.57693,0.01,2,-9.16,-3.206,-1.374,-0.065943,1,0.89884,-9.16,-3.206,-1.374
90.584,0.57693,0.01,2,-52.08,-29.903,-15.387,0.13342,0,0,0.017606,-0.068402,90.586,0.57693,0.01,2,-9.14,-3.199,-1.371,-0.068402,1,0.92024,-9.14,-3.199,-1.371
90.585,0.57693,0.01,2,-52.14,-29.924,-15.396,0.13342,0,0,0.017606,-0.070665,90.586,0.57693,0.01,2,-9.12,-3.192,-1.368,-0.070665,1,0.94164,-9.12,-3.192,-1.368
90.585,0.57693,0.01,2,-52.2,-29.945,-15.405,0.13342,0,0,0.017606,-0.072091,90.587,0.57693,0.01,2,-9.1,-3.185,-1.365,-0.072091,1,0.96304,-9.1,-3.185,-1.365
90.586,0.57693,0.01,2,-52.26,-29.966,-15.414,0.13342,0,0,0.017606,-0.073554,90.587,0.57693,0.01,2,-9.08,-3.178,-1.362,-0.073554,1,0.98444,-9.08,-3.178,-1.362
90.587,0.57693,0.01,2,-52.32,-29.987,-15.423,0.13342,0,0,0.017606,-0.075056,90.588,0.57693,0.01,2,-9.06,-3.171,-1.359,-0.075056,1,1.0058,-9.06,-3.171,-1.359
90.587,0.57693,0.01,2,-52.38,-30.008,-15.432,0.13342,0,0,0.017606,-0.0766,90.589,0.57693,0.01,2,-9.04,-3.164,-1.356,-0.0766,1,1.0272,-9.04,-3.164,-1.356
90.588,0.57693,0.01,2,-52.44,-30.029,-15.441,0.13342,0,0,0.017606,-0.078191,90.589,0.57693,0.01,2,-9.02,-3.157,-1.353,-0.078191,1,1.0486,-9.02,-3.157,-1.353
90.588,0.57693,0.01,2,-52.5,-30.05,-15.45,0.13342,0,0,0.017606,-0.07983,90.59,0.57693,0.01,2,-9,-3.15,-1.35,-0.07983,1,1.07,-9,-3.15,-1.35
90.589,0.57693,0.01,2,-52.56,-30.071,-15.459,0.13342,0,0,0.017606,-0.081522,90.59,0.57693,0.01,2,-8.98,-3.143,-1.347,-0.081522,1,1.0914,-8.98,-3.143,-1.347
90.589,0.57693,0.01,2,-52.62,-30.092,-15.468,0.13342,0,0,0.017606,-0.083269,90.591,0.57693,0.01,2,-8.96,-3.136,-1.344,-0.083269,1,1.1128,-8.96,-3.136,-1.344
90.59,0.57693,0.01,2,-52.68,-30.113,-15.477,0.13342,0,0,0.017606,-0.085074,90.591,0.57693,0.01,2,-8.94,-3.129,-1.341,-0.085074,1,1.1342,-8.94,-3.129,-1.341
90.59,0.57693,0.01,2,-52.74,-30.134,-15.486,0.13342,0,0,0.017606,-0.086342,90.591,0.57693,0.01,2,-8.92,-3.122,-1.338,-0.086342,1,1.1557,-8.92,-3.122,-1.338
90.589,0.57693,0.01,2,-52.8,-30.155,-15.495,0.13342,0,0,0.017606,-0.086859,90.59,0.57693,0.01,2,-8.9,-3.115,-1.335,-0.086859,1,1.1771,-8.9,-3.115,-1.335
90.588,0.57693,0.01,2,-52.86,-30.176,-15.504,0.13342,0,0,0.017606,-0.087422,90.589,0.57693,0.01,2,-8.88,-3.108,-1.332,-0.087422,1,1.1985,-8.88,-3.108,-1.332
90.587,0.57693,0.01,2,-52.92,-30.197,-15.513,0.13342,0,0,0.017606,-0.087835,90.588,0.57693,0.01,2,-8.86,-3.101,-1.329,-0.087835,1,1.2199,-8.86,-3.101,-1.329
90.586,0.57693,0.01,2,-52.98,-30.218,-15.522,0.13342,0,0,0.017606,-0.088215,90.587,0.57693,0.01,2,-8.84,-3.094,-1.326,-0.088215,1,1.2413,-8.84,-3.094,-1.326
90.585,0.57693,0.01,2,-53.04,-30.239,-15.531,0.13342,0,0,0.017606,-0.088629,90.587,0.57693,0.01,2,-8.82,-3.087,-1.323,-0.088629,1,1.2627,-8.82,-3.087,-1.323
90.585,0.57693,0.01,2,-53.1,-30.26,-15.54,0.13342,0,0,0.017606,-0.089081,90.586,0.57693,0.01,2,-8.8,-3.08,-1.32,-0.089081,1,1.2841,-8.8,-3.08,-1.32
90.584,0.57693,0.01,2,-53.16,-30.281,-15.549,0.13342,0,0,0.017606,-0.089574,90.585,0.57693,0.01,2,-8.78,-3.073,-1.317,-0.089574,1,1.3055,-8.78,-3.073,-1.317
90.583,0.57693,0.01,2,-53.22,-30.302,-15.558,0.13342,0,0,0.017606,-0.090114,90.584,0.57693,0.01,2,-8.76,-3.066,-1.314,-0.090114,1,1.3269,-8.76,-3.066,-1.314
90.582,0.57693,0.01,2,-53.28,-30.323,-15.567,0.13342,0,0,0.017606,-0.090703,90.584,0.57693,0.01,2,-8.74,-3.059,-1.311,-0.090703,1,1.3483,-8.74,-3.059,-1.311
90.582,0.57693,0.01,2,-53.34,-30.344,-15.576,0.13342,0,0,0.017606,-0.091346,90.583,0.57693,0.01,2,-8.72,-3.052,-1.308,-0.091346,1,1.3697,-8.72,-3.052,-1.308
90.581,0.57693,0.01,2,-53.4,-30.365,-15.585,0.13342,0,0,0.017606,-0.092048,90.582,0.57693,0.01,2,-8.7,-3.045,-1.305,-0.092048,1,1.3911,-8.7,-3.045,-1.305
90.58,0.57693,0.01,2,-53.46,-30.386,-15.594,0.13342,0,0,0.017606,-0.092812,90.582,0.57693,0.01,2,-8.68,-3.038,-1.302,-0.092812,1,1.4125,-8.68,-3.038,-1.302
90.58,0.57693,0.01,2,-53.52,-30.407,-15.603,0.13342,0,0,0.017606,-0.093641,90.581,0.57693,0.01,2,-8.66,-3.031,-1.299,-0.093641,1,1.4339,-8.66,-3.031,-1.299
90.579,0.57693,0.01,2,-53.58,-30.428,-15.612,0.13342,0,0,0.017606,-0.094541,90.58,0.57693,0.01,2,-8.64,-3.024,-1.296,-0.094541,1,1.4553,-8.64,-3.024,-1.296
90.579,0.57694,0.078753,2,-53.64,-30.449,-15.621,0.13342,0,0,0.017606,-0.095515,90.58,0.57694,0.078753,2,-8.62,-3.017,-1.293,-0.095515,1,1.4767,-8.62,-3.017,-1.293
90.579,0.57697,0.35138,2,-53.7,-30.47,-15.63,0.13342,0,0,0.017606,-0.096567,90.58,0.57697,0.35138,2,-8.6,-3.01,-1.29,-0.096567,1,1.4981,-8.6,-3.01,-1.29
90.579,0.577,0.62027,2,-53.76,-30.491,-15.639,0.13342,0,0,0.017606,-0.097702,90.58,0.577,0.62027,2,-8.58,-3.003,-1.287,-0.097702,1,1.5195,-8.58,-3.003,-1.287
90.579,0.57703,0.88542,2,-53.82,-30.512,-15.648,0.13342,0,0,0.017606,-0.098923,90.58,0.57703,0.88542,2,-8.56,-2.996,-1.284,-0.098923,1,1.5409,-8.56,-2.996,-1.284
90.579,0.57706,1.1469,2,-53.88,-30.533,-15.657,0.13342,0,0,0.017606,-0.10023,90.58,0.57706,1.1469,2,-8.54,-2.989,-1.281,-0.10023,1,1.5623,-8.54,-2.989,-1.281
90.579,0.57709,1.4047,2,-53.94,-30.554,-15.666,0.13342,0,0,0.017606,-0.10164,90.58,0.57709,1.4047,2,-8.52,-2.982,-1.278,-0.10164,1,1.5837,-8.52,-2.982,-1.278
90.579,0.57712,1.659,2,-54,-30.575,-15.675,0.13342,0,0,0.017606,-0.10314,90.58,0.57712,1.659,2,-8.5,-2.975,-1.275,-0.10314,1,1.6051,-8.5,-2.975,-1.275
90.579,0.57715,1.9097,2,-54.06,-30.596,-15.684,0.13342,0,0,0.017606,-0.10475,90.58,0.57715,1.9097,2,-8.48,-2.968,-1.272,-0.10475,1,1.6265,-8.48,-2.968,-1.272
90.579,0.57718,2.1569,2,-54.12,-30.617,-15.693,0.13342,0,0,0.017606,-0.10646,90.58,0.57718,2.1569,2,-8.46,-2.961,-1.269,-0.10646,1,1.6479,-8.46,-2.961,-1.269
90.579,0.5772,2.4006,2,-54.18,-30.638,-15.702,0.13342,0,0,0.017606,-0.10828,90.58,0.5772,2.4006,2,-8.44,-2.954,-1.266,-0.10828,1,1.6693,-8.44,-2.954,-1.266
90.578,0.57723,2.6408,2,-54.24,-30.659,-15.711,0.13342,0,0,0.017606,-0.11022,90.58,0.57723,2.6408,2,-8.42,-2.947,-1.263,-0.11022,1,1.6907,-8.42,-2.947,-1.263
90.578,0.57726,2.8777,2,-54.3,-30.68,-15.72,0.13342,0,0,0.017606,-0.11228,90.579,0.57726,2.8777,2,-8.4,-2.94,-1.26,-0.11228,1,1.7121,-8.4,-2.94,-1.26
90.578,0.57728,3.1112,2,-54.36,-30.701,-15.729,0.13342,0,0,0.017606,-0.11446,90.579,0.57728,3.1112,2,-8.38,-2.933,-1.257,-0.11446,1,1.7335,-8.38,-2.933,-1.257
90.579,0.57736,3.1872,2,-54.42,-30.722,-15.738,0.13342,0,0,0.017606,-0.11656,90.58,0.57736,3.1872,2,-8.36,-2.926,-1.254,-0.11656,1,1.7549,-8.36,-2.926,-1.254
90.58,0.57745,3.2117,2,-54.48,-30.743,-15.747,0.13342,0,0,0.017606,-0.11869,90.581,0.57745,3.2117,2,-8.34,-2.919,-1.251,-0.11869,1,1.7763,-8.34,-2.919,-1.251
90.58,0.57754,3.2367,2,-54.54,-30.764,-15.756,0.13342,0,0,0.017606,-0.12092,90.581,0.57754,3.2367,2,-8.32,-2.912,-1.248,-0.12092,1,1.7977,-8.32,-2.912,-1.248
90.581,0.57763,3.2621,2,-54.6,-30.785,-15.765,0.13342,0,0,0.017606,-0.12325,90.582,0.57763,3.2621,2,-8.3,-2.905,-1.245,-0.12325,1,1.8191,-8.3,-2.905,-1.245
90.582,0.57772,3.2879,2,-54.66,-30.806,-15.774,0.13342,0,0,0.017606,-0.12569,90.583,0.57772,3.2879,2,-8.28,-2.898,-1.242,-0.12569,1,1.8405,-8.28,-2.898,-1.242
90.583,0.5778,3.3142,2,-54.72,-30.827,-15.783,0.13342,0,0,0.017606,-0.12824,90.584,0.5778,3.3142,2,-8.26,-2.891,-1.239,-0.12824,1,1.8619,-8.26,-2.891,-1.239
90.584,0.57789,3.3408,2,-54.78,-30.848,-15.792,0.13342,0,0,0.017606,-0.13089,90.585,0.57789,3.3408,2,-8.24,-2.884,-1.236,-0.13089,1,1.8833,-8.24,-2.884,-1.236
90.585,0.57797,3.3678,2,-54.84,-30.869,-15.801,0.13342,0,0,0.017606,-0.13366,90.586,0.57797,3.3678,2,-8.22,-2.877,-1.233,-0.13366,1,1.9047,-8.22,-2.877,-1.233
90.586,0.57806,3.4021,2,-54.9,-30.89,-15.81,0.13342,0,0,0.017606,-0.13585,90.587,0.57806,3.4021,2,-8.2,-2.87,-1.23,-0.13585,1,1.9261,-8.2,-2.87,-1.23
90.587,0.57814,3.4389,2,-54.96,-30.911,-15.819,0.13342,0,0,0.017606,-0.13782,90.588,0.57814,3.4389,2,-8.18,-2.863,-1.227,-0.13782,1,1.9475,-8.18,-2.863,-1.227
90.588,0.57822,3.4753,2,-55.02,-30.932,-15.828,0.13342,0,0,0.017606,-0.13985,90.589,0.57822,3.4753,2,-8.16,-2.856,-1.224,-0.13985,1,1.9689,-8.16,-2.856,-1.224
90.589,0.57831,3.5113,2,-55.08,-30.953,-15.837,0.13342,0,0,0.017606,-0.14194,90.59,0.57831,3.5113,2,-8.14,-2.849,-1.221,-0.14194,1,1.9903,-8.14,-2.849,-1.221
90.591,0.5784,3.5457,2,-55.14,-30.974,-15.846,0.13342,0,0,0.017606,-0.14392,90.592,0.5784,3.5457,2,-8.12,-2.842,-1.218,-0.14392,1,2.0117,-8.12,-2.842,-1.218
90.592,0.57852,3.5768,2,-55.2,-30.995,-15.855,0.13342,0,0,0.017606,-0.14546,90.593,0.57852,3.5768,2,-8.1,-2.835,-1.215,-0.14546,1,2.0331,-8.1,-2.835,-1.215
90.594,0.57865,3.6085,2,-55.26,-31.016,-15.864,0.13342,0,0,0.017606,-0.14707,90.595,0.57865,3.6085,2,-8.08,-2.828,-1.212,-0.14707,1,2.0545,-8.08,-2.828,-1.212
90.595,0.57877,3.6407,2,-55.32,-31.037,-15.873,0.13342,0,0,0.017606,-0.14878,90.596,0.57877,3.6407,2,-8.06,-2.821,-1.209,-0.14878,1,2.0759,-8.06,-2.821,-1.209
90.597,0.57889,3.6734,2,-55.38,-31.058,-15.882,0.13342,0,0,0.017606,-0.15059,90.598,0.57889,3.6734,2,-8.04,-2.814,-1.206,-0.15059,1,2.0973,-8.04,-2.814,-1.206
90.598,0.57901,3.7067,2,-55.44,-31.079,-15.891,0.13342,0,0,0.017606,-0.15249,90.599,0.57901,3.7067,2,-8.02,-2.807,-1.203,-0.15249,1,2.1187,-8.02,-2.807,-1.203
90.6,0.57913,3.7405,2,-55.5,-31.1,-15.9,0.13342,0,0,0.017606,-0.1545,90.601,0.57913,3.7405,2,-8,-2.8,-1.2,-0.1545,1,2.1401,-8,-2.8,-1.2
90.602,0.57925,3.7747,2,-55.56,-31.121,-15.909,0.13342,0,0,0.017606,-0.15661,90.603,0.57925,3.7747,2,-7.98,-2.793,-1.197,-0.15661,1,2.1615,-7.98,-2.793,-1.197
90.603,0.57936,3.8096,2,-55.62,-31.142,-15.918,0.13342,0,0,0.017606,-0.15884,90.604,0.57936,3.8096,2,-7.96,-2.786,-1.194,-0.15884,1,2.1829,-7.96,-2.786,-1.194
90.605,0.57948,3.8449,2,-55.68,-31.163,-15.927,0.13342,0,0,0.017606,-0.16118,90.606,0.57948,3.8449,2,-7.94,-2.779,-1.191,-0.16118,1,2.2043,-7.94,-2.779,-1.191
90.606,0.57959,3.8808,2,-55.74,-31.184,-15.936,0.13342,0,0,0.017606,-0.16364,90.607,0.57959,3.8808,2,-7.92,-2.772,-1.188,-0.16364,1,2.2257,-7.92,-2.772,-1.188
90.608,0.57971,3.9172,2,-55.8,-31.205,-15.945,0.13342,0,0,0.017606,-0.16622,90.609,0.57971,3.9172,2,-7.9,-2.765,-1.185,-0.16622,1,2.2471,-7.9,-2.765,-1.185
90.61,0.57982,3.9542,2,-55.86,-31.226,-15.954,0.13342,0,0,0.017606,-0.16893,90.611,0.57982,3.9542,2,-7.88,-2.758,-1.182,-0.16893,1,2.2685,-7.88,-2.758,-1.182
90.612,0.57997,3.9884,2,-55.92,-31.247,-15.963,0.13342,0,0,0.017606,-0.17178,90.613,0.57997,3.9884,2,-7.86,-2.751,-1.179,-0.17178,1,2.2899,-7.86,-2.751,-1.179
90.614,0.58012,4.0213,2,-55.98,-31.268,-15.972,0.13342,0,0,0.017606,-0.17475,90.615,0.58012,4.0213,2,-7.84,-2.744,-1.176,-0.17475,1,2.3113,-7.84,-2.744,-1.176
90.616,0.58027,4.0538,2,-56.04,-31.289,-15.981,0.13342,0,0,0.017606,-0.17787,90.617,0.58027,4.0538,2,-7.82,-2.737,-1.173,-0.17787,1,2.3327,-7.82,-2.737,-1.173
90.618,0.58042,4.0861,2,-56.1,-31.31,-15.99,0.13342,0,0,0.017606,-0.18113,90.619,0.58042,4.0861,2,-7.8,-2.73,-1.17,-0.18113,1,2.3541,-7.8,-2.73,-1.17
90.62,0.58057,4.1181,2,-56.16,-31.331,-15.999,0.13342,0,0,0.017606,-0.18454,90.62,0.58057,4.1181,2,-7.78,-2.723,-1.167,-0.18454,1,2.3755,-7.78,-2.723,-1.167
90.622,0.58071,4.1498,2,-56.22,-31.352,-16.008,0.13342,0,0,0.017606,-0.1881,90.622,0.58071,4.1498,2,-7.76,-2.716,-1.164,-0.1881,1,2.3969,-7.76,-2.716,-1.164
90.624,0.58086,4.1812,2,-56.28,-31.373,-16.017,0.13342,0,0,0.017606,-0.19181,90.624,0.58086,4.1812,2,-7.74,-2.709,-1.161,-0.19181,1,2.4183,-7.74,-2.709,-1.161
90.625,0.58101,4.2122,2,-56.34,-31.394,-16.026,0.13342,0,0,0.017606,-0.19569,90.626,0.58101,4.2122,2,-7.72,-2.702,-1.158,-0.19569,1,2.4397,-7.72,-2.702,-1.158
90.627,0.58115,4.243,2,-56.4,-31.415,-16.035,0.13342,0,0,0.017606,-0.19973,90.628,0.58115,4.243,2,-7.7,-2.695,-1.155,-0.19973,1,2.4611,-7.7,-2.695,-1.155
90.629,0.58129,4.2735,2,-56.46,-31.436,-16.044,0.13342,0,0,0.017606,-0.20393,90.63,0.58129,4.2735,2,-7.68,-2.688,-1.152,-0.20393,1,2.4825,-7.68,-2.688,-1.152
90.631,0.58144,4.3037,2,-56.52,-31.457,-16.053,0.13342,0,0,0.017606,-0.20831,90.632,0.58144,4.3037,2,-7.66,-2.681,-1.149,-0.20831,1,2.5039,-7.66,-2.681,-1.149
90.633,0.58158,4.3336,2,-56.58,-31.478,-16.062,0.13342,0,0,0.017606,-0.21287,90.633,0.58158,4.3336,2,-7.64,-2.674,-1.146,-0.21287,1,2.5253,-7.64,-2.674,-1.146
90.635,0.58173,4.3643,2,-56.64,-31.499,-16.071,0.13342,0,0,0.017606,-0.21741,90.635,0.58173,4.3643,2,-7.62,-2.667,-1.143,-0.21741,1,2.5467,-7.62,-2.667,-1.143
90.637,0.5819,4.3982,2,-56.7,-31.52,-16.08,0.13342,0,0,0.017606,-0.22151,90.638,0.5819,4.3982,2,-7.6,-2.66,-1.14,-0.22151,1,2.5681,-7.6,-2.66,-1.14
90.639,0.58206,4.4323,2,-56.76,-31.541,-16.089,0.13342,0,0,0.017606,-0.22572,90.64,0.58206,4.4323,2,-7.58,-2.653,-1.137,-0.22572,1,2.5895,-7.58,-2.653,-1.137
90.642,0.58223,4.4665,2,-56.82,-31.562,-16.098,0.13342,0,0,0.017606,-0.23005,90.642,0.58223,4.4665,2,-7.56,-2.646,-1.134,-0.23005,1,2.6109,-7.56,-2.646,-1.134
90.644,0.5824,4.5008,2,-56.88,-31.583,-16.107,0.13342,0,0,0.017606,-0.23449,90.645,0.5824,4.5008,2,-7.54,-2.639,-1.131,-0.23449,1,2.6323,-7.54,-2.639,-1.131
90.646,0.58257,4.5353,2,-56.94,-31.604,-16.116,0.13342,0,0,0.017606,-0.23906,90.647,0.58257,4.5353,2,-7.52,-2.632,-1.128,-0.23906,1,2.6537,-7.52,-2.632,-1.128
90.649,0.58273,4.57,2,-57,-31.625,-16.125,0.13342,0,0,0.017606,-0.24375,90.649,0.58273,4.57,2,-7.5,-2.625,-1.125,-0.24375,1,2.6751,-7.5,-2.625,-1.125
90.652,0.58293,4.6184,2,-57.06,-31.646,-16.134,0.13342,0,0,0.017606,-0.24475,90.653,0.58293,4.6184,2,-7.48,-2.618,-1.122,-0.24475,1,2.6965,-7.48,-2.618,-1.122
90.655,0.58312,4.6664,2,-57.12,-31.667,-16.143,0.13342,0,0,0.017606,-0.24576,90.656,0.58312,4.6664,2,-7.46,-2.611,-1.119,-0.24576,1,2.7179,-7.46,-2.611,-1.119
90.659,0.58332,4.7142,2,-57.18,-31.688,-16.152,0.13342,0,0,0.017606,-0.24678,90.659,0.58332,4.7142,2,-7.44,-2.604,-1.116,-0.24678,1,2.7393,-7.44,-2.604,-1.116
90.662,0.58351,4.7615,2,-57.24,-31.709,-16.161,0.13342,0,0,0.017606,-0.24781,90.663,0.58351,4.7615,2,-7.42,-2.597,-1.113,-0.24781,1,2.7607,-7.42,-2.597,-1.113
90.665,0.58371,4.8086,2,-57.3,-31.73,-16.17,0.13342,0,0,0.017606,-0.24884,90.666,0.58371,4.8086,2,-7.4,-2.59,-1.11,-0.24884,1,2.7821,-7.4,-2.59,-1.11
90.668,0.58391,4.8554,2,-57.36,-31.751,-16.179,0.13342,0,0,0.017606,-0.2499,90.669,0.58391,4.8554,2,-7.38,-2.583,-1.107,-0.2499,1,2.8035,-7.38,-2.583,-1.107
90.672,0.58412,4.8991,2,-57.42,-31.772,-16.188,0.13342,0,0,0.017606,-0.25023,90.673,0.58412,4.8991,2,-7.36,-2.576,-1.104,-0.25023,1,2.8249,-7.36,-2.576,-1.104
90.676,0.58435,4.942,2,-57.48,-31.793,-16.197,0.13342,0,0,0.017606,-0.25034,90.676,0.58435,4.942,2,-7.34,-2.569,-1.101,-0.25034,1,2.8463,-7.34,-2.569,-1.101
90.679,0.58457,4.985,2,-57.54,-31.814,-16.206,0.13342,0,0,0.017606,-0.25049,90.68,0.58457,4.985,2,-7.32,-2.562,-1.098,-0.25049,1,2.8677,-7.32,-2.562,-1.098
90.683,0.58479,5.0279,2,-57.6,-31.835,-16.215,0.13342,0,0,0.017606,-0.25067,90.683,0.58479,5.0279,2,-7.3,-2.555,-1.095,-0.25067,1,2.8891,-7.3,-2.555,-1.095
90.686,0.58502,5.0709,2,-57.66,-31.856,-16.224,0.13342,0,0,0.017606,-0.25089,90.687,0.58502,5.0709,2,-7.28,-2.548,-1.092,-0.25089,1,2.9105,-7.28,-2.548,-1.092
90.69,0.58524,5.114,2,-57.72,-31.877,-16.233,0.13342,0,0,0.017606,-0.25116,90.691,0.58524,5.114,2,-7.26,-2.541,-1.089,-0.25116,1,2.9319,-7.26,-2.541,-1.089
90.694,0.58547,5.157,2,-57.78,-31.898,-16.242,0.13342,0,0,0.017606,-0.25148,90.694,0.58547,5.157,2,-7.24,-2.534,-1.086,-0.25148,1,2.9533,-7.24,-2.534,-1.086
90.697,0.58569,5.2002,2,-57.84,-31.919,-16.251,0.13342,0,0,0.017606,-0.25184,90.698,0.58569,5.2002,2,-7.22,-2.527,-1.083,-0.25184,1,2.9747,-7.22,-2.527,-1.083
90.701,0.58591,5.2433,2,-57.9,-31.94,-16.26,0.13342,0,0,0.017606,-0.25227,90.701,0.58591,5.2433,2,-7.2,-2.52,-1.08,-0.25227,1,2.9961,-7.2,-2.52,-1.08
90.704,0.58614,5.2865,2,-57.96,-31.961,-16.269,0.13342,0,0,0.017606,-0.25275,90.705,0.58614,5.2865,2,-7.18,-2.513,-1.077,-0.25275,1,3.0175,-7.18,-2.513,-1.077
90.708,0.58636,5.3297,2,-58.02,-31.982,-16.278,0.13342,0,0,0.017606,-0.2533,90.709,0.58636,5.3297,2,-7.16,-2.506,-1.074,-0.2533,1,3.0389,-7.16,-2.506,-1.074
90.712,0.58659,5.373,2,-58.08,-32.003,-16.287,0.13342,0,0,0.017606,-0.25392,90.712,0.58659,5.373,2,-7.14,-2.499,-1.071,-0.25392,1,3.0603,-7.14,-2.499,-1.071
90.716,0.58682,5.4165,2,-58.14,-32.024,-16.296,0.13342,0,0,0.017606,-0.25461,90.716,0.58682,5.4165,2,-7.12,-2.492,-1.068,-0.25461,1,3.0817,-7.12,-2.492,-1.068
90.719,0.58706,5.4601,2,-58.2,-32.045,-16.305,0.13342,0,0,0.017606,-0.25538,90.72,0.58706,5.4601,2,-7.1,-2.485,-1.065,-0.25538,1,3.1031,-7.1,-2.485,-1.065
90.723,0.5873,5.5037,2,-58.26,-32.066,-16.314,0.13342,0,0,0.017606,-0.25622,90.724,0.5873,5.5037,2,-7.08,-2.478,-1.062,-0.25622,1,3.1245,-7.08,-2.478,-1.062
90.727,0.58755,5.547,2,-58.32,-32.087,-16.323,0.13342,0,0,0.017606,-0.25716,90.728,0.58755,5.547,2,-7.06,-2.471,-1.059,-0.25716,1,3.1459,-7.06,-2.471,-1.059
90.731,0.58779,5.5902,2,-58.38,-32.108,-16.332,0.13342,0,0,0.017606,-0.25818,90.732,0.58779,5.5902,2,-7.04,-2.464,-1.056,-0.25818,1,3.1673,-7.04,-2.464,-1.056
90.735,0.58803,5.6332,2,-58.44,-32.129,-16.341,0.13342,0,0,0.017606,-0.25929,90.736,0.58803,5.6332,2,-7.02,-2.457,-1.053,-0.25929,1,3.1887,-7.02,-2.457,-1.053
90.739,0.58828,5.6759,2,-58.5,-32.15,-16.35,0.13342,0,0,0.017606,-0.2605,90.74,0.58828,5.6759,2,-7,-2.45,-1.05,-0.2605,1,3.2101,-7,-2.45,-1.05
90.743,0.58852,5.7186,2,-58.56,-32.171,-16.359,0.13342,0,0,0.017606,-0.26181,90.744,0.58852,5.7186,2,-6.98,-2.443,-1.047,-0.26181,1,3.2315,-6.98,-2.443,-1.047
90.747,0.58877,5.761,2,-58.62,-32.192,-16.368,0.13342,0,0,0.017606,-0.26323,90.748,0.58877,5.761,2,-6.96,-2.436,-1.044,-0.26323,1,3.2529,-6.96,-2.436,-1.044
90.751,0.58901,5.8032,2,-58.68,-32.213,-16.377,0.13342,0,0,0.017606,-0.26475,90.751,0.58901,5.8032,2,-6.94,-2.429,-1.041,-0.26475,1,3.2743,-6.94,-2.429,-1.041
90.755,0.58926,5.8453,2,-58.74,-32.234,-16.386,0.13342,0,0,0.017606,-0.26639,90.755,0.58926,5.8453,2,-6.92,-2.422,-1.038,-0.26639,1,3.2957,-6.92,-2.422,-1.038
90.759,0.58951,5.8872,2,-58.8,-32.255,-16.395,0.13342,0,0,0.017606,-0.26814,90.759,0.58951,5.8872,2,-6.9,-2.415,-1.035,-0.26814,1,3.3171,-6.9,-2.415,-1.035
90.763,0.58975,5.9288,2,-58.86,-32.276,-16.404,0.13342,0,0,0.017606,-0.27002,90.763,0.58975,5.9288,2,-6.88,-2.408,-1.032,-0.27002,1,3.3385,-6.88,-2.408,-1.032
90.767,0.59001,5.9703,2,-58.92,-32.297,-16.413,0.13342,0,0,0.017606,-0.27169,90.767,0.59001,5.9703,2,-6.86,-2.401,-1.029,-0.27169,1,3.3599,-6.86,-2.401,-1.029
90.771,0.59027,6.0116,2,-58.98,-32.318,-16.422,0.13342,0,0,0.017606,-0.27333,90.771,0.59027,6.0116,2,-6.84,-2.394,-1.026,-0.27333,1,3.3813,-6.84,-2.394,-1.026
90.775,0.59053,6.0529,2,-59.04,-32.339,-16.431,0.13342,0,0,0.017606,-0.27504,90.776,0.59053,6.0529,2,-6.82,-2.387,-1.023,-0.27504,1,3.4027,-6.82,-2.387,-1.023
90.779,0.59079,6.0942,2,-59.1,-32.36,-16.44,0.13342,0,0,0.017606,-0.27683,90.78,0.59079,6.0942,2,-6.8,-2.38,-1.02,-0.27683,1,3.4241,-6.8,-2.38,-1.02
90.784,0.59106,6.1375,2,-59.16,-32.381,-16.449,0.13342,0,0,0.017606,-0.27849,90.784,0.59106,6.1375,2,-6.78,-2.373,-1.017,-0.27849,1,3.4456,-6.78,-2.373,-1.017
90.788,0.59136,6.1857,2,-59.22,-32.402,-16.458,0.13342,0,0,0.017606,-0.27969,90.789,0.59136,6.1857,2,-6.76,-2.366,-1.014,-0.27969,1,3.467,-6.76,-2.366,-1.014
90.793,0.59166,6.2338,2,-59.28,-32.423,-16.467,0.13342,0,0,0.017606,-0.28095,90.794,0.59166,6.2338,2,-6.74,-2.359,-1.011,-0.28095,1,3.4884,-6.74,-2.359,-1.011
90.798,0.59195,6.2817,2,-59.34,-32.444,-16.476,0.13342,0,0,0.017606,-0.28227,90.798,0.59195,6.2817,2,-6.72,-2.352,-1.008,-0.28227,1,3.5098,-6.72,-2.352,-1.008
90.803,0.59225,6.3294,2,-59.4,-32.465,-16.485,0.13342,0,0,0.017606,-0.28365,90.803,0.59225,6.3294,2,-6.7,-2.345,-1.005,-0.28365,1,3.5312,-6.7,-2.345,-1.005
90.807,0.59255,6.377,2,-59.46,-32.486,-16.494,0.13342,0,0,0.017606,-0.28509,90.808,0.59255,6.377,2,-6.68,-2.338,-1.002,-0.28509,1,3.5526,-6.68,-2.338,-1.002
90.812,0.59285,6.4244,2,-59.52,-32.507,-16.503,0.13342,0,0,0.017606,-0.2866,90.813,0.59285,6.4244,2,-6.66,-2.331,-0.999,-0.2866,1,3.574,-6.66,-2.331,-0.999
90.817,0.59315,6.4717,2,-59.58,-32.528,-16.512,0.13342,0,0,0.017606,-0.28817,90.817,0.59315,6.4717,2,-6.64,-2.324,-0.996,-0.28817,1,3.5954,-6.64,-2.324,-0.996
90.822,0.59345,6.5187,2,-59.64,-32.549,-16.521,0.13342,0,0,0.017606,-0.28974,90.822,0.59345,6.5187,2,-6.62,-2.317,-0.993,-0.28974,1,3.6168,-6.62,-2.317,-0.993
90.827,0.59375,6.5655,2,-59.7,-32.57,-16.53,0.13342,0,0,0.017606,-0.29118,90.827,0.59375,6.5655,2,-6.6,-2.31,-0.99,-0.29118,1,3.6382,-6.6,-2.31,-0.99
90.831,0.59405,6.6122,2,-59.76,-32.591,-16.539,0.13342,0,0,0.017606,-0.2927,90.832,0.59405,6.6122,2,-6.58,-2.303,-0.987,-0.2927,1,3.6596,-6.58,-2.303,-0.987
90.836,0.59435,6.6588,2,-59.82,-32.612,-16.548,0.13342,0,0,0.017606,-0.29431,90.837,0.59435,6.6588,2,-6.56,-2.296,-0.984,-0.29431,1,3.681,-6.56,-2.296,-0.984
90.841,0.59466,6.7053,2,-59.88,-32.633,-16.557,0.13342,0,0,0.017606,-0.29601,90.842,0.59466,6.7053,2,-6.54,-2.289,-0.981,-0.29601,1,3.7024,-6.54,-2.289,-0.981
90.846,0.59496,6.7516,2,-59.94,-32.654,-16.566,0.13342,0,0,0.017606,-0.29781,90.846,0.59496,6.7516,2,-6.52,-2.282,-0.978,-0.29781,1,3.7238,-6.52,-2.282,-0.978
90.851,0.59526,6.7978,2,-60,-32.675,-16.575,0.13342,0,0,0.017606,-0.29971,90.851,0.59526,6.7978,2,-6.5,-2.275,-0.975,-0.29971,1,3.7452,-6.5,-2.275,-0.975
90.856,0.59556,6.8439,2,-60.06,-32.696,-16.584,0.13342,0,0,0.017606,-0.30172,90.856,0.59556,6.8439,2,-6.48,-2.268,-0.972,-0.30172,1,3.7666,-6.48,-2.268,-0.972
90.861,0.59586,6.8898,2,-60.12,-32.717,-16.593,0.13342,0,0,0.017606,-0.30384,90.861,0.59586,6.8898,2,-6.46,-2.261,-0.969,-0.30384,1,3.788,-6.46,-2.261,-0.969
90.865,0.59617,6.9356,2,-60.18,-32.738,-16.602,0.13342,0,0,0.017606,-0.30607,90.866,0.59617,6.9356,2,-6.44,-2.254,-0.966,-0.30607,1,3.8094,-6.44,-2.254,-0.966
90.87,0.59647,6.9813,2,-60.24,-32.759,-16.611,0.13342,0,0,0.017606,-0.30842,90.871,0.59647,6.9813,2,-6.42,-2.247,-0.963,-0.30842,1,3.8308,-6.42,-2.247,-0.963
90.875,0.59677,7.0269,2,-60.3,-32.78,-16.62,0.13342,0,0,0.017606,-0.31089,90.875,0.59677,7.0269,2,-6.4,-2.24,-0.96,-0.31089,1,3.8522,-6.4,-2.24,-0.96
90.88,0.59708,7.0723,2,-60.36,-32.801,-16.629,0.13342,0,0,0.017606,-0.31349,90.88,0.59708,7.0723,2,-6.38,-2.233,-0.957,-0.31349,1,3.8736,-6.38,-2.233,-0.957
90.885,0.59738,7.1175,2,-60.42,-32.822,-16.638,0.13342,0,0,0.017606,-0.31621,90.885,0.59738,7.1175,2,-6.36,-2.226,-0.954,-0.31621,1,3.895,-6.36,-2.226,-0.954
90.89,0.59769,7.1624,2,-60.48,-32.843,-16.647,0.13342,0,0,0.017606,-0.31907,90.89,0.59769,7.1624,2,-6.34,-2.219,-0.951,-0.31907,1,3.9164,-6.34,-2.219,-0.951
90.895,0.598,7.2073,2,-60.54,-32.864,-16.656,0.13342,0,0,0.017606,-0.32207,90.895,0.598,7.2073,2,-6.32,-2.212,-0.948,-0.32207,1,3.9378,-6.32,-2.212,-0.948
90.899,0.5983,7.252,2,-60.6,-32.885,-16.665,0.13342,0,0,0.017606,-0.32521,90.9,0.5983,7.252,2,-6.3,-2.205,-0.945,-0.32521,1,3.9592,-6.3,-2.205,-0.945
90.904,0.59861,7.2965,2,-60.66,-32.906,-16.674,0.13342,0,0,0.017606,-0.32849,90.905,0.59861,7.2965,2,-6.28,-2.198,-0.942,-0.32849,1,3.9806,-6.28,-2.198,-0.942
90.909,0.59892,7.341,2,-60.72,-32.927,-16.683,0.13342,0,0,0.017606,-0.33193,90.91,0.59892,7.341,2,-6.26,-2.191,-0.939,-0.33193,1,4.002,-6.26,-2.191,-0.939
90.914,0.59923,7.3852,2,-60.78,-32.948,-16.692,0.13342,0,0,0.017606,-0.33552,90.914,0.59923,7.3852,2,-6.24,-2.184,-0.936,-0.33552,1,4.0234,-6.24,-2.184,-0.936
90.919,0.59953,7.4294,2,-60.84,-32.969,-16.701,0.13342,0,0,0.017606,-0.33927,90.919,0.59953,7.4294,2,-6.22,-2.177,-0.933,-0.33927,1,4.0448,-6.22,-2.177,-0.933
90.924,0.59984,7.4734,2,-60.9,-32.99,-16.71,0.13342,0,0,0.017606,-0.34318,90.924,0.59984,7.4734,2,-6.2,-2.17,-0.93,-0.34318,1,4.0662,-6.2,-2.17,-0.93
90.929,0.60015,7.5172,2,-60.96,-33.011,-16.719,0.13342,0,0,0.017606,-0.34725,90.929,0.60015,7.5172,2,-6.18,-2.163,-0.927,-0.34725,1,4.0876,-6.18,-2.163,-0.927
90.933,0.60046,7.561,2,-61.02,-33.032,-16.728,0.13342,0,0,0.017606,-0.3515,90.934,0.60046,7.561,2,-6.16,-2.156,-0.924,-0.3515,1,4.109,-6.16,-2.156,-0.924
90.938,0.60076,7.6045,2,-61.08,-33.053,-16.737,0.13342,0,0,0.017606,-0.35592,90.939,0.60076,7.6045,2,-6.14,-2.149,-0.921,-0.35592,1,4.1304,-6.14,-2.149,-0.921
90.943,0.60107,7.6481,2,-61.14,-33.074,-16.746,0.13342,0,0,0.017606,-0.36021,90.944,0.60107,7.6481,2,-6.12,-2.142,-0.918,-0.36021,1,4.1518,-6.12,-2.142,-0.918
90.948,0.60138,7.6922,2,-61.2,-33.095,-16.755,0.13342,0,0,0.017606,-0.36371,90.948,0.60138,7.6922,2,-6.1,-2.135,-0.915,-0.36371,1,4.1732,-6.1,-2.135,-0.915
90.953,0.60168,7.7362,2,-61.26,-33.116,-16.764,0.13342,0,0,0.017606,-0.36729,90.953,0.60168,7.7362,2,-6.08,-2.128,-0.912,-0.36729,1,4.1946,-6.08,-2.128,-0.912
90.958,0.60202,7.7832,2,-61.32,-33.137,-16.773,0.13342,0,0,0.017606,-0.37007,90.959,0.60202,7.7832,2,-6.06,-2.121,-0.909,-0.37007,1,4.216,-6.06,-2.121,-0.909
90.964,0.60236,7.8323,2,-61.38,-33.158,-16.782,0.13342,0,0,0.017606,-0.3723,90.964,0.60236,7.8323,2,-6.04,-2.114,-0.906,-0.3723,1,4.2374,-6.04,-2.114,-0.906
90.969,0.60271,7.8813,2,-61.44,-33.179,-16.791,0.13342,0,0,0.017606,-0.37463,90.969,0.60271,7.8813,2,-6.02,-2.107,-0.903,-0.37463,1,4.2588,-6.02,-2.107,-0.903
90.975,0.60305,7.9301,2,-61.5,-33.2,-16.8,0.13342,0,0,0.017606,-0.37704,90.975,0.60305,7.9301,2,-6,-2.1,-0.9,-0.37704,1,4.2802,-6,-2.1,-0.9
90.98,0.6034,7.9787,2,-61.56,-33.221,-16.809,0.13342,0,0,0.017606,-0.37956,90.98,0.6034,7.9787,2,-5.98,-2.093,-0.897,-0.37956,1,4.3016,-5.98,-2.093,-0.897
90.985,0.60374,8.0271,2,-61.62,-33.242,-16.818,0.13342,0,0,0.017606,-0.38219,90.986,0.60374,8.0271,2,-5.96,-2.086,-0.894,-0.38219,1,4.323,-5.96,-2.086,-0.894
90.991,0.60408,8.0754,2,-61.68,-33.263,-16.827,0.13342,0,0,0.017606,-0.38491,90.991,0.60408,8.0754,2,-5.94,-2.079,-0.891,-0.38491,1,4.3444,-5.94,-2.079,-0.891
90.996,0.60443,8.1234,2,-61.74,-33.284,-16.836,0.13342,0,0,0.017606,-0.38775,90.997,0.60443,8.1234,2,-5.92,-2.072,-0.888,-0.38775,1,4.3658,-5.92,-2.072,-0.888
91.002,0.60477,8.1713,2,-61.8,-33.305,-16.845,0.13342,0,0,0.017606,-0.3907,91.002,0.60477,8.1713,2,-5.9,-2.065,-0.885,-0.3907,1,4.3872,-5.9,-2.065,-0.885
91.007,0.60511,8.2189,2,-61.86,-33.326,-16.854,0.13342,0,0,0.017606,-0.39377,91.007,0.60511,8.2189,2,-5.88,-2.058,-0.882,-0.39377,1,4.4086,-5.88,-2.058,-0.882
91.012,0.60545,8.2662,2,-61.92,-33.347,-16.863,0.13342,0,0,0.017606,-0.39637,91.013,0.60545,8.2662,2,-5.86,-2.051,-0.879,-0.39637,1,4.43,-5.86,-2.051,-0.879
91.018,0.60578,8.3132,2,-61.98,-33.368,-16.872,0.13342,0,0,0.017606,-0.39881,91.018,0.60578,8.3132,2,-5.84,-2.044,-0.876,-0.39881,1,4.4514,-5.84,-2.044,-0.876
91.023,0.60613,8.3621,2,-62.04,-33.389,-16.881,0.13342,0,0,0.017606,-0.40011,91.023,0.60613,8.3621,2,-5.82,-2.037,-0.873,-0.40011,1,4.4728,-5.82,-2.037,-0.873
91.029,0.60648,8.4119,2,-62.1,-33.41,-16.89,0.13342,0,0,0.017606,-0.40084,91.029,0.60648,8.4119,2,-5.8,-2.03,-0.87,-0.40084,1,4.4942,-5.8,-2.03,-0.87
91.034,0.60684,8.4615,2,-62.16,-33.431,-16.899,0.13342,0,0,0.017606,-0.40162,91.035,0.60684,8.4615,2,-5.78,-2.023,-0.867,-0.40162,1,4.5156,-5.78,-2.023,-0.867
91.04,0.60719,8.511,2,-62.22,-33.452,-16.908,0.13342,0,0,0.017606,-0.40244,91.04,0.60719,8.511,2,-5.76,-2.016,-0.864,-0.40244,1,4.537,-5.76,-2.016,-0.864
91.045,0.60754,8.5604,2,-62.28,-33.473,-16.917,0.13342,0,0,0.017606,-0.40331,91.046,0.60754,8.5604,2,-5.74,-2.009,-0.861,-0.40331,1,4.5584,-5.74,-2.009,-0.861
91.051,0.60789,8.6098,2,-62.34,-33.494,-16.926,0.13342,0,0,0.017606,-0.40422,91.051,0.60789,8.6098,2,-5.72,-2.002,-0.858,-0.40422,1,4.5798,-5.72,-2.002,-0.858
91.056,0.60824,8.659,2,-62.4,-33.515,-16.935,0.13342,0,0,0.017606,-0.40519,91.057,0.60824,8.659,2,-5.7,-1.995,-0.855,-0.40519,1,4.6012,-5.7,-1.995,-0.855
91.062,0.6086,8.7081,2,-62.46,-33.536,-16.944,0.13342,0,0,0.017606,-0.40622,91.062,0.6086,8.7081,2,-5.68,-1.988,-0.852,-0.40622,1,4.6226,-5.68,-1.988,-0.852
91.067,0.60895,8.757,2,-62.52,-33.557,-16.953,0.13342,0,0,0.017606,-0.40731,91.068,0.60895,8.757,2,-5.66,-1.981,-0.849,-0.40731,1,4.644,-5.66,-1.981,-0.849
91.073,0.6093,8.8059,2,-62.58,-33.578,-16.962,0.13342,0,0,0.017606,-0.40846,91.073,0.6093,8.8059,2,-5.64,-1.974,-0.846,-0.40846,1,4.6654,-5.64,-1.974,-0.846
91.078,0.60965,8.8547,2,-62.64,-33.599,-16.971,0.13342,0,0,0.017606,-0.40963,91.079,0.60965,8.8547,2,-5.62,-1.967,-0.843,-0.40963,1,4.6868,-5.62,-1.967,-0.843
91.084,0.61,8.9034,2,-62.7,-33.62,-16.98,0.13342,0,0,0.017606,-0.41073,91.084,0.61,8.9034,2,-5.6,-1.96,-0.84,-0.41073,1,4.7082,-5.6,-1.96,-0.84
91.089,0.61035,8.952,2,-62.76,-33.641,-16.989,0.13342,0,0,0.017606,-0.41189,91.09,0.61035,8.952,2,-5.58,-1.953,-0.837,-0.41189,1,4.7296,-5.58,-1.953,-0.837
91.095,0.6107,9.0005,2,-62.82,-33.662,-16.998,0.13342,0,0,0.017606,-0.41311,91.095,0.6107,9.0005,2,-5.56,-1.946,-0.834,-0.41311,1,4.751,-5.56,-1.946,-0.834
91.1,0.61104,9.0488,2,-62.88,-33.683,-17.007,0.13342,0,0,0.017606,-0.41441,91.101,0.61104,9.0488,2,-5.54,-1.939,-0.831,-0.41441,1,4.7724,-5.54,-1.939,-0.831
91.106,0.61139,9.0971,2,-62.94,-33.704,-17.016,0.13342,0,0,0.017606,-0.41579,91.106,0.61139,9.0971,2,-5.52,-1.932,-0.828,-0.41579,1,4.7938,-5.52,-1.932,-0.828
91.111,0.61174,9.1452,2,-63,-33.725,-17.025,0.13342,0,0,0.017606,-0.41724,91.111,0.61174,9.1452,2,-5.5,-1.925,-0.825,-0.41724,1,4.8152,-5.5,-1.925,-0.825
91.116,0.61208,9.1932,2,-63.06,-33.746,-17.034,0.13342,0,0,0.017606,-0.41877,91.117,0.61208,9.1932,2,-5.48,-1.918,-0.822,-0.41877,1,4.8366,-5.48,-1.918,-0.822
91.122,0.61243,9.2411,2,-63.12,-33.767,-17.043,0.13342,0,0,0.017606,-0.4204,91.122,0.61243,9.2411,2,-5.46,-1.911,-0.819,-0.4204,1,4.858,-5.46,-1.911,-0.819
91.127,0.61277,9.2889,2,-63.18,-33.788,-17.052,0.13342,0,0,0.017606,-0.42211,91.127,0.61277,9.2889,2,-5.44,-1.904,-0.816,-0.42211,1,4.8794,-5.44,-1.904,-0.816
91.132,0.61312,9.3365,2,-63.24,-33.809,-17.061,0.13342,0,0,0.017606,-0.42392,91.133,0.61312,9.3365,2,-5.42,-1.897,-0.813,-0.42392,1,4.9008,-5.42,-1.897,-0.813
91.138,0.61346,9.3841,2,-63.3,-33.83,-17.07,0.13342,0,0,0.017606,-0.42583,91.138,0.61346,9.3841,2,-5.4,-1.89,-0.81,-0.42583,1,4.9222,-5.4,-1.89,-0.81
91.143,0.6138,9.4315,2,-63.36,-33.851,-17.079,0.13342,0,0,0.017606,-0.42784,91.143,0.6138,9.4315,2,-5.38,-1.883,-0.807,-0.42784,1,4.9436,-5.38,-1.883,-0.807
91.148,0.61415,9.4788,2,-63.42,-33.872,-17.088,0.13342,0,0,0.017606,-0.42957,91.149,0.61415,9.4788,2,-5.36,-1.876,-0.804,-0.42957,1,4.965,-5.36,-1.876,-0.804
91.154,0.61452,9.5293,2,-63.48,-33.893,-17.097,0.13342,0,0,0.017606,-0.43033,91.154,0.61452,9.5293,2,-5.34,-1.869,-0.801,-0.43033,1,4.9864,-5.34,-1.869,-0.801
91.16,0.61489,9.5802,2,-63.54,-33.914,-17.106,0.13342,0,0,0.017606,-0.43099,91.16,0.61489,9.5802,2,-5.32,-1.862,-0.798,-0.43099,1,5.0078,-5.32,-1.862,-0.798
91.166,0.61527,9.6309,2,-63.6,-33.935,-17.115,0.13342,0,0,0.017606,-0.43168,91.166,0.61527,9.6309,2,-5.3,-1.855,-0.795,-0.43168,1,5.0292,-5.3,-1.855,-0.795
91.171,0.61564,9.6816,2,-63.66,-33.956,-17.124,0.13342,0,0,0.017606,-0.43242,91.172,0.61564,9.6816,2,-5.28,-1.848,-0.792,-0.43242,1,5.0506,-5.28,-1.848,-0.792
91.177,0.61601,9.732,2,-63.72,-33.977,-17.133,0.13342,0,0,0.017606,-0.43322,91.177,0.61601,9.732,2,-5.26,-1.841,-0.789,-0.43322,1,5.072,-5.26,-1.841,-0.789
91.183,0.61638,9.7824,2,-63.78,-33.998,-17.142,0.13342,0,0,0.017606,-0.43406,91.183,0.61638,9.7824,2,-5.24,-1.834,-0.786,-0.43406,1,5.0934,-5.24,-1.834,-0.786
91.188,0.61675,9.8326,2,-63.84,-34.019,-17.151,0.13342,0,0,0.017606,-0.43496,91.189,0.61675,9.8326,2,-5.22,-1.827,-0.783,-0.43496,1,5.1148,-5.22,-1.827,-0.783
91.194,0.61712,9.8827,2,-63.9,-34.04,-17.16,0.13342,0,0,0.017606,-0.43592,91.194,0.61712,9.8827,2,-5.2,-1.82,-0.78,-0.43592,1,5.1362,-5.2,-1.82,-0.78
91.2,0.61749,9.9326,2,-63.96,-34.061,-17.169,0.13342,0,0,0.017606,-0.43694,91.2,0.61749,9.9326,2,-5.18,-1.813,-0.777,-0.43694,1,5.1576,-5.18,-1.813,-0.777
91.205,0.61785,9.9824,2,-64.02,-34.082,-17.178,0.13342,0,0,0.017606,-0.43803,91.206,0.61785,9.9824,2,-5.16,-1.806,-0.774,-0.43803,1,5.179,-5.16,-1.806,-0.774
91.211,0.61822,10.032,2,-64.08,-34.103,-17.187,0.13342,0,0,0.017606,-0.43919,91.211,0.61822,10.032,2,-5.14,-1.799,-0.771,-0.43919,1,5.2004,-5.14,-1.799,-0.771
91.217,0.61858,10.082,2,-64.14,-34.124,-17.196,0.13342,0,0,0.017606,-0.44042,91.217,0.61858,10.082,2,-5.12,-1.792,-0.768,-0.44042,1,5.2218,-5.12,-1.792,-0.768
91.222,0.61895,10.131,2,-64.2,-34.145,-17.205,0.13342,0,0,0.017606,-0.44169,91.222,0.61895,10.131,2,-5.1,-1.785,-0.765,-0.44169,1,5.2432,-5.1,-1.785,-0.765
91.228,0.61931,10.181,2,-64.26,-34.166,-17.214,0.13342,0,0,0.017606,-0.44305,91.228,0.61931,10.181,2,-5.08,-1.778,-0.762,-0.44305,1,5.2646,-5.08,-1.778,-0.762
91.233,0.61967,10.23,2,-64.32,-34.187,-17.223,0.13342,0,0,0.017606,-0.4445,91.233,0.61967,10.23,2,-5.06,-1.771,-0.759,-0.4445,1,5.286,-5.06,-1.771,-0.759
91.239,0.62003,10.279,2,-64.38,-34.208,-17.232,0.13342,0,0,0.017606,-0.44604,91.239,0.62003,10.279,2,-5.04,-1.764,-0.756,-0.44604,1,5.3074,-5.04,-1.764,-0.756
91.244,0.62039,10.329,2,-64.44,-34.229,-17.241,0.13342,0,0,0.017606,-0.44767,91.244,0.62039,10.329,2,-5.02,-1.757,-0.753,-0.44767,1,5.3288,-5.02,-1.757,-0.753
91.25,0.62075,10.377,2,-64.5,-34.25,-17.25,0.13342,0,0,0.017606,-0.4494,91.25,0.62075,10.377,2,-5,-1.75,-0.75,-0.4494,1,5.3502,-5,-1.75,-0.75
91.255,0.62111,10.426,2,-64.56,-34.271,-17.259,0.13342,0,0,0.017606,-0.45124,91.255,0.62111,10.426,2,-4.98,-1.743,-0.747,-0.45124,1,5.3716,-4.98,-1.743,-0.747
91.26,0.62147,10.475,2,-64.62,-34.292,-17.268,0.13342,0,0,0.017606,-0.45319,91.261,0.62147,10.475,2,-4.96,-1.736,-0.744,-0.45319,1,5.393,-4.96,-1.736,-0.744
91.266,0.62183,10.524,2,-64.68,-34.313,-17.277,0.13342,0,0,0.017606,-0.45525,91.266,0.62183,10.524,2,-4.94,-1.729,-0.741,-0.45525,1,5.4144,-4.94,-1.729,-0.741
91.271,0.62218,10.572,2,-64.74,-34.334,-17.286,0.13342,0,0,0.017606,-0.45742,91.272,0.62218,10.572,2,-4.92,-1.722,-0.738,-0.45742,1,5.4358,-4.92,-1.722,-0.738
91.277,0.62254,10.62,2,-64.8,-34.355,-17.295,0.13342,0,0,0.017606,-0.45972,91.277,0.62254,10.62,2,-4.9,-1.715,-0.735,-0.45972,1,5.4572,-4.9,-1.715,-0.735
91.282,0.62289,10.668,2,-64.86,-34.376,-17.304,0.13342,0,0,0.017606,-0.46214,91.282,0.62289,10.668,2,-4.88,-1.708,-0.732,-0.46214,1,5.4786,-4.88,-1.708,-0.732
91.287,0.62325,10.717,2,-64.92,-34.397,-17.313,0.13342,0,0,0.017606,-0.46464,91.288,0.62325,10.717,2,-4.86,-1.701,-0.729,-0.46464,1,5.5,-4.86,-1.701,-0.729
91.293,0.62361,10.765,2,-64.98,-34.418,-17.322,0.13342,0,0,0.017606,-0.46725,91.293,0.62361,10.765,2,-4.84,-1.694,-0.726,-0.46725,1,5.5214,-4.84,-1.694,-0.726
91.298,0.62397,10.813,2,-65.04,-34.439,-17.331,0.13342,0,0,0.017606,-0.47,91.298,0.62397,10.813,2,-4.82,-1.687,-0.723,-0.47,1,5.5428,-4.82,-1.687,-0.723
91.303,0.62432,10.861,2,-65.1,-34.46,-17.34,0.13342,0,0,0.017606,-0.47287,91.304,0.62432,10.861,2,-4.8,-1.68,-0.72,-0.47287,1,5.5642,-4.8,-1.68,-0.72
91.309,0.62468,10.908,2,-65.16,-34.481,-17.349,0.13342,0,0,0.017606,-0.47589,91.309,0.62468,10.908,2,-4.78,-1.673,-0.717,-0.47589,1,5.5856,-4.78,-1.673,-0.717
91.314,0.62503,10.956,2,-65.22,-34.502,-17.358,0.13342,0,0,0.017606,-0.47904,91.314,0.62503,10.956,2,-4.76,-1.666,-0.714,-0.47904,1,5.607,-4.76,-1.666,-0.714
91.319,0.62539,11.003,2,-65.28,-34.523,-17.367,0.13342,0,0,0.017606,-0.48234,91.32,0.62539,11.003,2,-4.74,-1.659,-0.711,-0.48234,1,5.6284,-4.74,-1.659,-0.711
91.325,0.62574,11.051,2,-65.34,-34.544,-17.376,0.13342,0,0,0.017606,-0.48578,91.325,0.62574,11.051,2,-4.72,-1.652,-0.708,-0.48578,1,5.6498,-4.72,-1.652,-0.708
91.33,0.6261,11.098,2,-65.4,-34.565,-17.385,0.13342,0,0,0.017606,-0.48938,91.33,0.6261,11.098,2,-4.7,-1.645,-0.705,-0.48938,1,5.6712,-4.7,-1.645,-0.705
91.335,0.62645,11.145,2,-65.46,-34.586,-17.394,0.13342,0,0,0.017606,-0.49313,91.335,0.62645,11.145,2,-4.68,-1.638,-0.702,-0.49313,1,5.6926,-4.68,-1.638,-0.702
91.34,0.62681,11.192,2,-65.52,-34.607,-17.403,0.13342,0,0,0.017606,-0.49704,91.341,0.62681,11.192,2,-4.66,-1.631,-0.699,-0.49704,1,5.714,-4.66,-1.631,-0.699
91.346,0.62716,11.239,2,-65.58,-34.628,-17.412,0.13342,0,0,0.017606,-0.50091,91.346,0.62716,11.239,2,-4.64,-1.624,-0.696,-0.50091,1,5.7355,-4.64,-1.624,-0.696
91.351,0.62754,11.289,2,-65.64,-34.649,-17.421,0.13342,0,0,0.017606,-0.50339,91.351,0.62754,11.289,2,-4.62,-1.617,-0.693,-0.50339,1,5.7569,-4.62,-1.617,-0.693
91.357,0.62791,11.34,2,-65.7,-34.67,-17.43,0.13342,0,0,0.017606,-0.50495,91.357,0.62791,11.34,2,-4.6,-1.61,-0.69,-0.50495,1,5.7783,-4.6,-1.61,-0.69
91.362,0.62828,11.39,2,-65.76,-34.691,-17.439,0.13342,0,0,0.017606,-0.50661,91.362,0.62828,11.39,2,-4.58,-1.603,-0.687,-0.50661,1,5.7997,-4.58,-1.603,-0.687
91.368,0.62865,11.441,2,-65.82,-34.712,-17.448,0.13342,0,0,0.017606,-0.50835,91.368,0.62865,11.441,2,-4.56,-1.596,-0.684,-0.50835,1,5.8211,-4.56,-1.596,-0.684
91.373,0.62902,11.491,2,-65.88,-34.733,-17.457,0.13342,0,0,0.017606,-0.5102,91.373,0.62902,11.491,2,-4.54,-1.589,-0.681,-0.5102,1,5.8425,-4.54,-1.589,-0.681
91.379,0.62939,11.541,2,-65.94,-34.754,-17.466,0.13342,0,0,0.017606,-0.51214,91.379,0.62939,11.541,2,-4.52,-1.582,-0.678,-0.51214,1,5.8639,-4.52,-1.582,-0.678
91.384,0.62975,11.59,2,-66,-34.775,-17.475,0.13342,0,0,0.017606,-0.51419,91.384,0.62975,11.59,2,-4.5,-1.575,-0.675,-0.51419,1,5.8853,-4.5,-1.575,-0.675
91.389,0.63012,11.64,2,-66.06,-34.796,-17.484,0.13342,0,0,0.017606,-0.51635,91.39,0.63012,11.64,2,-4.48,-1.568,-0.672,-0.51635,1,5.9067,-4.48,-1.568,-0.672
91.395,0.63049,11.69,2,-66.12,-34.817,-17.493,0.13342,0,0,0.017606,-0.51862,91.395,0.63049,11.69,2,-4.46,-1.561,-0.669,-0.51862,1,5.9281,-4.46,-1.561,-0.669
91.4,0.63085,11.739,2,-66.18,-34.838,-17.502,0.13342,0,0,0.017606,-0.52101,91.4,0.63085,11.739,2,-4.44,-1.554,-0.666,-0.52101,1,5.9495,-4.44,-1.554,-0.666
91.406,0.63121,11.788,2,-66.24,-34.859,-17.511,0.13342,0,0,0.017606,-0.52352,91.406,0.63121,11.788,2,-4.42,-1.547,-0.663,-0.52352,1,5.9709,-4.42,-1.547,-0.663
91.411,0.63158,11.837,2,-66.3,-34.88,-17.52,0.13342,0,0,0.017606,-0.52615,91.411,0.63158,11.837,2,-4.4,-1.54,-0.66,-0.52615,1,5.9923,-4.4,-1.54,-0.66
91.416,0.63194,11.886,2,-66.36,-34.901,-17.529,0.13342,0,0,0.017606,-0.52891,91.416,0.63194,11.886,2,-4.38,-1.533,-0.657,-0.52891,1,6.0137,-4.38,-1.533,-0.657
91.422,0.6323,11.935,2,-66.42,-34.922,-17.538,0.13342,0,0,0.017606,-0.53172,91.422,0.6323,11.935,2,-4.36,-1.526,-0.654,-0.53172,1,6.0351,-4.36,-1.526,-0.654
91.427,0.63267,11.983,2,-66.48,-34.943,-17.547,0.13342,0,0,0.017606,-0.53462,91.427,0.63267,11.983,2,-4.34,-1.519,-0.651,-0.53462,1,6.0565,-4.34,-1.519,-0.651
91.432,0.63303,12.032,2,-66.54,-34.964,-17.556,0.13342,0,0,0.017606,-0.53764,91.432,0.63303,12.032,2,-4.32,-1.512,-0.648,-0.53764,1,6.0779,-4.32,-1.512,-0.648
91.437,0.63339,12.081,2,-66.6,-34.985,-17.565,0.13342,0,0,0.017606,-0.54078,91.438,0.63339,12.081,2,-4.3,-1.505,-0.645,-0.54078,1,6.0993,-4.3,-1.505,-0.645
91.443,0.63376,12.129,2,-66.66,-35.006,-17.574,0.13342,0,0,0.017606,-0.54405,91.443,0.63376,12.129,2,-4.28,-1.498,-0.642,-0.54405,1,6.1207,-4.28,-1.498,-0.642
91.448,0.63412,12.178,2,-66.72,-35.027,-17.583,0.13342,0,0,0.017606,-0.54745,91.448,0.63412,12.178,2,-4.26,-1.491,-0.639,-0.54745,1,6.1421,-4.26,-1.491,-0.639
91.453,0.63448,12.226,2,-66.78,-35.048,-17.592,0.13342,0,0,0.017606,-0.55098,91.453,0.63448,12.226,2,-4.24,-1.484,-0.636,-0.55098,1,6.1635,-4.24,-1.484,-0.636
91.458,0.63484,12.274,2,-66.84,-35.069,-17.601,0.13342,0,0,0.017606,-0.55466,91.459,0.63484,12.274,2,-4.22,-1.477,-0.633,-0.55466,1,6.1849,-4.22,-1.477,-0.633
91.464,0.6352,12.322,2,-66.9,-35.09,-17.61,0.13342,0,0,0.017606,-0.55847,91.464,0.6352,12.322,2,-4.2,-1.47,-0.63,-0.55847,1,6.2063,-4.2,-1.47,-0.63
91.469,0.63555,12.37,2,-66.96,-35.111,-17.619,0.13342,0,0,0.017606,-0.56243,91.469,0.63555,12.37,2,-4.18,-1.463,-0.627,-0.56243,1,6.2277,-4.18,-1.463,-0.627
91.474,0.63592,12.419,2,-67.02,-35.132,-17.628,0.13342,0,0,0.017606,-0.56594,91.474,0.63592,12.419,2,-4.16,-1.456,-0.624,-0.56594,1,6.2491,-4.16,-1.456,-0.624
91.479,0.63629,12.469,2,-67.08,-35.153,-17.637,0.13342,0,0,0.017606,-0.5684,91.48,0.63629,12.469,2,-4.14,-1.449,-0.621,-0.5684,1,6.2705,-4.14,-1.449,-0.621
91.485,0.63666,12.518,2,-67.14,-35.174,-17.646,0.13342,0,0,0.017606,-0.57066,91.485,0.63666,12.518,2,-4.12,-1.442,-0.618,-0.57066,1,6.2919,-4.12,-1.442,-0.618
91.49,0.63703,12.568,2,-67.2,-35.195,-17.655,0.13342,0,0,0.017606,-0.57209,91.49,0.63703,12.568,2,-4.1,-1.435,-0.615,-0.57209,1,6.3133,-4.1,-1.435,-0.615
91.495,0.63739,12.618,2,-67.26,-35.216,-17.664,0.13342,0,0,0.017606,-0.57355,91.496,0.63739,12.618,2,-4.08,-1.428,-0.612,-0.57355,1,6.3347,-4.08,-1.428,-0.612
91.501,0.63776,12.667,2,-67.32,-35.237,-17.673,0.13342,0,0,0.017606,-0.57506,91.501,0.63776,12.667,2,-4.06,-1.421,-0.609,-0.57506,1,6.3561,-4.06,-1.421,-0.609
91.506,0.63813,12.716,2,-67.38,-35.258,-17.682,0.13342,0,0,0.017606,-0.5766,91.506,0.63813,12.716,2,-4.04,-1.414,-0.606,-0.5766,1,6.3775,-4.04,-1.414,-0.606
91.511,0.6385,12.766,2,-67.44,-35.279,-17.691,0.13342,0,0,0.017606,-0.57819,91.512,0.6385,12.766,2,-4.02,-1.407,-0.603,-0.57819,1,6.3989,-4.02,-1.407,-0.603
91.517,0.63886,12.815,2,-67.5,-35.3,-17.7,0.13342,0,0,0.017606,-0.57983,91.517,0.63886,12.815,2,-4,-1.4,-0.6,-0.57983,1,6.4203,-4,-1.4,-0.6
91.522,0.63923,12.864,2,-67.56,-35.321,-17.709,0.13342,0,0,0.017606,-0.58152,91.522,0.63923,12.864,2,-3.98,-1.393,-0.597,-0.58152,1,6.4417,-3.98,-1.393,-0.597
91.527,0.63959,12.912,2,-67.62,-35.342,-17.718,0.13342,0,0,0.017606,-0.58327,91.527,0.63959,12.912,2,-3.96,-1.386,-0.594,-0.58327,1,6.4631,-3.96,-1.386,-0.594
91.532,0.63995,12.961,2,-67.68,-35.363,-17.727,0.13342,0,0,0.017606,-0.58507,91.533,0.63995,12.961,2,-3.94,-1.379,-0.591,-0.58507,1,6.4845,-3.94,-1.379,-0.591
91.538,0.64033,13.011,2,-67.74,-35.384,-17.736,0.13342,0,0,0.017606,-0.58634,91.538,0.64033,13.011,2,-3.92,-1.372,-0.588,-0.58634,1,6.5059,-3.92,-1.372,-0.588
91.543,0.64071,13.062,2,-67.8,-35.405,-17.745,0.13342,0,0,0.017606,-0.58686,91.543,0.64071,13.062,2,-3.9,-1.365,-0.585,-0.58686,1,6.5273,-3.9,-1.365,-0.585
91.549,0.64109,13.113,2,-67.86,-35.426,-17.754,0.13342,0,0,0.017606,-0.58742,91.549,0.64109,13.113,2,-3.88,-1.358,-0.582,-0.58742,1,6.5487,-3.88,-1.358,-0.582
91.554,0.64147,13.164,2,-67.92,-35.447,-17.763,0.13342,0,0,0.017606,-0.58784,91.554,0.64147,13.164,2,-3.86,-1.351,-0.579,-0.58784,1,6.5701,-3.86,-1.351,-0.579
91.559,0.64185,13.214,2,-67.98,-35.468,-17.772,0.13342,0,0,0.017606,-0.58822,91.559,0.64185,13.214,2,-3.84,-1.344,-0.576,-0.58822,1,6.5915,-3.84,-1.344,-0.576
91.565,0.64223,13.265,2,-68.04,-35.489,-17.781,0.13342,0,0,0.017606,-0.58863,91.565,0.64223,13.265,2,-3.82,-1.337,-0.573,-0.58863,1,6.6129,-3.82,-1.337,-0.573
91.57,0.64261,13.316,2,-68.1,-35.51,-17.79,0.13342,0,0,0.017606,-0.58908,91.57,0.64261,13.316,2,-3.8,-1.33,-0.57,-0.58908,1,6.6343,-3.8,-1.33,-0.57
91.575,0.64299,13.366,2,-68.16,-35.531,-17.799,0.13342,0,0,0.017606,-0.58957,91.576,0.64299,13.366,2,-3.78,-1.323,-0.567,-0.58957,1,6.6557,-3.78,-1.323,-0.567
91.581,0.64337,13.417,2,-68.22,-35.552,-17.808,0.13342,0,0,0.017606,-0.59011,91.581,0.64337,13.417,2,-3.76,-1.316,-0.564,-0.59011,1,6.6771,-3.76,-1.316,-0.564
91.586,0.64375,13.467,2,-68.28,-35.573,-17.817,0.13342,0,0,0.017606,-0.5907,91.586,0.64375,13.467,2,-3.74,-1.309,-0.561,-0.5907,1,6.6985,-3.74,-1.309,-0.561
91.591,0.64412,13.517,2,-68.34,-35.594,-17.826,0.13342,0,0,0.017606,-0.59135,91.592,0.64412,13.517,2,-3.72,-1.302,-0.558,-0.59135,1,6.7199,-3.72,-1.302,-0.558
91.597,0.6445,13.567,2,-68.4,-35.615,-17.835,0.13342,0,0,0.017606,-0.59205,91.597,0.6445,13.567,2,-3.7,-1.295,-0.555,-0.59205,1,6.7413,-3.7,-1.295,-0.555
91.602,0.64488,13.617,2,-68.46,-35.636,-17.844,0.13342,0,0,0.017606,-0.59281,91.602,0.64488,13.617,2,-3.68,-1.288,-0.552,-0.59281,1,6.7627,-3.68,-1.288,-0.552
91.607,0.64525,13.667,2,-68.52,-35.657,-17.853,0.13342,0,0,0.017606,-0.59364,91.607,0.64525,13.667,2,-3.66,-1.281,-0.549,-0.59364,1,6.7841,-3.66,-1.281,-0.549
91.613,0.64563,13.717,2,-68.58,-35.678,-17.862,0.13342,0,0,0.017606,-0.59454,91.613,0.64563,13.717,2,-3.64,-1.274,-0.546,-0.59454,1,6.8055,-3.64,-1.274,-0.546
91.618,0.646,13.767,2,-68.64,-35.699,-17.871,0.13342,0,0,0.017606,-0.59552,91.618,0.646,13.767,2,-3.62,-1.267,-0.543,-0.59552,1,6.8269,-3.62,-1.267,-0.543
91.623,0.64638,13.817,2,-68.7,-35.72,-17.88,0.13342,0,0,0.017606,-0.59657,91.623,0.64638,13.817,2,-3.6,-1.26,-0.54,-0.59657,1,6.8483,-3.6,-1.26,-0.54
91.628,0.64676,13.867,2,-68.76,-35.741,-17.889,0.13342,0,0,0.017606,-0.5977,91.628,0.64676,13.867,2,-3.58,-1.253,-0.537,-0.5977,1,6.8697,-3.58,-1.253,-0.537
91.633,0.64713,13.917,2,-68.82,-35.762,-17.898,0.13342,0,0,0.017606,-0.59892,91.634,0.64713,13.917,2,-3.56,-1.246,-0.534,-0.59892,1,6.8911,-3.56,-1.246,-0.534
91.639,0.6475,13.967,2,-68.88,-35.783,-17.907,0.13342,0,0,0.017606,-0.60023,91.639,0.6475,13.967,2,-3.54,-1.239,-0.531,-0.60023,1,6.9125,-3.54,-1.239,-0.531
91.644,0.64788,14.017,2,-68.94,-35.804,-17.916,0.13342,0,0,0.017606,-0.60164,91.644,0.64788,14.017,2,-3.52,-1.232,-0.528,-0.60164,1,6.9339,-3.52,-1.232,-0.528
91.649,0.64825,14.067,2,-69,-35.825,-17.925,0.13342,0,0,0.017606,-0.60314,91.649,0.64825,14.067,2,-3.5,-1.225,-0.525,-0.60314,1,6.9553,-3.5,-1.225,-0.525
91.654,0.64862,14.116,2,-69.06,-35.846,-17.934,0.13342,0,0,0.017606,-0.60475,91.654,0.64862,14.116,2,-3.48,-1.218,-0.522,-0.60475,1,6.9767,-3.48,-1.218,-0.522
91.659,0.64898,14.165,2,-69.12,-35.867,-17.943,0.13342,0,0,0.017606,-0.60646,91.66,0.64898,14.165,2,-3.46,-1.211,-0.519,-0.60646,1,6.9981,-3.46,-1.211,-0.519
91.664,0.64935,14.215,2,-69.18,-35.888,-17.952,0.13342,0,0,0.017606,-0.60828,91.665,0.64935,14.215,2,-3.44,-1.204,-0.516,-0.60828,1,7.0195,-3.44,-1.204,-0.516
91.67,0.64972,14.264,2,-69.24,-35.909,-17.961,0.13342,0,0,0.017606,-0.61022,91.67,0.64972,14.264,2,-3.42,-1.197,-0.513,-0.61022,1,7.0409,-3.42,-1.197,-0.513
91.675,0.65009,14.313,2,-69.3,-35.93,-17.97,0.13342,0,0,0.017606,-0.61228,91.675,0.65009,14.313,2,-3.4,-1.19,-0.51,-0.61228,1,7.0623,-3.4,-1.19,-0.51
91.68,0.65045,14.362,2,-69.36,-35.951,-17.979,0.13342,0,0,0.017606,-0.61446,91.68,0.65045,14.362,2,-3.38,-1.183,-0.507,-0.61446,1,7.0837,-3.38,-1.183,-0.507
91.685,0.65082,14.411,2,-69.42,-35.972,-17.988,0.13342,0,0,0.017606,-0.61656,91.685,0.65082,14.411,2,-3.36,-1.176,-0.504,-0.61656,1,7.1051,-3.36,-1.176,-0.504
91.69,0.65118,14.459,2,-69.48,-35.993,-17.997,0.13342,0,0,0.017606,-0.61869,91.69,0.65118,14.459,2,-3.34,-1.169,-0.501,-0.61869,1,7.1265,-3.34,-1.169,-0.501
91.695,0.65155,14.508,2,-69.54,-36.014,-18.006,0.13342,0,0,0.017606,-0.62092,91.695,0.65155,14.508,2,-3.32,-1.162,-0.498,-0.62092,1,7.1479,-3.32,-1.162,-0.498
91.7,0.65192,14.556,2,-69.6,-36.035,-18.015,0.13342,0,0,0.017606,-0.62325,91.7,0.65192,14.556,2,-3.3,-1.155,-0.495,-0.62325,1,7.1693,-3.3,-1.155,-0.495
91.705,0.65228,14.605,2,-69.66,-36.056,-18.024,0.13342,0,0,0.017606,-0.62569,91.705,0.65228,14.605,2,-3.28,-1.148,-0.492,-0.62569,1,7.1907,-3.28,-1.148,-0.492
91.71,0.65265,14.653,2,-69.72,-36.077,-18.033,0.13342,0,0,0.017606,-0.62824,91.71,0.65265,14.653,2,-3.26,-1.141,-0.489,-0.62824,1,7.2121,-3.26,-1.141,-0.489
91.715,0.65302,14.701,2,-69.78,-36.098,-18.042,0.13342,0,0,0.017606,-0.63089,91.715,0.65302,14.701,2,-3.24,-1.134,-0.486,-0.63089,1,7.2335,-3.24,-1.134,-0.486
91.72,0.65338,14.749,2,-69.84,-36.119,-18.051,0.13342,0,0,0.017606,-0.63366,91.72,0.65338,14.749,2,-3.22,-1.127,-0.483,-0.63366,1,7.2549,-3.22,-1.127,-0.483
91.725,0.65376,14.799,2,-69.9,-36.14,-18.06,0.13342,0,0,0.017606,-0.63585,91.725,0.65376,14.799,2,-3.2,-1.12,-0.48,-0.63585,1,7.2763,-3.2,-1.12,-0.48
91.731,0.65414,14.848,2,-69.96,-36.161,-18.069,0.13342,0,0,0.017606,-0.63782,91.731,0.65414,14.848,2,-3.18,-1.113,-0.477,-0.63782,1,7.2977,-3.18,-1.113,-0.477
91.736,0.65452,14.898,2,-70.02,-36.182,-18.078,0.13342,0,0,0.017606,-0.63985,91.736,0.65452,14.898,2,-3.16,-1.106,-0.474,-0.63985,1,7.3191,-3.16,-1.106,-0.474
91.741,0.6549,14.948,2,-70.08,-36.203,-18.087,0.13342,0,0,0.017606,-0.64194,91.741,0.6549,14.948,2,-3.14,-1.099,-0.471,-0.64194,1,7.3405,-3.14,-1.099,-0.471
91.746,0.65528,14.998,2,-70.14,-36.224,-18.096,0.13342,0,0,0.017606,-0.64392,91.746,0.65528,14.998,2,-3.12,-1.092,-0.468,-0.64392,1,7.3619,-3.12,-1.092,-0.468
91.751,0.65566,15.048,2,-70.2,-36.245,-18.105,0.13342,0,0,0.017606,-0.64546,91.751,0.65566,15.048,2,-3.1,-1.085,-0.465,-0.64546,1,7.3833,-3.1,-1.085,-0.465
91.756,0.65603,15.099,2,-70.26,-36.266,-18.114,0.13342,0,0,0.017606,-0.64707,91.756,0.65603,15.099,2,-3.08,-1.078,-0.462,-0.64707,1,7.4047,-3.08,-1.078,-0.462
91.761,0.65641,15.149,2,-70.32,-36.287,-18.123,0.13342,0,0,0.017606,-0.64878,91.761,0.65641,15.149,2,-3.06,-1.071,-0.459,-0.64878,1,7.4261,-3.06,-1.071,-0.459
91.766,0.65679,15.198,2,-70.38,-36.308,-18.132,0.13342,0,0,0.017606,-0.65059,91.767,0.65679,15.198,2,-3.04,-1.064,-0.456,-0.65059,1,7.4475,-3.04,-1.064,-0.456
91.771,0.65716,15.248,2,-70.44,-36.329,-18.141,0.13342,0,0,0.017606,-0.65249,91.772,0.65716,15.248,2,-3.02,-1.057,-0.453,-0.65249,1,7.4689,-3.02,-1.057,-0.453
91.777,0.65754,15.298,2,-70.5,-36.35,-18.15,0.13342,0,0,0.017606,-0.6545,91.777,0.65754,15.298,2,-3,-1.05,-0.45,-0.6545,1,7.4903,-3,-1.05,-0.45
91.782,0.65791,15.348,2,-70.56,-36.371,-18.159,0.13342,0,0,0.017606,-0.65661,91.782,0.65791,15.348,2,-2.98,-1.043,-0.447,-0.65661,1,7.5117,-2.98,-1.043,-0.447
91.787,0.65829,15.397,2,-70.62,-36.392,-18.168,0.13342,0,0,0.017606,-0.65884,91.787,0.65829,15.397,2,-2.96,-1.036,-0.444,-0.65884,1,7.5331,-2.96,-1.036,-0.444
91.792,0.65866,15.446,2,-70.68,-36.413,-18.177,0.13342,0,0,0.017606,-0.66118,91.792,0.65866,15.446,2,-2.94,-1.029,-0.441,-0.66118,1,7.5545,-2.94,-1.029,-0.441
91.797,0.65903,15.495,2,-70.74,-36.434,-18.186,0.13342,0,0,0.017606,-0.66364,91.797,0.65903,15.495,2,-2.92,-1.022,-0.438,-0.66364,1,7.5759,-2.92,-1.022,-0.438
91.802,0.65941,15.545,2,-70.8,-36.455,-18.195,0.13342,0,0,0.017606,-0.66622,91.802,0.65941,15.545,2,-2.9,-1.015,-0.435,-0.66622,1,7.5973,-2.9,-1.015,-0.435
91.807,0.65978,15.594,2,-70.86,-36.476,-18.204,0.13342,0,0,0.017606,-0.66893,91.807,0.65978,15.594,2,-2.88,-1.008,-0.432,-0.66893,1,7.6187,-2.88,-1.008,-0.432
91.812,0.66015,15.642,2,-70.92,-36.497,-18.213,0.13342,0,0,0.017606,-0.67178,91.812,0.66015,15.642,2,-2.86,-1.001,-0.429,-0.67178,1,7.6401,-2.86,-1.001,-0.429
91.817,0.66053,15.691,2,-70.98,-36.518,-18.222,0.13342,0,0,0.017606,-0.67475,91.817,0.66053,15.691,2,-2.84,-0.994,-0.426,-0.67475,1,7.6615,-2.84,-0.994,-0.426
91.822,0.6609,15.74,2,-71.04,-36.539,-18.231,0.13342,0,0,0.017606,-0.67787,91.822,0.6609,15.74,2,-2.82,-0.987,-0.423,-0.67787,1,7.6829,-2.82,-0.987,-0.423
91.827,0.66127,15.788,2,-71.1,-36.56,-18.24,0.13342,0,0,0.017606,-0.68113,91.827,0.66127,15.788,2,-2.8,-0.98,-0.42,-0.68113,1,7.7043,-2.8,-0.98,-0.42
91.832,0.66164,15.837,2,-71.16,-36.581,-18.249,0.13342,0,0,0.017606,-0.68454,91.832,0.66164,15.837,2,-2.78,-0.973,-0.417,-0.68454,1,7.7257,-2.78,-0.973,-0.417
91.836,0.66201,15.885,2,-71.22,-36.602,-18.258,0.13342,0,0,0.017606,-0.6881,91.837,0.66201,15.885,2,-2.76,-0.966,-0.414,-0.6881,1,7.7471,-2.76,-0.966,-0.414
91.841,0.66238,15.934,2,-71.28,-36.623,-18.267,0.13342,0,0,0.017606,-0.69181,91.842,0.66238,15.934,2,-2.74,-0.959,-0.411,-0.69181,1,7.7685,-2.74,-0.959,-0.411
91.846,0.66275,15.982,2,-71.34,-36.644,-18.276,0.13342,0,0,0.017606,-0.69569,91.846,0.66275,15.982,2,-2.72,-0.952,-0.408,-0.69569,1,7.7899,-2.72,-0.952,-0.408
91.851,0.66312,16.03,2,-71.4,-36.665,-18.285,0.13342,0,0,0.017606,-0.69973,91.851,0.66312,16.03,2,-2.7,-0.945,-0.405,-0.69973,1,7.8113,-2.7,-0.945,-0.405
91.856,0.66349,16.078,2,-71.46,-36.686,-18.294,0.13342,0,0,0.017606,-0.70393,91.856,0.66349,16.078,2,-2.68,-0.938,-0.402,-0.70393,1,7.8327,-2.68,-0.938,-0.402
91.861,0.66385,16.126,2,-71.52,-36.707,-18.303,0.13342,0,0,0.017606,-0.70831,91.861,0.66385,16.126,2,-2.66,-0.931,-0.399,-0.70831,1,7.8541,-2.66,-0.931,-0.399
91.866,0.66422,16.174,2,-71.58,-36.728,-18.312,0.13342,0,0,0.017606,-0.71287,91.866,0.66422,16.174,2,-2.64,-0.924,-0.396,-0.71287,1,7.8755,-2.64,-0.924,-0.396
91.871,0.66458,16.221,2,-71.64,-36.749,-18.321,0.13342,0,0,0.017606,-0.71741,91.871,0.66458,16.221,2,-2.62,-0.917,-0.393,-0.71741,1,7.8969,-2.62,-0.917,-0.393
91.875,0.66495,16.269,2,-71.7,-36.77,-18.33,0.13342,0,0,0.017606,-0.72151,91.876,0.66495,16.269,2,-2.6,-0.91,-0.39,-0.72151,1,7.9183,-2.6,-0.91,-0.39
91.88,0.66531,16.316,2,-71.76,-36.791,-18.339,0.13342,0,0,0.017606,-0.72572,91.88,0.66531,16.316,2,-2.58,-0.903,-0.387,-0.72572,1,7.9397,-2.58,-0.903,-0.387
91.885,0.66568,16.364,2,-71.82,-36.812,-18.348,0.13342,0,0,0.017606,-0.73005,91.885,0.66568,16.364,2,-2.56,-0.896,-0.384,-0.73005,1,7.9611,-2.56,-0.896,-0.384
91.89,0.66605,16.411,2,-71.88,-36.833,-18.357,0.13342,0,0,0.017606,-0.73449,91.89,0.66605,16.411,2,-2.54,-0.889,-0.381,-0.73449,1,7.9825,-2.54,-0.889,-0.381
91.895,0.66641,16.458,2,-71.94,-36.854,-18.366,0.13342,0,0,0.017606,-0.73906,91.895,0.66641,16.458,2,-2.52,-0.882,-0.378,-0.73906,1,8.0039,-2.52,-0.882,-0.378
91.9,0.66678,16.505,2,-72,-36.875,-18.375,0.13342,0,0,0.017606,-0.74375,91.9,0.66678,16.505,2,-2.5,-0.875,-0.375,-0.74375,1,8.0254,-2.5,-0.875,-0.375
91.905,0.66717,16.555,2,-72.06,-36.896,-18.384,0.13342,0,0,0.017606,-0.74475,91.905,0.66717,16.555,2,-2.48,-0.868,-0.372,-0.74475,1,8.0468,-2.48,-0.868,-0.372
91.91,0.66756,16.605,2,-72.12,-36.917,-18.393,0.13342,0,0,0.017606,-0.74576,91.91,0.66756,16.605,2,-2.46,-0.861,-0.369,-0.74576,1,8.0682,-2.46,-0.861,-0.369
91.915,0.66795,16.656,2,-72.18,-36.938,-18.402,0.13342,0,0,0.017606,-0.74678,91.915,0.66795,16.656,2,-2.44,-0.854,-0.366,-0.74678,1,8.0896,-2.44,-0.854,-0.366
91.92,0.66833,16.706,2,-72.24,-36.959,-18.411,0.13342,0,0,0.017606,-0.74781,91.92,0.66833,16.706,2,-2.42,-0.847,-0.363,-0.74781,1,8.111,-2.42,-0.847,-0.363
91.925,0.66872,16.756,2,-72.3,-36.98,-18.42,0.13342,0,0,0.017606,-0.74884,91.925,0.66872,16.756,2,-2.4,-0.84,-0.36,-0.74884,1,8.1324,-2.4,-0.84,-0.36
91.93,0.66911,16.806,2,-72.36,-37.001,-18.429,0.13342,0,0,0.017606,-0.7499,91.93,0.66911,16.806,2,-2.38,-0.833,-0.357,-0.7499,1,8.1538,-2.38,-0.833,-0.357
91.935,0.66949,16.856,2,-72.42,-37.022,-18.438,0.13342,0,0,0.017606,-0.75023,91.935,0.66949,16.856,2,-2.36,-0.826,-0.354,-0.75023,1,8.1752,-2.36,-0.826,-0.354
91.94,0.66988,16.906,2,-72.48,-37.043,-18.447,0.13342,0,0,0.017606,-0.75034,91.94,0.66988,16.906,2,-2.34,-0.819,-0.351,-0.75034,1,8.1966,-2.34,-0.819,-0.351
91.945,0.67026,16.957,2,-72.54,-37.064,-18.456,0.13342,0,0,0.017606,-0.75049,91.945,0.67026,16.957,2,-2.32,-0.812,-0.348,-0.75049,1,8.218,-2.32,-0.812,-0.348
91.95,0.67065,17.007,2,-72.6,-37.085,-18.465,0.13342,0,0,0.017606,-0.75067,91.95,0.67065,17.007,2,-2.3,-0.805,-0.345,-0.75067,1,8.2394,-2.3,-0.805,-0.345
91.955,0.67103,17.058,2,-72.66,-37.106,-18.474,0.13342,0,0,0.017606,-0.75089,91.955,0.67103,17.058,2,-2.28,-0.798,-0.342,-0.75089,1,8.2608,-2.28,-0.798,-0.342
91.96,0.67141,17.108,2,-72.72,-37.127,-18.483,0.13342,0,0,0.017606,-0.75116,91.96,0.67141,17.108,2,-2.26,-0.791,-0.339,-0.75116,1,8.2822,-2.26,-0.791,-0.339
91.965,0.6718,17.158,2,-72.78,-37.148,-18.492,0.13342,0,0,0.017606,-0.75148,91.965,0.6718,17.158,2,-2.24,-0.784,-0.336,-0.75148,1,8.3036,-2.24,-0.784,-0.336
91.97,0.67218,17.208,2,-72.84,-37.169,-18.501,0.13342,0,0,0.017606,-0.75184,91.97,0.67218,17.208,2,-2.22,-0.777,-0.333,-0.75184,1,8.325,-2.22,-0.777,-0.333
91.975,0.67256,17.258,2,-72.9,-37.19,-18.51,0.13342,0,0,0.017606,-0.75227,91.975,0.67256,17.258,2,-2.2,-0.77,-0.33,-0.75227,1,8.3464,-2.2,-0.77,-0.33
91.98,0.67294,17.308,2,-72.96,-37.211,-18.519,0.13342,0,0,0.017606,-0.75275,91.98,0.67294,17.308,2,-2.18,-0.763,-0.327,-0.75275,1,8.3678,-2.18,-0.763,-0.327
91.984,0.67332,17.358,2,-73.02,-37.232,-18.528,0.13342,0,0,0.017606,-0.7533,91.985,0.67332,17.358,2,-2.16,-0.756,-0.324,-0.7533,1,8.3892,-2.16,-0.756,-0.324
91.989,0.6737,17.408,2,-73.08,-37.253,-18.537,0.13342,0,0,0.017606,-0.75392,91.99,0.6737,17.408,2,-2.14,-0.749,-0.321,-0.75392,1,8.4106,-2.14,-0.749,-0.321
91.994,0.67408,17.457,2,-73.14,-37.274,-18.546,0.13342,0,0,0.017606,-0.75461,91.994,0.67408,17.457,2,-2.12,-0.742,-0.318,-0.75461,1,8.432,-2.12,-0.742,-0.318
91.999,0.67446,17.507,2,-73.2,-37.295,-18.555,0.13342,0,0,0.017606,-0.75538,91.999,0.67446,17.507,2,-2.1,-0.735,-0.315,-0.75538,1,8.4534,-2.1,-0.735,-0.315
92.004,0.67484,17.556,2,-73.26,-37.316,-18.564,0.13342,0,0,0.017606,-0.75622,92.004,0.67484,17.556,2,-2.08,-0.728,-0.312,-0.75622,1,8.4748,-2.08,-0.728,-0.312
92.009,0.67523,17.606,2,-73.32,-37.337,-18.573,0.13342,0,0,0.017606,-0.75716,92.009,0.67523,17.606,2,-2.06,-0.721,-0.309,-0.75716,1,8.4962,-2.06,-0.721,-0.309
92.014,0.67561,17.655,2,-73.38,-37.358,-18.582,0.13342,0,0,0.017606,-0.75818,92.014,0.67561,17.655,2,-2.04,-0.714,-0.306,-0.75818,1,8.5176,-2.04,-0.714,-0.306
92.019,0.67599,17.704,2,-73.44,-37.379,-18.591,0.13342,0,0,0.017606,-0.75929,92.019,0.67599,17.704,2,-2.02,-0.707,-0.303,-0.75929,1,8.539,-2.02,-0.707,-0.303
92.023,0.67637,17.753,2,-73.5,-37.4,-18.6,0.13342,0,0,0.017606,-0.7605,92.024,0.67637,17.753,2,-2,-0.7,-0.3,-0.7605,1,8.5604,-2,-0.7,-0.3
92.028,0.67675,17.802,2,-73.56,-37.421,-18.609,0.13342,0,0,0.017606,-0.76181,92.028,0.67675,17.802,2,-1.98,-0.693,-0.297,-0.76181,1,8.5818,-1.98,-0.693,-0.297
92.033,0.67713,17.85,2,-73.62,-37.442,-18.618,0.13342,0,0,0.017606,-0.76323,92.033,0.67713,17.85,2,-1.96,-0.686,-0.294,-0.76323,1,8.6032,-1.96,-0.686,-0.294
92.038,0.67751,17.899,2,-73.68,-37.463,-18.627,0.13342,0,0,0.017606,-0.76475,92.038,0.67751,17.899,2,-1.94,-0.679,-0.291,-0.76475,1,8.6246,-1.94,-0.679,-0.291
92.043,0.67788,17.947,2,-73.74,-37.484,-18.636,0.13342,0,0,0.017606,-0.76639,92.043,0.67788,17.947,2,-1.92,-0.672,-0.288,-0.76639,1,8.646,-1.92,-0.672,-0.288
92.047,0.67826,17.995,2,-73.8,-37.505,-18.645,0.13342,0,0,0.017606,-0.76814,92.048,0.67826,17.995,2,-1.9,-0.665,-0.285,-0.76814,1,8.6674,-1.9,-0.665,-0.285
92.052,0.67864,18.043,2,-73.86,-37.526,-18.654,0.13342,0,0,0.017606,-0.77002,92.052,0.67864,18.043,2,-1.88,-0.658,-0.282,-0.77002,1,8.6888,-1.88,-0.658,-0.282
92.057,0.67902,18.092,2,-73.92,-37.547,-18.663,0.13342,0,0,0.017606,-0.77169,92.057,0.67902,18.092,2,-1.86,-0.651,-0.279,-0.77169,1,8.7102,-1.86,-0.651,-0.279
92.062,0.67939,18.141,2,-73.98,-37.568,-18.672,0.13342,0,0,0.017606,-0.77333,92.062,0.67939,18.141,2,-1.84,-0.644,-0.276,-0.77333,1,8.7316,-1.84,-0.644,-0.276
92.067,0.67977,18.189,2,-74.04,-37.589,-18.681,0.13342,0,0,0.017606,-0.77504,92.067,0.67977,18.189,2,-1.82,-0.637,-0.273,-0.77504,1,8.753,-1.82,-0.637,-0.273
92.071,0.68015,18.238,2,-74.1,-37.61,-18.69,0.13342,0,0,0.017606,-0.77683,92.071,0.68015,18.238,2,-1.8,-0.63,-0.27,-0.77683,1,8.7744,-1.8,-0.63,-0.27
92.076,0.68053,18.286,2,-74.16,-37.631,-18.699,0.13342,0,0,0.017606,-0.77849,92.076,0.68053,18.286,2,-1.78,-0.623,-0.267,-0.77849,1,8.7958,-1.78,-0.623,-0.267
92.081,0.68091,18.336,2,-74.22,-37.652,-18.708,0.13342,0,0,0.017606,-0.77969,92.081,0.68091,18.336,2,-1.76,-0.616,-0.264,-0.77969,1,8.8172,-1.76,-0.616,-0.264
92.086,0.6813,18.386,2,-74.28,-37.673,-18.717,0.13342,0,0,0.017606,-0.78095,92.086,0.6813,18.386,2,-1.74,-0.609,-0.261,-0.78095,1,8.8386,-1.74,-0.609,-0.261
92.09,0.68169,18.436,2,-74.34,-37.694,-18.726,0.13342,0,0,0.017606,-0.78227,92.091,0.68169,18.436,2,-1.72,-0.602,-0.258,-0.78227,1,8.86,-1.72,-0.602,-0.258
92.095,0.68207,18.486,2,-74.4,-37.715,-18.735,0.13342,0,0,0.017606,-0.78365,92.095,0.68207,18.486,2,-1.7,-0.595,-0.255,-0.78365,1,8.8814,-1.7,-0.595,-0.255
92.1,0.68246,18.536,2,-74.46,-37.736,-18.744,0.13342,0,0,0.017606,-0.78509,92.1,0.68246,18.536,2,-1.68,-0.588,-0.252,-0.78509,1,8.9028,-1.68,-0.588,-0.252
92.105,0.68284,18.585,2,-74.52,-37.757,-18.753,0.13342,0,0,0.017606,-0.7866,92.105,0.68284,18.585,2,-1.66,-0.581,-0.249,-0.7866,1,8.9242,-1.66,-0.581,-0.249
92.11,0.68323,18.635,2,-74.58,-37.778,-18.762,0.13342,0,0,0.017606,-0.78817,92.11,0.68323,18.635,2,-1.64,-0.574,-0.246,-0.78817,1,8.9456,-1.64,-0.574,-0.246
92.114,0.68361,18.684,2,-74.64,-37.799,-18.771,0.13342,0,0,0.017606,-0.78974,92.115,0.68361,18.684,2,-1.62,-0.567,-0.243,-0.78974,1,8.967,-1.62,-0.567,-0.243
92.119,0.684,18.734,2,-74.7,-37.82,-18.78,0.13342,0,0,0.017606,-0.79118,92.119,0.684,18.734,2,-1.6,-0.56,-0.24,-0.79118,1,8.9884,-1.6,-0.56,-0.24
92.124,0.68438,18.783,2,-74.76,-37.841,-18.789,0.13342,0,0,0.017606,-0.7927,92.124,0.68438,18.783,2,-1.58,-0.553,-0.237,-0.7927,1,9.0098,-1.58,-0.553,-0.237
92.129,0.68476,18.832,2,-74.82,-37.862,-18.798,0.13342,0,0,0.017606,-0.79431,92.129,0.68476,18.832,2,-1.56,-0.546,-0.234,-0.79431,1,9.0312,-1.56,-0.546,-0.234
92.134,0.68514,18.881,2,-74.88,-37.883,-18.807,0.13342,0,0,0.017606,-0.79601,92.134,0.68514,18.881,2,-1.54,-0.539,-0.231,-0.79601,1,9.0526,-1.54,-0.539,-0.231
92.138,0.68553,18.93,2,-74.94,-37.904,-18.816,0.13342,0,0,0.017606,-0.79781,92.138,0.68553,18.93,2,-1.52,-0.532,-0.228,-0.79781,1,9.074,-1.52,-0.532,-0.228
92.143,0.68591,18.978,2,-75,-37.925,-18.825,0.13342,0,0,0.017606,-0.79971,92.143,0.68591,18.978,2,-1.5,-0.525,-0.225,-0.79971,1,9.0954,-1.5,-0.525,-0.225
92.148,0.68629,19.027,2,-75.06,-37.946,-18.834,0.13342,0,0,0.017606,-0.80172,92.148,0.68629,19.027,2,-1.48,-0.518,-0.222,-0.80172,1,9.1168,-1.48,-0.518,-0.222
92.152,0.68667,19.076,2,-75.12,-37.967,-18.843,0.13342,0,0,0.017606,-0.80384,92.153,0.68667,19.076,2,-1.46,-0.511,-0.219,-0.80384,1,9.1382,-1.46,-0.511,-0.219
92.157,0.68705,19.124,2,-75.18,-37.988,-18.852,0.13342,0,0,0.017606,-0.80607,92.157,0.68705,19.124,2,-1.44,-0.504,-0.216,-0.80607,1,9.1596,-1.44,-0.504,-0.216
92.162,0.68743,19.172,2,-75.24,-38.009,-18.861,0.13342,0,0,0.017606,-0.80842,92.162,0.68743,19.172,2,-1.42,-0.497,-0.213,-0.80842,1,9.181,-1.42,-0.497,-0.213
92.166,0.68781,19.221,2,-75.3,-38.03,-18.87,0.13342,0,0,0.017606,-0.81089,92.167,0.68781,19.221,2,-1.4,-0.49,-0.21,-0.81089,1,9.2024,-1.4,-0.49,-0.21
92.171,0.68819,19.269,2,-75.36,-38.051,-18.879,0.13342,0,0,0.017606,-0.81349,92.171,0.68819,19.269,2,-1.38,-0.483,-0.207,-0.81349,1,9.2238,-1.38,-0.483,-0.207
92.176,0.68857,19.317,2,-75.42,-38.072,-18.888,0.13342,0,0,0.017606,-0.81621,92.176,0.68857,19.317,2,-1.36,-0.476,-0.204,-0.81621,1,9.2452,-1.36,-0.476,-0.204
92.18,0.68895,19.366,2,-75.48,-38.093,-18.897,0.13342,0,0,0.017606,-0.81907,92.181,0.68895,19.366,2,-1.34,-0.469,-0.201,-0.81907,1,9.2666,-1.34,-0.469,-0.201
92.185,0.68933,19.414,2,-75.54,-38.114,-18.906,0.13342,0,0,0.017606,-0.82207,92.185,0.68933,19.414,2,-1.32,-0.462,-0.198,-0.82207,1,9.288,-1.32,-0.462,-0.198
92.19,0.68971,19.462,2,-75.6,-38.135,-18.915,0.13342,0,0,0.017606,-0.82521,92.19,0.68971,19.462,2,-1.3,-0.455,-0.195,-0.82521,1,9.3094,-1.3,-0.455,-0.195
92.194,0.69009,19.511,2,-75.66,-38.156,-18.924,0.13342,0,0,0.017606,-0.82849,92.195,0.69009,19.511,2,-1.28,-0.448,-0.192,-0.82849,1,9.3308,-1.28,-0.448,-0.192
92.199,0.69047,19.559,2,-75.72,-38.177,-18.933,0.13342,0,0,0.017606,-0.83193,92.199,0.69047,19.559,2,-1.26,-0.441,-0.189,-0.83193,1,9.3522,-1.26,-0.441,-0.189
92.204,0.69085,19.607,2,-75.78,-38.198,-18.942,0.13342,0,0,0.017606,-0.83552,92.204,0.69085,19.607,2,-1.24,-0.434,-0.186,-0.83552,1,9.3736,-1.24,-0.434,-0.186
92.208,0.69122,19.655,2,-75.84,-38.219,-18.951,0.13342,0,0,0.017606,-0.83927,92.208,0.69122,19.655,2,-1.22,-0.427,-0.183,-0.83927,1,9.395,-1.22,-0.427,-0.183
92.213,0.6916,19.703,2,-75.9,-38.24,-18.96,0.13342,0,0,0.017606,-0.84318,92.213,0.6916,19.703,2,-1.2,-0.42,-0.18,-0.84318,1,9.4164,-1.2,-0.42,-0.18
92.217,0.69198,19.752,2,-75.96,-38.261,-18.969,0.13342,0,0,0.017606,-0.84725,92.218,0.69198,19.752,2,-1.18,-0.413,-0.177,-0.84725,1,9.4378,-1.18,-0.413,-0.177
92.222,0.69235,19.8,2,-76.02,-38.282,-18.978,0.13342,0,0,0.017606,-0.8515,92.222,0.69235,19.8,2,-1.16,-0.406,-0.174,-0.8515,1,9.4592,-1.16,-0.406,-0.174
92.227,0.69273,19.847,2,-76.08,-38.303,-18.987,0.13342,0,0,0.017606,-0.85592,92.227,0.69273,19.847,2,-1.14,-0.399,-0.171,-0.85592,1,9.4806,-1.14,-0.399,-0.171
92.231,0.6931,19.895,2,-76.14,-38.324,-18.996,0.13342,0,0,0.017606,-0.86021,92.231,0.6931,19.895,2,-1.12,-0.392,-0.168,-0.86021,1,9.502,-1.12,-0.392,-0.168
92.236,0.69348,19.943,2,-76.2,-38.345,-19.005,0.13342,0,0,0.017606,-0.86371,92.236,0.69348,19.943,2,-1.1,-0.385,-0.165,-0.86371,1,9.5234,-1.1,-0.385,-0.165
92.24,0.69386,19.991,2,-76.26,-38.366,-19.014,0.13342,0,0,0.017606,-0.86729,92.24,0.69386,19.991,2,-1.08,-0.378,-0.162,-0.86729,1,9.5448,-1.08,-0.378,-0.162
92.245,0.69425,20.039,2,-76.32,-38.387,-19.023,0.13342,0,0,0.017606,-0.87007,92.245,0.69425,20.039,2,-1.06,-0.371,-0.159,-0.87007,1,9.5662,-1.06,-0.371,-0.159
92.25,0.69464,20.088,2,-76.38,-38.408,-19.032,0.13342,0,0,0.017606,-0.8723,92.25,0.69464,20.088,2,-1.04,-0.364,-0.156,-0.8723,1,9.5876,-1.04,-0.364,-0.156
92.254,0.69503,20.137,2,-76.44,-38.429,-19.041,0.13342,0,0,0.017606,-0.87463,92.254,0.69503,20.137,2,-1.02,-0.357,-0.153,-0.87463,1,9.609,-1.02,-0.357,-0.153
92.259,0.69541,20.186,2,-76.5,-38.45,-19.05,0.13342,0,0,0.017606,-0.87704,92.259,0.69541,20.186,2,-1,-0.35,-0.15,-0.87704,1,9.6304,-1,-0.35,-0.15
92.264,0.6958,20.235,2,-76.56,-38.471,-19.059,0.13342,0,0,0.017606,-0.87956,92.264,0.6958,20.235,2,-0.98,-0.343,-0.147,-0.87956,1,9.6518,-0.98,-0.343,-0.147
92.268,0.69619,20.283,2,-76.62,-38.492,-19.068,0.13342,0,0,0.017606,-0.88219,92.268,0.69619,20.283,2,-0.96,-0.336,-0.144,-0.88219,1,9.6732,-0.96,-0.336,-0.144
92.273,0.69658,20.332,2,-76.68,-38.513,-19.077,0.13342,0,0,0.017606,-0.88491,92.273,0.69658,20.332,2,-0.94,-0.329,-0.141,-0.88491,1,9.6946,-0.94,-0.329,-0.141
92.277,0.69696,20.38,2,-76.74,-38.534,-19.086,0.13342,0,0,0.017606,-0.88775,92.277,0.69696,20.38,2,-0.92,-0.322,-0.138,-0.88775,1,9.716,-0.92,-0.322,-0.138
92.282,0.69735,20.429,2,-76.8,-38.555,-19.095,0.13342,0,0,0.017606,-0.8907,92.282,0.69735,20.429,2,-0.9,-0.315,-0.135,-0.8907,1,9.7374,-0.9,-0.315,-0.135
92.287,0.69773,20.477,2,-76.86,-38.576,-19.104,0.13342,0,0,0.017606,-0.89377,92.287,0.69773,20.477,2,-0.88,-0.308,-0.132,-0.89377,1,9.7588,-0.88,-0.308,-0.132
92.291,0.69812,20.525,2,-76.92,-38.597,-19.113,0.13342,0,0,0.017606,-0.89637,92.291,0.69812,20.525,2,-0.86,-0.301,-0.129,-0.89637,1,9.7802,-0.86,-0.301,-0.129
92.296,0.69851,20.573,2,-76.98,-38.618,-19.122,0.13342,0,0,0.017606,-0.89881,92.296,0.69851,20.573,2,-0.84,-0.294,-0.126,-0.89881,1,9.8016,-0.84,-0.294,-0.126
92.3,0.6989,20.622,2,-77.04,-38.639,-19.131,0.13342,0,0,0.017606,-0.90009,92.3,0.6989,20.622,2,-0.82,-0.287,-0.123,-0.90009,1,9.823,-0.82,-0.287,-0.123
92.305,0.69929,20.672,2,-77.1,-38.66,-19.14,0.13342,0,0,0.017606,-0.9008,92.305,0.69929,20.672,2,-0.8,-0.28,-0.12,-0.9008,1,9.8444,-0.8,-0.28,-0.12
92.31,0.69968,20.721,2,-77.16,-38.681,-19.149,0.13342,0,0,0.017606,-0.90152,92.31,0.69968,20.721,2,-0.78,-0.273,-0.117,-0.90152,1,9.8658,-0.78,-0.273,-0.117
92.314,0.70007,20.77,2,-77.22,-38.702,-19.158,0.13342,0,0,0.017606,-0.90226,92.314,0.70007,20.77,2,-0.76,-0.266,-0.114,-0.90226,1,9.8872,-0.76,-0.266,-0.114
92.319,0.70047,20.819,2,-77.28,-38.723,-19.167,0.13342,0,0,0.017606,-0.90302,92.319,0.70047,20.819,2,-0.74,-0.259,-0.111,-0.90302,1,9.9086,-0.74,-0.259,-0.111
92.323,0.70086,20.868,2,-77.34,-38.744,-19.176,0.13342,0,0,0.017606,-0.90379,92.324,0.70086,20.868,2,-0.72,-0.252,-0.108,-0.90379,1,9.93,-0.72,-0.252,-0.108
92.328,0.70125,20.917,2,-77.4,-38.765,-19.185,0.13342,0,0,0.017606,-0.90459,92.328,0.70125,20.917,2,-0.7,-0.245,-0.105,-0.90459,1,9.9514,-0.7,-0.245,-0.105
92.333,0.70164,20.966,2,-77.46,-38.786,-19.194,0.13342,0,0,0.017606,-0.9054,92.333,0.70164,20.966,2,-0.68,-0.238,-0.102,-0.9054,1,9.9728,-0.68,-0.238,-0.102
92.337,0.70203,21.015,2,-77.52,-38.807,-19.203,0.13342,0,0,0.017606,-0.90624,92.337,0.70203,21.015,2,-0.66,-0.231,-0.099,-0.90624,1,9.9942,-0.66,-0.231,-0.099
92.342,0.70242,21.064,2,-77.58,-38.828,-19.212,0.13342,0,0,0.017606,-0.90709,92.342,0.70242,21.064,2,-0.64,-0.224,-0.096,-0.90709,1,10.016,-0.64,-0.224,-0.096
92.346,0.70281,21.113,2,-77.64,-38.849,-19.221,0.13342,0,0,0.017606,-0.9079,92.346,0.70281,21.113,2,-0.62,-0.217,-0.093,-0.9079,1,10.037,-0.62,-0.217,-0.093
92.351,0.70319,21.162,2,-77.7,-38.87,-19.23,0.13342,0,0,0.017606,-0.90857,92.351,0.70319,21.162,2,-0.6,-0.21,-0.09,-0.90857,1,10.058,-0.6,-0.21,-0.09
92.355,0.70358,21.212,2,-77.76,-38.891,-19.239,0.13342,0,0,0.017606,-0.90924,92.356,0.70358,21.212,2,-0.58,-0.203,-0.087,-0.90924,1,10.08,-0.58,-0.203,-0.087
92.36,0.70396,21.261,2,-77.82,-38.912,-19.248,0.13342,0,0,0.017606,-0.9099,92.36,0.70396,21.261,2,-0.56,-0.196,-0.084,-0.9099,1,10.101,-0.56,-0.196,-0.084
92.365,0.70435,21.31,2,-77.88,-38.933,-19.257,0.13342,0,0,0.017606,-0.91057,92.365,0.70435,21.31,2,-0.54,-0.189,-0.081,-0.91057,1,10.123,-0.54,-0.189,-0.081
92.369,0.70473,21.359,2,-77.94,-38.954,-19.266,0.13342,0,0,0.017606,-0.91124,92.369,0.70473,21.359,2,-0.52,-0.182,-0.078,-0.91124,1,10.144,-0.52,-0.182,-0.078
92.374,0.70511,21.408,2,-78,-38.975,-19.275,0.13342,0,0,0.017606,-0.9119,92.374,0.70511,21.408,2,-0.5,-0.175,-0.075,-0.9119,1,10.165,-0.5,-0.175,-0.075
92.378,0.7055,21.457,2,-78.06,-38.996,-19.284,0.13342,0,0,0.017606,-0.91257,92.378,0.7055,21.457,2,-0.48,-0.168,-0.072,-0.91257,1,10.187,-0.48,-0.168,-0.072
92.383,0.70588,21.506,2,-78.12,-39.017,-19.293,0.13342,0,0,0.017606,-0.91324,92.383,0.70588,21.506,2,-0.46,-0.161,-0.069,-0.91324,1,10.208,-0.46,-0.161,-0.069
92.387,0.70626,21.555,2,-78.18,-39.038,-19.302,0.13342,0,0,0.017606,-0.9139,92.387,0.70626,21.555,2,-0.44,-0.154,-0.066,-0.9139,1,10.23,-0.44,-0.154,-0.066
92.392,0.70664,21.604,2,-78.24,-39.059,-19.311,0.13342,0,0,0.017606,-0.91457,92.392,0.70664,21.604,2,-0.42,-0.147,-0.063,-0.91457,1,10.251,-0.42,-0.147,-0.063
92.396,0.70702,21.653,2,-78.3,-39.08,-19.32,0.13342,0,0,0.017606,-0.91524,92.396,0.70702,21.653,2,-0.4,-0.14,-0.06,-0.91524,1,10.272,-0.4,-0.14,-0.06
92.4,0.7074,21.701,2,-78.36,-39.101,-19.329,0.13342,0,0,0.017606,-0.9159,92.401,0.7074,21.701,2,-0.38,-0.133,-0.057,-0.9159,1,10.294,-0.38,-0.133,-0.057
92.405,0.70778,21.75,2,-78.42,-39.122,-19.338,0.13342,0,0,0.017606,-0.91657,92.405,0.70778,21.75,2,-0.36,-0.126,-0.054,-0.91657,1,10.315,-0.36,-0.126,-0.054
92.409,0.70818,21.798,2,-78.48,-39.143,-19.347,0.13342,0,0,0.017606,-0.91667,92.41,0.70818,21.798,2,-0.34,-0.119,-0.051,-0.91667,1,10.337,-0.34,-0.119,-0.051
92.414,0.70857,21.848,2,-78.54,-39.164,-19.356,0.13342,0,0,0.017606,-0.91667,92.414,0.70857,21.848,2,-0.32,-0.112,-0.048,-0.91667,1,10.358,-0.32,-0.112,-0.048
92.419,0.70897,21.897,2,-78.6,-39.185,-19.365,0.13342,0,0,0.017606,-0.91667,92.419,0.70897,21.897,2,-0.3,-0.105,-0.045,-0.91667,1,10.379,-0.3,-0.105,-0.045
92.423,0.70937,21.945,2,-78.66,-39.206,-19.374,0.13342,0,0,0.017606,-0.91667,92.423,0.70937,21.945,2,-0.28,-0.098,-0.042,-0.91667,1,10.401,-0.28,-0.098,-0.042
92.428,0.70976,21.994,2,-78.72,-39.227,-19.383,0.13342,0,0,0.017606,-0.91667,92.428,0.70976,21.994,2,-0.26,-0.091,-0.039,-0.91667,1,10.422,-0.26,-0.091,-0.039
92.432,0.71016,22.043,2,-78.78,-39.248,-19.392,0.13342,0,0,0.017606,-0.91667,92.432,0.71016,22.043,2,-0.24,-0.084,-0.036,-0.91667,1,10.444,-0.24,-0.084,-0.036
92.437,0.71056,22.092,2,-78.84,-39.269,-19.401,0.13342,0,0,0.017606,-0.91667,92.437,0.71056,22.092,2,-0.22,-0.077,-0.033,-0.91667,1,10.465,-0.22,-0.077,-0.033
92.441,0.71095,22.141,2,-78.9,-39.29,-19.41,0.13342,0,0,0.017606,-0.91667,92.441,0.71095,22.141,2,-0.2,-0.07,-0.03,-0.91667,1,10.486,-0.2,-0.07,-0.03
92.446,0.71135,22.189,2,-78.96,-39.311,-19.419,0.13342,0,0,0.017606,-0.91667,92.446,0.71135,22.189,2,-0.18,-0.063,-0.027,-0.91667,1,10.508,-0.18,-0.063,-0.027
92.45,0.71174,22.238,2,-79.02,-39.332,-19.428,0.13342,0,0,0.017606,-0.91667,92.45,0.71174,22.238,2,-0.16,-0.056,-0.024,-0.91667,1,10.529,-0.16,-0.056,-0.024
92.455,0.71214,22.286,2,-79.08,-39.353,-19.437,0.13342,0,0,0.017606,-0.91667,92.455,0.71214,22.286,2,-0.14,-0.049,-0.021,-0.91667,1,10.551,-0.14,-0.049,-0.021
92.459,0.71253,22.335,2,-79.14,-39.374,-19.446,0.13342,0,0,0.017606,-0.91667,92.459,0.71253,22.335,2,-0.12,-0.042,-0.018,-0.91667,1,10.572,-0.12,-0.042,-0.018
92.464,0.71293,22.384,2,-79.2,-39.395,-19.455,0.13342,0,0,0.017606,-0.91667,92.464,0.71293,22.384,2,-0.1,-0.035,-0.015,-0.91667,1,10.593,-0.1,-0.035,-0.015
92.468,0.71332,22.433,2,-79.26,-39.416,-19.464,0.13342,0,0,0.017606,-0.91667,92.468,0.71332,22.433,2,-0.08,-0.028,-0.012,-0.91667,1,10.615,-0.08,-0.028,-0.012
92.473,0.71372,22.482,2,-79.32,-39.437,-19.473,0.13342,0,0,0.017606,-0.91667,92.473,0.71372,22.482,2,-0.06,-0.021,-0.009,-0.91667,1,10.636,-0.06,-0.021,-0.009
92.477,0.71411,22.53,2,-79.38,-39.458,-19.482,0.13342,0,0,0.017606,-0.91667,92.477,0.71411,22.53,2,-0.04,-0.014,-0.006,-0.91667,1,10.658,-0.04,-0.014,-0.006
92.481,0.7145,22.579,2,-79.44,-39.479,-19.491,0.13342,0,0,0.017606,-0.91667,92.482,0.7145,22.579,2,-0.02,-0.007,-0.003,-0.91667,1,10.679,-0.02,-0.007,-0.003
92.486,0.7149,22.628,2,-79.5,-39.5,-19.5,0.13342,0,0,0.017606,-0.91667,92.486,0.7149,22.628,2,0,0,0,-0.91667,1,10.7,0,0,0
92.49,0.71529,22.676,2,-79.56,-39.521,-19.509,0.13342,0,0,0.017606,-0.91667,92.49,0.71529,22.676,2,0.02,0.007,0.003,-0.91667,1,10.722,0.02,0.007,0.003
92.495,0.71568,22.724,2,-79.62,-39.542,-19.518,0.13342,0,0,0.017606,-0.91667,92.495,0.71568,22.724,2,0.04,0.014,0.006,-0.91667,1,10.743,0.04,0.014,0.006
92.499,0.71607,22.773,2,-79.68,-39.563,-19.527,0.13342,0,0,0.017606,-0.91667,92.499,0.71607,22.773,2,0.06,0.021,0.009,-0.91667,1,10.765,0.06,0.021,0.009
92.504,0.71646,22.821,2,-79.74,-39.584,-19.536,0.13342,0,0,0.017606,-0.91667,92.504,0.71646,22.821,2,0.08,0.028,0.012,-0.91667,1,10.786,0.08,0.028,0.012
92.508,0.71684,22.869,2,-79.8,-39.605,-19.545,0.13342,0,0,0.017606,-0.91667,92.508,0.71684,22.869,2,0.1,0.035,0.015,-0.91667,1,10.807,0.1,0.035,0.015
92.512,0.71723,22.917,2,-79.86,-39.626,-19.554,0.13342,0,0,0.017606,-0.91667,92.512,0.71723,22.917,2,0.12,0.042,0.018,-0.91667,1,10.829,0.12,0.042,0.018
92.517,0.71762,22.966,2,-79.92,-39.647,-19.563,0.13342,0,0,0.017606,-0.91667,92.517,0.71762,22.966,2,0.14,0.049,0.021,-0.91667,1,10.85,0.14,0.049,0.021
92.521,0.71801,23.014,2,-79.98,-39.668,-19.572,0.13342,0,0,0.017606,-0.91667,92.521,0.71801,23.014,2,0.16,0.056,0.024,-0.91667,1,10.872,0.16,0.056,0.024
92.525,0.7184,23.063,2,-80.04,-39.689,-19.581,0.13342,0,0,0.017606,-0.91667,92.526,0.7184,23.063,2,0.18,0.063,0.027,-0.91667,1,10.893,0.18,0.063,0.027
92.53,0.71879,23.111,2,-80.1,-39.71,-19.59,0.13342,0,0,0.017606,-0.91667,92.53,0.71879,23.111,2,0.2,0.07,0.03,-0.91667,1,10.914,0.2,0.07,0.03
92.534,0.71918,23.159,2,-80.16,-39.731,-19.599,0.13342,0,0,0.017606,-0.91667,92.534,0.71918,23.159,2,0.22,0.077,0.033,-0.91667,1,10.936,0.22,0.077,0.033
92.539,0.71957,23.208,2,-80.22,-39.752,-19.608,0.13342,0,0,0.017606,-0.91667,92.539,0.71957,23.208,2,0.24,0.084,0.036,-0.91667,1,10.957,0.24,0.084,0.036
92.543,0.71996,23.256,2,-80.28,-39.773,-19.617,0.13342,0,0,0.017606,-0.91667,92.543,0.71996,23.256,2,0.26,0.091,0.039,-0.91667,1,10.979,0.26,0.091,0.039
92.547,0.72035,23.304,2,-80.34,-39.794,-19.626,0.13342,0,0,0.017606,-0.91667,92.547,0.72035,23.304,2,0.28,0.098,0.042,-0.91667,1,11,0.28,0.098,0.042
92.552,0.72074,23.352,2,-80.4,-39.815,-19.635,0.13342,0,0,0.017606,-0.91667,92.552,0.72074,23.352,2,0.3,0.105,0.045,-0.91667,1,11.021,0.3,0.105,0.045
92.556,0.72112,23.4,2,-80.46,-39.836,-19.644,0.13342,0,0,0.017606,-0.91667,92.556,0.72112,23.4,2,0.32,0.112,0.048,-0.91667,1,11.043,0.32,0.112,0.048
92.56,0.72151,23.448,2,-80.52,-39.857,-19.653,0.13342,0,0,0.017606,-0.91667,92.56,0.72151,23.448,2,0.34,0.119,0.051,-0.91667,1,11.064,0.34,0.119,0.051
92.564,0.7219,23.496,2,-80.58,-39.878,-19.662,0.13342,0,0,0.017606,-0.91657,92.565,0.7219,23.496,2,0.36,0.126,0.054,-0.91657,1,11.086,0.36,0.126,0.054
92.569,0.7223,23.545,2,-80.64,-39.899,-19.671,0.13342,0,0,0.017606,-0.9159,92.569,0.7223,23.545,2,0.38,0.133,0.057,-0.9159,1,11.107,0.38,0.133,0.057
92.573,0.7227,23.594,2,-80.7,-39.92,-19.68,0.13342,0,0,0.017606,-0.91524,92.573,0.7227,23.594,2,0.4,0.14,0.06,-0.91524,1,11.128,0.4,0.14,0.06
92.578,0.7231,23.642,2,-80.76,-39.941,-19.689,0.13342,0,0,0.017606,-0.91457,92.578,0.7231,23.642,2,0.42,0.147,0.063,-0.91457,1,11.15,0.42,0.147,0.063
92.582,0.7235,23.691,2,-80.82,-39.962,-19.698,0.13342,0,0,0.017606,-0.9139,92.582,0.7235,23.691,2,0.44,0.154,0.066,-0.9139,1,11.171,0.44,0.154,0.066
92.586,0.7239,23.739,2,-80.88,-39.983,-19.707,0.13342,0,0,0.017606,-0.91324,92.587,0.7239,23.739,2,0.46,0.161,0.069,-0.91324,1,11.193,0.46,0.161,0.069
92.591,0.7243,23.788,2,-80.94,-40.004,-19.716,0.13342,0,0,0.017606,-0.91257,92.591,0.7243,23.788,2,0.48,0.168,0.072,-0.91257,1,11.214,0.48,0.168,0.072
92.595,0.7247,23.836,2,-81,-40.025,-19.725,0.13342,0,0,0.017606,-0.9119,92.595,0.7247,23.836,2,0.5,0.175,0.075,-0.9119,1,11.235,0.5,0.175,0.075
92.6,0.7251,23.885,2,-81.06,-40.046,-19.734,0.13342,0,0,0.017606,-0.91124,92.6,0.7251,23.885,2,0.52,0.182,0.078,-0.91124,1,11.257,0.52,0.182,0.078
92.604,0.7255,23.933,2,-81.12,-40.067,-19.743,0.13342,0,0,0.017606,-0.91057,92.604,0.7255,23.933,2,0.54,0.189,0.081,-0.91057,1,11.278,0.54,0.189,0.081
92.608,0.7259,23.981,2,-81.18,-40.088,-19.752,0.13342,0,0,0.017606,-0.9099,92.608,0.7259,23.981,2,0.56,0.196,0.084,-0.9099,1,11.3,0.56,0.196,0.084
92.613,0.72629,24.03,2,-81.24,-40.109,-19.761,0.13342,0,0,0.017606,-0.90924,92.613,0.72629,24.03,2,0.58,0.203,0.087,-0.90924,1,11.321,0.58,0.203,0.087
92.617,0.72669,24.078,2,-81.3,-40.13,-19.77,0.13342,0,0,0.017606,-0.90857,92.617,0.72669,24.078,2,0.6,0.21,0.09,-0.90857,1,11.342,0.6,0.21,0.09
92.621,0.72709,24.126,2,-81.36,-40.151,-19.779,0.13342,0,0,0.017606,-0.9079,92.621,0.72709,24.126,2,0.62,0.217,0.093,-0.9079,1,11.364,0.62,0.217,0.093
92.626,0.72748,24.174,2,-81.42,-40.172,-19.788,0.13342,0,0,0.017606,-0.90709,92.626,0.72748,24.174,2,0.64,0.224,0.096,-0.90709,1,11.385,0.64,0.224,0.096
92.63,0.72787,24.222,2,-81.48,-40.193,-19.797,0.13342,0,0,0.017606,-0.90624,92.63,0.72787,24.222,2,0.66,0.231,0.099,-0.90624,1,11.407,0.66,0.231,0.099
92.634,0.72827,24.27,2,-81.54,-40.214,-19.806,0.13342,0,0,0.017606,-0.9054,92.634,0.72827,24.27,2,0.68,0.238,0.102,-0.9054,1,11.428,0.68,0.238,0.102
92.638,0.72866,24.318,2,-81.6,-40.235,-19.815,0.13342,0,0,0.017606,-0.90459,92.639,0.72866,24.318,2,0.7,0.245,0.105,-0.90459,1,11.45,0.7,0.245,0.105
92.643,0.72905,24.366,2,-81.66,-40.256,-19.824,0.13342,0,0,0.017606,-0.90379,92.643,0.72905,24.366,2,0.72,0.252,0.108,-0.90379,1,11.471,0.72,0.252,0.108
92.647,0.72944,24.414,2,-81.72,-40.277,-19.833,0.13342,0,0,0.017606,-0.90302,92.647,0.72944,24.414,2,0.74,0.259,0.111,-0.90302,1,11.492,0.74,0.259,0.111
92.651,0.72984,24.462,2,-81.78,-40.298,-19.842,0.13342,0,0,0.017606,-0.90226,92.651,0.72984,24.462,2,0.76,0.266,0.114,-0.90226,1,11.514,0.76,0.266,0.114
92.656,0.73023,24.509,2,-81.84,-40.319,-19.851,0.13342,0,0,0.017606,-0.90152,92.656,0.73023,24.509,2,0.78,0.273,0.117,-0.90152,1,11.535,0.78,0.273,0.117
92.66,0.73062,24.557,2,-81.9,-40.34,-19.86,0.13342,0,0,0.017606,-0.9008,92.66,0.73062,24.557,2,0.8,0.28,0.12,-0.9008,1,11.557,0.8,0.28,0.12
92.664,0.73101,24.604,2,-81.96,-40.361,-19.869,0.13342,0,0,0.017606,-0.90009,92.664,0.73101,24.604,2,0.82,0.287,0.123,-0.90009,1,11.578,0.82,0.287,0.123
92.668,0.7314,24.652,2,-82.02,-40.382,-19.878,0.13342,0,0,0.017606,-0.89881,92.668,0.7314,24.652,2,0.84,0.294,0.126,-0.89881,1,11.599,0.84,0.294,0.126
92.673,0.73179,24.701,2,-82.08,-40.403,-19.887,0.13342,0,0,0.017606,-0.89637,92.673,0.73179,24.701,2,0.86,0.301,0.129,-0.89637,1,11.621,0.86,0.301,0.129
92.677,0.73219,24.749,2,-82.14,-40.424,-19.896,0.13342,0,0,0.017606,-0.89377,92.677,0.73219,24.749,2,0.88,0.308,0.132,-0.89377,1,11.642,0.88,0.308,0.132
92.681,0.73259,24.797,2,-82.2,-40.445,-19.905,0.13342,0,0,0.017606,-0.8907,92.681,0.73259,24.797,2,0.9,0.315,0.135,-0.8907,1,11.664,0.9,0.315,0.135
92.685,0.73299,24.846,2,-82.26,-40.466,-19.914,0.13342,0,0,0.017606,-0.88775,92.686,0.73299,24.846,2,0.92,0.322,0.138,-0.88775,1,11.685,0.92,0.322,0.138
92.69,0.7334,24.894,2,-82.32,-40.487,-19.923,0.13342,0,0,0.017606,-0.88491,92.69,0.7334,24.894,2,0.94,0.329,0.141,-0.88491,1,11.706,0.94,0.329,0.141
92.694,0.7338,24.942,2,-82.38,-40.508,-19.932,0.13342,0,0,0.017606,-0.88219,92.694,0.7338,24.942,2,0.96,0.336,0.144,-0.88219,1,11.728,0.96,0.336,0.144
92.698,0.7342,24.99,2,-82.44,-40.529,-19.941,0.13342,0,0,0.017606,-0.87956,92.698,0.7342,24.99,2,0.98,0.343,0.147,-0.87956,1,11.749,0.98,0.343,0.147
92.703,0.7346,25.038,2,-82.5,-40.55,-19.95,0.13342,0,0,0.017606,-0.87704,92.703,0.7346,25.038,2,1,0.35,0.15,-0.87704,1,11.771,1,0.35,0.15
92.707,0.735,25.087,2,-82.56,-40.571,-19.959,0.13342,0,0,0.017606,-0.87463,92.707,0.735,25.087,2,1.02,0.357,0.153,-0.87463,1,11.792,1.02,0.357,0.153
92.711,0.7354,25.135,2,-82.62,-40.592,-19.968,0.13342,0,0,0.017606,-0.8723,92.711,0.7354,25.135,2,1.04,0.364,0.156,-0.8723,1,11.813,1.04,0.364,0.156
92.715,0.73579,25.183,2,-82.68,-40.613,-19.977,0.13342,0,0,0.017606,-0.87007,92.715,0.73579,25.183,2,1.06,0.371,0.159,-0.87007,1,11.835,1.06,0.371,0.159
92.72,0.7362,25.231,2,-82.74,-40.634,-19.986,0.13342,0,0,0.017606,-0.86729,92.72,0.7362,25.231,2,1.08,0.378,0.162,-0.86729,1,11.856,1.08,0.378,0.162
92.724,0.7366,25.28,2,-82.8,-40.655,-19.995,0.13342,0,0,0.017606,-0.86371,92.724,0.7366,25.28,2,1.1,0.385,0.165,-0.86371,1,11.878,1.1,0.385,0.165
92.728,0.73701,25.329,2,-82.86,-40.676,-20.004,0.13342,0,0,0.017606,-0.86021,92.728,0.73701,25.329,2,1.12,0.392,0.168,-0.86021,1,11.899,1.12,0.392,0.168
92.733,0.73741,25.378,2,-82.92,-40.697,-20.013,0.13342,0,0,0.017606,-0.85592,92.733,0.73741,25.378,2,1.14,0.399,0.171,-0.85592,1,11.92,1.14,0.399,0.171
92.737,0.73782,25.428,2,-82.98,-40.718,-20.022,0.13342,0,0,0.017606,-0.8515,92.737,0.73782,25.428,2,1.16,0.406,0.174,-0.8515,1,11.942,1.16,0.406,0.174
92.741,0.73823,25.477,2,-83.04,-40.739,-20.031,0.13342,0,0,0.017606,-0.84725,92.741,0.73823,25.477,2,1.18,0.413,0.177,-0.84725,1,11.963,1.18,0.413,0.177
92.745,0.73864,25.526,2,-83.1,-40.76,-20.04,0.13342,0,0,0.017606,-0.84318,92.745,0.73864,25.526,2,1.2,0.42,0.18,-0.84318,1,11.985,1.2,0.42,0.18
92.75,0.73904,25.576,2,-83.16,-40.781,-20.049,0.13342,0,0,0.017606,-0.83927,92.75,0.73904,25.576,2,1.22,0.427,0.183,-0.83927,1,12.006,1.22,0.427,0.183
92.754,0.73945,25.625,2,-83.22,-40.802,-20.058,0.13342,0,0,0.017606,-0.83552,92.754,0.73945,25.625,2,1.24,0.434,0.186,-0.83552,1,12.027,1.24,0.434,0.186
92.758,0.73985,25.674,2,-83.28,-40.823,-20.067,0.13342,0,0,0.017606,-0.83193,92.758,0.73985,25.674,2,1.26,0.441,0.189,-0.83193,1,12.049,1.26,0.441,0.189
92.762,0.74026,25.723,2,-83.34,-40.844,-20.076,0.13342,0,0,0.017606,-0.82849,92.763,0.74026,25.723,2,1.28,0.448,0.192,-0.82849,1,12.07,1.28,0.448,0.192
92.767,0.74066,25.772,2,-83.4,-40.865,-20.085,0.13342,0,0,0.017606,-0.82521,92.767,0.74066,25.772,2,1.3,0.455,0.195,-0.82521,1,12.092,1.3,0.455,0.195
92.771,0.74107,25.821,2,-83.46,-40.886,-20.094,0.13342,0,0,0.017606,-0.82207,92.771,0.74107,25.821,2,1.32,0.462,0.198,-0.82207,1,12.113,1.32,0.462,0.198
92.775,0.74147,25.87,2,-83.52,-40.907,-20.103,0.13342,0,0,0.017606,-0.81907,92.775,0.74147,25.87,2,1.34,0.469,0.201,-0.81907,1,12.134,1.34,0.469,0.201
92.779,0.74188,25.918,2,-83.58,-40.928,-20.112,0.13342,0,0,0.017606,-0.81621,92.779,0.74188,25.918,2,1.36,0.476,0.204,-0.81621,1,12.156,1.36,0.476,0.204
92.784,0.74228,25.967,2,-83.64,-40.949,-20.121,0.13342,0,0,0.017606,-0.81349,92.784,0.74228,25.967,2,1.38,0.483,0.207,-0.81349,1,12.177,1.38,0.483,0.207
92.788,0.74269,26.016,2,-83.7,-40.97,-20.13,0.13342,0,0,0.017606,-0.81089,92.788,0.74269,26.016,2,1.4,0.49,0.21,-0.81089,1,12.199,1.4,0.49,0.21
92.792,0.74309,26.065,2,-83.76,-40.991,-20.139,0.13342,0,0,0.017606,-0.80842,92.792,0.74309,26.065,2,1.42,0.497,0.213,-0.80842,1,12.22,1.42,0.497,0.213
92.796,0.74349,26.114,2,-83.82,-41.012,-20.148,0.13342,0,0,0.017606,-0.80607,92.796,0.74349,26.114,2,1.44,0.504,0.216,-0.80607,1,12.241,1.44,0.504,0.216
92.8,0.7439,26.162,2,-83.88,-41.033,-20.157,0.13342,0,0,0.017606,-0.80384,92.801,0.7439,26.162,2,1.46,0.511,0.219,-0.80384,1,12.263,1.46,0.511,0.219
92.805,0.7443,26.211,2,-83.94,-41.054,-20.166,0.13342,0,0,0.017606,-0.80172,92.805,0.7443,26.211,2,1.48,0.518,0.222,-0.80172,1,12.284,1.48,0.518,0.222
92.809,0.7447,26.26,2,-84,-41.075,-20.175,0.13342,0,0,0.017606,-0.79971,92.809,0.7447,26.26,2,1.5,0.525,0.225,-0.79971,1,12.306,1.5,0.525,0.225
92.813,0.7451,26.308,2,-84.06,-41.096,-20.184,0.13342,0,0,0.017606,-0.79781,92.813,0.7451,26.308,2,1.52,0.532,0.228,-0.79781,1,12.327,1.52,0.532,0.228
92.817,0.7455,26.357,2,-84.12,-41.117,-20.193,0.13342,0,0,0.017606,-0.79601,92.817,0.7455,26.357,2,1.54,0.539,0.231,-0.79601,1,12.348,1.54,0.539,0.231
92.821,0.7459,26.405,2,-84.18,-41.138,-20.202,0.13342,0,0,0.017606,-0.79431,92.821,0.7459,26.405,2,1.56,0.546,0.234,-0.79431,1,12.37,1.56,0.546,0.234
92.826,0.7463,26.454,2,-84.24,-41.159,-20.211,0.13342,0,0,0.017606,-0.7927,92.826,0.7463,26.454,2,1.58,0.553,0.237,-0.7927,1,12.391,1.58,0.553,0.237
92.83,0.7467,26.502,2,-84.3,-41.18,-20.22,0.13342,0,0,0.017606,-0.79118,92.83,0.7467,26.502,2,1.6,0.56,0.24,-0.79118,1,12.413,1.6,0.56,0.24
92.834,0.7471,26.55,2,-84.36,-41.201,-20.229,0.13342,0,0,0.017606,-0.78974,92.834,0.7471,26.55,2,1.62,0.567,0.243,-0.78974,1,12.434,1.62,0.567,0.243
92.838,0.7475,26.598,2,-84.42,-41.222,-20.238,0.13342,0,0,0.017606,-0.78817,92.838,0.7475,26.598,2,1.64,0.574,0.246,-0.78817,1,12.455,1.64,0.574,0.246
92.842,0.74791,26.647,2,-84.48,-41.243,-20.247,0.13342,0,0,0.017606,-0.7866,92.842,0.74791,26.647,2,1.66,0.581,0.249,-0.7866,1,12.477,1.66,0.581,0.249
92.846,0.74831,26.695,2,-84.54,-41.264,-20.256,0.13342,0,0,0.017606,-0.78509,92.846,0.74831,26.695,2,1.68,0.588,0.252,-0.78509,1,12.498,1.68,0.588,0.252
92.851,0.74872,26.743,2,-84.6,-41.285,-20.265,0.13342,0,0,0.017606,-0.78365,92.851,0.74872,26.743,2,1.7,0.595,0.255,-0.78365,1,12.52,1.7,0.595,0.255
92.855,0.74912,26.791,2,-84.66,-41.306,-20.274,0.13342,0,0,0.017606,-0.78227,92.855,0.74912,26.791,2,1.72,0.602,0.258,-0.78227,1,12.541,1.72,0.602,0.258
92.859,0.74953,26.839,2,-84.72,-41.327,-20.283,0.13342,0,0,0.017606,-0.78095,92.859,0.74953,26.839,2,1.74,0.609,0.261,-0.78095,1,12.562,1.74,0.609,0.261
92.863,0.74994,26.887,2,-84.78,-41.348,-20.292,0.13342,0,0,0.017606,-0.77969,92.863,0.74994,26.887,2,1.76,0.616,0.264,-0.77969,1,12.584,1.76,0.616,0.264
92.867,0.75034,26.935,2,-84.84,-41.369,-20.301,0.13342,0,0,0.017606,-0.77849,92.867,0.75034,26.935,2,1.78,0.623,0.267,-0.77849,1,12.605,1.78,0.623,0.267
92.871,0.75076,26.983,2,-84.9,-41.39,-20.31,0.13342,0,0,0.017606,-0.77683,92.871,0.75076,26.983,2,1.8,0.63,0.27,-0.77683,1,12.627,1.8,0.63,0.27
92.875,0.75117,27.032,2,-84.96,-41.411,-20.319,0.13342,0,0,0.017606,-0.77504,92.875,0.75117,27.032,2,1.82,0.637,0.273,-0.77504,1,12.648,1.82,0.637,0.273
92.88,0.75159,27.081,2,-85.02,-41.432,-20.328,0.13342,0,0,0.017606,-0.77333,92.88,0.75159,27.081,2,1.84,0.644,0.276,-0.77333,1,12.669,1.84,0.644,0.276
92.884,0.752,27.129,2,-85.08,-41.453,-20.337,0.13342,0,0,0.017606,-0.77169,92.884,0.752,27.129,2,1.86,0.651,0.279,-0.77169,1,12.691,1.86,0.651,0.279
92.888,0.75241,27.178,2,-85.14,-41.474,-20.346,0.13342,0,0,0.017606,-0.77002,92.888,0.75241,27.178,2,1.88,0.658,0.282,-0.77002,1,12.712,1.88,0.658,0.282
92.892,0.75282,27.226,2,-85.2,-41.495,-20.355,0.13342,0,0,0.017606,-0.76814,92.892,0.75282,27.226,2,1.9,0.665,0.285,-0.76814,1,12.734,1.9,0.665,0.285
92.896,0.75323,27.275,2,-85.26,-41.516,-20.364,0.13342,0,0,0.017606,-0.76639,92.896,0.75323,27.275,2,1.92,0.672,0.288,-0.76639,1,12.755,1.92,0.672,0.288
92.9,0.75363,27.324,2,-85.32,-41.537,-20.373,0.13342,0,0,0.017606,-0.76475,92.9,0.75363,27.324,2,1.94,0.679,0.291,-0.76475,1,12.776,1.94,0.679,0.291
92.904,0.75404,27.373,2,-85.38,-41.558,-20.382,0.13342,0,0,0.017606,-0.76323,92.905,0.75404,27.373,2,1.96,0.686,0.294,-0.76323,1,12.798,1.96,0.686,0.294
92.909,0.75445,27.421,2,-85.44,-41.579,-20.391,0.13342,0,0,0.017606,-0.76181,92.909,0.75445,27.421,2,1.98,0.693,0.297,-0.76181,1,12.819,1.98,0.693,0.297
92.913,0.75486,27.47,2,-85.5,-41.6,-20.4,0.13342,0,0,0.017606,-0.7605,92.913,0.75486,27.47,2,2,0.7,0.3,-0.7605,1,12.841,2,0.7,0.3
92.917,0.75526,27.519,2,-85.56,-41.621,-20.409,0.13342,0,0,0.017606,-0.75929,92.917,0.75526,27.519,2,2.02,0.707,0.303,-0.75929,1,12.862,2.02,0.707,0.303
92.921,0.75567,27.567,2,-85.62,-41.642,-20.418,0.13342,0,0,0.017606,-0.75818,92.921,0.75567,27.567,2,2.04,0.714,0.306,-0.75818,1,12.883,2.04,0.714,0.306
92.925,0.75608,27.616,2,-85.68,-41.663,-20.427,0.13342,0,0,0.017606,-0.75716,92.925,0.75608,27.616,2,2.06,0.721,0.309,-0.75716,1,12.905,2.06,0.721,0.309
92.929,0.75648,27.664,2,-85.74,-41.684,-20.436,0.13342,0,0,0.017606,-0.75622,92.929,0.75648,27.664,2,2.08,0.728,0.312,-0.75622,1,12.926,2.08,0.728,0.312
92.933,0.75689,27.713,2,-85.8,-41.705,-20.445,0.13342,0,0,0.017606,-0.75538,92.933,0.75689,27.713,2,2.1,0.735,0.315,-0.75538,1,12.948,2.1,0.735,0.315
92.937,0.75729,27.761,2,-85.86,-41.726,-20.454,0.13342,0,0,0.017606,-0.75461,92.937,0.75729,27.761,2,2.12,0.742,0.318,-0.75461,1,12.969,2.12,0.742,0.318
92.941,0.7577,27.809,2,-85.92,-41.747,-20.463,0.13342,0,0,0.017606,-0.75392,92.941,0.7577,27.809,2,2.14,0.749,0.321,-0.75392,1,12.99,2.14,0.749,0.321
92.945,0.75811,27.857,2,-85.98,-41.768,-20.472,0.13342,0,0,0.017606,-0.7533,92.946,0.75811,27.857,2,2.16,0.756,0.324,-0.7533,1,13.012,2.16,0.756,0.324
92.95,0.75853,27.905,2,-86.04,-41.789,-20.481,0.13342,0,0,0.017606,-0.75275,92.95,0.75853,27.905,2,2.18,0.763,0.327,-0.75275,1,13.033,2.18,0.763,0.327
92.954,0.75894,27.953,2,-86.1,-41.81,-20.49,0.13342,0,0,0.017606,-0.75227,92.954,0.75894,27.953,2,2.2,0.77,0.33,-0.75227,1,13.055,2.2,0.77,0.33
92.958,0.75935,28.001,2,-86.16,-41.831,-20.499,0.13342,0,0,0.017606,-0.75184,92.958,0.75935,28.001,2,2.22,0.777,0.333,-0.75184,1,13.076,2.22,0.777,0.333
92.962,0.75976,28.049,2,-86.22,-41.852,-20.508,0.13342,0,0,0.017606,-0.75148,92.962,0.75976,28.049,2,2.24,0.784,0.336,-0.75148,1,13.097,2.24,0.784,0.336
92.966,0.76017,28.097,2,-86.28,-41.873,-20.517,0.13342,0,0,0.017606,-0.75116,92.966,0.76017,28.097,2,2.26,0.791,0.339,-0.75116,1,13.119,2.26,0.791,0.339
92.97,0.76058,28.144,2,-86.34,-41.894,-20.526,0.13342,0,0,0.017606,-0.75089,92.97,0.76058,28.144,2,2.28,0.798,0.342,-0.75089,1,13.14,2.28,0.798,0.342
92.974,0.76099,28.192,2,-86.4,-41.915,-20.535,0.13342,0,0,0.017606,-0.75067,92.974,0.76099,28.192,2,2.3,0.805,0.345,-0.75067,1,13.162,2.3,0.805,0.345
92.978,0.7614,28.24,2,-86.46,-41.936,-20.544,0.13342,0,0,0.017606,-0.75049,92.978,0.7614,28.24,2,2.32,0.812,0.348,-0.75049,1,13.183,2.32,0.812,0.348
92.982,0.7618,28.287,2,-86.52,-41.957,-20.553,0.13342,0,0,0.017606,-0.75034,92.982,0.7618,28.287,2,2.34,0.819,0.351,-0.75034,1,13.204,2.34,0.819,0.351
92.986,0.76221,28.335,2,-86.58,-41.978,-20.562,0.13342,0,0,0.017606,-0.75023,92.986,0.76221,28.335,2,2.36,0.826,0.354,-0.75023,1,13.226,2.36,0.826,0.354
92.99,0.76262,28.382,2,-86.64,-41.999,-20.571,0.13342,0,0,0.017606,-0.7499,92.99,0.76262,28.382,2,2.38,0.833,0.357,-0.7499,1,13.247,2.38,0.833,0.357
92.994,0.76303,28.43,2,-86.7,-42.02,-20.58,0.13342,0,0,0.017606,-0.74884,92.994,0.76303,28.43,2,2.4,0.84,0.36,-0.74884,1,13.269,2.4,0.84,0.36
92.998,0.76344,28.478,2,-86.76,-42.041,-20.589,0.13342,0,0,0.017606,-0.74781,92.998,0.76344,28.478,2,2.42,0.847,0.363,-0.74781,1,13.29,2.42,0.847,0.363
93.002,0.76384,28.526,2,-86.82,-42.062,-20.598,0.13342,0,0,0.017606,-0.74678,93.002,0.76384,28.526,2,2.44,0.854,0.366,-0.74678,1,13.311,2.44,0.854,0.366
93.006,0.76425,28.574,2,-86.88,-42.083,-20.607,0.13342,0,0,0.017606,-0.74576,93.006,0.76425,28.574,2,2.46,0.861,0.369,-0.74576,1,13.333,2.46,0.861,0.369
93.01,0.76466,28.622,2,-86.94,-42.104,-20.616,0.13342,0,0,0.017606,-0.74475,93.01,0.76466,28.622,2,2.48,0.868,0.372,-0.74475,1,13.354,2.48,0.868,0.372
93.014,0.76507,28.67,2,-87,-42.125,-20.625,0.13342,0,0,0.017606,-0.74375,93.014,0.76507,28.67,2,2.5,0.875,0.375,-0.74375,1,13.376,2.5,0.875,0.375
93.018,0.76549,28.72,2,-87.06,-42.146,-20.634,0.13342,0,0,0.017606,-0.73906,93.018,0.76549,28.72,2,2.52,0.882,0.378,-0.73906,1,13.397,2.52,0.882,0.378
93.022,0.76591,28.769,2,-87.12,-42.167,-20.643,0.13342,0,0,0.017606,-0.73449,93.022,0.76591,28.769,2,2.54,0.889,0.381,-0.73449,1,13.418,2.54,0.889,0.381
93.026,0.76633,28.819,2,-87.18,-42.188,-20.652,0.13342,0,0,0.017606,-0.73005,93.027,0.76633,28.819,2,2.56,0.896,0.384,-0.73005,1,13.44,2.56,0.896,0.384
93.031,0.76675,28.868,2,-87.24,-42.209,-20.661,0.13342,0,0,0.017606,-0.72572,93.031,0.76675,28.868,2,2.58,0.903,0.387,-0.72572,1,13.461,2.58,0.903,0.387
93.035,0.76717,28.917,2,-87.3,-42.23,-20.67,0.13342,0,0,0.017606,-0.72151,93.035,0.76717,28.917,2,2.6,0.91,0.39,-0.72151,1,13.483,2.6,0.91,0.39
93.039,0.76759,28.967,2,-87.36,-42.251,-20.679,0.13342,0,0,0.017606,-0.71741,93.039,0.76759,28.967,2,2.62,0.917,0.393,-0.71741,1,13.504,2.62,0.917,0.393
93.043,0.76801,29.016,2,-87.42,-42.272,-20.688,0.13342,0,0,0.017606,-0.71287,93.043,0.76801,29.016,2,2.64,0.924,0.396,-0.71287,1,13.525,2.64,0.924,0.396
93.047,0.76843,29.065,2,-87.48,-42.293,-20.697,0.13342,0,0,0.017606,-0.70831,93.047,0.76843,29.065,2,2.66,0.931,0.399,-0.70831,1,13.547,2.66,0.931,0.399
93.051,0.76884,29.114,2,-87.54,-42.314,-20.706,0.13342,0,0,0.017606,-0.70393,93.051,0.76884,29.114,2,2.68,0.938,0.402,-0.70393,1,13.568,2.68,0.938,0.402
93.055,0.76926,29.164,2,-87.6,-42.335,-20.715,0.13342,0,0,0.017606,-0.69973,93.055,0.76926,29.164,2,2.7,0.945,0.405,-0.69973,1,13.59,2.7,0.945,0.405
93.059,0.76968,29.213,2,-87.66,-42.356,-20.724,0.13342,0,0,0.017606,-0.69569,93.059,0.76968,29.213,2,2.72,0.952,0.408,-0.69569,1,13.611,2.72,0.952,0.408
93.063,0.7701,29.262,2,-87.72,-42.377,-20.733,0.13342,0,0,0.017606,-0.69181,93.063,0.7701,29.262,2,2.74,0.959,0.411,-0.69181,1,13.632,2.74,0.959,0.411
93.067,0.77052,29.311,2,-87.78,-42.398,-20.742,0.13342,0,0,0.017606,-0.6881,93.067,0.77052,29.311,2,2.76,0.966,0.414,-0.6881,1,13.654,2.76,0.966,0.414
93.071,0.77094,29.36,2,-87.84,-42.419,-20.751,0.13342,0,0,0.017606,-0.68454,93.071,0.77094,29.36,2,2.78,0.973,0.417,-0.68454,1,13.675,2.78,0.973,0.417
93.075,0.77135,29.409,2,-87.9,-42.44,-20.76,0.13342,0,0,0.017606,-0.68113,93.075,0.77135,29.409,2,2.8,0.98,0.42,-0.68113,1,13.697,2.8,0.98,0.42
93.079,0.77177,29.457,2,-87.96,-42.461,-20.769,0.13342,0,0,0.017606,-0.67787,93.079,0.77177,29.457,2,2.82,0.987,0.423,-0.67787,1,13.718,2.82,0.987,0.423
93.083,0.77219,29.506,2,-88.02,-42.482,-20.778,0.13342,0,0,0.017606,-0.67475,93.083,0.77219,29.506,2,2.84,0.994,0.426,-0.67475,1,13.739,2.84,0.994,0.426
93.087,0.77261,29.555,2,-88.08,-42.503,-20.787,0.13342,0,0,0.017606,-0.67178,93.087,0.77261,29.555,2,2.86,1.001,0.429,-0.67178,1,13.761,2.86,1.001,0.429
93.091,0.77302,29.604,2,-88.14,-42.524,-20.796,0.13342,0,0,0.017606,-0.66893,93.091,0.77302,29.604,2,2.88,1.008,0.432,-0.66893,1,13.782,2.88,1.008,0.432
93.095,0.77344,29.652,2,-88.2,-42.545,-20.805,0.13342,0,0,0.017606,-0.66622,93.095,0.77344,29.652,2,2.9,1.015,0.435,-0.66622,1,13.804,2.9,1.015,0.435
93.099,0.77386,29.701,2,-88.26,-42.566,-20.814,0.13342,0,0,0.017606,-0.66364,93.099,0.77386,29.701,2,2.92,1.022,0.438,-0.66364,1,13.825,2.92,1.022,0.438
93.103,0.77428,29.75,2,-88.32,-42.587,-20.823,0.13342,0,0,0.017606,-0.66118,93.103,0.77428,29.75,2,2.94,1.029,0.441,-0.66118,1,13.846,2.94,1.029,0.441
93.107,0.7747,29.798,2,-88.38,-42.608,-20.832,0.13342,0,0,0.017606,-0.65884,93.107,0.7747,29.798,2,2.96,1.036,0.444,-0.65884,1,13.868,2.96,1.036,0.444
93.111,0.77512,29.847,2,-88.44,-42.629,-20.841,0.13342,0,0,0.017606,-0.65661,93.111,0.77512,29.847,2,2.98,1.043,0.447,-0.65661,1,13.889,2.98,1.043,0.447
93.115,0.77554,29.895,2,-88.5,-42.65,-20.85,0.13342,0,0,0.017606,-0.6545,93.115,0.77554,29.895,2,3,1.05,0.45,-0.6545,1,13.911,3,1.05,0.45
93.119,0.77596,29.944,2,-88.56,-42.671,-20.859,0.13342,0,0,0.017606,-0.65249,93.119,0.77596,29.944,2,3.02,1.057,0.453,-0.65249,1,13.932,3.02,1.057,0.453
93.123,0.77638,29.993,2,-88.62,-42.692,-20.868,0.13342,0,0,0.017606,-0.65059,93.123,0.77638,29.993,2,3.04,1.064,0.456,-0.65059,1,13.953,3.04,1.064,0.456
93.127,0.7768,30.041,2,-88.68,-42.713,-20.877,0.13342,0,0,0.017606,-0.64878,93.127,0.7768,30.041,2,3.06,1.071,0.459,-0.64878,1,13.975,3.06,1.071,0.459
93.131,0.77722,30.09,2,-88.74,-42.734,-20.886,0.13342,0,0,0.017606,-0.64707,93.131,0.77722,30.09,2,3.08,1.078,0.462,-0.64707,1,13.996,3.08,1.078,0.462
93.135,0.77764,30.138,2,-88.8,-42.755,-20.895,0.13342,0,0,0.017606,-0.64546,93.135,0.77764,30.138,2,3.1,1.085,0.465,-0.64546,1,14.018,3.1,1.085,0.465
93.139,0.77806,30.187,2,-88.86,-42.776,-20.904,0.13342,0,0,0.017606,-0.64392,93.139,0.77806,30.187,2,3.12,1.092,0.468,-0.64392,1,14.039,3.12,1.092,0.468
93.143,0.77848,30.235,2,-88.92,-42.797,-20.913,0.13342,0,0,0.017606,-0.64194,93.143,0.77848,30.235,2,3.14,1.099,0.471,-0.64194,1,14.06,3.14,1.099,0.471
93.147,0.7789,30.284,2,-88.98,-42.818,-20.922,0.13342,0,0,0.017606,-0.63985,93.147,0.7789,30.284,2,3.16,1.106,0.474,-0.63985,1,14.082,3.16,1.106,0.474
93.151,0.77932,30.332,2,-89.04,-42.839,-20.931,0.13342,0,0,0.017606,-0.63782,93.151,0.77932,30.332,2,3.18,1.113,0.477,-0.63782,1,14.103,3.18,1.113,0.477
93.155,0.77974,30.381,2,-89.1,-42.86,-20.94,0.13342,0,0,0.017606,-0.63585,93.155,0.77974,30.381,2,3.2,1.12,0.48,-0.63585,1,14.125,3.2,1.12,0.48
93.159,0.78016,30.43,2,-89.16,-42.881,-20.949,0.13342,0,0,0.017606,-0.63366,93.159,0.78016,30.43,2,3.22,1.127,0.483,-0.63366,1,14.146,3.22,1.127,0.483
93.163,0.78059,30.479,2,-89.22,-42.902,-20.958,0.13342,0,0,0.017606,-0.63089,93.163,0.78059,30.479,2,3.24,1.134,0.486,-0.63089,1,14.167,3.24,1.134,0.486
93.167,0.78102,30.528,2,-89.28,-42.923,-20.967,0.13342,0,0,0.017606,-0.62824,93.167,0.78102,30.528,2,3.26,1.141,0.489,-0.62824,1,14.189,3.26,1.141,0.489
93.171,0.78145,30.577,2,-89.34,-42.944,-20.976,0.13342,0,0,0.017606,-0.62569,93.171,0.78145,30.577,2,3.28,1.148,0.492,-0.62569,1,14.21,3.28,1.148,0.492
93.175,0.78187,30.626,2,-89.4,-42.965,-20.985,0.13342,0,0,0.017606,-0.62325,93.175,0.78187,30.626,2,3.3,1.155,0.495,-0.62325,1,14.232,3.3,1.155,0.495
93.179,0.7823,30.675,2,-89.46,-42.986,-20.994,0.13342,0,0,0.017606,-0.62092,93.179,0.7823,30.675,2,3.32,1.162,0.498,-0.62092,1,14.253,3.32,1.162,0.498
93.183,0.78273,30.724,2,-89.52,-43.007,-21.003,0.13342,0,0,0.017606,-0.61869,93.183,0.78273,30.724,2,3.34,1.169,0.501,-0.61869,1,14.274,3.34,1.169,0.501
93.187,0.78315,30.773,2,-89.58,-43.028,-21.012,0.13342,0,0,0.017606,-0.61656,93.187,0.78315,30.773,2,3.36,1.176,0.504,-0.61656,1,14.296,3.36,1.176,0.504
93.191,0.78358,30.822,2,-89.64,-43.049,-21.021,0.13342,0,0,0.017606,-0.61446,93.191,0.78358,30.822,2,3.38,1.183,0.507,-0.61446,1,14.317,3.38,1.183,0.507
93.195,0.78401,30.871,2,-89.7,-43.07,-21.03,0.13342,0,0,0.017606,-0.61228,93.195,0.78401,30.871,2,3.4,1.19,0.51,-0.61228,1,14.339,3.4,1.19,0.51
93.199,0.78443,30.92,2,-89.76,-43.091,-21.039,0.13342,0,0,0.017606,-0.61022,93.199,0.78443,30.92,2,3.42,1.197,0.513,-0.61022,1,14.36,3.42,1.197,0.513
93.203,0.78486,30.969,2,-89.82,-43.112,-21.048,0.13342,0,0,0.017606,-0.60828,93.203,0.78486,30.969,2,3.44,1.204,0.516,-0.60828,1,14.381,3.44,1.204,0.516
93.207,0.78529,31.018,2,-89.88,-43.133,-21.057,0.13342,0,0,0.017606,-0.60646,93.207,0.78529,31.018,2,3.46,1.211,0.519,-0.60646,1,14.403,3.46,1.211,0.519
93.21,0.78571,31.067,2,-89.94,-43.154,-21.066,0.13342,0,0,0.017606,-0.60475,93.211,0.78571,31.067,2,3.48,1.218,0.522,-0.60475,1,14.424,3.48,1.218,0.522
93.214,0.78614,31.116,2,-90,-43.175,-21.075,0.13342,0,0,0.017606,-0.60314,93.214,0.78614,31.116,2,3.5,1.225,0.525,-0.60314,1,14.446,3.5,1.225,0.525
93.218,0.78656,31.165,2,-90.06,-43.196,-21.084,0.13342,0,0,0.017606,-0.60164,93.218,0.78656,31.165,2,3.52,1.232,0.528,-0.60164,1,14.467,3.52,1.232,0.528
93.222,0.78699,31.214,2,-90.12,-43.217,-21.093,0.13342,0,0,0.017606,-0.60023,93.222,0.78699,31.214,2,3.54,1.239,0.531,-0.60023,1,14.488,3.54,1.239,0.531
93.226,0.78741,31.262,2,-90.18,-43.238,-21.102,0.13342,0,0,0.017606,-0.59892,93.226,0.78741,31.262,2,3.56,1.246,0.534,-0.59892,1,14.51,3.56,1.246,0.534
93.23,0.78784,31.311,2,-90.24,-43.259,-21.111,0.13342,0,0,0.017606,-0.5977,93.23,0.78784,31.311,2,3.58,1.253,0.537,-0.5977,1,14.531,3.58,1.253,0.537
93.234,0.78826,31.36,2,-90.3,-43.28,-21.12,0.13342,0,0,0.017606,-0.59657,93.234,0.78826,31.36,2,3.6,1.26,0.54,-0.59657,1,14.553,3.6,1.26,0.54
93.238,0.78868,31.409,2,-90.36,-43.301,-21.129,0.13342,0,0,0.017606,-0.59552,93.238,0.78868,31.409,2,3.62,1.267,0.543,-0.59552,1,14.574,3.62,1.267,0.543
93.242,0.78911,31.457,2,-90.42,-43.322,-21.138,0.13342,0,0,0.017606,-0.59454,93.242,0.78911,31.457,2,3.64,1.274,0.546,-0.59454,1,14.595,3.64,1.274,0.546
93.246,0.78953,31.506,2,-90.48,-43.343,-21.147,0.13342,0,0,0.017606,-0.59364,93.246,0.78953,31.506,2,3.66,1.281,0.549,-0.59364,1,14.617,3.66,1.281,0.549
93.25,0.78996,31.555,2,-90.54,-43.364,-21.156,0.13342,0,0,0.017606,-0.59281,93.25,0.78996,31.555,2,3.68,1.288,0.552,-0.59281,1,14.638,3.68,1.288,0.552
93.253,0.79038,31.603,2,-90.6,-43.385,-21.165,0.13342,0,0,0.017606,-0.59205,93.253,0.79038,31.603,2,3.7,1.295,0.555,-0.59205,1,14.66,3.7,1.295,0.555
93.257,0.79081,31.652,2,-90.66,-43.406,-21.174,0.13342,0,0,0.017606,-0.59135,93.257,0.79081,31.652,2,3.72,1.302,0.558,-0.59135,1,14.681,3.72,1.302,0.558
93.261,0.79123,31.7,2,-90.72,-43.427,-21.183,0.13342,0,0,0.017606,-0.5907,93.261,0.79123,31.7,2,3.74,1.309,0.561,-0.5907,1,14.702,3.74,1.309,0.561
93.265,0.79166,31.749,2,-90.78,-43.448,-21.192,0.13342,0,0,0.017606,-0.59011,93.265,0.79166,31.749,2,3.76,1.316,0.564,-0.59011,1,14.724,3.76,1.316,0.564
93.269,0.79208,31.797,2,-90.84,-43.469,-21.201,0.13342,0,0,0.017606,-0.58957,93.269,0.79208,31.797,2,3.78,1.323,0.567,-0.58957,1,14.745,3.78,1.323,0.567
93.273,0.7925,31.846,2,-90.9,-43.49,-21.21,0.13342,0,0,0.017606,-0.58908,93.273,0.7925,31.846,2,3.8,1.33,0.57,-0.58908,1,14.767,3.8,1.33,0.57
93.277,0.79292,31.894,2,-90.96,-43.511,-21.219,0.13342,0,0,0.017606,-0.58863,93.277,0.79292,31.894,2,3.82,1.337,0.573,-0.58863,1,14.788,3.82,1.337,0.573
93.28,0.79335,31.942,2,-91.02,-43.532,-21.228,0.13342,0,0,0.017606,-0.58822,93.28,0.79335,31.942,2,3.84,1.344,0.576,-0.58822,1,14.809,3.84,1.344,0.576
93.284,0.79377,31.991,2,-91.08,-43.553,-21.237,0.13342,0,0,0.017606,-0.58784,93.284,0.79377,31.991,2,3.86,1.351,0.579,-0.58784,1,14.831,3.86,1.351,0.579
93.288,0.79419,32.039,2,-91.14,-43.574,-21.246,0.13342,0,0,0.017606,-0.58742,93.288,0.79419,32.039,2,3.88,1.358,0.582,-0.58742,1,14.852,3.88,1.358,0.582
93.292,0.79462,32.087,2,-91.2,-43.595,-21.255,0.13342,0,0,0.017606,-0.58686,93.292,0.79462,32.087,2,3.9,1.365,0.585,-0.58686,1,14.874,3.9,1.365,0.585
93.296,0.79505,32.134,2,-91.26,-43.616,-21.264,0.13342,0,0,0.017606,-0.58634,93.296,0.79505,32.134,2,3.92,1.372,0.588,-0.58634,1,14.895,3.92,1.372,0.588
93.3,0.79548,32.183,2,-91.32,-43.637,-21.273,0.13342,0,0,0.017606,-0.58507,93.3,0.79548,32.183,2,3.94,1.379,0.591,-0.58507,1,14.916,3.94,1.379,0.591
93.304,0.79591,32.231,2,-91.38,-43.658,-21.282,0.13342,0,0,0.017606,-0.58327,93.304,0.79591,32.231,2,3.96,1.386,0.594,-0.58327,1,14.938,3.96,1.386,0.594
93.307,0.79635,32.28,2,-91.44,-43.679,-21.291,0.13342,0,0,0.017606,-0.58152,93.307,0.79635,32.28,2,3.98,1.393,0.597,-0.58152,1,14.959,3.98,1.393,0.597
93.311,0.79678,32.329,2,-91.5,-43.7,-21.3,0.13342,0,0,0.017606,-0.57983,93.311,0.79678,32.329,2,4,1.4,0.6,-0.57983,1,14.981,4,1.4,0.6
93.315,0.79722,32.377,2,-91.56,-43.721,-21.309,0.13342,0,0,0.017606,-0.57819,93.315,0.79722,32.377,2,4.02,1.407,0.603,-0.57819,1,15.002,4.02,1.407,0.603
93.319,0.79765,32.425,2,-91.62,-43.742,-21.318,0.13342,0,0,0.017606,-0.5766,93.319,0.79765,32.425,2,4.04,1.414,0.606,-0.5766,1,15.023,4.04,1.414,0.606
93.323,0.79809,32.474,2,-91.68,-43.763,-21.327,0.13342,0,0,0.017606,-0.57506,93.323,0.79809,32.474,2,4.06,1.421,0.609,-0.57506,1,15.045,4.06,1.421,0.609
93.327,0.79852,32.522,2,-91.74,-43.784,-21.336,0.13342,0,0,0.017606,-0.57355,93.327,0.79852,32.522,2,4.08,1.428,0.612,-0.57355,1,15.066,4.08,1.428,0.612
93.331,0.79896,32.571,2,-91.8,-43.805,-21.345,0.13342,0,0,0.017606,-0.57209,93.331,0.79896,32.571,2,4.1,1.435,0.615,-0.57209,1,15.088,4.1,1.435,0.615
93.334,0.79939,32.619,2,-91.86,-43.826,-21.354,0.13342,0,0,0.017606,-0.57066,93.334,0.79939,32.619,2,4.12,1.442,0.618,-0.57066,1,15.109,4.12,1.442,0.618
93.338,0.79982,32.668,2,-91.92,-43.847,-21.363,0.13342,0,0,0.017606,-0.5684,93.338,0.79982,32.668,2,4.14,1.449,0.621,-0.5684,1,15.13,4.14,1.449,0.621
93.342,0.80025,32.716,2,-91.98,-43.868,-21.372,0.13342,0,0,0.017606,-0.56594,93.342,0.80025,32.716,2,4.16,1.456,0.624,-0.56594,1,15.152,4.16,1.456,0.624
93.346,0.80068,32.766,2,-92.04,-43.889,-21.381,0.13342,0,0,0.017606,-0.56243,93.346,0.80068,32.766,2,4.18,1.463,0.627,-0.56243,1,15.173,4.18,1.463,0.627
93.35,0.80112,32.816,2,-92.1,-43.91,-21.39,0.13342,0,0,0.017606,-0.55847,93.35,0.80112,32.816,2,4.2,1.47,0.63,-0.55847,1,15.195,4.2,1.47,0.63
93.354,0.80156,32.866,2,-92.16,-43.931,-21.399,0.13342,0,0,0.017606,-0.55466,93.354,0.80156,32.866,2,4.22,1.477,0.633,-0.55466,1,15.216,4.22,1.477,0.633
93.357,0.802,32.916,2,-92.22,-43.952,-21.408,0.13342,0,0,0.017606,-0.55098,93.358,0.802,32.916,2,4.24,1.484,0.636,-0.55098,1,15.237,4.24,1.484,0.636
93.361,0.80243,32.966,2,-92.28,-43.973,-21.417,0.13342,0,0,0.017606,-0.54745,93.361,0.80243,32.966,2,4.26,1.491,0.639,-0.54745,1,15.259,4.26,1.491,0.639
93.365,0.80287,33.016,2,-92.34,-43.994,-21.426,0.13342,0,0,0.017606,-0.54405,93.365,0.80287,33.016,2,4.28,1.498,0.642,-0.54405,1,15.28,4.28,1.498,0.642
93.369,0.80331,33.066,2,-92.4,-44.015,-21.435,0.13342,0,0,0.017606,-0.54078,93.369,0.80331,33.066,2,4.3,1.505,0.645,-0.54078,1,15.302,4.3,1.505,0.645
93.373,0.80375,33.116,2,-92.46,-44.036,-21.444,0.13342,0,0,0.017606,-0.53764,93.373,0.80375,33.116,2,4.32,1.512,0.648,-0.53764,1,15.323,4.32,1.512,0.648
93.377,0.80419,33.166,2,-92.52,-44.057,-21.453,0.13342,0,0,0.017606,-0.53462,93.377,0.80419,33.166,2,4.34,1.519,0.651,-0.53462,1,15.344,4.34,1.519,0.651
93.381,0.80463,33.215,2,-92.58,-44.078,-21.462,0.13342,0,0,0.017606,-0.53172,93.381,0.80463,33.215,2,4.36,1.526,0.654,-0.53172,1,15.366,4.36,1.526,0.654
93.384,0.80506,33.265,2,-92.64,-44.099,-21.471,0.13342,0,0,0.017606,-0.52891,93.384,0.80506,33.265,2,4.38,1.533,0.657,-0.52891,1,15.387,4.38,1.533,0.657
93.388,0.80551,33.314,2,-92.7,-44.12,-21.48,0.13342,0,0,0.017606,-0.52615,93.388,0.80551,33.314,2,4.4,1.54,0.66,-0.52615,1,15.409,4.4,1.54,0.66
93.392,0.80595,33.364,2,-92.76,-44.141,-21.489,0.13342,0,0,0.017606,-0.52352,93.392,0.80595,33.364,2,4.42,1.547,0.663,-0.52352,1,15.43,4.42,1.547,0.663
93.396,0.80639,33.414,2,-92.82,-44.162,-21.498,0.13342,0,0,0.017606,-0.52101,93.396,0.80639,33.414,2,4.44,1.554,0.666,-0.52101,1,15.451,4.44,1.554,0.666
93.4,0.80683,33.463,2,-92.88,-44.183,-21.507,0.13342,0,0,0.017606,-0.51862,93.4,0.80683,33.463,2,4.46,1.561,0.669,-0.51862,1,15.473,4.46,1.561,0.669
93.403,0.80727,33.512,2,-92.94,-44.204,-21.516,0.13342,0,0,0.017606,-0.51635,93.404,0.80727,33.512,2,4.48,1.568,0.672,-0.51635,1,15.494,4.48,1.568,0.672
93.407,0.80771,33.562,2,-93,-44.225,-21.525,0.13342,0,0,0.017606,-0.51419,93.407,0.80771,33.562,2,4.5,1.575,0.675,-0.51419,1,15.516,4.5,1.575,0.675
93.411,0.80815,33.611,2,-93.06,-44.246,-21.534,0.13342,0,0,0.017606,-0.51214,93.411,0.80815,33.611,2,4.52,1.582,0.678,-0.51214,1,15.537,4.52,1.582,0.678
93.415,0.80859,33.66,2,-93.12,-44.267,-21.543,0.13342,0,0,0.017606,-0.5102,93.415,0.80859,33.66,2,4.54,1.589,0.681,-0.5102,1,15.558,4.54,1.589,0.681
93.419,0.80902,33.71,2,-93.18,-44.288,-21.552,0.13342,0,0,0.017606,-0.50835,93.419,0.80902,33.71,2,4.56,1.596,0.684,-0.50835,1,15.58,4.56,1.596,0.684
93.422,0.80946,33.759,2,-93.24,-44.309,-21.561,0.13342,0,0,0.017606,-0.50661,93.422,0.80946,33.759,2,4.58,1.603,0.687,-0.50661,1,15.601,4.58,1.603,0.687
93.426,0.8099,33.808,2,-93.3,-44.33,-21.57,0.13342,0,0,0.017606,-0.50495,93.426,0.8099,33.808,2,4.6,1.61,0.69,-0.50495,1,15.623,4.6,1.61,0.69
93.43,0.81034,33.857,2,-93.36,-44.351,-21.579,0.13342,0,0,0.017606,-0.50339,93.43,0.81034,33.857,2,4.62,1.617,0.693,-0.50339,1,15.644,4.62,1.617,0.693
93.434,0.81078,33.907,2,-93.42,-44.372,-21.588,0.13342,0,0,0.017606,-0.50091,93.434,0.81078,33.907,2,4.64,1.624,0.696,-0.50091,1,15.665,4.64,1.624,0.696
93.438,0.81123,33.957,2,-93.48,-44.393,-21.597,0.13342,0,0,0.017606,-0.49704,93.438,0.81123,33.957,2,4.66,1.631,0.699,-0.49704,1,15.687,4.66,1.631,0.699
93.441,0.81168,34.008,2,-93.54,-44.414,-21.606,0.13342,0,0,0.017606,-0.49313,93.441,0.81168,34.008,2,4.68,1.638,0.702,-0.49313,1,15.708,4.68,1.638,0.702
93.445,0.81213,34.058,2,-93.6,-44.435,-21.615,0.13342,0,0,0.017606,-0.48938,93.445,0.81213,34.058,2,4.7,1.645,0.705,-0.48938,1,15.73,4.7,1.645,0.705
93.449,0.81258,34.108,2,-93.66,-44.456,-21.624,0.13342,0,0,0.017606,-0.48578,93.449,0.81258,34.108,2,4.72,1.652,0.708,-0.48578,1,15.751,4.72,1.652,0.708
93.453,0.81303,34.158,2,-93.72,-44.477,-21.633,0.13342,0,0,0.017606,-0.48234,93.453,0.81303,34.158,2,4.74,1.659,0.711,-0.48234,1,15.772,4.74,1.659,0.711
93.456,0.81348,34.208,2,-93.78,-44.498,-21.642,0.13342,0,0,0.017606,-0.47904,93.456,0.81348,34.208,2,4.76,1.666,0.714,-0.47904,1,15.794,4.76,1.666,0.714
93.46,0.81393,34.258,2,-93.84,-44.519,-21.651,0.13342,0,0,0.017606,-0.47589,93.46,0.81393,34.258,2,4.78,1.673,0.717,-0.47589,1,15.815,4.78,1.673,0.717
93.464,0.81438,34.308,2,-93.9,-44.54,-21.66,0.13342,0,0,0.017606,-0.47287,93.464,0.81438,34.308,2,4.8,1.68,0.72,-0.47287,1,15.837,4.8,1.68,0.72
93.468,0.81482,34.358,2,-93.96,-44.561,-21.669,0.13342,0,0,0.017606,-0.47,93.468,0.81482,34.358,2,4.82,1.687,0.723,-0.47,1,15.858,4.82,1.687,0.723
93.471,0.81527,34.408,2,-94.02,-44.582,-21.678,0.13342,0,0,0.017606,-0.46725,93.471,0.81527,34.408,2,4.84,1.694,0.726,-0.46725,1,15.879,4.84,1.694,0.726
93.475,0.81572,34.458,2,-94.08,-44.603,-21.687,0.13342,0,0,0.017606,-0.46464,93.475,0.81572,34.458,2,4.86,1.701,0.729,-0.46464,1,15.901,4.86,1.701,0.729
93.479,0.81617,34.508,2,-94.14,-44.624,-21.696,0.13342,0,0,0.017606,-0.46214,93.479,0.81617,34.508,2,4.88,1.708,0.732,-0.46214,1,15.922,4.88,1.708,0.732
93.483,0.81661,34.557,2,-94.2,-44.645,-21.705,0.13342,0,0,0.017606,-0.45972,93.483,0.81661,34.557,2,4.9,1.715,0.735,-0.45972,1,15.944,4.9,1.715,0.735
93.486,0.81706,34.607,2,-94.26,-44.666,-21.714,0.13342,0,0,0.017606,-0.45742,93.486,0.81706,34.607,2,4.92,1.722,0.738,-0.45742,1,15.965,4.92,1.722,0.738
93.49,0.81751,34.656,2,-94.32,-44.687,-21.723,0.13342,0,0,0.017606,-0.45525,93.49,0.81751,34.656,2,4.94,1.729,0.741,-0.45525,1,15.986,4.94,1.729,0.741
93.494,0.81795,34.706,2,-94.38,-44.708,-21.732,0.13342,0,0,0.017606,-0.45319,93.494,0.81795,34.706,2,4.96,1.736,0.744,-0.45319,1,16.008,4.96,1.736,0.744
93.498,0.8184,34.755,2,-94.44,-44.729,-21.741,0.13342,0,0,0.017606,-0.45124,93.498,0.8184,34.755,2,4.98,1.743,0.747,-0.45124,1,16.029,4.98,1.743,0.747
93.501,0.81884,34.805,2,-94.5,-44.75,-21.75,0.13342,0,0,0.017606,-0.4494,93.501,0.81884,34.805,2,5,1.75,0.75,-0.4494,1,16.051,5,1.75,0.75
93.505,0.81929,34.855,2,-94.56,-44.771,-21.759,0.13342,0,0,0.017606,-0.44767,93.505,0.81929,34.855,2,5.02,1.757,0.753,-0.44767,1,16.072,5.02,1.757,0.753
93.509,0.81974,34.904,2,-94.62,-44.792,-21.768,0.13342,0,0,0.017606,-0.44604,93.509,0.81974,34.904,2,5.04,1.764,0.756,-0.44604,1,16.094,5.04,1.764,0.756
93.512,0.82018,34.954,2,-94.68,-44.813,-21.777,0.13342,0,0,0.017606,-0.4445,93.512,0.82018,34.954,2,5.06,1.771,0.759,-0.4445,1,16.115,5.06,1.771,0.759
93.516,0.82062,35.003,2,-94.74,-44.834,-21.786,0.13342,0,0,0.017606,-0.44305,93.516,0.82062,35.003,2,5.08,1.778,0.762,-0.44305,1,16.136,5.08,1.778,0.762
93.52,0.82107,35.053,2,-94.8,-44.855,-21.795,0.13342,0,0,0.017606,-0.44169,93.52,0.82107,35.053,2,5.1,1.785,0.765,-0.44169,1,16.158,5.1,1.785,0.765
93.523,0.82151,35.102,2,-94.86,-44.876,-21.804,0.13342,0,0,0.017606,-0.44042,93.523,0.82151,35.102,2,5.12,1.792,0.768,-0.44042,1,16.179,5.12,1.792,0.768
93.527,0.82196,35.152,2,-94.92,-44.897,-21.813,0.13342,0,0,0.017606,-0.43919,93.527,0.82196,35.152,2,5.14,1.799,0.771,-0.43919,1,16.201,5.14,1.799,0.771
93.531,0.82241,35.202,2,-94.98,-44.918,-21.822,0.13342,0,0,0.017606,-0.43803,93.531,0.82241,35.202,2,5.16,1.806,0.774,-0.43803,1,16.222,5.16,1.806,0.774
93.534,0.82285,35.251,2,-95.04,-44.939,-21.831,0.13342,0,0,0.017606,-0.43694,93.534,0.82285,35.251,2,5.18,1.813,0.777,-0.43694,1,16.243,5.18,1.813,0.777
93.538,0.8233,35.301,2,-95.1,-44.96,-21.84,0.13342,0,0,0.017606,-0.43592,93.538,0.8233,35.301,2,5.2,1.82,0.78,-0.43592,1,16.265,5.2,1.82,0.78
93.542,0.82375,35.35,2,-95.16,-44.981,-21.849,0.13342,0,0,0.017606,-0.43496,93.542,0.82375,35.35,2,5.22,1.827,0.783,-0.43496,1,16.286,5.22,1.827,0.783
93.545,0.82419,35.4,2,-95.22,-45.002,-21.858,0.13342,0,0,0.017606,-0.43406,93.545,0.82419,35.4,2,5.24,1.834,0.786,-0.43406,1,16.308,5.24,1.834,0.786
93.549,0.82464,35.449,2,-95.28,-45.023,-21.867,0.13342,0,0,0.017606,-0.43322,93.549,0.82464,35.449,2,5.26,1.841,0.789,-0.43322,1,16.329,5.26,1.841,0.789
93.552,0.82509,35.499,2,-95.34,-45.044,-21.876,0.13342,0,0,0.017606,-0.43242,93.552,0.82509,35.499,2,5.28,1.848,0.792,-0.43242,1,16.35,5.28,1.848,0.792
93.556,0.82553,35.548,2,-95.4,-45.065,-21.885,0.13342,0,0,0.017606,-0.43168,93.556,0.82553,35.548,2,5.3,1.855,0.795,-0.43168,1,16.372,5.3,1.855,0.795
93.56,0.82598,35.598,2,-95.46,-45.086,-21.894,0.13342,0,0,0.017606,-0.43099,93.56,0.82598,35.598,2,5.32,1.862,0.798,-0.43099,1,16.393,5.32,1.862,0.798
93.563,0.82642,35.647,2,-95.52,-45.107,-21.903,0.13342,0,0,0.017606,-0.43033,93.563,0.82642,35.647,2,5.34,1.869,0.801,-0.43033,1,16.415,5.34,1.869,0.801
93.567,0.82687,35.696,2,-95.58,-45.128,-21.912,0.13342,0,0,0.017606,-0.42957,93.567,0.82687,35.696,2,5.36,1.876,0.804,-0.42957,1,16.436,5.36,1.876,0.804
93.57,0.82732,35.746,2,-95.64,-45.149,-21.921,0.13342,0,0,0.017606,-0.42784,93.57,0.82732,35.746,2,5.38,1.883,0.807,-0.42784,1,16.457,5.38,1.883,0.807
93.574,0.82777,35.796,2,-95.7,-45.17,-21.93,0.13342,0,0,0.017606,-0.42583,93.574,0.82777,35.796,2,5.4,1.89,0.81,-0.42583,1,16.479,5.4,1.89,0.81
93.578,0.82823,35.846,2,-95.76,-45.191,-21.939,0.13342,0,0,0.017606,-0.42392,93.578,0.82823,35.846,2,5.42,1.897,0.813,-0.42392,1,16.5,5.42,1.897,0.813
93.581,0.82868,35.895,2,-95.82,-45.212,-21.948,0.13342,0,0,0.017606,-0.42211,93.581,0.82868,35.895,2,5.44,1.904,0.816,-0.42211,1,16.522,5.44,1.904,0.816
93.585,0.82913,35.945,2,-95.88,-45.233,-21.957,0.13342,0,0,0.017606,-0.4204,93.585,0.82913,35.945,2,5.46,1.911,0.819,-0.4204,1,16.543,5.46,1.911,0.819
93.588,0.82959,35.995,2,-95.94,-45.254,-21.966,0.13342,0,0,0.017606,-0.41877,93.588,0.82959,35.995,2,5.48,1.918,0.822,-0.41877,1,16.564,5.48,1.918,0.822
93.592,0.83004,36.044,2,-96,-45.275,-21.975,0.13342,0,0,0.017606,-0.41724,93.592,0.83004,36.044,2,5.5,1.925,0.825,-0.41724,1,16.586,5.5,1.925,0.825
93.596,0.8305,36.094,2,-96.06,-45.296,-21.984,0.13342,0,0,0.017606,-0.41579,93.595,0.8305,36.094,2,5.52,1.932,0.828,-0.41579,1,16.607,5.52,1.932,0.828
93.599,0.83095,36.143,2,-96.12,-45.317,-21.993,0.13342,0,0,0.017606,-0.41441,93.599,0.83095,36.143,2,5.54,1.939,0.831,-0.41441,1,16.629,5.54,1.939,0.831
93.603,0.83141,36.193,2,-96.18,-45.338,-22.002,0.13342,0,0,0.017606,-0.41311,93.603,0.83141,36.193,2,5.56,1.946,0.834,-0.41311,1,16.65,5.56,1.946,0.834
93.606,0.83186,36.242,2,-96.24,-45.359,-22.011,0.13342,0,0,0.017606,-0.41189,93.606,0.83186,36.242,2,5.58,1.953,0.837,-0.41189,1,16.671,5.58,1.953,0.837
93.61,0.83231,36.291,2,-96.3,-45.38,-22.02,0.13342,0,0,0.017606,-0.41073,93.61,0.83231,36.291,2,5.6,1.96,0.84,-0.41073,1,16.693,5.6,1.96,0.84
93.613,0.83277,36.341,2,-96.36,-45.401,-22.029,0.13342,0,0,0.017606,-0.40963,93.613,0.83277,36.341,2,5.62,1.967,0.843,-0.40963,1,16.714,5.62,1.967,0.843
93.617,0.83323,36.39,2,-96.42,-45.422,-22.038,0.13342,0,0,0.017606,-0.40846,93.617,0.83323,36.39,2,5.64,1.974,0.846,-0.40846,1,16.736,5.64,1.974,0.846
93.62,0.83369,36.44,2,-96.48,-45.443,-22.047,0.13342,0,0,0.017606,-0.40731,93.62,0.83369,36.44,2,5.66,1.981,0.849,-0.40731,1,16.757,5.66,1.981,0.849
93.624,0.83415,36.489,2,-96.54,-45.464,-22.056,0.13342,0,0,0.017606,-0.40622,93.624,0.83415,36.489,2,5.68,1.988,0.852,-0.40622,1,16.778,5.68,1.988,0.852
93.627,0.83461,36.539,2,-96.6,-45.485,-22.065,0.13342,0,0,0.017606,-0.40519,93.627,0.83461,36.539,2,5.7,1.995,0.855,-0.40519,1,16.8,5.7,1.995,0.855
93.631,0.83507,36.588,2,-96.66,-45.506,-22.074,0.13342,0,0,0.017606,-0.40422,93.631,0.83507,36.588,2,5.72,2.002,0.858,-0.40422,1,16.821,5.72,2.002,0.858
93.634,0.83553,36.638,2,-96.72,-45.527,-22.083,0.13342,0,0,0.017606,-0.40331,93.634,0.83553,36.638,2,5.74,2.009,0.861,-0.40331,1,16.843,5.74,2.009,0.861
93.638,0.83599,36.687,2,-96.78,-45.548,-22.092,0.13342,0,0,0.017606,-0.40244,93.638,0.83599,36.687,2,5.76,2.016,0.864,-0.40244,1,16.864,5.76,2.016,0.864
93.641,0.83644,36.736,2,-96.84,-45.569,-22.101,0.13342,0,0,0.017606,-0.40162,93.641,0.83644,36.736,2,5.78,2.023,0.867,-0.40162,1,16.885,5.78,2.023,0.867
93.645,0.8369,36.786,2,-96.9,-45.59,-22.11,0.13342,0,0,0.017606,-0.40084,93.645,0.8369,36.786,2,5.8,2.03,0.87,-0.40084,1,16.907,5.8,2.03,0.87
93.648,0.83736,36.835,2,-96.96,-45.611,-22.119,0.13342,0,0,0.017606,-0.40011,93.648,0.83736,36.835,2,5.82,2.037,0.873,-0.40011,1,16.928,5.82,2.037,0.873
93.652,0.83782,36.885,2,-97.02,-45.632,-22.128,0.13342,0,0,0.017606,-0.39881,93.651,0.83782,36.885,2,5.84,2.044,0.876,-0.39881,1,16.95,5.84,2.044,0.876
93.655,0.83829,36.936,2,-97.08,-45.653,-22.137,0.13342,0,0,0.017606,-0.39637,93.655,0.83829,36.936,2,5.86,2.051,0.879,-0.39637,1,16.971,5.86,2.051,0.879
93.658,0.83876,36.987,2,-97.14,-45.674,-22.146,0.13342,0,0,0.017606,-0.39377,93.658,0.83876,36.987,2,5.88,2.058,0.882,-0.39377,1,16.992,5.88,2.058,0.882
93.661,0.83922,37.038,2,-97.2,-45.695,-22.155,0.13342,0,0,0.017606,-0.3907,93.661,0.83922,37.038,2,5.9,2.065,0.885,-0.3907,1,17.014,5.9,2.065,0.885
93.665,0.83969,37.088,2,-97.26,-45.716,-22.164,0.13342,0,0,0.017606,-0.38775,93.665,0.83969,37.088,2,5.92,2.072,0.888,-0.38775,1,17.035,5.92,2.072,0.888
93.668,0.84016,37.139,2,-97.32,-45.737,-22.173,0.13342,0,0,0.017606,-0.38491,93.668,0.84016,37.139,2,5.94,2.079,0.891,-0.38491,1,17.057,5.94,2.079,0.891
93.671,0.84063,37.189,2,-97.38,-45.758,-22.182,0.13342,0,0,0.017606,-0.38219,93.671,0.84063,37.189,2,5.96,2.086,0.894,-0.38219,1,17.078,5.96,2.086,0.894
93.674,0.84109,37.239,2,-97.44,-45.779,-22.191,0.13342,0,0,0.017606,-0.37956,93.674,0.84109,37.239,2,5.98,2.093,0.897,-0.37956,1,17.099,5.98,2.093,0.897
93.678,0.84156,37.289,2,-97.5,-45.8,-22.2,0.13342,0,0,0.017606,-0.37704,93.677,0.84156,37.289,2,6,2.1,0.9,-0.37704,1,17.121,6,2.1,0.9
93.681,0.84203,37.34,2,-97.56,-45.821,-22.209,0.13342,0,0,0.017606,-0.37463,93.68,0.84203,37.34,2,6.02,2.107,0.903,-0.37463,1,17.142,6.02,2.107,0.903
93.684,0.84249,37.39,2,-97.62,-45.842,-22.218,0.13342,0,0,0.017606,-0.3723,93.684,0.84249,37.39,2,6.04,2.114,0.906,-0.3723,1,17.164,6.04,2.114,0.906
93.687,0.84296,37.44,2,-97.68,-45.863,-22.227,0.13342,0,0,0.017606,-0.37007,93.687,0.84296,37.44,2,6.06,2.121,0.909,-0.37007,1,17.185,6.06,2.121,0.909
93.69,0.84343,37.49,2,-97.74,-45.884,-22.236,0.13342,0,0,0.017606,-0.36729,93.69,0.84343,37.49,2,6.08,2.128,0.912,-0.36729,1,17.206,6.08,2.128,0.912
93.693,0.8439,37.541,2,-97.8,-45.905,-22.245,0.13342,0,0,0.017606,-0.36371,93.693,0.8439,37.541,2,6.1,2.135,0.915,-0.36371,1,17.228,6.1,2.135,0.915
93.696,0.84437,37.591,2,-97.86,-45.926,-22.254,0.13342,0,0,0.017606,-0.36021,93.696,0.84437,37.591,2,6.12,2.142,0.918,-0.36021,1,17.249,6.12,2.142,0.918
93.699,0.84484,37.642,2,-97.92,-45.947,-22.263,0.13342,0,0,0.017606,-0.35592,93.699,0.84484,37.642,2,6.14,2.149,0.921,-0.35592,1,17.271,6.14,2.149,0.921
93.702,0.84531,37.694,2,-97.98,-45.968,-22.272,0.13342,0,0,0.017606,-0.3515,93.702,0.84531,37.694,2,6.16,2.156,0.924,-0.3515,1,17.292,6.16,2.156,0.924
93.705,0.84579,37.745,2,-98.04,-45.989,-22.281,0.13342,0,0,0.017606,-0.34725,93.705,0.84579,37.745,2,6.18,2.163,0.927,-0.34725,1,17.313,6.18,2.163,0.927
93.708,0.84626,37.796,2,-98.1,-46.01,-22.29,0.13342,0,0,0.017606,-0.34318,93.708,0.84626,37.796,2,6.2,2.17,0.93,-0.34318,1,17.335,6.2,2.17,0.93
93.711,0.84673,37.847,2,-98.16,-46.031,-22.299,0.13342,0,0,0.017606,-0.33927,93.711,0.84673,37.847,2,6.22,2.177,0.933,-0.33927,1,17.356,6.22,2.177,0.933
93.714,0.8472,37.898,2,-98.22,-46.052,-22.308,0.13342,0,0,0.017606,-0.33552,93.714,0.8472,37.898,2,6.24,2.184,0.936,-0.33552,1,17.378,6.24,2.184,0.936
93.717,0.84767,37.949,2,-98.28,-46.073,-22.317,0.13342,0,0,0.017606,-0.33193,93.717,0.84767,37.949,2,6.26,2.191,0.939,-0.33193,1,17.399,6.26,2.191,0.939
93.72,0.84814,38,2,-98.34,-46.094,-22.326,0.13342,0,0,0.017606,-0.32849,93.72,0.84814,38,2,6.28,2.198,0.942,-0.32849,1,17.42,6.28,2.198,0.942
93.723,0.84861,38.051,2,-98.4,-46.115,-22.335,0.13342,0,0,0.017606,-0.32521,93.722,0.84861,38.051,2,6.3,2.205,0.945,-0.32521,1,17.442,6.3,2.205,0.945
93.726,0.84908,38.102,2,-98.46,-46.136,-22.344,0.13342,0,0,0.017606,-0.32207,93.725,0.84908,38.102,2,6.32,2.212,0.948,-0.32207,1,17.463,6.32,2.212,0.948
93.729,0.84955,38.153,2,-98.52,-46.157,-22.353,0.13342,0,0,0.017606,-0.31907,93.728,0.84955,38.153,2,6.34,2.219,0.951,-0.31907,1,17.485,6.34,2.219,0.951
93.731,0.85002,38.204,2,-98.58,-46.178,-22.362,0.13342,0,0,0.017606,-0.31621,93.731,0.85002,38.204,2,6.36,2.226,0.954,-0.31621,1,17.506,6.36,2.226,0.954
93.734,0.85049,38.255,2,-98.64,-46.199,-22.371,0.13342,0,0,0.017606,-0.31349,93.734,0.85049,38.255,2,6.38,2.233,0.957,-0.31349,1,17.527,6.38,2.233,0.957
93.737,0.85096,38.306,2,-98.7,-46.22,-22.38,0.13342,0,0,0.017606,-0.31089,93.736,0.85096,38.306,2,6.4,2.24,0.96,-0.31089,1,17.549,6.4,2.24,0.96
93.739,0.85144,38.357,2,-98.76,-46.241,-22.389,0.13342,0,0,0.017606,-0.30842,93.739,0.85144,38.357,2,6.42,2.247,0.963,-0.30842,1,17.57,6.42,2.247,0.963
93.742,0.85191,38.408,2,-98.82,-46.262,-22.398,0.13342,0,0,0.017606,-0.30607,93.742,0.85191,38.408,2,6.44,2.254,0.966,-0.30607,1,17.592,6.44,2.254,0.966
93.745,0.85238,38.459,2,-98.88,-46.283,-22.407,0.13342,0,0,0.017606,-0.30384,93.744,0.85238,38.459,2,6.46,2.261,0.969,-0.30384,1,17.613,6.46,2.261,0.969
93.747,0.85286,38.51,2,-98.94,-46.304,-22.416,0.13342,0,0,0.017606,-0.30172,93.747,0.85286,38.51,2,6.48,2.268,0.972,-0.30172,1,17.634,6.48,2.268,0.972
93.75,0.85333,38.561,2,-99,-46.325,-22.425,0.13342,0,0,0.017606,-0.29971,93.749,0.85333,38.561,2,6.5,2.275,0.975,-0.29971,1,17.656,6.5,2.275,0.975
93.753,0.8538,38.612,2,-99.06,-46.346,-22.434,0.13342,0,0,0.017606,-0.29781,93.752,0.8538,38.612,2,6.52,2.282,0.978,-0.29781,1,17.677,6.52,2.282,0.978
93.755,0.85428,38.663,2,-99.12,-46.367,-22.443,0.13342,0,0,0.017606,-0.29601,93.754,0.85428,38.663,2,6.54,2.289,0.981,-0.29601,1,17.699,6.54,2.289,0.981
93.758,0.85475,38.713,2,-99.18,-46.388,-22.452,0.13342,0,0,0.017606,-0.29431,93.757,0.85475,38.713,2,6.56,2.296,0.984,-0.29431,1,17.72,6.56,2.296,0.984
93.76,0.85523,38.764,2,-99.24,-46.409,-22.461,0.13342,0,0,0.017606,-0.2927,93.759,0.85523,38.764,2,6.58,2.303,0.987,-0.2927,1,17.741,6.58,2.303,0.987
93.763,0.8557,38.815,2,-99.3,-46.43,-22.47,0.13342,0,0,0.017606,-0.29118,93.762,0.8557,38.815,2,6.6,2.31,0.99,-0.29118,1,17.763,6.6,2.31,0.99
93.765,0.85618,38.865,2,-99.36,-46.451,-22.479,0.13342,0,0,0.017606,-0.28974,93.764,0.85618,38.865,2,6.62,2.317,0.993,-0.28974,1,17.784,6.62,2.317,0.993
93.768,0.85665,38.916,2,-99.42,-46.472,-22.488,0.13342,0,0,0.017606,-0.28817,93.767,0.85665,38.916,2,6.64,2.324,0.996,-0.28817,1,17.806,6.64,2.324,0.996
93.77,0.85712,38.966,2,-99.48,-46.493,-22.497,0.13342,0,0,0.017606,-0.2866,93.769,0.85712,38.966,2,6.66,2.331,0.999,-0.2866,1,17.827,6.66,2.331,0.999
93.772,0.8576,39.016,2,-99.54,-46.514,-22.506,0.13342,0,0,0.017606,-0.28509,93.771,0.8576,39.016,2,6.68,2.338,1.002,-0.28509,1,17.848,6.68,2.338,1.002
93.775,0.85807,39.067,2,-99.6,-46.535,-22.515,0.13342,0,0,0.017606,-0.28365,93.774,0.85807,39.067,2,6.7,2.345,1.005,-0.28365,1,17.87,6.7,2.345,1.005
93.777,0.85854,39.117,2,-99.66,-46.556,-22.524,0.13342,0,0,0.017606,-0.28227,93.776,0.85854,39.117,2,6.72,2.352,1.008,-0.28227,1,17.891,6.72,2.352,1.008
93.779,0.85901,39.167,2,-99.72,-46.577,-22.533,0.13342,0,0,0.017606,-0.28095,93.778,0.85901,39.167,2,6.74,2.359,1.011,-0.28095,1,17.913,6.74,2.359,1.011
93.781,0.85948,39.218,2,-99.78,-46.598,-22.542,0.13342,0,0,0.017606,-0.27969,93.78,0.85948,39.218,2,6.76,2.366,1.014,-0.27969,1,17.934,6.76,2.366,1.014
93.783,0.85995,39.268,2,-99.84,-46.619,-22.551,0.13342,0,0,0.017606,-0.27849,93.782,0.85995,39.268,2,6.78,2.373,1.017,-0.27849,1,17.955,6.78,2.373,1.017
93.786,0.86043,39.318,2,-99.9,-46.64,-22.56,0.13342,0,0,0.017606,-0.27683,93.784,0.86043,39.318,2,6.8,2.38,1.02,-0.27683,1,17.977,6.8,2.38,1.02
93.787,0.86091,39.369,2,-99.96,-46.661,-22.569,0.13342,0,0,0.017606,-0.27504,93.786,0.86091,39.369,2,6.82,2.387,1.023,-0.27504,1,17.998,6.82,2.387,1.023
93.789,0.86138,39.42,2,-100.02,-46.682,-22.578,0.13342,0,0,0.017606,-0.27333,93.788,0.86138,39.42,2,6.84,2.394,1.026,-0.27333,1,18.02,6.84,2.394,1.026
93.791,0.86186,39.47,2,-100.08,-46.703,-22.587,0.13342,0,0,0.017606,-0.27169,93.79,0.86186,39.47,2,6.86,2.401,1.029,-0.27169,1,18.041,6.86,2.401,1.029
93.793,0.86234,39.521,2,-100.14,-46.724,-22.596,0.13342,0,0,0.017606,-0.27002,93.792,0.86234,39.521,2,6.88,2.408,1.032,-0.27002,1,18.062,6.88,2.408,1.032
93.795,0.86282,39.571,2,-100.2,-46.745,-22.605,0.13342,0,0,0.017606,-0.26814,93.794,0.86282,39.571,2,6.9,2.415,1.035,-0.26814,1,18.084,6.9,2.415,1.035
93.797,0.86331,39.621,2,-100.26,-46.766,-22.614,0.13342,0,0,0.017606,-0.26639,93.796,0.86331,39.621,2,6.92,2.422,1.038,-0.26639,1,18.105,6.92,2.422,1.038
93.799,0.86379,39.671,2,-100.32,-46.787,-22.623,0.13342,0,0,0.017606,-0.26475,93.797,0.86379,39.671,2,6.94,2.429,1.041,-0.26475,1,18.127,6.94,2.429,1.041
93.8,0.86427,39.721,2,-100.38,-46.808,-22.632,0.13342,0,0,0.017606,-0.26323,93.799,0.86427,39.721,2,6.96,2.436,1.044,-0.26323,1,18.148,6.96,2.436,1.044
93.802,0.86475,39.771,2,-100.44,-46.829,-22.641,0.13342,0,0,0.017606,-0.26181,93.801,0.86475,39.771,2,6.98,2.443,1.047,-0.26181,1,18.169,6.98,2.443,1.047
93.804,0.86524,39.821,2,-100.5,-46.85,-22.65,0.13342,0,0,0.017606,-0.2605,93.802,0.86524,39.821,2,7,2.45,1.05,-0.2605,1,18.191,7,2.45,1.05
93.805,0.86572,39.872,2,-100.56,-46.871,-22.659,0.13342,0,0,0.017606,-0.25929,93.804,0.86572,39.872,2,7.02,2.457,1.053,-0.25929,1,18.212,7.02,2.457,1.053
93.807,0.8662,39.922,2,-100.62,-46.892,-22.668,0.13342,0,0,0.017606,-0.25818,93.806,0.8662,39.922,2,7.04,2.464,1.056,-0.25818,1,18.234,7.04,2.464,1.056
93.809,0.86668,39.971,2,-100.68,-46.913,-22.677,0.13342,0,0,0.017606,-0.25716,93.807,0.86668,39.971,2,7.06,2.471,1.059,-0.25716,1,18.255,7.06,2.471,1.059
93.81,0.86716,40.021,2,-100.74,-46.934,-22.686,0.13342,0,0,0.017606,-0.25622,93.809,0.86716,40.021,2,7.08,2.478,1.062,-0.25622,1,18.276,7.08,2.478,1.062
93.812,0.86764,40.071,2,-100.8,-46.955,-22.695,0.13342,0,0,0.017606,-0.25538,93.81,0.86764,40.071,2,7.1,2.485,1.065,-0.25538,1,18.298,7.1,2.485,1.065
93.813,0.86813,40.121,2,-100.86,-46.976,-22.704,0.13342,0,0,0.017606,-0.25461,93.812,0.86813,40.121,2,7.12,2.492,1.068,-0.25461,1,18.319,7.12,2.492,1.068
93.815,0.86861,40.171,2,-100.92,-46.997,-22.713,0.13342,0,0,0.017606,-0.25392,93.813,0.86861,40.171,2,7.14,2.499,1.071,-0.25392,1,18.341,7.14,2.499,1.071
93.816,0.86909,40.22,2,-100.98,-47.018,-22.722,0.13342,0,0,0.017606,-0.2533,93.815,0.86909,40.22,2,7.16,2.506,1.074,-0.2533,1,18.362,7.16,2.506,1.074
93.818,0.86957,40.27,2,-101.04,-47.039,-22.731,0.13342,0,0,0.017606,-0.25275,93.816,0.86957,40.27,2,7.18,2.513,1.077,-0.25275,1,18.383,7.18,2.513,1.077
93.819,0.87006,40.319,2,-101.1,-47.06,-22.74,0.13342,0,0,0.017606,-0.25227,93.817,0.87006,40.319,2,7.2,2.52,1.08,-0.25227,1,18.405,7.2,2.52,1.08
93.82,0.87054,40.369,2,-101.16,-47.081,-22.749,0.13342,0,0,0.017606,-0.25184,93.819,0.87054,40.369,2,7.22,2.527,1.083,-0.25184,1,18.426,7.22,2.527,1.083
93.822,0.87102,40.418,2,-101.22,-47.102,-22.758,0.13342,0,0,0.017606,-0.25148,93.82,0.87102,40.418,2,7.24,2.534,1.086,-0.25148,1,18.448,7.24,2.534,1.086
93.823,0.8715,40.467,2,-101.28,-47.123,-22.767,0.13342,0,0,0.017606,-0.25116,93.821,0.8715,40.467,2,7.26,2.541,1.089,-0.25116,1,18.469,7.26,2.541,1.089
93.824,0.87198,40.517,2,-101.34,-47.144,-22.776,0.13342,0,0,0.017606,-0.25089,93.822,0.87198,40.517,2,7.28,2.548,1.092,-0.25089,1,18.49,7.28,2.548,1.092
93.826,0.87246,40.566,2,-101.4,-47.165,-22.785,0.13342,0,0,0.017606,-0.25067,93.823,0.87246,40.566,2,7.3,2.555,1.095,-0.25067,1,18.512,7.3,2.555,1.095
93.827,0.87294,40.615,2,-101.46,-47.186,-22.794,0.13342,0,0,0.017606,-0.25049,93.825,0.87294,40.615,2,7.32,2.562,1.098,-0.25049,1,18.533,7.32,2.562,1.098
93.828,0.87341,40.664,2,-101.52,-47.207,-22.803,0.13342,0,0,0.017606,-0.25034,93.826,0.87341,40.664,2,7.34,2.569,1.101,-0.25034,1,18.555,7.34,2.569,1.101
93.829,0.87389,40.713,2,-101.58,-47.228,-22.812,0.13342,0,0,0.017606,-0.25023,93.827,0.87389,40.713,2,7.36,2.576,1.104,-0.25023,1,18.576,7.36,2.576,1.104
93.83,0.87437,40.762,2,-101.64,-47.249,-22.821,0.13342,0,0,0.017606,-0.2499,93.828,0.87437,40.762,2,7.38,2.583,1.107,-0.2499,1,18.597,7.38,2.583,1.107
93.831,0.87485,40.811,2,-101.7,-47.27,-22.83,0.13342,0,0,0.017606,-0.24884,93.829,0.87485,40.811,2,7.4,2.59,1.11,-0.24884,1,18.619,7.4,2.59,1.11
93.832,0.87533,40.86,2,-101.76,-47.291,-22.839,0.13342,0,0,0.017606,-0.24781,93.83,0.87533,40.86,2,7.42,2.597,1.113,-0.24781,1,18.64,7.42,2.597,1.113
93.833,0.87581,40.909,2,-101.82,-47.312,-22.848,0.13342,0,0,0.017606,-0.24678,93.83,0.87581,40.909,2,7.44,2.604,1.116,-0.24678,1,18.662,7.44,2.604,1.116
93.834,0.8763,40.957,2,-101.88,-47.333,-22.857,0.13342,0,0,0.017606,-0.24576,93.831,0.8763,40.957,2,7.46,2.611,1.119,-0.24576,1,18.683,7.46,2.611,1.119
93.835,0.87678,41.006,2,-101.94,-47.354,-22.866,0.13342,0,0,0.017606,-0.24475,93.832,0.87678,41.006,2,7.48,2.618,1.122,-0.24475,1,18.704,7.48,2.618,1.122
93.835,0.87726,41.055,2,-102,-47.375,-22.875,0.13342,0,0,0.017606,-0.24375,93.833,0.87726,41.055,2,7.5,2.625,1.125,-0.24375,1,18.726,7.5,2.625,1.125
93.829,0.87777,41.107,2,-102.06,-47.396,-22.884,0.13342,0,0,0.017606,-0.23906,93.826,0.87777,41.107,2,7.52,2.632,1.128,-0.23906,1,18.747,7.52,2.632,1.128
93.822,0.87828,41.159,2,-102.12,-47.417,-22.893,0.13342,0,0,0.017606,-0.23449,93.819,0.87828,41.159,2,7.54,2.639,1.131,-0.23449,1,18.769,7.54,2.639,1.131
93.816,0.87878,41.21,2,-102.18,-47.438,-22.902,0.13342,0,0,0.017606,-0.23005,93.812,0.87878,41.21,2,7.56,2.646,1.134,-0.23005,1,18.79,7.56,2.646,1.134
93.809,0.87929,41.262,2,-102.24,-47.459,-22.911,0.13342,0,0,0.017606,-0.22572,93.805,0.87929,41.262,2,7.58,2.653,1.137,-0.22572,1,18.811,7.58,2.653,1.137
93.802,0.8798,41.314,2,-102.3,-47.48,-22.92,0.13342,0,0,0.017606,-0.22151,93.798,0.8798,41.314,2,7.6,2.66,1.14,-0.22151,1,18.833,7.6,2.66,1.14
93.795,0.8803,41.366,2,-102.36,-47.501,-22.929,0.13342,0,0,0.017606,-0.21741,93.791,0.8803,41.366,2,7.62,2.667,1.143,-0.21741,1,18.854,7.62,2.667,1.143
93.788,0.88081,41.417,2,-102.42,-47.522,-22.938,0.13342,0,0,0.017606,-0.21287,93.783,0.88081,41.417,2,7.64,2.674,1.146,-0.21287,1,18.876,7.64,2.674,1.146
93.78,0.88131,41.468,2,-102.48,-47.543,-22.947,0.13342,0,0,0.017606,-0.20831,93.776,0.88131,41.468,2,7.66,2.681,1.149,-0.20831,1,18.897,7.66,2.681,1.149
93.773,0.88182,41.518,2,-102.54,-47.564,-22.956,0.13342,0,0,0.017606,-0.20393,93.768,0.88182,41.518,2,7.68,2.688,1.152,-0.20393,1,18.918,7.68,2.688,1.152
93.765,0.88232,41.569,2,-102.6,-47.585,-22.965,0.13342,0,0,0.017606,-0.19973,93.76,0.88232,41.569,2,7.7,2.695,1.155,-0.19973,1,18.94,7.7,2.695,1.155
93.757,0.88283,41.62,2,-102.66,-47.606,-22.974,0.13342,0,0,0.017606,-0.19569,93.752,0.88283,41.62,2,7.72,2.702,1.158,-0.19569,1,18.961,7.72,2.702,1.158
93.75,0.88333,41.67,2,-102.72,-47.627,-22.983,0.13342,0,0,0.017606,-0.19181,93.744,0.88333,41.67,2,7.74,2.709,1.161,-0.19181,1,18.983,7.74,2.709,1.161
93.742,0.88383,41.721,2,-102.78,-47.648,-22.992,0.13342,0,0,0.017606,-0.1881,93.736,0.88383,41.721,2,7.76,2.716,1.164,-0.1881,1,19.004,7.76,2.716,1.164
93.733,0.88434,41.772,2,-102.84,-47.669,-23.001,0.13342,0,0,0.017606,-0.18454,93.727,0.88434,41.772,2,7.78,2.723,1.167,-0.18454,1,19.025,7.78,2.723,1.167
93.725,0.88484,41.822,2,-102.9,-47.69,-23.01,0.13342,0,0,0.017606,-0.18113,93.719,0.88484,41.822,2,7.8,2.73,1.17,-0.18113,1,19.047,7.8,2.73,1.17
93.717,0.88534,41.873,2,-102.96,-47.711,-23.019,0.13342,0,0,0.017606,-0.17787,93.71,0.88534,41.873,2,7.82,2.737,1.173,-0.17787,1,19.068,7.82,2.737,1.173
93.708,0.88584,41.923,2,-103.02,-47.732,-23.028,0.13342,0,0,0.017606,-0.17475,93.701,0.88584,41.923,2,7.84,2.744,1.176,-0.17475,1,19.09,7.84,2.744,1.176
93.7,0.88635,41.974,2,-103.08,-47.753,-23.037,0.13342,0,0,0.017606,-0.17178,93.693,0.88635,41.974,2,7.86,2.751,1.179,-0.17178,1,19.111,7.86,2.751,1.179
93.691,0.88685,42.024,2,-103.14,-47.774,-23.046,0.13342,0,0,0.017606,-0.16893,93.683,0.88685,42.024,2,7.88,2.758,1.182,-0.16893,1,19.132,7.88,2.758,1.182
93.682,0.88735,42.074,2,-103.2,-47.795,-23.055,0.13342,0,0,0.017606,-0.16622,93.674,0.88735,42.074,2,7.9,2.765,1.185,-0.16622,1,19.154,7.9,2.765,1.185
93.672,0.88785,42.124,2,-103.26,-47.816,-23.064,0.13342,0,0,0.017606,-0.16364,93.664,0.88785,42.124,2,7.92,2.772,1.188,-0.16364,1,19.175,7.92,2.772,1.188
93.663,0.88836,42.174,2,-103.32,-47.837,-23.073,0.13342,0,0,0.017606,-0.16118,93.654,0.88836,42.174,2,7.94,2.779,1.191,-0.16118,1,19.197,7.94,2.779,1.191
93.653,0.88886,42.224,2,-103.38,-47.858,-23.082,0.13342,0,0,0.017606,-0.15884,93.644,0.88886,42.224,2,7.96,2.786,1.194,-0.15884,1,19.218,7.96,2.786,1.194
93.643,0.88936,42.274,2,-103.44,-47.879,-23.091,0.13342,0,0,0.017606,-0.15661,93.634,0.88936,42.274,2,7.98,2.793,1.197,-0.15661,1,19.239,7.98,2.793,1.197
93.633,0.88986,42.324,2,-103.5,-47.9,-23.1,0.13342,0,0,0.017606,-0.1545,93.624,0.88986,42.324,2,8,2.8,1.2,-0.1545,1,19.261,8,2.8,1.2
93.623,0.89036,42.374,2,-103.56,-47.921,-23.109,0.13342,0,0,0.017606,-0.15249,93.614,0.89036,42.374,2,8.02,2.807,1.203,-0.15249,1,19.282,8.02,2.807,1.203
93.613,0.89086,42.424,2,-103.62,-47.942,-23.118,0.13342,0,0,0.017606,-0.15059,93.603,0.89086,42.424,2,8.04,2.814,1.206,-0.15059,1,19.304,8.04,2.814,1.206
93.602,0.89136,42.474,2,-103.68,-47.963,-23.127,0.13342,0,0,0.017606,-0.14878,93.592,0.89136,42.474,2,8.06,2.821,1.209,-0.14878,1,19.325,8.06,2.821,1.209
93.592,0.89187,42.524,2,-103.74,-47.984,-23.136,0.13342,0,0,0.017606,-0.14707,93.581,0.89187,42.524,2,8.08,2.828,1.212,-0.14707,1,19.346,8.08,2.828,1.212
93.581,0.89237,42.574,2,-103.8,-48.005,-23.145,0.13342,0,0,0.017606,-0.14546,93.57,0.89237,42.574,2,8.1,2.835,1.215,-0.14546,1,19.368,8.1,2.835,1.215
93.57,0.89287,42.625,2,-103.86,-48.026,-23.154,0.13342,0,0,0.017606,-0.14392,93.559,0.89287,42.625,2,8.12,2.842,1.218,-0.14392,1,19.389,8.12,2.842,1.218
93.559,0.89336,42.674,2,-103.92,-48.047,-23.163,0.13342,0,0,0.017606,-0.14194,93.547,0.89336,42.674,2,8.14,2.849,1.221,-0.14194,1,19.411,8.14,2.849,1.221
93.547,0.89386,42.723,2,-103.98,-48.068,-23.172,0.13342,0,0,0.017606,-0.13985,93.535,0.89386,42.723,2,8.16,2.856,1.224,-0.13985,1,19.432,8.16,2.856,1.224
93.535,0.89436,42.772,2,-104.04,-48.089,-23.181,0.13342,0,0,0.017606,-0.13782,93.523,0.89436,42.772,2,8.18,2.863,1.227,-0.13782,1,19.453,8.18,2.863,1.227
93.523,0.89486,42.821,2,-104.1,-48.11,-23.19,0.13342,0,0,0.017606,-0.13585,93.51,0.89486,42.821,2,8.2,2.87,1.23,-0.13585,1,19.475,8.2,2.87,1.23
93.507,0.89536,42.87,2,-104.16,-48.131,-23.199,0.13342,0,0,0.017606,-0.13366,93.494,0.89536,42.87,2,8.22,2.877,1.233,-0.13366,1,19.496,8.22,2.877,1.233
93.481,0.89587,42.92,2,-104.22,-48.152,-23.208,0.13342,0,0,0.017606,-0.13089,93.467,0.89587,42.92,2,8.24,2.884,1.236,-0.13089,1,19.518,8.24,2.884,1.236
93.455,0.89637,42.97,2,-104.28,-48.173,-23.217,0.13342,0,0,0.017606,-0.12824,93.44,0.89637,42.97,2,8.26,2.891,1.239,-0.12824,1,19.539,8.26,2.891,1.239
93.427,0.89687,43.019,2,-104.34,-48.194,-23.226,0.13342,0,0,0.017606,-0.12569,93.412,0.89687,43.019,2,8.28,2.898,1.242,-0.12569,1,19.56,8.28,2.898,1.242
93.398,0.89737,43.069,2,-104.4,-48.215,-23.235,0.13342,0,0,0.017606,-0.12325,93.383,0.89737,43.069,2,8.3,2.905,1.245,-0.12325,1,19.582,8.3,2.905,1.245
93.369,0.89787,43.119,2,-104.46,-48.236,-23.244,0.13342,0,0,0.017606,-0.12092,93.352,0.89787,43.119,2,8.32,2.912,1.248,-0.12092,1,19.603,8.32,2.912,1.248
93.338,0.89836,43.169,2,-104.52,-48.257,-23.253,0.13342,0,0,0.017606,-0.11869,93.321,0.89836,43.169,2,8.34,2.919,1.251,-0.11869,1,19.625,8.34,2.919,1.251
93.307,0.89886,43.219,2,-104.58,-48.278,-23.262,0.13342,0,0,0.017606,-0.11656,93.289,0.89886,43.219,2,8.36,2.926,1.254,-0.11656,1,19.646,8.36,2.926,1.254
93.274,0.89936,43.269,2,-104.64,-48.299,-23.271,0.13342,0,0,0.017606,-0.11446,93.255,0.89936,43.269,2,8.38,2.933,1.257,-0.11446,1,19.667,8.38,2.933,1.257
93.239,0.89985,43.318,2,-104.7,-48.32,-23.28,0.13342,0,0,0.017606,-0.11228,93.219,0.89985,43.318,2,8.4,2.94,1.26,-0.11228,1,19.689,8.4,2.94,1.26
93.203,0.90035,43.367,2,-104.76,-48.341,-23.289,0.13342,0,0,0.017606,-0.11022,93.182,0.90035,43.367,2,8.42,2.947,1.263,-0.11022,1,19.71,8.42,2.947,1.263
93.166,0.90084,43.417,2,-104.82,-48.362,-23.298,0.13342,0,0,0.017606,-0.10828,93.144,0.90084,43.417,2,8.44,2.954,1.266,-0.10828,1,19.732,8.44,2.954,1.266
93.128,0.90134,43.466,2,-104.88,-48.383,-23.307,0.13342,0,0,0.017606,-0.10646,93.105,0.90134,43.466,2,8.46,2.961,1.269,-0.10646,1,19.753,8.46,2.961,1.269
93.089,0.90183,43.516,2,-104.94,-48.404,-23.316,0.13342,0,0,0.017606,-0.10475,93.065,0.90183,43.516,2,8.48,2.968,1.272,-0.10475,1,19.774,8.48,2.968,1.272
93.048,0.90232,43.565,2,-105,-48.425,-23.325,0.13342,0,0,0.017606,-0.10314,93.024,0.90232,43.565,2,8.5,2.975,1.275,-0.10314,1,19.796,8.5,2.975,1.275
93.007,0.90282,43.615,2,-105.06,-48.446,-23.334,0.13342,0,0,0.017606,-0.10164,92.981,0.90282,43.615,2,8.52,2.982,1.278,-0.10164,1,19.817,8.52,2.982,1.278
92.964,0.90331,43.665,2,-105.12,-48.467,-23.343,0.13342,0,0,0.017606,-0.10023,92.938,0.90331,43.665,2,8.54,2.989,1.281,-0.10023,1,19.839,8.54,2.989,1.281
92.921,0.90381,43.714,2,-105.18,-48.488,-23.352,0.13342,0,0,0.017606,-0.098923,92.893,0.90381,43.714,2,8.56,2.996,1.284,-0.098923,1,19.86,8.56,2.996,1.284
92.876,0.9043,43.764,2,-105.24,-48.509,-23.361,0.13342,0,0,0.017606,-0.097702,92.847,0.9043,43.764,2,8.58,3.003,1.287,-0.097702,1,19.881,8.58,3.003,1.287
92.83,0.9048,43.814,2,-105.3,-48.53,-23.37,0.13342,0,0,0.017606,-0.096567,92.8,0.9048,43.814,2,8.6,3.01,1.29,-0.096567,1,19.903,8.6,3.01,1.29
92.783,0.90529,43.864,2,-105.36,-48.551,-23.379,0.13342,0,0,0.017606,-0.095515,92.752,0.90529,43.864,2,8.62,3.017,1.293,-0.095515,1,19.924,8.62,3.017,1.293
92.733,0.90578,43.913,2,-105.42,-48.572,-23.388,0.13342,0,0,0.017606,-0.094541,92.701,0.90578,43.913,2,8.64,3.024,1.296,-0.094541,1,19.946,8.64,3.024,1.296
92.681,0.90626,43.962,2,-105.48,-48.593,-23.397,0.13342,0,0,0.017606,-0.093641,92.648,0.90626,43.962,2,8.66,3.031,1.299,-0.093641,1,19.967,8.66,3.031,1.299
92.628,0.90675,44.011,2,-105.54,-48.614,-23.406,0.13342,0,0,0.017606,-0.092812,92.594,0.90675,44.011,2,8.68,3.038,1.302,-0.092812,1,19.988,8.68,3.038,1.302
92.574,0.90723,44.061,2,-105.6,-48.635,-23.415,0.13342,0,0,0.017606,-0.092048,92.538,0.90723,44.061,2,8.7,3.045,1.305,-0.092048,1,20.01,8.7,3.045,1.305
92.519,0.90772,44.11,2,-105.66,-48.656,-23.424,0.13342,0,0,0.017606,-0.091346,92.482,0.90772,44.11,2,8.72,3.052,1.308,-0.091346,1,20.031,8.72,3.052,1.308
92.462,0.9082,44.159,2,-105.72,-48.677,-23.433,0.13342,0,0,0.017606,-0.090703,92.424,0.9082,44.159,2,8.74,3.059,1.311,-0.090703,1,20.053,8.74,3.059,1.311
92.404,0.90868,44.209,2,-105.78,-48.698,-23.442,0.13342,0,0,0.017606,-0.090114,92.364,0.90868,44.209,2,8.76,3.066,1.314,-0.090114,1,20.074,8.76,3.066,1.314
92.345,0.90916,44.258,2,-105.84,-48.719,-23.451,0.13342,0,0,0.017606,-0.089574,92.304,0.90916,44.258,2,8.78,3.073,1.317,-0.089574,1,20.095,8.78,3.073,1.317
92.284,0.90965,44.308,2,-105.9,-48.74,-23.46,0.13342,0,0,0.017606,-0.089081,92.242,0.90965,44.308,2,8.8,3.08,1.32,-0.089081,1,20.117,8.8,3.08,1.32
92.223,0.91013,44.358,2,-105.96,-48.761,-23.469,0.13342,0,0,0.017606,-0.088629,92.178,0.91013,44.358,2,8.82,3.087,1.323,-0.088629,1,20.138,8.82,3.087,1.323
92.159,0.91061,44.408,2,-106.02,-48.782,-23.478,0.13342,0,0,0.017606,-0.088215,92.114,0.91061,44.408,2,8.84,3.094,1.326,-0.088215,1,20.16,8.84,3.094,1.326
92.095,0.91109,44.458,2,-106.08,-48.803,-23.487,0.13342,0,0,0.017606,-0.087835,92.048,0.91109,44.458,2,8.86,3.101,1.329,-0.087835,1,20.181,8.86,3.101,1.329
92.028,0.91157,44.508,2,-106.14,-48.824,-23.496,0.13342,0,0,0.017606,-0.087422,91.979,0.91157,44.508,2,8.88,3.108,1.332,-0.087422,1,20.202,8.88,3.108,1.332
91.957,0.91204,44.559,2,-106.2,-48.845,-23.505,0.13342,0,0,0.017606,-0.086859,91.907,0.91204,44.559,2,8.9,3.115,1.335,-0.086859,1,20.224,8.9,3.115,1.335
91.885,0.91251,44.609,2,-106.26,-48.866,-23.514,0.13342,0,0,0.017606,-0.086342,91.833,0.91251,44.609,2,8.92,3.122,1.338,-0.086342,1,20.245,8.92,3.122,1.338
91.816,0.91298,44.661,2,-106.32,-48.887,-23.523,0.13342,0,0,0.017606,-0.085074,91.763,0.91298,44.661,2,8.94,3.129,1.341,-0.085074,1,20.267,8.94,3.129,1.341
91.751,0.91346,44.714,2,-106.38,-48.908,-23.532,0.13342,0,0,0.017606,-0.083269,91.696,0.91346,44.714,2,8.96,3.136,1.344,-0.083269,1,20.288,8.96,3.136,1.344
91.686,0.91393,44.766,2,-106.44,-48.929,-23.541,0.13342,0,0,0.017606,-0.081522,91.629,0.91393,44.766,2,8.98,3.143,1.347,-0.081522,1,20.309,8.98,3.143,1.347
91.621,0.9144,44.819,2,-106.5,-48.95,-23.55,0.13342,0,0,0.017606,-0.07983,91.563,0.9144,44.819,2,9,3.15,1.35,-0.07983,1,20.331,9,3.15,1.35
91.556,0.91488,44.871,2,-106.56,-48.971,-23.559,0.13342,0,0,0.017606,-0.078191,91.496,0.91488,44.871,2,9.02,3.157,1.353,-0.078191,1,20.352,9.02,3.157,1.353
91.492,0.91536,44.924,2,-106.62,-48.992,-23.568,0.13342,0,0,0.017606,-0.0766,91.43,0.91536,44.924,2,9.04,3.164,1.356,-0.0766,1,20.374,9.04,3.164,1.356
91.427,0.91583,44.977,2,-106.68,-49.013,-23.577,0.13342,0,0,0.017606,-0.075056,91.364,0.91583,44.977,2,9.06,3.171,1.359,-0.075056,1,20.395,9.06,3.171,1.359
91.363,0.91631,45.03,2,-106.74,-49.034,-23.586,0.13342,0,0,0.017606,-0.073554,91.298,0.91631,45.03,2,9.08,3.178,1.362,-0.073554,1,20.416,9.08,3.178,1.362
91.299,0.91679,45.083,2,-106.8,-49.055,-23.595,0.13342,0,0,0.017606,-0.072091,91.233,0.91679,45.083,2,9.1,3.185,1.365,-0.072091,1,20.438,9.1,3.185,1.365
91.235,0.91726,45.136,2,-106.86,-49.076,-23.604,0.13342,0,0,0.017606,-0.070665,91.167,0.91726,45.136,2,9.12,3.192,1.368,-0.070665,1,20.459,9.12,3.192,1.368
91.167,0.91773,45.191,2,-106.92,-49.097,-23.613,0.13342,0,0,0.017606,-0.068402,91.098,0.91773,45.191,2,9.14,3.199,1.371,-0.068402,1,20.481,9.14,3.199,1.371
91.098,0.9182,45.247,2,-106.98,-49.118,-23.622,0.13342,0,0,0.017606,-0.065943,91.027,0.9182,45.247,2,9.16,3.206,1.374,-0.065943,1,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_02_0050.csv <==
"ele_bb:0","ele_bb:1","ele_bb:2","ele_bb:3","ele_def:0","ele_def:1","ele_def:2","ele_ff:0","ele_ff:1","ele_ff:2","ele_ff:3","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
90.578,0.57686,0.05,2,-52.02,-29.882,-15.378,0.13342,0,0,0.017606,-0.065943,90.585,0.57686,0.05,2,-9.16,-3.206,-1.374,-0.065943,1,0.89884,-9.16,-3.206,-1.374
90.579,0.57686,0.05,2,-52.08,-29.903,-15.387,0.13342,0,0,0.017606,-0.068402,90.586,0.57686,0.05,2,-9.14,-3.199,-1.371,-0.068402,1,0.92024,-9.14,-3.199,-1.371
90.579,0.57686,0.05,2,-52.14,-29.924,-15.396,0.13342,0,0,0.017606,-0.070665,90.586,0.57686,0.05,2,-9.12,-3.192,-1.368,-0.070665,1,0.94164,-9.12,-3.192,-1.368
90.58,0.57686,0.05,2,-52.2,-29.945,-15.405,0.13342,0,0,0.017606,-0.072091,90.587,0.57686,0.05,2,-9.1,-3.185,-1.365,-0.072091,1,0.96304,-9.1,-3.185,-1.365
90.581,0.57686,0.05,2,-52.26,-29.966,-15.414,0.13342,0,0,0.017606,-0.073554,90.588,0.57686,0.05,2,-9.08,-3.178,-1.362,-0.073554,1,0.98444,-9.08,-3.178,-1.362
90.581,0.57686,0.05,2,-52.32,-29.987,-15.423,0.13342,0,0,0.017606,-0.075056,90.588,0.57686,0.05,2,-9.06,-3.171,-1.359,-0.075056,1,1.0058,-9.06,-3.171,-1.359
90.582,0.57686,0.05,2,-52.38,-30.008,-15.432,0.13342,0,0,0.017606,-0.0766,90.589,0.57686,0.05,2,-9.04,-3.164,-1.356,-0.0766,1,1.0272,-9.04,-3.164,-1.356
90.583,0.57686,0.05,2,-52.44,-30.029,-15.441,0.13342,0,0,0.017606,-0.078191,90.59,0.57686,0.05,2,-9.02,-3.157,-1.353,-0.078191,1,1.0486,-9.02,-3.157,-1.353
90.583,0.57686,0.05,2,-52.5,-30.05,-15.45,0.13342,0,0,0.017606,-0.07983,90.59,0.57686,0.05,2,-9,-3.15,-1.35,-0.07983,1,1.07,-9,-3.15,-1.35
90.584,0.57686,0.05,2,-52.56,-30.071,-15.459,0.13342,0,0,0.017606,-0.081522,90.591,0.57686,0.05,2,-8.98,-3.143,-1.347,-0.081522,1,1.0914,-8.98,-3.143,-1.347
90.584,0.57686,0.05,2,-52.62,-30.092,-15.468,0.13342,0,0,0.017606,-0.083269,90.591,0.57686,0.05,2,-8.96,-3.136,-1.344,-0.083269,1,1.1128,-8.96,-3.136,-1.344
90.585,0.57686,0.05,2,-52.68,-30.113,-15.477,0.13342,0,0,0.017606,-0.085074,90.592,0.57686,0.05,2,-8.94,-3.129,-1.341,-0.085074,1,1.1342,-8.94,-3.129,-1.341
90.585,0.57686,0.05,2,-52.74,-30.134,-15.486,0.13342,0,0,0.017606,-0.086342,90.592,0.57686,0.05,2,-8.92,-3.122,-1.338,-0.086342,1,1.1557,-8.92,-3.122,-1.338
90.584,0.57686,0.05,2,-52.8,-30.155,-15.495,0.13342,0,0,0.017606,-0.086859,90.591,0.57686,0.05,2,-8.9,-3.115,-1.335,-0.086859,1,1.1771,-8.9,-3.115,-1.335
90.583,0.57686,0.05,2,-52.86,-30.176,-15.504,0.13342,0,0,0.017606,-0.087422,90.59,0.57686,0.05,2,-8.88,-3.108,-1.332,-0.087422,1,1.1985,-8.88,-3.108,-1.332
90.582,0.57686,0.05,2,-52.92,-30.197,-15.513,0.13342,0,0,0.017606,-0.087835,90.589,0.57686,0.05,2,-8.86,-3.101,-1.329,-0.087835,1,1.2199,-8.86,-3.101,-1.329
90.582,0.57686,0.05,2,-52.98,-30.218,-15.522,0.13342,0,0,0.017606,-0.088215,90.588,0.57686,0.05,2,-8.84,-3.094,-1.326,-0.088215,1,1.2413,-8.84,-3.094,-1.326
90.581,0.57686,0.05,2,-53.04,-30.239,-15.531,0.13342,0,0,0.017606,-0.088629,90.588,0.57686,0.05,2,-8.82,-3.087,-1.323,-0.088629,1,1.2627,-8.82,-3.087,-1.323
90.58,0.57686,0.05,2,-53.1,-30.26,-15.54,0.13342,0,0,0.017606,-0.089081,90.587,0.57686,0.05,2,-8.8,-3.08,-1.32,-0.089081,1,1.2841,-8.8,-3.08,-1.32
90.58,0.57686,0.05,2,-53.16,-30.281,-15.549,0.13342,0,0,0.017606,-0.089574,90.586,0.57686,0.05,2,-8.78,-3.073,-1.317,-0.089574,1,1.3055,-8.78,-3.073,-1.317
90.579,0.57686,0.05,2,-53.22,-30.302,-15.558,0.13342,0,0,0.017606,-0.090114,90.586,0.57686,0.05,2,-8.76,-3.066,-1.314,-0.090114,1,1.3269,-8.76,-3.066,-1.314
90.578,0.57686,0.05,2,-53.28,-30.323,-15.567,0.13342,0,0,0.017606,-0.090703,90.585,0.57686,0.05,2,-8.74,-3.059,-1.311,-0.090703,1,1.3483,-8.74,-3.059,-1.311
90.578,0.57686,0.05,2,-53.34,-30.344,-15.576,0.13342,0,0,0.017606,-0.091346,90.584,0.57686,0.05,2,-8.72,-3.052,-1.308,-0.091346,1,1.3697,-8.72,-3.052,-1.308
90.577,0.57686,0.05,2,-53.4,-30.365,-15.585,0.13342,0,0,0.017606,-0.092048,90.584,0.57686,0.05,2,-8.7,-3.045,-1.305,-0.092048,1,1.3911,-8.7,-3.045,-1.305
90.577,0.57686,0.05,2,-53.46,-30.386,-15.594,0.13342,0,0,0.017606,-0.092812,90.583,0.57686,0.05,2,-8.68,-3.038,-1.302,-0.092812,1,1.4125,-8.68,-3.038,-1.302
90.576,0.57686,0.05,2,-53.52,-30.407,-15.603,0.13342,0,0,0.017606,-0.093641,90.583,0.57686,0.05,2,-8.66,-3.031,-1.299,-0.093641,1,1.4339,-8.66,-3.031,-1.299
90.576,0.57686,0.05,2,-53.58,-30.428,-15.612,0.13342,0,0,0.017606,-0.094541,90.582,0.57686,0.05,2,-8.64,-3.024,-1.296,-0.094541,1,1.4553,-8.64,-3.024,-1.296
90.576,0.57687,0.11812,2,-53.64,-30.449,-15.621,0.13342,0,0,0.017606,-0.095515,90.582,0.57687,0.11812,2,-8.62,-3.017,-1.293,-0.095515,1,1.4767,-8.62,-3.017,-1.293
90.576,0.57692,0.38842,2,-53.7,-30.47,-15.63,0.13342,0,0,0.017606,-0.096567,90.582,0.57692,0.38842,2,-8.6,-3.01,-1.29,-0.096567,1,1.4981,-8.6,-3.01,-1.29
90.576,0.57697,0.6553,2,-53.76,-30.491,-15.639,0.13342,0,0,0.017606,-0.097702,90.582,0.57697,0.6553,2,-8.58,-3.003,-1.287,-0.097702,1,1.5195,-8.58,-3.003,-1.287
90.576,0.57701,0.91875,2,-53.82,-30.512,-15.648,0.13342,0,0,0.017606,-0.098923,90.582,0.57701,0.91875,2,-8.56,-2.996,-1.284,-0.098923,1,1.5409,-8.56,-2.996,-1.284
90.576,0.57706,1.1788,2,-53.88,-30.533,-15.657,0.13342,0,0,0.017606,-0.10023,90.582,0.57706,1.1788,2,-8.54,-2.989,-1.281,-0.10023,1,1.5623,-8.54,-2.989,-1.281
90.577,0.57711,1.4356,2,-53.94,-30.554,-15.666,0.13342,0,0,0.017606,-0.10164,90.582,0.57711,1.4356,2,-8.52,-2.982,-1.278,-0.10164,1,1.5837,-8.52,-2.982,-1.278
90.577,0.57716,1.689,2,-54,-30.575,-15.675,0.13342,0,0,0.017606,-0.10314,90.583,0.57716,1.689,2,-8.5,-2.975,-1.275,-0.10314,1,1.6051,-8.5,-2.975,-1.275
90.577,0.57721,1.9392,2,-54.06,-30.596,-15.684,0.13342,0,0,0.017606,-0.10475,90.583,0.57721,1.9392,2,-8.48,-2.968,-1.272,-0.10475,1,1.6265,-8.48,-2.968,-1.272
90.577,0.57725,2.186,2,-54.12,-30.617,-15.693,0.13342,0,0,0.017606,-0.10646,90.583,0.57725,2.186,2,-8.46,-2.961,-1.269,-0.10646,1,1.6479,-8.46,-2.961,-1.269
90.577,0.5773,2.4297,2,-54.18,-30.638,-15.702,0.13342,0,0,0.017606,-0.10828,90.583,0.5773,2.4297,2,-8.44,-2.954,-1.266,-0.10828,1,1.6693,-8.44,-2.954,-1.266
90.577,0.57735,2.6702,2,-54.24,-30.659,-15.711,0.13342,0,0,0.017606,-0.11022,90.583,0.57735,2.6702,2,-8.42,-2.947,-1.263,-0.11022,1,1.6907,-8.42,-2.947,-1.263
90.577,0.5774,2.9076,2,-54.3,-30.68,-15.72,0.13342,0,0,0.017606,-0.11228,90.583,0.5774,2.9076,2,-8.4,-2.94,-1.26,-0.11228,1,1.7121,-8.4,-2.94,-1.26
90.578,0.57746,3.1418,2,-54.36,-30.701,-15.729,0.13342,0,0,0.017606,-0.11446,90.583,0.57746,3.1418,2,-8.38,-2.933,-1.257,-0.11446,1,1.7335,-8.38,-2.933,-1.257
90.578,0.57755,3.219,2,-54.42,-30.722,-15.738,0.13342,0,0,0.017606,-0.11656,90.584,0.57755,3.219,2,-8.36,-2.926,-1.254,-0.11656,1,1.7549,-8.36,-2.926,-1.254
90.579,0.57766,3.2448,2,-54.48,-30.743,-15.747,0.13342,0,0,0.017606,-0.11869,90.585,0.57766,3.2448,2,-8.34,-2.919,-1.251,-0.11869,1,1.7763,-8.34,-2.919,-1.251
90.58,0.57777,3.271,2,-54.54,-30.764,-15.756,0.13342,0,0,0.017606,-0.12092,90.586,0.57777,3.271,2,-8.32,-2.912,-1.248,-0.12092,1,1.7977,-8.32,-2.912,-1.248
90.581,0.57787,3.2975,2,-54.6,-30.785,-15.765,0.13342,0,0,0.017606,-0.12325,90.587,0.57787,3.2975,2,-8.3,-2.905,-1.245,-0.12325,1,1.8191,-8.3,-2.905,-1.245
90.582,0.57797,3.3243,2,-54.66,-30.806,-15.774,0.13342,0,0,0.017606,-0.12569,90.588,0.57797,3.3243,2,-8.28,-2.898,-1.242,-0.12569,1,1.8405,-8.28,-2.898,-1.242
90.584,0.57808,3.3515,2,-54.72,-30.827,-15.783,0.13342,0,0,0.017606,-0.12824,90.589,0.57808,3.3515,2,-8.26,-2.891,-1.239,-0.12824,1,1.8619,-8.26,-2.891,-1.239
90.585,0.57818,3.379,2,-54.78,-30.848,-15.792,0.13342,0,0,0.017606,-0.13089,90.59,0.57818,3.379,2,-8.24,-2.884,-1.236,-0.13089,1,1.8833,-8.24,-2.884,-1.236
90.586,0.57827,3.4068,2,-54.84,-30.869,-15.801,0.13342,0,0,0.017606,-0.13366,90.591,0.57827,3.4068,2,-8.22,-2.877,-1.233,-0.13366,1,1.9047,-8.22,-2.877,-1.233
90.587,0.57837,3.4414,2,-54.9,-30.89,-15.81,0.13342,0,0,0.017606,-0.13585,90.592,0.57837,3.4414,2,-8.2,-2.87,-1.23,-0.13585,1,1.9261,-8.2,-2.87,-1.23
90.588,0.57846,3.4785,2,-54.96,-30.911,-15.819,0.13342,0,0,0.017606,-0.13782,90.593,0.57846,3.4785,2,-8.18,-2.863,-1.227,-0.13782,1,1.9475,-8.18,-2.863,-1.227
90.59,0.57855,3.5152,2,-55.02,-30.932,-15.828,0.13342,0,0,0.017606,-0.13985,90.595,0.57855,3.5152,2,-8.16,-2.856,-1.224,-0.13985,1,1.9689,-8.16,-2.856,-1.224
90.591,0.57864,3.5517,2,-55.08,-30.953,-15.837,0.13342,0,0,0.017606,-0.14194,90.596,0.57864,3.5517,2,-8.14,-2.849,-1.221,-0.14194,1,1.9903,-8.14,-2.849,-1.221
90.592,0.57874,3.587,2,-55.14,-30.974,-15.846,0.13342,0,0,0.017606,-0.14392,90.597,0.57874,3.587,2,-8.12,-2.842,-1.218,-0.14392,1,2.0117,-8.12,-2.842,-1.218
90.594,0.57887,3.6196,2,-55.2,-30.995,-15.855,0.13342,0,0,0.017606,-0.14546,90.599,0.57887,3.6196,2,-8.1,-2.835,-1.215,-0.14546,1,2.0331,-8.1,-2.835,-1.215
90.596,0.579,3.6527,2,-55.26,-31.016,-15.864,0.13342,0,0,0.017606,-0.14707,90.601,0.579,3.6527,2,-8.08,-2.828,-1.212,-0.14707,1,2.0545,-8.08,-2.828,-1.212
90.598,0.57913,3.6864,2,-55.32,-31.037,-15.873,0.13342,0,0,0.017606,-0.14878,90.603,0.57913,3.6864,2,-8.06,-2.821,-1.209,-0.14878,1,2.0759,-8.06,-2.821,-1.209
90.6,0.57926,3.7205,2,-55.38,-31.058,-15.882,0.13342,0,0,0.017606,-0.15059,90.604,0.57926,3.7205,2,-8.04,-2.814,-1.206,-0.15059,1,2.0973,-8.04,-2.814,-1.206
90.601,0.57939,3.7551,2,-55.44,-31.079,-15.891,0.13342,0,0,0.017606,-0.15249,90.606,0.57939,3.7551,2,-8.02,-2.807,-1.203,-0.15249,1,2.1187,-8.02,-2.807,-1.203
90.603,0.57951,3.7903,2,-55.5,-31.1,-15.9,0.13342,0,0,0.017606,-0.1545,90.608,0.57951,3.7903,2,-8,-2.8,-1.2,-0.1545,1,2.1401,-8,-2.8,-1.2
90.605,0.57964,3.8258,2,-55.56,-31.121,-15.909,0.13342,0,0,0.017606,-0.15661,90.609,0.57964,3.8258,2,-7.98,-2.793,-1.197,-0.15661,1,2.1615,-7.98,-2.793,-1.197
90.607,0.57977,3.8619,2,-55.62,-31.142,-15.918,0.13342,0,0,0.017606,-0.15884,90.611,0.57977,3.8619,2,-7.96,-2.786,-1.194,-0.15884,1,2.1829,-7.96,-2.786,-1.194
90.609,0.57989,3.8984,2,-55.68,-31.163,-15.927,0.13342,0,0,0.017606,-0.16118,90.613,0.57989,3.8984,2,-7.94,-2.779,-1.191,-0.16118,1,2.2043,-7.94,-2.779,-1.191
90.61,0.58002,3.9353,2,-55.74,-31.184,-15.936,0.13342,0,0,0.017606,-0.16364,90.615,0.58002,3.9353,2,-7.92,-2.772,-1.188,-0.16364,1,2.2257,-7.92,-2.772,-1.188
90.612,0.58014,3.9727,2,-55.8,-31.205,-15.945,0.13342,0,0,0.017606,-0.16622,90.617,0.58014,3.9727,2,-7.9,-2.765,-1.185,-0.16622,1,2.2471,-7.9,-2.765,-1.185
90.614,0.58026,4.0105,2,-55.86,-31.226,-15.954,0.13342,0,0,0.017606,-0.16893,90.618,0.58026,4.0105,2,-7.88,-2.758,-1.182,-0.16893,1,2.2685,-7.88,-2.758,-1.182
90.616,0.58041,4.0467,2,-55.92,-31.247,-15.963,0.13342,0,0,0.017606,-0.17178,90.62,0.58041,4.0467,2,-7.86,-2.751,-1.179,-0.17178,1,2.2899,-7.86,-2.751,-1.179
90.618,0.58056,4.0821,2,-55.98,-31.268,-15.972,0.13342,0,0,0.017606,-0.17475,90.623,0.58056,4.0821,2,-7.84,-2.744,-1.176,-0.17475,1,2.3113,-7.84,-2.744,-1.176
90.62,0.58072,4.1173,2,-56.04,-31.289,-15.981,0.13342,0,0,0.017606,-0.17787,90.625,0.58072,4.1173,2,-7.82,-2.737,-1.173,-0.17787,1,2.3327,-7.82,-2.737,-1.173
90.622,0.58087,4.1523,2,-56.1,-31.31,-15.99,0.13342,0,0,0.017606,-0.18113,90.627,0.58087,4.1523,2,-7.8,-2.73,-1.17,-0.18113,1,2.3541,-7.8,-2.73,-1.17
90.625,0.58102,4.187,2,-56.16,-31.331,-15.999,0.13342,0,0,0.017606,-0.18454,90.629,0.58102,4.187,2,-7.78,-2.723,-1.167,-0.18454,1,2.3755,-7.78,-2.723,-1.167
90.627,0.58117,4.2216,2,-56.22,-31.352,-16.008,0.13342,0,0,0.017606,-0.1881,90.631,0.58117,4.2216,2,-7.76,-2.716,-1.164,-0.1881,1,2.3969,-7.76,-2.716,-1.164
90.629,0.58131,4.2559,2,-56.28,-31.373,-16.017,0.13342,0,0,0.017606,-0.19181,90.633,0.58131,4.2559,2,-7.74,-2.709,-1.161,-0.19181,1,2.4183,-7.74,-2.709,-1.161
90.631,0.58146,4.2899,2,-56.34,-31.394,-16.026,0.13342,0,0,0.017606,-0.19569,90.635,0.58146,4.2899,2,-7.72,-2.702,-1.158,-0.19569,1,2.4397,-7.72,-2.702,-1.158
90.633,0.5816,4.3238,2,-56.4,-31.415,-16.035,0.13342,0,0,0.017606,-0.19973,90.637,0.5816,4.3238,2,-7.7,-2.695,-1.155,-0.19973,1,2.4611,-7.7,-2.695,-1.155
90.635,0.58175,4.3574,2,-56.46,-31.436,-16.044,0.13342,0,0,0.017606,-0.20393,90.639,0.58175,4.3574,2,-7.68,-2.688,-1.152,-0.20393,1,2.4825,-7.68,-2.688,-1.152
90.636,0.58189,4.3908,2,-56.52,-31.457,-16.053,0.13342,0,0,0.017606,-0.20831,90.64,0.58189,4.3908,2,-7.66,-2.681,-1.149,-0.20831,1,2.5039,-7.66,-2.681,-1.149
90.638,0.58203,4.424,2,-56.58,-31.478,-16.062,0.13342,0,0,0.017606,-0.21287,90.642,0.58203,4.424,2,-7.64,-2.674,-1.146,-0.21287,1,2.5253,-7.64,-2.674,-1.146
90.64,0.58218,4.4576,2,-56.64,-31.499,-16.071,0.13342,0,0,0.017606,-0.21741,90.644,0.58218,4.4576,2,-7.62,-2.667,-1.143,-0.21741,1,2.5467,-7.62,-2.667,-1.143
90.643,0.58237,4.493,2,-56.7,-31.52,-16.08,0.13342,0,0,0.017606,-0.22151,90.647,0.58237,4.493,2,-7.6,-2.66,-1.14,-0.22151,1,2.5681,-7.6,-2.66,-1.14
90.646,0.58256,4.5288,2,-56.76,-31.541,-16.089,0.13342,0,0,0.017606,-0.22572,90.649,0.58256,4.5288,2,-7.58,-2.653,-1.137,-0.22572,1,2.5895,-7.58,-2.653,-1.137
90.648,0.58275,4.5649,2,-56.82,-31.562,-16.098,0.13342,0,0,0.017606,-0.23005,90.652,0.58275,4.5649,2,-7.56,-2.646,-1.134,-0.23005,1,2.6109,-7.56,-2.646,-1.134
90.651,0.58294,4.6013,2,-56.88,-31.583,-16.107,0.13342,0,0,0.017606,-0.23449,90.654,0.58294,4.6013,2,-7.54,-2.639,-1.131,-0.23449,1,2.6323,-7.54,-2.639,-1.131
90.653,0.58312,4.638,2,-56.94,-31.604,-16.116,0.13342,0,0,0.017606,-0.23906,90.657,0.58312,4.638,2,-7.52,-2.632,-1.128,-0.23906,1,2.6537,-7.52,-2.632,-1.128
90.656,0.58331,4.675,2,-57,-31.625,-16.125,0.13342,0,0,0.017606,-0.24375,90.659,0.58331,4.675,2,-7.5,-2.625,-1.125,-0.24375,1,2.6751,-7.5,-2.625,-1.125
90.659,0.58352,4.7233,2,-57.06,-31.646,-16.134,0.13342,0,0,0.017606,-0.24475,90.663,0.58352,4.7233,2,-7.48,-2.618,-1.122,-0.24475,1,2.6965,-7.48,-2.618,-1.122
90.663,0.58373,4.7712,2,-57.12,-31.667,-16.143,0.13342,0,0,0.017606,-0.24576,90.666,0.58373,4.7712,2,-7.46,-2.611,-1.119,-0.24576,1,2.7179,-7.46,-2.611,-1.119
90.666,0.58394,4.8189,2,-57.18,-31.688,-16.152,0.13342,0,0,0.017606,-0.24678,90.67,0.58394,4.8189,2,-7.44,-2.604,-1.116,-0.24678,1,2.7393,-7.44,-2.604,-1.116
90.67,0.58415,4.8663,2,-57.24,-31.709,-16.161,0.13342,0,0,0.017606,-0.24781,90.673,0.58415,4.8663,2,-7.42,-2.597,-1.113,-0.24781,1,2.7607,-7.42,-2.597,-1.113
90.673,0.58436,4.9134,2,-57.3,-31.73,-16.17,0.13342,0,0,0.017606,-0.24884,90.677,0.58436,4.9134,2,-7.4,-2.59,-1.11,-0.24884,1,2.7821,-7.4,-2.59,-1.11
90.677,0.58456,4.9602,2,-57.36,-31.751,-16.179,0.13342,0,0,0.017606,-0.2499,90.68,0.58456,4.9602,2,-7.38,-2.583,-1.107,-0.2499,1,2.8035,-7.38,-2.583,-1.107
90.68,0.58478,5.0024,2,-57.42,-31.772,-16.188,0.13342,0,0,0.017606,-0.25023,90.684,0.58478,5.0024,2,-7.36,-2.576,-1.104,-0.25023,1,2.8249,-7.36,-2.576,-1.104
90.684,0.58499,5.0434,2,-57.48,-31.793,-16.197,0.13342,0,0,0.017606,-0.25034,90.687,0.58499,5.0434,2,-7.34,-2.569,-1.101,-0.25034,1,2.8463,-7.34,-2.569,-1.101
90.688,0.58521,5.0846,2,-57.54,-31.814,-16.206,0.13342,0,0,0.017606,-0.25049,90.691,0.58521,5.0846,2,-7.32,-2.562,-1.098,-0.25049,1,2.8677,-7.32,-2.562,-1.098
90.691,0.58543,5.1262,2,-57.6,-31.835,-16.215,0.13342,0,0,0.017606,-0.25067,90.695,0.58543,5.1262,2,-7.3,-2.555,-1.095,-0.25067,1,2.8891,-7.3,-2.555,-1.095
90.695,0.58565,5.168,2,-57.66,-31.856,-16.224,0.13342,0,0,0.017606,-0.25089,90.698,0.58565,5.168,2,-7.28,-2.548,-1.092,-0.25089,1,2.9105,-7.28,-2.548,-1.092
90.699,0.58587,5.2101,2,-57.72,-31.877,-16.233,0.13342,0,0,0.017606,-0.25116,90.702,0.58587,5.2101,2,-7.26,-2.541,-1.089,-0.25116,1,2.9319,-7.26,-2.541,-1.089
90.702,0.5861,5.2525,2,-57.78,-31.898,-16.242,0.13342,0,0,0.017606,-0.25148,90.706,0.5861,5.2525,2,-7.24,-2.534,-1.086,-0.25148,1,2.9533,-7.24,-2.534,-1.086
90.706,0.58632,5.2952,2,-57.84,-31.919,-16.251,0.13342,0,0,0.017606,-0.25184,90.709,0.58632,5.2952,2,-7.22,-2.527,-1.083,-0.25184,1,2.9747,-7.22,-2.527,-1.083
90.71,0.58655,5.3381,2,-57.9,-31.94,-16.26,0.13342,0,0,0.017606,-0.25227,90.713,0.58655,5.3381,2,-7.2,-2.52,-1.08,-0.25227,1,2.9961,-7.2,-2.52,-1.08
90.713,0.58677,5.3813,2,-57.96,-31.961,-16.269,0.13342,0,0,0.017606,-0.25275,90.717,0.58677,5.3813,2,-7.18,-2.513,-1.077,-0.25275,1,3.0175,-7.18,-2.513,-1.077
90.717,0.587,5.4247,2,-58.02,-31.982,-16.278,0.13342,0,0,0.017606,-0.2533,90.72,0.587,5.4247,2,-7.16,-2.506,-1.074,-0.2533,1,3.0389,-7.16,-2.506,-1.074
90.721,0.58723,5.4684,2,-58.08,-32.003,-16.287,0.13342,0,0,0.017606,-0.25392,90.724,0.58723,5.4684,2,-7.14,-2.499,-1.071,-0.25392,1,3.0603,-7.14,-2.499,-1.071
90.725,0.58747,5.5124,2,-58.14,-32.024,-16.296,0.13342,0,0,0.017606,-0.25461,90.728,0.58747,5.5124,2,-7.12,-2.492,-1.068,-0.25461,1,3.0817,-7.12,-2.492,-1.068
90.729,0.58773,5.5569,2,-58.2,-32.045,-16.305,0.13342,0,0,0.017606,-0.25538,90.732,0.58773,5.5569,2,-7.1,-2.485,-1.065,-0.25538,1,3.1031,-7.1,-2.485,-1.065
90.733,0.58798,5.6009,2,-58.26,-32.066,-16.314,0.13342,0,0,0.017606,-0.25622,90.736,0.58798,5.6009,2,-7.08,-2.478,-1.062,-0.25622,1,3.1245,-7.08,-2.478,-1.062
90.737,0.58824,5.6445,2,-58.32,-32.087,-16.323,0.13342,0,0,0.017606,-0.25716,90.74,0.58824,5.6445,2,-7.06,-2.471,-1.059,-0.25716,1,3.1459,-7.06,-2.471,-1.059
90.741,0.5885,5.6876,2,-58.38,-32.108,-16.332,0.13342,0,0,0.017606,-0.25818,90.744,0.5885,5.6876,2,-7.04,-2.464,-1.056,-0.25818,1,3.1673,-7.04,-2.464,-1.056
90.745,0.58875,5.7304,2,-58.44,-32.129,-16.341,0.13342,0,0,0.017606,-0.25929,90.748,0.58875,5.7304,2,-7.02,-2.457,-1.053,-0.25929,1,3.1887,-7.02,-2.457,-1.053
90.749,0.58901,5.7727,2,-58.5,-32.15,-16.35,0.13342,0,0,0.017606,-0.2605,90.752,0.58901,5.7727,2,-7,-2.45,-1.05,-0.2605,1,3.2101,-7,-2.45,-1.05
90.753,0.58927,5.8147,2,-58.56,-32.171,-16.359,0.13342,0,0,0.017606,-0.26181,90.756,0.58927,5.8147,2,-6.98,-2.443,-1.047,-0.26181,1,3.2315,-6.98,-2.443,-1.047
90.758,0.58953,5.8563,2,-58.62,-32.192,-16.368,0.13342,0,0,0.017606,-0.26323,90.76,0.58953,5.8563,2,-6.96,-2.436,-1.044,-0.26323,1,3.2529,-6.96,-2.436,-1.044
90.762,0.58979,5.8975,2,-58.68,-32.213,-16.377,0.13342,0,0,0.017606,-0.26475,90.765,0.58979,5.8975,2,-6.94,-2.429,-1.041,-0.26475,1,3.2743,-6.94,-2.429,-1.041
90.766,0.59006,5.9383,2,-58.74,-32.234,-16.386,0.13342,0,0,0.017606,-0.26639,90.769,0.59006,5.9383,2,-6.92,-2.422,-1.038,-0.26639,1,3.2957,-6.92,-2.422,-1.038
90.77,0.59032,5.9788,2,-58.8,-32.255,-16.395,0.13342,0,0,0.017606,-0.26814,90.773,0.59032,5.9788,2,-6.9,-2.415,-1.035,-0.26814,1,3.3171,-6.9,-2.415,-1.035
90.774,0.59058,6.0189,2,-58.86,-32.276,-16.404,0.13342,0,0,0.017606,-0.27002,90.777,0.59058,6.0189,2,-6.88,-2.408,-1.032,-0.27002,1,3.3385,-6.88,-2.408,-1.032
90.778,0.59085,6.061,2,-58.92,-32.297,-16.413,0.13342,0,0,0.017606,-0.27169,90.781,0.59085,6.061,2,-6.86,-2.401,-1.029,-0.27169,1,3.3599,-6.86,-2.401,-1.029
90.783,0.59112,6.104,2,-58.98,-32.318,-16.422,0.13342,0,0,0.017606,-0.27333,90.785,0.59112,6.104,2,-6.84,-2.394,-1.026,-0.27333,1,3.3813,-6.84,-2.394,-1.026
90.787,0.59138,6.1471,2,-59.04,-32.339,-16.431,0.13342,0,0,0.017606,-0.27504,90.79,0.59138,6.1471,2,-6.82,-2.387,-1.023,-0.27504,1,3.4027,-6.82,-2.387,-1.023
90.791,0.59165,6.1904,2,-59.1,-32.36,-16.44,0.13342,0,0,0.017606,-0.27683,90.794,0.59165,6.1904,2,-6.8,-2.38,-1.02,-0.27683,1,3.4241,-6.8,-2.38,-1.02
90.796,0.59193,6.236,2,-59.16,-32.381,-16.449,0.13342,0,0,0.017606,-0.27849,90.798,0.59193,6.236,2,-6.78,-2.373,-1.017,-0.27849,1,3.4456,-6.78,-2.373,-1.017
90.801,0.59223,6.2867,2,-59.22,-32.402,-16.458,0.13342,0,0,0.017606,-0.27969,90.803,0.59223,6.2867,2,-6.76,-2.366,-1.014,-0.27969,1,3.467,-6.76,-2.366,-1.014
90.805,0.59253,6.3371,2,-59.28,-32.423,-16.467,0.13342,0,0,0.017606,-0.28095,90.808,0.59253,6.3371,2,-6.74,-2.359,-1.011,-0.28095,1,3.4884,-6.74,-2.359,-1.011
90.81,0.59283,6.3871,2,-59.34,-32.444,-16.476,0.13342,0,0,0.017606,-0.28227,90.813,0.59283,6.3871,2,-6.72,-2.352,-1.008,-0.28227,1,3.5098,-6.72,-2.352,-1.008
90.815,0.59313,6.4367,2,-59.4,-32.465,-16.485,0.13342,0,0,0.017606,-0.28365,90.818,0.59313,6.4367,2,-6.7,-2.345,-1.005,-0.28365,1,3.5312,-6.7,-2.345,-1.005
90.82,0.59343,6.4861,2,-59.46,-32.486,-16.494,0.13342,0,0,0.017606,-0.28509,90.823,0.59343,6.4861,2,-6.68,-2.338,-1.002,-0.28509,1,3.5526,-6.68,-2.338,-1.002
90.825,0.59374,6.535,2,-59.52,-32.507,-16.503,0.13342,0,0,0.017606,-0.2866,90.827,0.59374,6.535,2,-6.66,-2.331,-0.999,-0.2866,1,3.574,-6.66,-2.331,-0.999
90.83,0.59404,6.5837,2,-59.58,-32.528,-16.512,0.13342,0,0,0.017606,-0.28817,90.832,0.59404,6.5837,2,-6.64,-2.324,-0.996,-0.28817,1,3.5954,-6.64,-2.324,-0.996
90.835,0.59434,6.6318,2,-59.64,-32.549,-16.521,0.13342,0,0,0.017606,-0.28974,90.837,0.59434,6.6318,2,-6.62,-2.317,-0.993,-0.28974,1,3.6168,-6.62,-2.317,-0.993
90.84,0.59464,6.6787,2,-59.7,-32.57,-16.53,0.13342,0,0,0.017606,-0.29118,90.842,0.59464,6.6787,2,-6.6,-2.31,-0.99,-0.29118,1,3.6382,-6.6,-2.31,-0.99
90.845,0.59495,6.7255,2,-59.76,-32.591,-16.539,0.13342,0,0,0.017606,-0.2927,90.847,0.59495,6.7255,2,-6.58,-2.303,-0.987,-0.2927,1,3.6596,-6.58,-2.303,-0.987
90.85,0.59526,6.7721,2,-59.82,-32.612,-16.548,0.13342,0,0,0.017606,-0.29431,90.852,0.59526,6.7721,2,-6.56,-2.296,-0.984,-0.29431,1,3.681,-6.56,-2.296,-0.984
90.854,0.59557,6.8185,2,-59.88,-32.633,-16.557,0.13342,0,0,0.017606,-0.29601,90.857,0.59557,6.8185,2,-6.54,-2.289,-0.981,-0.29601,1,3.7024,-6.54,-2.289,-0.981
90.859,0.59588,6.8648,2,-59.94,-32.654,-16.566,0.13342,0,0,0.017606,-0.29781,90.862,0.59588,6.8648,2,-6.52,-2.282,-0.978,-0.29781,1,3.7238,-6.52,-2.282,-0.978
90.864,0.59619,6.911,2,-60,-32.675,-16.575,0.13342,0,0,0.017606,-0.29971,90.867,0.59619,6.911,2,-6.5,-2.275,-0.975,-0.29971,1,3.7452,-6.5,-2.275,-0.975
90.869,0.5965,6.957,2,-60.06,-32.696,-16.584,0.13342,0,0,0.017606,-0.30172,90.872,0.5965,6.957,2,-6.48,-2.268,-0.972,-0.30172,1,3.7666,-6.48,-2.268,-0.972
90.874,0.59681,7.003,2,-60.12,-32.717,-16.593,0.13342,0,0,0.017606,-0.30384,90.877,0.59681,7.003,2,-6.46,-2.261,-0.969,-0.30384,1,3.788,-6.46,-2.261,-0.969
90.879,0.59712,7.0487,2,-60.18,-32.738,-16.602,0.13342,0,0,0.017606,-0.30607,90.881,0.59712,7.0487,2,-6.44,-2.254,-0.966,-0.30607,1,3.8094,-6.44,-2.254,-0.966
90.884,0.59744,7.0944,2,-60.24,-32.759,-16.611,0.13342,0,0,0.017606,-0.30842,90.886,0.59744,7.0944,2,-6.42,-2.247,-0.963,-0.30842,1,3.8308,-6.42,-2.247,-0.963
90.889,0.59775,7.14,2,-60.3,-32.78,-16.62,0.13342,0,0,0.017606,-0.31089,90.891,0.59775,7.14,2,-6.4,-2.24,-0.96,-0.31089,1,3.8522,-6.4,-2.24,-0.96
90.894,0.59806,7.1855,2,-60.36,-32.801,-16.629,0.13342,0,0,0.017606,-0.31349,90.896,0.59806,7.1855,2,-6.38,-2.233,-0.957,-0.31349,1,3.8736,-6.38,-2.233,-0.957
90.899,0.59837,7.2314,2,-60.42,-32.822,-16.638,0.13342,0,0,0.017606,-0.31621,90.901,0.59837,7.2314,2,-6.36,-2.226,-0.954,-0.31621,1,3.895,-6.36,-2.226,-0.954
90.904,0.59868,7.2773,2,-60.48,-32.843,-16.647,0.13342,0,0,0.017606,-0.31907,90.906,0.59868,7.2773,2,-6.34,-2.219,-0.951,-0.31907,1,3.9164,-6.34,-2.219,-0.951
90.909,0.59899,7.3232,2,-60.54,-32.864,-16.656,0.13342,0,0,0.017606,-0.32207,90.911,0.59899,7.3232,2,-6.32,-2.212,-0.948,-0.32207,1,3.9378,-6.32,-2.212,-0.948
90.914,0.5993,7.3689,2,-60.6,-32.885,-16.665,0.13342,0,0,0.017606,-0.32521,90.916,0.5993,7.3689,2,-6.3,-2.205,-0.945,-0.32521,1,3.9592,-6.3,-2.205,-0.945
90.919,0.59961,7.4146,2,-60.66,-32.906,-16.674,0.13342,0,0,0.017606,-0.32849,90.921,0.59961,7.4146,2,-6.28,-2.198,-0.942,-0.32849,1,3.9806,-6.28,-2.198,-0.942
90.924,0.59992,7.4601,2,-60.72,-32.927,-16.683,0.13342,0,0,0.017606,-0.33193,90.926,0.59992,7.4601,2,-6.26,-2.191,-0.939,-0.33193,1,4.002,-6.26,-2.191,-0.939
90.929,0.60024,7.5055,2,-60.78,-32.948,-16.692,0.13342,0,0,0.017606,-0.33552,90.931,0.60024,7.5055,2,-6.24,-2.184,-0.936,-0.33552,1,4.0234,-6.24,-2.184,-0.936
90.934,0.60055,7.5508,2,-60.84,-32.969,-16.701,0.13342,0,0,0.017606,-0.33927,90.936,0.60055,7.5508,2,-6.22,-2.177,-0.933,-0.33927,1,4.0448,-6.22,-2.177,-0.933
90.939,0.60087,7.5959,2,-60.9,-32.99,-16.71,0.13342,0,0,0.017606,-0.34318,90.941,0.60087,7.5959,2,-6.2,-2.17,-0.93,-0.34318,1,4.0662,-6.2,-2.17,-0.93
90.944,0.60118,7.6409,2,-60.96,-33.011,-16.719,0.13342,0,0,0.017606,-0.34725,90.946,0.60118,7.6409,2,-6.18,-2.163,-0.927,-0.34725,1,4.0876,-6.18,-2.163,-0.927
90.949,0.6015,7.6857,2,-61.02,-33.032,-16.728,0.13342,0,0,0.017606,-0.3515,90.951,0.6015,7.6857,2,-6.16,-2.156,-0.924,-0.3515,1,4.109,-6.16,-2.156,-0.924
90.954,0.60182,7.7304,2,-61.08,-33.053,-16.737,0.13342,0,0,0.017606,-0.35592,90.956,0.60182,7.7304,2,-6.14,-2.149,-0.921,-0.35592,1,4.1304,-6.14,-2.149,-0.921
90.959,0.60214,7.7748,2,-61.14,-33.074,-16.746,0.13342,0,0,0.017606,-0.36021,90.961,0.60214,7.7748,2,-6.12,-2.142,-0.918,-0.36021,1,4.1518,-6.12,-2.142,-0.918
90.964,0.60245,7.819,2,-61.2,-33.095,-16.755,0.13342,0,0,0.017606,-0.36371,90.966,0.60245,7.819,2,-6.1,-2.135,-0.915,-0.36371,1,4.1732,-6.1,-2.135,-0.915
90.969,0.60275,7.8632,2,-61.26,-33.116,-16.764,0.13342,0,0,0.017606,-0.36729,90.971,0.60275,7.8632,2,-6.08,-2.128,-0.912,-0.36729,1,4.1946,-6.08,-2.128,-0.912
90.974,0.60307,7.9107,2,-61.32,-33.137,-16.773,0.13342,0,0,0.017606,-0.37007,90.976,0.60307,7.9107,2,-6.06,-2.121,-0.909,-0.37007,1,4.216,-6.06,-2.121,-0.909
90.98,0.60341,7.9606,2,-61.38,-33.158,-16.782,0.13342,0,0,0.017606,-0.3723,90.982,0.60341,7.9606,2,-6.04,-2.114,-0.906,-0.3723,1,4.2374,-6.04,-2.114,-0.906
90.985,0.60375,8.0104,2,-61.44,-33.179,-16.791,0.13342,0,0,0.017606,-0.37463,90.987,0.60375,8.0104,2,-6.02,-2.107,-0.903,-0.37463,1,4.2588,-6.02,-2.107,-0.903
90.99,0.60408,8.0603,2,-61.5,-33.2,-16.8,0.13342,0,0,0.017606,-0.37704,90.992,0.60408,8.0603,2,-6,-2.1,-0.9,-0.37704,1,4.2802,-6,-2.1,-0.9
90.996,0.60441,8.11,2,-61.56,-33.221,-16.809,0.13342,0,0,0.017606,-0.37956,90.998,0.60441,8.11,2,-5.98,-2.093,-0.897,-0.37956,1,4.3016,-5.98,-2.093,-0.897
91.001,0.60475,8.1598,2,-61.62,-33.242,-16.818,0.13342,0,0,0.017606,-0.38219,91.003,0.60475,8.1598,2,-5.96,-2.086,-0.894,-0.38219,1,4.323,-5.96,-2.086,-0.894
91.007,0.60508,8.2096,2,-61.68,-33.263,-16.827,0.13342,0,0,0.017606,-0.38491,91.009,0.60508,8.2096,2,-5.94,-2.079,-0.891,-0.38491,1,4.3444,-5.94,-2.079,-0.891
91.012,0.60541,8.2593,2,-61.74,-33.284,-16.836,0.13342,0,0,0.017606,-0.38775,91.014,0.60541,8.2593,2,-5.92,-2.072,-0.888,-0.38775,1,4.3658,-5.92,-2.072,-0.888
91.018,0.60574,8.309,2,-61.8,-33.305,-16.845,0.13342,0,0,0.017606,-0.3907,91.019,0.60574,8.309,2,-5.9,-2.065,-0.885,-0.3907,1,4.3872,-5.9,-2.065,-0.885
91.023,0.60607,8.3588,2,-61.86,-33.326,-16.854,0.13342,0,0,0.017606,-0.39377,91.025,0.60607,8.3588,2,-5.88,-2.058,-0.882,-0.39377,1,4.4086,-5.88,-2.058,-0.882
91.028,0.60642,8.4077,2,-61.92,-33.347,-16.863,0.13342,0,0,0.017606,-0.39637,91.03,0.60642,8.4077,2,-5.86,-2.051,-0.879,-0.39637,1,4.43,-5.86,-2.051,-0.879
91.034,0.60678,8.4561,2,-61.98,-33.368,-16.872,0.13342,0,0,0.017606,-0.39881,91.036,0.60678,8.4561,2,-5.84,-2.044,-0.876,-0.39881,1,4.4514,-5.84,-2.044,-0.876
91.039,0.60715,8.5061,2,-62.04,-33.389,-16.881,0.13342,0,0,0.017606,-0.40011,91.041,0.60715,8.5061,2,-5.82,-2.037,-0.873,-0.40011,1,4.4728,-5.82,-2.037,-0.873
91.045,0.60752,8.5567,2,-62.1,-33.41,-16.89,0.13342,0,0,0.017606,-0.40084,91.047,0.60752,8.5567,2,-5.8,-2.03,-0.87,-0.40084,1,4.4942,-5.8,-2.03,-0.87
91.051,0.6079,8.607,2,-62.16,-33.431,-16.899,0.13342,0,0,0.017606,-0.40162,91.053,0.6079,8.607,2,-5.78,-2.023,-0.867,-0.40162,1,4.5156,-5.78,-2.023,-0.867
91.056,0.60827,8.657,2,-62.22,-33.452,-16.908,0.13342,0,0,0.017606,-0.40244,91.058,0.60827,8.657,2,-5.76,-2.016,-0.864,-0.40244,1,4.537,-5.76,-2.016,-0.864
91.062,0.60865,8.7068,2,-62.28,-33.473,-16.917,0.13342,0,0,0.017606,-0.40331,91.064,0.60865,8.7068,2,-5.74,-2.009,-0.861,-0.40331,1,4.5584,-5.74,-2.009,-0.861
91.068,0.60902,8.7562,2,-62.34,-33.494,-16.926,0.13342,0,0,0.017606,-0.40422,91.07,0.60902,8.7562,2,-5.72,-2.002,-0.858,-0.40422,1,4.5798,-5.72,-2.002,-0.858
91.074,0.6094,8.8054,2,-62.4,-33.515,-16.935,0.13342,0,0,0.017606,-0.40519,91.075,0.6094,8.8054,2,-5.7,-1.995,-0.855,-0.40519,1,4.6012,-5.7,-1.995,-0.855
91.079,0.60977,8.8543,2,-62.46,-33.536,-16.944,0.13342,0,0,0.017606,-0.40622,91.081,0.60977,8.8543,2,-5.68,-1.988,-0.852,-0.40622,1,4.6226,-5.68,-1.988,-0.852
91.085,0.61015,8.9029,2,-62.52,-33.557,-16.953,0.13342,0,0,0.017606,-0.40731,91.086,0.61015,8.9029,2,-5.66,-1.981,-0.849,-0.40731,1,4.644,-5.66,-1.981,-0.849
91.09,0.61052,8.9514,2,-62.58,-33.578,-16.962,0.13342,0,0,0.017606,-0.40846,91.092,0.61052,8.9514,2,-5.64,-1.974,-0.846,-0.40846,1,4.6654,-5.64,-1.974,-0.846
91.096,0.61089,8.9996,2,-62.64,-33.599,-16.971,0.13342,0,0,0.017606,-0.40963,91.098,0.61089,8.9996,2,-5.62,-1.967,-0.843,-0.40963,1,4.6868,-5.62,-1.967,-0.843
91.102,0.61125,9.0482,2,-62.7,-33.62,-16.98,0.13342,0,0,0.017606,-0.41073,91.103,0.61125,9.0482,2,-5.6,-1.96,-0.84,-0.41073,1,4.7082,-5.6,-1.96,-0.84
91.107,0.61161,9.0965,2,-62.76,-33.641,-16.989,0.13342,0,0,0.017606,-0.41189,91.109,0.61161,9.0965,2,-5.58,-1.953,-0.837,-0.41189,1,4.7296,-5.58,-1.953,-0.837
91.113,0.61196,9.1448,2,-62.82,-33.662,-16.998,0.13342,0,0,0.017606,-0.41311,91.114,0.61196,9.1448,2,-5.56,-1.946,-0.834,-0.41311,1,4.751,-5.56,-1.946,-0.834
91.118,0.61231,9.193,2,-62.88,-33.683,-17.007,0.13342,0,0,0.017606,-0.41441,91.12,0.61231,9.193,2,-5.54,-1.939,-0.831,-0.41441,1,4.7724,-5.54,-1.939,-0.831
91.124,0.61267,9.241,2,-62.94,-33.704,-17.016,0.13342,0,0,0.017606,-0.41579,91.125,0.61267,9.241,2,-5.52,-1.932,-0.828,-0.41579,1,4.7938,-5.52,-1.932,-0.828
91.129,0.61302,9.289,2,-63,-33.725,-17.025,0.13342,0,0,0.017606,-0.41724,91.131,0.61302,9.289,2,-5.5,-1.925,-0.825,-0.41724,1,4.8152,-5.5,-1.925,-0.825
91.135,0.61337,9.3369,2,-63.06,-33.746,-17.034,0.13342,0,0,0.017606,-0.41877,91.136,0.61337,9.3369,2,-5.48,-1.918,-0.822,-0.41877,1,4.8366,-5.48,-1.918,-0.822
91.14,0.61372,9.3847,2,-63.12,-33.767,-17.043,0.13342,0,0,0.017606,-0.4204,91.142,0.61372,9.3847,2,-5.46,-1.911,-0.819,-0.4204,1,4.858,-5.46,-1.911,-0.819
91.146,0.61406,9.4324,2,-63.18,-33.788,-17.052,0.13342,0,0,0.017606,-0.42211,91.147,0.61406,9.4324,2,-5.44,-1.904,-0.816,-0.42211,1,4.8794,-5.44,-1.904,-0.816
91.151,0.61441,9.4801,2,-63.24,-33.809,-17.061,0.13342,0,0,0.017606,-0.42392,91.153,0.61441,9.4801,2,-5.42,-1.897,-0.813,-0.42392,1,4.9008,-5.42,-1.897,-0.813
91.156,0.61475,9.5277,2,-63.3,-33.83,-17.07,0.13342,0,0,0.017606,-0.42583,91.158,0.61475,9.5277,2,-5.4,-1.89,-0.81,-0.42583,1,4.9222,-5.4,-1.89,-0.81
91.162,0.6151,9.5753,2,-63.36,-33.851,-17.079,0.13342,0,0,0.017606,-0.42784,91.163,0.6151,9.5753,2,-5.38,-1.883,-0.807,-0.42784,1,4.9436,-5.38,-1.883,-0.807
91.167,0.61544,9.6241,2,-63.42,-33.872,-17.088,0.13342,0,0,0.017606,-0.42957,91.169,0.61544,9.6241,2,-5.36,-1.876,-0.804,-0.42957,1,4.965,-5.36,-1.876,-0.804
91.173,0.61581,9.6773,2,-63.48,-33.893,-17.097,0.13342,0,0,0.017606,-0.43033,91.174,0.61581,9.6773,2,-5.34,-1.869,-0.801,-0.43033,1,4.9864,-5.34,-1.869,-0.801
91.179,0.61618,9.7308,2,-63.54,-33.914,-17.106,0.13342,0,0,0.017606,-0.43099,91.18,0.61618,9.7308,2,-5.32,-1.862,-0.798,-0.43099,1,5.0078,-5.32,-1.862,-0.798
91.184,0.61656,9.7841,2,-63.6,-33.935,-17.115,0.13342,0,0,0.017606,-0.43168,91.186,0.61656,9.7841,2,-5.3,-1.855,-0.795,-0.43168,1,5.0292,-5.3,-1.855,-0.795
91.19,0.61693,9.8371,2,-63.66,-33.956,-17.124,0.13342,0,0,0.017606,-0.43242,91.192,0.61693,9.8371,2,-5.28,-1.848,-0.792,-0.43242,1,5.0506,-5.28,-1.848,-0.792
91.196,0.6173,9.8899,2,-63.72,-33.977,-17.133,0.13342,0,0,0.017606,-0.43322,91.197,0.6173,9.8899,2,-5.26,-1.841,-0.789,-0.43322,1,5.072,-5.26,-1.841,-0.789
91.202,0.61767,9.9424,2,-63.78,-33.998,-17.142,0.13342,0,0,0.017606,-0.43406,91.203,0.61767,9.9424,2,-5.24,-1.834,-0.786,-0.43406,1,5.0934,-5.24,-1.834,-0.786
91.207,0.61804,9.9947,2,-63.84,-34.019,-17.151,0.13342,0,0,0.017606,-0.43496,91.209,0.61804,9.9947,2,-5.22,-1.827,-0.783,-0.43496,1,5.1148,-5.22,-1.827,-0.783
91.213,0.61842,10.047,2,-63.9,-34.04,-17.16,0.13342,0,0,0.017606,-0.43592,91.214,0.61842,10.047,2,-5.2,-1.82,-0.78,-0.43592,1,5.1362,-5.2,-1.82,-0.78
91.219,0.61879,10.099,2,-63.96,-34.061,-17.169,0.13342,0,0,0.017606,-0.43694,91.22,0.61879,10.099,2,-5.18,-1.813,-0.777,-0.43694,1,5.1576,-5.18,-1.813,-0.777
91.224,0.61916,10.15,2,-64.02,-34.082,-17.178,0.13342,0,0,0.017606,-0.43803,91.226,0.61916,10.15,2,-5.16,-1.806,-0.774,-0.43803,1,5.179,-5.16,-1.806,-0.774
91.23,0.61954,10.202,2,-64.08,-34.103,-17.187,0.13342,0,0,0.017606,-0.43919,91.231,0.61954,10.202,2,-5.14,-1.799,-0.771,-0.43919,1,5.2004,-5.14,-1.799,-0.771
91.236,0.61991,10.253,2,-64.14,-34.124,-17.196,0.13342,0,0,0.017606,-0.44042,91.237,0.61991,10.253,2,-5.12,-1.792,-0.768,-0.44042,1,5.2218,-5.12,-1.792,-0.768
91.241,0.62027,10.303,2,-64.2,-34.145,-17.205,0.13342,0,0,0.017606,-0.44169,91.243,0.62027,10.303,2,-5.1,-1.785,-0.765,-0.44169,1,5.2432,-5.1,-1.785,-0.765
91.247,0.62063,10.353,2,-64.26,-34.166,-17.214,0.13342,0,0,0.017606,-0.44305,91.248,0.62063,10.353,2,-5.08,-1.778,-0.762,-0.44305,1,5.2646,-5.08,-1.778,-0.762
91.252,0.62099,10.403,2,-64.32,-34.187,-17.223,0.13342,0,0,0.017606,-0.4445,91.254,0.62099,10.403,2,-5.06,-1.771,-0.759,-0.4445,1,5.286,-5.06,-1.771,-0.759
91.258,0.62135,10.452,2,-64.38,-34.208,-17.232,0.13342,0,0,0.017606,-0.44604,91.259,0.62135,10.452,2,-5.04,-1.764,-0.756,-0.44604,1,5.3074,-5.04,-1.764,-0.756
91.263,0.62171,10.501,2,-64.44,-34.229,-17.241,0.13342,0,0,0.017606,-0.44767,91.265,0.62171,10.501,2,-5.02,-1.757,-0.753,-0.44767,1,5.3288,-5.02,-1.757,-0.753
91.269,0.62207,10.55,2,-64.5,-34.25,-17.25,0.13342,0,0,0.017606,-0.4494,91.27,0.62207,10.55,2,-5,-1.75,-0.75,-0.4494,1,5.3502,-5,-1.75,-0.75
91.274,0.62242,10.598,2,-64.56,-34.271,-17.259,0.13342,0,0,0.017606,-0.45124,91.276,0.62242,10.598,2,-4.98,-1.743,-0.747,-0.45124,1,5.3716,-4.98,-1.743,-0.747
91.28,0.62278,10.647,2,-64.62,-34.292,-17.268,0.13342,0,0,0.017606,-0.45319,91.281,0.62278,10.647,2,-4.96,-1.736,-0.744,-0.45319,1,5.393,-4.96,-1.736,-0.744
91.285,0.62313,10.694,2,-64.68,-34.313,-17.277,0.13342,0,0,0.017606,-0.45525,91.287,0.62313,10.694,2,-4.94,-1.729,-0.741,-0.45525,1,5.4144,-4.94,-1.729,-0.741
91.291,0.62348,10.742,2,-64.74,-34.334,-17.286,0.13342,0,0,0.017606,-0.45742,91.292,0.62348,10.742,2,-4.92,-1.722,-0.738,-0.45742,1,5.4358,-4.92,-1.722,-0.738
91.296,0.62383,10.789,2,-64.8,-34.355,-17.295,0.13342,0,0,0.017606,-0.45972,91.298,0.62383,10.789,2,-4.9,-1.715,-0.735,-0.45972,1,5.4572,-4.9,-1.715,-0.735
91.302,0.62418,10.836,2,-64.86,-34.376,-17.304,0.13342,0,0,0.017606,-0.46214,91.303,0.62418,10.836,2,-4.88,-1.708,-0.732,-0.46214,1,5.4786,-4.88,-1.708,-0.732
91.307,0.62454,10.884,2,-64.92,-34.397,-17.313,0.13342,0,0,0.017606,-0.46464,91.308,0.62454,10.884,2,-4.86,-1.701,-0.729,-0.46464,1,5.5,-4.86,-1.701,-0.729
91.312,0.62491,10.932,2,-64.98,-34.418,-17.322,0.13342,0,0,0.017606,-0.46725,91.314,0.62491,10.932,2,-4.84,-1.694,-0.726,-0.46725,1,5.5214,-4.84,-1.694,-0.726
91.318,0.62527,10.98,2,-65.04,-34.439,-17.331,0.13342,0,0,0.017606,-0.47,91.319,0.62527,10.98,2,-4.82,-1.687,-0.723,-0.47,1,5.5428,-4.82,-1.687,-0.723
91.323,0.62564,11.028,2,-65.1,-34.46,-17.34,0.13342,0,0,0.017606,-0.47287,91.325,0.62564,11.028,2,-4.8,-1.68,-0.72,-0.47287,1,5.5642,-4.8,-1.68,-0.72
91.329,0.62601,11.076,2,-65.16,-34.481,-17.349,0.13342,0,0,0.017606,-0.47589,91.33,0.62601,11.076,2,-4.78,-1.673,-0.717,-0.47589,1,5.5856,-4.78,-1.673,-0.717
91.334,0.62638,11.124,2,-65.22,-34.502,-17.358,0.13342,0,0,0.017606,-0.47904,91.335,0.62638,11.124,2,-4.76,-1.666,-0.714,-0.47904,1,5.607,-4.76,-1.666,-0.714
91.339,0.62674,11.171,2,-65.28,-34.523,-17.367,0.13342,0,0,0.017606,-0.48234,91.341,0.62674,11.171,2,-4.74,-1.659,-0.711,-0.48234,1,5.6284,-4.74,-1.659,-0.711
91.345,0.62711,11.219,2,-65.34,-34.544,-17.376,0.13342,0,0,0.017606,-0.48578,91.346,0.62711,11.219,2,-4.72,-1.652,-0.708,-0.48578,1,5.6498,-4.72,-1.652,-0.708
91.35,0.62748,11.266,2,-65.4,-34.565,-17.385,0.13342,0,0,0.017606,-0.48938,91.351,0.62748,11.266,2,-4.7,-1.645,-0.705,-0.48938,1,5.6712,-4.7,-1.645,-0.705
91.356,0.62785,11.313,2,-65.46,-34.586,-17.394,0.13342,0,0,0.017606,-0.49313,91.357,0.62785,11.313,2,-4.68,-1.638,-0.702,-0.49313,1,5.6926,-4.68,-1.638,-0.702
91.361,0.62821,11.36,2,-65.52,-34.607,-17.403,0.13342,0,0,0.017606,-0.49704,91.362,0.62821,11.36,2,-4.66,-1.631,-0.699,-0.49704,1,5.714,-4.66,-1.631,-0.699
91.366,0.62858,11.407,2,-65.58,-34.628,-17.412,0.13342,0,0,0.017606,-0.50091,91.368,0.62858,11.407,2,-4.64,-1.624,-0.696,-0.50091,1,5.7355,-4.64,-1.624,-0.696
91.372,0.62897,11.458,2,-65.64,-34.649,-17.421,0.13342,0,0,0.017606,-0.50339,91.373,0.62897,11.458,2,-4.62,-1.617,-0.693,-0.50339,1,5.7569,-4.62,-1.617,-0.693
91.377,0.62934,11.508,2,-65.7,-34.67,-17.43,0.13342,0,0,0.017606,-0.50495,91.379,0.62934,11.508,2,-4.6,-1.61,-0.69,-0.50495,1,5.7783,-4.6,-1.61,-0.69
91.383,0.62971,11.558,2,-65.76,-34.691,-17.439,0.13342,0,0,0.017606,-0.50661,91.384,0.62971,11.558,2,-4.58,-1.603,-0.687,-0.50661,1,5.7997,-4.58,-1.603,-0.687
91.388,0.63008,11.609,2,-65.82,-34.712,-17.448,0.13342,0,0,0.017606,-0.50835,91.39,0.63008,11.609,2,-4.56,-1.596,-0.684,-0.50835,1,5.8211,-4.56,-1.596,-0.684
91.394,0.63045,11.659,2,-65.88,-34.733,-17.457,0.13342,0,0,0.017606,-0.5102,91.395,0.63045,11.659,2,-4.54,-1.589,-0.681,-0.5102,1,5.8425,-4.54,-1.589,-0.681
91.399,0.63081,11.71,2,-65.94,-34.754,-17.466,0.13342,0,0,0.017606,-0.51214,91.4,0.63081,11.71,2,-4.52,-1.582,-0.678,-0.51214,1,5.8639,-4.52,-1.582,-0.678
91.405,0.63118,11.76,2,-66,-34.775,-17.475,0.13342,0,0,0.017606,-0.51419,91.406,0.63118,11.76,2,-4.5,-1.575,-0.675,-0.51419,1,5.8853,-4.5,-1.575,-0.675
91.41,0.63155,11.81,2,-66.06,-34.796,-17.484,0.13342,0,0,0.017606,-0.51635,91.411,0.63155,11.81,2,-4.48,-1.568,-0.672,-0.51635,1,5.9067,-4.48,-1.568,-0.672
91.415,0.63191,11.861,2,-66.12,-34.817,-17.493,0.13342,0,0,0.017606,-0.51862,91.416,0.63191,11.861,2,-4.46,-1.561,-0.669,-0.51862,1,5.9281,-4.46,-1.561,-0.669
91.421,0.63227,11.911,2,-66.18,-34.838,-17.502,0.13342,0,0,0.017606,-0.52101,91.422,0.63227,11.911,2,-4.44,-1.554,-0.666,-0.52101,1,5.9495,-4.44,-1.554,-0.666
91.426,0.63263,11.962,2,-66.24,-34.859,-17.511,0.13342,0,0,0.017606,-0.52352,91.427,0.63263,11.962,2,-4.42,-1.547,-0.663,-0.52352,1,5.9709,-4.42,-1.547,-0.663
91.431,0.633,12.012,2,-66.3,-34.88,-17.52,0.13342,0,0,0.017606,-0.52615,91.433,0.633,12.012,2,-4.4,-1.54,-0.66,-0.52615,1,5.9923,-4.4,-1.54,-0.66
91.437,0.63336,12.062,2,-66.36,-34.901,-17.529,0.13342,0,0,0.017606,-0.52891,91.438,0.63336,12.062,2,-4.38,-1.533,-0.657,-0.52891,1,6.0137,-4.38,-1.533,-0.657
91.442,0.63373,12.114,2,-66.42,-34.922,-17.538,0.13342,0,0,0.017606,-0.53172,91.443,0.63373,12.114,2,-4.36,-1.526,-0.654,-0.53172,1,6.0351,-4.36,-1.526,-0.654
91.447,0.6341,12.167,2,-66.48,-34.943,-17.547,0.13342,0,0,0.017606,-0.53462,91.449,0.6341,12.167,2,-4.34,-1.519,-0.651,-0.53462,1,6.0565,-4.34,-1.519,-0.651
91.453,0.63448,12.219,2,-66.54,-34.964,-17.556,0.13342,0,0,0.017606,-0.53764,91.454,0.63448,12.219,2,-4.32,-1.512,-0.648,-0.53764,1,6.0779,-4.32,-1.512,-0.648
91.458,0.63485,12.271,2,-66.6,-34.985,-17.565,0.13342,0,0,0.017606,-0.54078,91.459,0.63485,12.271,2,-4.3,-1.505,-0.645,-0.54078,1,6.0993,-4.3,-1.505,-0.645
91.464,0.63522,12.322,2,-66.66,-35.006,-17.574,0.13342,0,0,0.017606,-0.54405,91.465,0.63522,12.322,2,-4.28,-1.498,-0.642,-0.54405,1,6.1207,-4.28,-1.498,-0.642
91.469,0.63559,12.374,2,-66.72,-35.027,-17.583,0.13342,0,0,0.017606,-0.54745,91.47,0.63559,12.374,2,-4.26,-1.491,-0.639,-0.54745,1,6.1421,-4.26,-1.491,-0.639
91.474,0.63596,12.426,2,-66.78,-35.048,-17.592,0.13342,0,0,0.017606,-0.55098,91.475,0.63596,12.426,2,-4.24,-1.484,-0.636,-0.55098,1,6.1635,-4.24,-1.484,-0.636
91.48,0.63632,12.477,2,-66.84,-35.069,-17.601,0.13342,0,0,0.017606,-0.55466,91.481,0.63632,12.477,2,-4.22,-1.477,-0.633,-0.55466,1,6.1849,-4.22,-1.477,-0.633
91.485,0.63669,12.529,2,-66.9,-35.09,-17.61,0.13342,0,0,0.017606,-0.55847,91.486,0.63669,12.529,2,-4.2,-1.47,-0.63,-0.55847,1,6.2063,-4.2,-1.47,-0.63
91.49,0.63706,12.58,2,-66.96,-35.111,-17.619,0.13342,0,0,0.017606,-0.56243,91.491,0.63706,12.58,2,-4.18,-1.463,-0.627,-0.56243,1,6.2277,-4.18,-1.463,-0.627
91.495,0.63742,12.631,2,-67.02,-35.132,-17.628,0.13342,0,0,0.017606,-0.56594,91.496,0.63742,12.631,2,-4.16,-1.456,-0.624,-0.56594,1,6.2491,-4.16,-1.456,-0.624
91.501,0.6378,12.684,2,-67.08,-35.153,-17.637,0.13342,0,0,0.017606,-0.5684,91.502,0.6378,12.684,2,-4.14,-1.449,-0.621,-0.5684,1,6.2705,-4.14,-1.449,-0.621
91.506,0.63817,12.734,2,-67.14,-35.174,-17.646,0.13342,0,0,0.017606,-0.57066,91.507,0.63817,12.734,2,-4.12,-1.442,-0.618,-0.57066,1,6.2919,-4.12,-1.442,-0.618
91.512,0.63853,12.782,2,-67.2,-35.195,-17.655,0.13342,0,0,0.017606,-0.57209,91.513,0.63853,12.782,2,-4.1,-1.435,-0.615,-0.57209,1,6.3133,-4.1,-1.435,-0.615
91.517,0.6389,12.83,2,-67.26,-35.216,-17.664,0.13342,0,0,0.017606,-0.57355,91.518,0.6389,12.83,2,-4.08,-1.428,-0.612,-0.57355,1,6.3347,-4.08,-1.428,-0.612
91.522,0.63926,12.878,2,-67.32,-35.237,-17.673,0.13342,0,0,0.017606,-0.57506,91.523,0.63926,12.878,2,-4.06,-1.421,-0.609,-0.57506,1,6.3561,-4.06,-1.421,-0.609
91.527,0.63963,12.925,2,-67.38,-35.258,-17.682,0.13342,0,0,0.017606,-0.5766,91.529,0.63963,12.925,2,-4.04,-1.414,-0.606,-0.5766,1,6.3775,-4.04,-1.414,-0.606
91.533,0.63999,12.972,2,-67.44,-35.279,-17.691,0.13342,0,0,0.017606,-0.57819,91.534,0.63999,12.972,2,-4.02,-1.407,-0.603,-0.57819,1,6.3989,-4.02,-1.407,-0.603
91.538,0.64036,13.02,2,-67.5,-35.3,-17.7,0.13342,0,0,0.017606,-0.57983,91.539,0.64036,13.02,2,-4,-1.4,-0.6,-0.57983,1,6.4203,-4,-1.4,-0.6
91.543,0.64072,13.067,2,-67.56,-35.321,-17.709,0.13342,0,0,0.017606,-0.58152,91.544,0.64072,13.067,2,-3.98,-1.393,-0.597,-0.58152,1,6.4417,-3.98,-1.393,-0.597
91.549,0.64109,13.114,2,-67.62,-35.342,-17.718,0.13342,0,0,0.017606,-0.58327,91.55,0.64109,13.114,2,-3.96,-1.386,-0.594,-0.58327,1,6.4631,-3.96,-1.386,-0.594
91.554,0.64145,13.161,2,-67.68,-35.363,-17.727,0.13342,0,0,0.017606,-0.58507,91.555,0.64145,13.161,2,-3.94,-1.379,-0.591,-0.58507,1,6.4845,-3.94,-1.379,-0.591
91.559,0.64183,13.209,2,-67.74,-35.384,-17.736,0.13342,0,0,0.017606,-0.58634,91.56,0.64183,13.209,2,-3.92,-1.372,-0.588,-0.58634,1,6.5059,-3.92,-1.372,-0.588
91.565,0.64222,13.26,2,-67.8,-35.405,-17.745,0.13342,0,0,0.017606,-0.58686,91.566,0.64222,13.26,2,-3.9,-1.365,-0.585,-0.58686,1,6.5273,-3.9,-1.365,-0.585
91.57,0.6426,13.31,2,-67.86,-35.426,-17.754,0.13342,0,0,0.017606,-0.58742,91.571,0.6426,13.31,2,-3.88,-1.358,-0.582,-0.58742,1,6.5487,-3.88,-1.358,-0.582
91.576,0.64299,13.363,2,-67.92,-35.447,-17.763,0.13342,0,0,0.017606,-0.58784,91.577,0.64299,13.363,2,-3.86,-1.351,-0.579,-0.58784,1,6.5701,-3.86,-1.351,-0.579
91.581,0.64338,13.415,2,-67.98,-35.468,-17.772,0.13342,0,0,0.017606,-0.58822,91.582,0.64338,13.415,2,-3.84,-1.344,-0.576,-0.58822,1,6.5915,-3.84,-1.344,-0.576
91.586,0.64377,13.468,2,-68.04,-35.489,-17.781,0.13342,0,0,0.017606,-0.58863,91.587,0.64377,13.468,2,-3.82,-1.337,-0.573,-0.58863,1,6.6129,-3.82,-1.337,-0.573
91.592,0.64415,13.52,2,-68.1,-35.51,-17.79,0.13342,0,0,0.017606,-0.58908,91.593,0.64415,13.52,2,-3.8,-1.33,-0.57,-0.58908,1,6.6343,-3.8,-1.33,-0.57
91.597,0.64454,13.571,2,-68.16,-35.531,-17.799,0.13342,0,0,0.017606,-0.58957,91.598,0.64454,13.571,2,-3.78,-1.323,-0.567,-0.58957,1,6.6557,-3.78,-1.323,-0.567
91.603,0.64492,13.623,2,-68.22,-35.552,-17.808,0.13342,0,0,0.017606,-0.59011,91.604,0.64492,13.623,2,-3.76,-1.316,-0.564,-0.59011,1,6.6771,-3.76,-1.316,-0.564
91.608,0.64531,13.674,2,-68.28,-35.573,-17.817,0.13342,0,0,0.017606,-0.5907,91.609,0.64531,13.674,2,-3.74,-1.309,-0.561,-0.5907,1,6.6985,-3.74,-1.309,-0.561
91.613,0.64569,13.725,2,-68.34,-35.594,-17.826,0.13342,0,0,0.017606,-0.59135,91.614,0.64569,13.725,2,-3.72,-1.302,-0.558,-0.59135,1,6.7199,-3.72,-1.302,-0.558
91.619,0.64608,13.776,2,-68.4,-35.615,-17.835,0.13342,0,0,0.017606,-0.59205,91.62,0.64608,13.776,2,-3.7,-1.295,-0.555,-0.59205,1,6.7413,-3.7,-1.295,-0.555
91.624,0.64646,13.826,2,-68.46,-35.636,-17.844,0.13342,0,0,0.017606,-0.59281,91.625,0.64646,13.826,2,-3.68,-1.288,-0.552,-0.59281,1,6.7627,-3.68,-1.288,-0.552
91.629,0.64684,13.876,2,-68.52,-35.657,-17.853,0.13342,0,0,0.017606,-0.59364,91.63,0.64684,13.876,2,-3.66,-1.281,-0.549,-0.59364,1,6.7841,-3.66,-1.281,-0.549
91.635,0.64723,13.926,2,-68.58,-35.678,-17.862,0.13342,0,0,0.017606,-0.59454,91.636,0.64723,13.926,2,-3.64,-1.274,-0.546,-0.59454,1,6.8055,-3.64,-1.274,-0.546
91.64,0.64761,13.976,2,-68.64,-35.699,-17.871,0.13342,0,0,0.017606,-0.59552,91.641,0.64761,13.976,2,-3.62,-1.267,-0.543,-0.59552,1,6.8269,-3.62,-1.267,-0.543
91.645,0.64798,14.027,2,-68.7,-35.72,-17.88,0.13342,0,0,0.017606,-0.59657,91.646,0.64798,14.027,2,-3.6,-1.26,-0.54,-0.59657,1,6.8483,-3.6,-1.26,-0.54
91.651,0.64836,14.077,2,-68.76,-35.741,-17.889,0.13342,0,0,0.017606,-0.5977,91.651,0.64836,14.077,2,-3.58,-1.253,-0.537,-0.5977,1,6.8697,-3.58,-1.253,-0.537
91.656,0.64873,14.127,2,-68.82,-35.762,-17.898,0.13342,0,0,0.017606,-0.59892,91.657,0.64873,14.127,2,-3.56,-1.246,-0.534,-0.59892,1,6.8911,-3.56,-1.246,-0.534
91.661,0.64911,14.176,2,-68.88,-35.783,-17.907,0.13342,0,0,0.017606,-0.60023,91.662,0.64911,14.176,2,-3.54,-1.239,-0.531,-0.60023,1,6.9125,-3.54,-1.239,-0.531
91.666,0.64948,14.226,2,-68.94,-35.804,-17.916,0.13342,0,0,0.017606,-0.60164,91.667,0.64948,14.226,2,-3.52,-1.232,-0.528,-0.60164,1,6.9339,-3.52,-1.232,-0.528
91.672,0.64985,14.275,2,-69,-35.825,-17.925,0.13342,0,0,0.017606,-0.60314,91.672,0.64985,14.275,2,-3.5,-1.225,-0.525,-0.60314,1,6.9553,-3.5,-1.225,-0.525
91.677,0.65023,14.324,2,-69.06,-35.846,-17.934,0.13342,0,0,0.017606,-0.60475,91.678,0.65023,14.324,2,-3.48,-1.218,-0.522,-0.60475,1,6.9767,-3.48,-1.218,-0.522
91.682,0.6506,14.373,2,-69.12,-35.867,-17.943,0.13342,0,0,0.017606,-0.60646,91.683,0.6506,14.373,2,-3.46,-1.211,-0.519,-0.60646,1,6.9981,-3.46,-1.211,-0.519
91.687,0.65097,14.421,2,-69.18,-35.888,-17.952,0.13342,0,0,0.017606,-0.60828,91.688,0.65097,14.421,2,-3.44,-1.204,-0.516,-0.60828,1,7.0195,-3.44,-1.204,-0.516
91.692,0.65134,14.47,2,-69.24,-35.909,-17.961,0.13342,0,0,0.017606,-0.61022,91.693,0.65134,14.47,2,-3.42,-1.197,-0.513,-0.61022,1,7.0409,-3.42,-1.197,-0.513
91.697,0.65171,14.518,2,-69.3,-35.93,-17.97,0.13342,0,0,0.017606,-0.61228,91.698,0.65171,14.518,2,-3.4,-1.19,-0.51,-0.61228,1,7.0623,-3.4,-1.19,-0.51
91.703,0.65208,14.566,2,-69.36,-35.951,-17.979,0.13342,0,0,0.017606,-0.61446,91.703,0.65208,14.566,2,-3.38,-1.183,-0.507,-0.61446,1,7.0837,-3.38,-1.183,-0.507
91.708,0.65246,14.616,2,-69.42,-35.972,-17.988,0.13342,0,0,0.017606,-0.61656,91.709,0.65246,14.616,2,-3.36,-1.176,-0.504,-0.61656,1,7.1051,-3.36,-1.176,-0.504
91.713,0.65285,14.666,2,-69.48,-35.993,-17.997,0.13342,0,0,0.017606,-0.61869,91.714,0.65285,14.666,2,-3.34,-1.169,-0.501,-0.61869,1,7.1265,-3.34,-1.169,-0.501
91.718,0.65323,14.717,2,-69.54,-36.014,-18.006,0.13342,0,0,0.017606,-0.62092,91.719,0.65323,14.717,2,-3.32,-1.162,-0.498,-0.62092,1,7.1479,-3.32,-1.162,-0.498
91.723,0.65362,14.768,2,-69.6,-36.035,-18.015,0.13342,0,0,0.017606,-0.62325,91.724,0.65362,14.768,2,-3.3,-1.155,-0.495,-0.62325,1,7.1693,-3.3,-1.155,-0.495
91.728,0.654,14.819,2,-69.66,-36.056,-18.024,0.13342,0,0,0.017606,-0.62569,91.729,0.654,14.819,2,-3.28,-1.148,-0.492,-0.62569,1,7.1907,-3.28,-1.148,-0.492
91.733,0.65438,14.87,2,-69.72,-36.077,-18.033,0.13342,0,0,0.017606,-0.62824,91.734,0.65438,14.87,2,-3.26,-1.141,-0.489,-0.62824,1,7.2121,-3.26,-1.141,-0.489
91.739,0.65476,14.92,2,-69.78,-36.098,-18.042,0.13342,0,0,0.017606,-0.63089,91.739,0.65476,14.92,2,-3.24,-1.134,-0.486,-0.63089,1,7.2335,-3.24,-1.134,-0.486
91.744,0.65514,14.971,2,-69.84,-36.119,-18.051,0.13342,0,0,0.017606,-0.63366,91.745,0.65514,14.971,2,-3.22,-1.127,-0.483,-0.63366,1,7.2549,-3.22,-1.127,-0.483
91.749,0.65553,15.023,2,-69.9,-36.14,-18.06,0.13342,0,0,0.017606,-0.63585,91.75,0.65553,15.023,2,-3.2,-1.12,-0.48,-0.63585,1,7.2763,-3.2,-1.12,-0.48
91.754,0.65592,15.076,2,-69.96,-36.161,-18.069,0.13342,0,0,0.017606,-0.63782,91.755,0.65592,15.076,2,-3.18,-1.113,-0.477,-0.63782,1,7.2977,-3.18,-1.113,-0.477
91.759,0.65631,15.128,2,-70.02,-36.182,-18.078,0.13342,0,0,0.017606,-0.63985,91.76,0.65631,15.128,2,-3.16,-1.106,-0.474,-0.63985,1,7.3191,-3.16,-1.106,-0.474
91.765,0.6567,15.18,2,-70.08,-36.203,-18.087,0.13342,0,0,0.017606,-0.64194,91.766,0.6567,15.18,2,-3.14,-1.099,-0.471,-0.64194,1,7.3405,-3.14,-1.099,-0.471
91.77,0.65708,15.231,2,-70.14,-36.224,-18.096,0.13342,0,0,0.017606,-0.64392,91.771,0.65708,15.231,2,-3.12,-1.092,-0.468,-0.64392,1,7.3619,-3.12,-1.092,-0.468
91.775,0.65746,15.279,2,-70.2,-36.245,-18.105,0.13342,0,0,0.017606,-0.64546,91.776,0.65746,15.279,2,-3.1,-1.085,-0.465,-0.64546,1,7.3833,-3.1,-1.085,-0.465
91.78,0.65783,15.328,2,-70.26,-36.266,-18.114,0.13342,0,0,0.017606,-0.64707,91.781,0.65783,15.328,2,-3.08,-1.078,-0.462,-0.64707,1,7.4047,-3.08,-1.078,-0.462
91.785,0.6582,15.376,2,-70.32,-36.287,-18.123,0.13342,0,0,0.017606,-0.64878,91.786,0.6582,15.376,2,-3.06,-1.071,-0.459,-0.64878,1,7.4261,-3.06,-1.071,-0.459
91.79,0.65857,15.425,2,-70.38,-36.308,-18.132,0.13342,0,0,0.017606,-0.65059,91.791,0.65857,15.425,2,-3.04,-1.064,-0.456,-0.65059,1,7.4475,-3.04,-1.064,-0.456
91.795,0.65894,15.474,2,-70.44,-36.329,-18.141,0.13342,0,0,0.017606,-0.65249,91.796,0.65894,15.474,2,-3.02,-1.057,-0.453,-0.65249,1,7.4689,-3.02,-1.057,-0.453
91.8,0.65932,15.522,2,-70.5,-36.35,-18.15,0.13342,0,0,0.017606,-0.6545,91.801,0.65932,15.522,2,-3,-1.05,-0.45,-0.6545,1,7.4903,-3,-1.05,-0.45
91.805,0.65969,15.571,2,-70.56,-36.371,-18.159,0.13342,0,0,0.017606,-0.65661,91.806,0.65969,15.571,2,-2.98,-1.043,-0.447,-0.65661,1,7.5117,-2.98,-1.043,-0.447
91.81,0.66006,15.62,2,-70.62,-36.392,-18.168,0.13342,0,0,0.017606,-0.65884,91.811,0.66006,15.62,2,-2.96,-1.036,-0.444,-0.65884,1,7.5331,-2.96,-1.036,-0.444
91.815,0.66044,15.668,2,-70.68,-36.413,-18.177,0.13342,0,0,0.017606,-0.66118,91.816,0.66044,15.668,2,-2.94,-1.029,-0.441,-0.66118,1,7.5545,-2.94,-1.029,-0.441
91.821,0.66081,15.717,2,-70.74,-36.434,-18.186,0.13342,0,0,0.017606,-0.66364,91.821,0.66081,15.717,2,-2.92,-1.022,-0.438,-0.66364,1,7.5759,-2.92,-1.022,-0.438
91.826,0.66119,15.766,2,-70.8,-36.455,-18.195,0.13342,0,0,0.017606,-0.66622,91.826,0.66119,15.766,2,-2.9,-1.015,-0.435,-0.66622,1,7.5973,-2.9,-1.015,-0.435
91.831,0.66157,15.814,2,-70.86,-36.476,-18.204,0.13342,0,0,0.017606,-0.66893,91.831,0.66157,15.814,2,-2.88,-1.008,-0.432,-0.66893,1,7.6187,-2.88,-1.008,-0.432
91.836,0.66195,15.864,2,-70.92,-36.497,-18.213,0.13342,0,0,0.017606,-0.67178,91.836,0.66195,15.864,2,-2.86,-1.001,-0.429,-0.67178,1,7.6401,-2.86,-1.001,-0.429
91.841,0.66233,15.914,2,-70.98,-36.518,-18.222,0.13342,0,0,0.017606,-0.67475,91.841,0.66233,15.914,2,-2.84,-0.994,-0.426,-0.67475,1,7.6615,-2.84,-0.994,-0.426
91.846,0.66271,15.964,2,-71.04,-36.539,-18.231,0.13342,0,0,0.017606,-0.67787,91.847,0.66271,15.964,2,-2.82,-0.987,-0.423,-0.67787,1,7.6829,-2.82,-0.987,-0.423
91.851,0.66309,16.014,2,-71.1,-36.56,-18.24,0.13342,0,0,0.017606,-0.68113,91.852,0.66309,16.014,2,-2.8,-0.98,-0.42,-0.68113,1,7.7043,-2.8,-0.98,-0.42
91.856,0.66347,16.063,2,-71.16,-36.581,-18.249,0.13342,0,0,0.017606,-0.68454,91.856,0.66347,16.063,2,-2.78,-0.973,-0.417,-0.68454,1,7.7257,-2.78,-0.973,-0.417
91.861,0.66385,16.112,2,-71.22,-36.602,-18.258,0.13342,0,0,0.017606,-0.6881,91.861,0.66385,16.112,2,-2.76,-0.966,-0.414,-0.6881,1,7.7471,-2.76,-0.966,-0.414
91.866,0.66422,16.16,2,-71.28,-36.623,-18.267,0.13342,0,0,0.017606,-0.69181,91.866,0.66422,16.16,2,-2.74,-0.959,-0.411,-0.69181,1,7.7685,-2.74,-0.959,-0.411
91.871,0.66459,16.209,2,-71.34,-36.644,-18.276,0.13342,0,0,0.017606,-0.69569,91.871,0.66459,16.209,2,-2.72,-0.952,-0.408,-0.69569,1,7.7899,-2.72,-0.952,-0.408
91.876,0.66496,16.257,2,-71.4,-36.665,-18.285,0.13342,0,0,0.017606,-0.69973,91.876,0.66496,16.257,2,-2.7,-0.945,-0.405,-0.69973,1,7.8113,-2.7,-0.945,-0.405
91.88,0.66533,16.305,2,-71.46,-36.686,-18.294,0.13342,0,0,0.017606,-0.70393,91.881,0.66533,16.305,2,-2.68,-0.938,-0.402,-0.70393,1,7.8327,-2.68,-0.938,-0.402
91.885,0.6657,16.353,2,-71.52,-36.707,-18.303,0.13342,0,0,0.017606,-0.70831,91.886,0.6657,16.353,2,-2.66,-0.931,-0.399,-0.70831,1,7.8541,-2.66,-0.931,-0.399
91.89,0.66607,16.4,2,-71.58,-36.728,-18.312,0.13342,0,0,0.017606,-0.71287,91.891,0.66607,16.4,2,-2.64,-0.924,-0.396,-0.71287,1,7.8755,-2.64,-0.924,-0.396
91.895,0.66643,16.448,2,-71.64,-36.749,-18.321,0.13342,0,0,0.017606,-0.71741,91.896,0.66643,16.448,2,-2.62,-0.917,-0.393,-0.71741,1,7.8969,-2.62,-0.917,-0.393
91.9,0.66679,16.498,2,-71.7,-36.77,-18.33,0.13342,0,0,0.017606,-0.72151,91.901,0.66679,16.498,2,-2.6,-0.91,-0.39,-0.72151,1,7.9183,-2.6,-0.91,-0.39
91.905,0.66715,16.548,2,-71.76,-36.791,-18.339,0.13342,0,0,0.017606,-0.72572,91.905,0.66715,16.548,2,-2.58,-0.903,-0.387,-0.72572,1,7.9397,-2.58,-0.903,-0.387
91.909,0.66751,16.598,2,-71.82,-36.812,-18.348,0.13342,0,0,0.017606,-0.73005,91.91,0.66751,16.598,2,-2.56,-0.896,-0.384,-0.73005,1,7.9611,-2.56,-0.896,-0.384
91.914,0.66787,16.648,2,-71.88,-36.833,-18.357,0.13342,0,0,0.017606,-0.73449,91.915,0.66787,16.648,2,-2.54,-0.889,-0.381,-0.73449,1,7.9825,-2.54,-0.889,-0.381
91.919,0.66822,16.699,2,-71.94,-36.854,-18.366,0.13342,0,0,0.017606,-0.73906,91.92,0.66822,16.699,2,-2.52,-0.882,-0.378,-0.73906,1,8.0039,-2.52,-0.882,-0.378
91.924,0.66857,16.75,2,-72,-36.875,-18.375,0.13342,0,0,0.017606,-0.74375,91.925,0.66857,16.75,2,-2.5,-0.875,-0.375,-0.74375,1,8.0254,-2.5,-0.875,-0.375
91.929,0.66895,16.804,2,-72.06,-36.896,-18.384,0.13342,0,0,0.017606,-0.74475,91.93,0.66895,16.804,2,-2.48,-0.868,-0.372,-0.74475,1,8.0468,-2.48,-0.868,-0.372
91.934,0.66934,16.857,2,-72.12,-36.917,-18.393,0.13342,0,0,0.017606,-0.74576,91.935,0.66934,16.857,2,-2.46,-0.861,-0.369,-0.74576,1,8.0682,-2.46,-0.861,-0.369
91.939,0.66972,16.91,2,-72.18,-36.938,-18.402,0.13342,0,0,0.017606,-0.74678,91.94,0.66972,16.91,2,-2.44,-0.854,-0.366,-0.74678,1,8.0896,-2.44,-0.854,-0.366
91.944,0.6701,16.963,2,-72.24,-36.959,-18.411,0.13342,0,0,0.017606,-0.74781,91.945,0.6701,16.963,2,-2.42,-0.847,-0.363,-0.74781,1,8.111,-2.42,-0.847,-0.363
91.949,0.67048,17.015,2,-72.3,-36.98,-18.42,0.13342,0,0,0.017606,-0.74884,91.95,0.67048,17.015,2,-2.4,-0.84,-0.36,-0.74884,1,8.1324,-2.4,-0.84,-0.36
91.954,0.67087,17.068,2,-72.36,-37.001,-18.429,0.13342,0,0,0.017606,-0.7499,91.955,0.67087,17.068,2,-2.38,-0.833,-0.357,-0.7499,1,8.1538,-2.38,-0.833,-0.357
91.959,0.67127,17.117,2,-72.42,-37.022,-18.438,0.13342,0,0,0.017606,-0.75023,91.96,0.67127,17.117,2,-2.36,-0.826,-0.354,-0.75023,1,8.1752,-2.36,-0.826,-0.354
91.964,0.67168,17.166,2,-72.48,-37.043,-18.447,0.13342,0,0,0.017606,-0.75034,91.965,0.67168,17.166,2,-2.34,-0.819,-0.351,-0.75034,1,8.1966,-2.34,-0.819,-0.351
91.969,0.67209,17.216,2,-72.54,-37.064,-18.456,0.13342,0,0,0.017606,-0.75049,91.97,0.67209,17.216,2,-2.32,-0.812,-0.348,-0.75049,1,8.218,-2.32,-0.812,-0.348
91.974,0.67249,17.265,2,-72.6,-37.085,-18.465,0.13342,0,0,0.017606,-0.75067,91.975,0.67249,17.265,2,-2.3,-0.805,-0.345,-0.75067,1,8.2394,-2.3,-0.805,-0.345
91.979,0.6729,17.314,2,-72.66,-37.106,-18.474,0.13342,0,0,0.017606,-0.75089,91.98,0.6729,17.314,2,-2.28,-0.798,-0.342,-0.75089,1,8.2608,-2.28,-0.798,-0.342
91.985,0.67331,17.363,2,-72.72,-37.127,-18.483,0.13342,0,0,0.017606,-0.75116,91.985,0.67331,17.363,2,-2.26,-0.791,-0.339,-0.75116,1,8.2822,-2.26,-0.791,-0.339
91.99,0.67371,17.412,2,-72.78,-37.148,-18.492,0.13342,0,0,0.017606,-0.75148,91.99,0.67371,17.412,2,-2.24,-0.784,-0.336,-0.75148,1,8.3036,-2.24,-0.784,-0.336
91.995,0.67412,17.461,2,-72.84,-37.169,-18.501,0.13342,0,0,0.017606,-0.75184,91.995,0.67412,17.461,2,-2.22,-0.777,-0.333,-0.75184,1,8.325,-2.22,-0.777,-0.333
92,0.67452,17.511,2,-72.9,-37.19,-18.51,0.13342,0,0,0.017606,-0.75227,92,0.67452,17.511,2,-2.2,-0.77,-0.33,-0.75227,1,8.3464,-2.2,-0.77,-0.33
92.005,0.67492,17.56,2,-72.96,-37.211,-18.519,0.13342,0,0,0.017606,-0.75275,92.005,0.67492,17.56,2,-2.18,-0.763,-0.327,-0.75275,1,8.3678,-2.18,-0.763,-0.327
92.01,0.67532,17.609,2,-73.02,-37.232,-18.528,0.13342,0,0,0.017606,-0.7533,92.01,0.67532,17.609,2,-2.16,-0.756,-0.324,-0.7533,1,8.3892,-2.16,-0.756,-0.324
92.015,0.67572,17.659,2,-73.08,-37.253,-18.537,0.13342,0,0,0.017606,-0.75392,92.015,0.67572,17.659,2,-2.14,-0.749,-0.321,-0.75392,1,8.4106,-2.14,-0.749,-0.321
92.02,0.67612,17.708,2,-73.14,-37.274,-18.546,0.13342,0,0,0.017606,-0.75461,92.02,0.67612,17.708,2,-2.12,-0.742,-0.318,-0.75461,1,8.432,-2.12,-0.742,-0.318
92.025,0.6765,17.758,2,-73.2,-37.295,-18.555,0.13342,0,0,0.017606,-0.75538,92.025,0.6765,17.758,2,-2.1,-0.735,-0.315,-0.75538,1,8.4534,-2.1,-0.735,-0.315
92.03,0.67688,17.807,2,-73.26,-37.316,-18.564,0.13342,0,0,0.017606,-0.75622,92.03,0.67688,17.807,2,-2.08,-0.728,-0.312,-0.75622,1,8.4748,-2.08,-0.728,-0.312
92.034,0.67727,17.856,2,-73.32,-37.337,-18.573,0.13342,0,0,0.017606,-0.75716,92.035,0.67727,17.856,2,-2.06,-0.721,-0.309,-0.75716,1,8.4962,-2.06,-0.721,-0.309
92.039,0.67765,17.905,2,-73.38,-37.358,-18.582,0.13342,0,0,0.017606,-0.75818,92.04,0.67765,17.905,2,-2.04,-0.714,-0.306,-0.75818,1,8.5176,-2.04,-0.714,-0.306
92.044,0.67803,17.954,2,-73.44,-37.379,-18.591,0.13342,0,0,0.017606,-0.75929,92.045,0.67803,17.954,2,-2.02,-0.707,-0.303,-0.75929,1,8.539,-2.02,-0.707,-0.303
92.049,0.67842,18.003,2,-73.5,-37.4,-18.6,0.13342,0,0,0.017606,-0.7605,92.05,0.67842,18.003,2,-2,-0.7,-0.3,-0.7605,1,8.5604,-2,-0.7,-0.3
92.054,0.67881,18.051,2,-73.56,-37.421,-18.609,0.13342,0,0,0.017606,-0.76181,92.055,0.67881,18.051,2,-1.98,-0.693,-0.297,-0.76181,1,8.5818,-1.98,-0.693,-0.297
92.059,0.67919,18.099,2,-73.62,-37.442,-18.618,0.13342,0,0,0.017606,-0.76323,92.059,0.67919,18.099,2,-1.96,-0.686,-0.294,-0.76323,1,8.6032,-1.96,-0.686,-0.294
92.064,0.67958,18.148,2,-73.68,-37.463,-18.627,0.13342,0,0,0.017606,-0.76475,92.064,0.67958,18.148,2,-1.94,-0.679,-0.291,-0.76475,1,8.6246,-1.94,-0.679,-0.291
92.069,0.67997,18.195,2,-73.74,-37.484,-18.636,0.13342,0,0,0.017606,-0.76639,92.069,0.67997,18.195,2,-1.92,-0.672,-0.288,-0.76639,1,8.646,-1.92,-0.672,-0.288
92.073,0.68036,18.243,2,-73.8,-37.505,-18.645,0.13342,0,0,0.017606,-0.76814,92.074,0.68036,18.243,2,-1.9,-0.665,-0.285,-0.76814,1,8.6674,-1.9,-0.665,-0.285
92.078,0.68076,18.291,2,-73.86,-37.526,-18.654,0.13342,0,0,0.017606,-0.77002,92.079,0.68076,18.291,2,-1.88,-0.658,-0.282,-0.77002,1,8.6888,-1.88,-0.658,-0.282
92.083,0.68114,18.339,2,-73.92,-37.547,-18.663,0.13342,0,0,0.017606,-0.77169,92.084,0.68114,18.339,2,-1.86,-0.651,-0.279,-0.77169,1,8.7102,-1.86,-0.651,-0.279
92.088,0.68153,18.387,2,-73.98,-37.568,-18.672,0.13342,0,0,0.017606,-0.77333,92.089,0.68153,18.387,2,-1.84,-0.644,-0.276,-0.77333,1,8.7316,-1.84,-0.644,-0.276
92.093,0.68192,18.435,2,-74.04,-37.589,-18.681,0.13342,0,0,0.017606,-0.77504,92.093,0.68192,18.435,2,-1.82,-0.637,-0.273,-0.77504,1,8.753,-1.82,-0.637,-0.273
92.098,0.6823,18.484,2,-74.1,-37.61,-18.69,0.13342,0,0,0.017606,-0.77683,92.098,0.6823,18.484,2,-1.8,-0.63,-0.27,-0.77683,1,8.7744,-1.8,-0.63,-0.27
92.102,0.68268,18.532,2,-74.16,-37.631,-18.699,0.13342,0,0,0.017606,-0.77849,92.103,0.68268,18.532,2,-1.78,-0.623,-0.267,-0.77849,1,8.7958,-1.78,-0.623,-0.267
92.107,0.68307,18.582,2,-74.22,-37.652,-18.708,0.13342,0,0,0.017606,-0.77969,92.108,0.68307,18.582,2,-1.76,-0.616,-0.264,-0.77969,1,8.8172,-1.76,-0.616,-0.264
92.112,0.68345,18.633,2,-74.28,-37.673,-18.717,0.13342,0,0,0.017606,-0.78095,92.113,0.68345,18.633,2,-1.74,-0.609,-0.261,-0.78095,1,8.8386,-1.74,-0.609,-0.261
92.117,0.68384,18.683,2,-74.34,-37.694,-18.726,0.13342,0,0,0.017606,-0.78227,92.117,0.68384,18.683,2,-1.72,-0.602,-0.258,-0.78227,1,8.86,-1.72,-0.602,-0.258
92.122,0.68423,18.733,2,-74.4,-37.715,-18.735,0.13342,0,0,0.017606,-0.78365,92.122,0.68423,18.733,2,-1.7,-0.595,-0.255,-0.78365,1,8.8814,-1.7,-0.595,-0.255
92.126,0.68461,18.783,2,-74.46,-37.736,-18.744,0.13342,0,0,0.017606,-0.78509,92.127,0.68461,18.783,2,-1.68,-0.588,-0.252,-0.78509,1,8.9028,-1.68,-0.588,-0.252
92.131,0.685,18.833,2,-74.52,-37.757,-18.753,0.13342,0,0,0.017606,-0.7866,92.132,0.685,18.833,2,-1.66,-0.581,-0.249,-0.7866,1,8.9242,-1.66,-0.581,-0.249
92.136,0.68539,18.884,2,-74.58,-37.778,-18.762,0.13342,0,0,0.017606,-0.78817,92.136,0.68539,18.884,2,-1.64,-0.574,-0.246,-0.78817,1,8.9456,-1.64,-0.574,-0.246
92.141,0.68577,18.934,2,-74.64,-37.799,-18.771,0.13342,0,0,0.017606,-0.78974,92.141,0.68577,18.934,2,-1.62,-0.567,-0.243,-0.78974,1,8.967,-1.62,-0.567,-0.243
92.146,0.68616,18.984,2,-74.7,-37.82,-18.78,0.13342,0,0,0.017606,-0.79118,92.146,0.68616,18.984,2,-1.6,-0.56,-0.24,-0.79118,1,8.9884,-1.6,-0.56,-0.24
92.15,0.68654,19.034,2,-74.76,-37.841,-18.789,0.13342,0,0,0.017606,-0.7927,92.151,0.68654,19.034,2,-1.58,-0.553,-0.237,-0.7927,1,9.0098,-1.58,-0.553,-0.237
92.155,0.68692,19.084,2,-74.82,-37.862,-18.798,0.13342,0,0,0.017606,-0.79431,92.156,0.68692,19.084,2,-1.56,-0.546,-0.234,-0.79431,1,9.0312,-1.56,-0.546,-0.234
92.16,0.6873,19.135,2,-74.88,-37.883,-18.807,0.13342,0,0,0.017606,-0.79601,92.16,0.6873,19.135,2,-1.54,-0.539,-0.231,-0.79601,1,9.0526,-1.54,-0.539,-0.231
92.165,0.68768,19.185,2,-74.94,-37.904,-18.816,0.13342,0,0,0.017606,-0.79781,92.165,0.68768,19.185,2,-1.52,-0.532,-0.228,-0.79781,1,9.074,-1.52,-0.532,-0.228
92.169,0.68806,19.235,2,-75,-37.925,-18.825,0.13342,0,0,0.017606,-0.79971,92.17,0.68806,19.235,2,-1.5,-0.525,-0.225,-0.79971,1,9.0954,-1.5,-0.525,-0.225
92.174,0.68843,19.285,2,-75.06,-37.946,-18.834,0.13342,0,0,0.017606,-0.80172,92.175,0.68843,19.285,2,-1.48,-0.518,-0.222,-0.80172,1,9.1168,-1.48,-0.518,-0.222
92.179,0.68881,19.335,2,-75.12,-37.967,-18.843,0.13342,0,0,0.017606,-0.80384,92.179,0.68881,19.335,2,-1.46,-0.511,-0.219,-0.80384,1,9.1382,-1.46,-0.511,-0.219
92.183,0.68918,19.386,2,-75.18,-37.988,-18.852,0.13342,0,0,0.017606,-0.80607,92.184,0.68918,19.386,2,-1.44,-0.504,-0.216,-0.80607,1,9.1596,-1.44,-0.504,-0.216
92.188,0.68956,19.436,2,-75.24,-38.009,-18.861,0.13342,0,0,0.017606,-0.80842,92.189,0.68956,19.436,2,-1.42,-0.497,-0.213,-0.80842,1,9.181,-1.42,-0.497,-0.213
92.193,0.68993,19.486,2,-75.3,-38.03,-18.87,0.13342,0,0,0.017606,-0.81089,92.193,0.68993,19.486,2,-1.4,-0.49,-0.21,-0.81089,1,9.2024,-1.4,-0.49,-0.21
92.197,0.69029,19.536,2,-75.36,-38.051,-18.879,0.13342,0,0,0.017606,-0.81349,92.198,0.69029,19.536,2,-1.38,-0.483,-0.207,-0.81349,1,9.2238,-1.38,-0.483,-0.207
92.202,0.69067,19.587,2,-75.42,-38.072,-18.888,0.13342,0,0,0.017606,-0.81621,92.203,0.69067,19.587,2,-1.36,-0.476,-0.204,-0.81621,1,9.2452,-1.36,-0.476,-0.204
92.207,0.69106,19.637,2,-75.48,-38.093,-18.897,0.13342,0,0,0.017606,-0.81907,92.207,0.69106,19.637,2,-1.34,-0.469,-0.201,-0.81907,1,9.2666,-1.34,-0.469,-0.201
92.211,0.69144,19.688,2,-75.54,-38.114,-18.906,0.13342,0,0,0.017606,-0.82207,92.212,0.69144,19.688,2,-1.32,-0.462,-0.198,-0.82207,1,9.288,-1.32,-0.462,-0.198
92.216,0.69182,19.738,2,-75.6,-38.135,-18.915,0.13342,0,0,0.017606,-0.82521,92.216,0.69182,19.738,2,-1.3,-0.455,-0.195,-0.82521,1,9.3094,-1.3,-0.455,-0.195
92.22,0.6922,19.789,2,-75.66,-38.156,-18.924,0.13342,0,0,0.017606,-0.82849,92.221,0.6922,19.789,2,-1.28,-0.448,-0.192,-0.82849,1,9.3308,-1.28,-0.448,-0.192
92.225,0.69258,19.839,2,-75.72,-38.177,-18.933,0.13342,0,0,0.017606,-0.83193,92.226,0.69258,19.839,2,-1.26,-0.441,-0.189,-0.83193,1,9.3522,-1.26,-0.441,-0.189
92.23,0.69296,19.889,2,-75.78,-38.198,-18.942,0.13342,0,0,0.017606,-0.83552,92.23,0.69296,19.889,2,-1.24,-0.434,-0.186,-0.83552,1,9.3736,-1.24,-0.434,-0.186
92.234,0.69334,19.939,2,-75.84,-38.219,-18.951,0.13342,0,0,0.017606,-0.83927,92.235,0.69334,19.939,2,-1.22,-0.427,-0.183,-0.83927,1,9.395,-1.22,-0.427,-0.183
92.239,0.69372,19.989,2,-75.9,-38.24,-18.96,0.13342,0,0,0.017606,-0.84318,92.239,0.69372,19.989,2,-1.2,-0.42,-0.18,-0.84318,1,9.4164,-1.2,-0.42,-0.18
92.243,0.6941,20.039,2,-75.96,-38.261,-18.969,0.13342,0,0,0.017606,-0.84725,92.244,0.6941,20.039,2,-1.18,-0.413,-0.177,-0.84725,1,9.4378,-1.18,-0.413,-0.177
92.248,0.69447,20.089,2,-76.02,-38.282,-18.978,0.13342,0,0,0.017606,-0.8515,92.249,0.69447,20.089,2,-1.16,-0.406,-0.174,-0.8515,1,9.4592,-1.16,-0.406,-0.174
92.253,0.69485,20.139,2,-76.08,-38.303,-18.987,0.13342,0,0,0.017606,-0.85592,92.253,0.69485,20.139,2,-1.14,-0.399,-0.171,-0.85592,1,9.4806,-1.14,-0.399,-0.171
92.257,0.69523,20.189,2,-76.14,-38.324,-18.996,0.13342,0,0,0.017606,-0.86021,92.258,0.69523,20.189,2,-1.12,-0.392,-0.168,-0.86021,1,9.502,-1.12,-0.392,-0.168
92.262,0.6956,20.235,2,-76.2,-38.345,-19.005,0.13342,0,0,0.017606,-0.86371,92.262,0.6956,20.235,2,-1.1,-0.385,-0.165,-0.86371,1,9.5234,-1.1,-0.385,-0.165
92.266,0.69598,20.282,2,-76.26,-38.366,-19.014,0.13342,0,0,0.017606,-0.86729,92.267,0.69598,20.282,2,-1.08,-0.378,-0.162,-0.86729,1,9.5448,-1.08,-0.378,-0.162
92.271,0.69637,20.328,2,-76.32,-38.387,-19.023,0.13342,0,0,0.017606,-0.87007,92.272,0.69637,20.328,2,-1.06,-0.371,-0.159,-0.87007,1,9.5662,-1.06,-0.371,-0.159
92.276,0.69677,20.375,2,-76.38,-38.408,-19.032,0.13342,0,0,0.017606,-0.8723,92.276,0.69677,20.375,2,-1.04,-0.364,-0.156,-0.8723,1,9.5876,-1.04,-0.364,-0.156
92.281,0.69716,20.421,2,-76.44,-38.429,-19.041,0.13342,0,0,0.017606,-0.87463,92.281,0.69716,20.421,2,-1.02,-0.357,-0.153,-0.87463,1,9.609,-1.02,-0.357,-0.153
92.285,0.69755,20.468,2,-76.5,-38.45,-19.05,0.13342,0,0,0.017606,-0.87704,92.286,0.69755,20.468,2,-1,-0.35,-0.15,-0.87704,1,9.6304,-1,-0.35,-0.15
92.29,0.69794,20.514,2,-76.56,-38.471,-19.059,0.13342,0,0,0.017606,-0.87956,92.291,0.69794,20.514,2,-0.98,-0.343,-0.147,-0.87956,1,9.6518,-0.98,-0.343,-0.147
92.295,0.69833,20.56,2,-76.62,-38.492,-19.068,0.13342,0,0,0.017606,-0.88219,92.295,0.69833,20.56,2,-0.96,-0.336,-0.144,-0.88219,1,9.6732,-0.96,-0.336,-0.144
92.299,0.69872,20.606,2,-76.68,-38.513,-19.077,0.13342,0,0,0.017606,-0.88491,92.3,0.69872,20.606,2,-0.94,-0.329,-0.141,-0.88491,1,9.6946,-0.94,-0.329,-0.141
92.304,0.69911,20.652,2,-76.74,-38.534,-19.086,0.13342,0,0,0.017606,-0.88775,92.305,0.69911,20.652,2,-0.92,-0.322,-0.138,-0.88775,1,9.716,-0.92,-0.322,-0.138
92.309,0.69949,20.698,2,-76.8,-38.555,-19.095,0.13342,0,0,0.017606,-0.8907,92.309,0.69949,20.698,2,-0.9,-0.315,-0.135,-0.8907,1,9.7374,-0.9,-0.315,-0.135
92.313,0.69988,20.744,2,-76.86,-38.576,-19.104,0.13342,0,0,0.017606,-0.89377,92.314,0.69988,20.744,2,-0.88,-0.308,-0.132,-0.89377,1,9.7588,-0.88,-0.308,-0.132
92.318,0.70026,20.792,2,-76.92,-38.597,-19.113,0.13342,0,0,0.017606,-0.89637,92.318,0.70026,20.792,2,-0.86,-0.301,-0.129,-0.89637,1,9.7802,-0.86,-0.301,-0.129
92.322,0.70066,20.842,2,-76.98,-38.618,-19.122,0.13342,0,0,0.017606,-0.89881,92.323,0.70066,20.842,2,-0.84,-0.294,-0.126,-0.89881,1,9.8016,-0.84,-0.294,-0.126
92.327,0.70105,20.892,2,-77.04,-38.639,-19.131,0.13342,0,0,0.017606,-0.90009,92.327,0.70105,20.892,2,-0.82,-0.287,-0.123,-0.90009,1,9.823,-0.82,-0.287,-0.123
92.332,0.70145,20.944,2,-77.1,-38.66,-19.14,0.13342,0,0,0.017606,-0.9008,92.332,0.70145,20.944,2,-0.8,-0.28,-0.12,-0.9008,1,9.8444,-0.8,-0.28,-0.12
92.336,0.70186,20.995,2,-77.16,-38.681,-19.149,0.13342,0,0,0.017606,-0.90152,92.337,0.70186,20.995,2,-0.78,-0.273,-0.117,-0.90152,1,9.8658,-0.78,-0.273,-0.117
92.341,0.70226,21.046,2,-77.22,-38.702,-19.158,0.13342,0,0,0.017606,-0.90226,92.341,0.70226,21.046,2,-0.76,-0.266,-0.114,-0.90226,1,9.8872,-0.76,-0.266,-0.114
92.345,0.70266,21.097,2,-77.28,-38.723,-19.167,0.13342,0,0,0.017606,-0.90302,92.346,0.70266,21.097,2,-0.74,-0.259,-0.111,-0.90302,1,9.9086,-0.74,-0.259,-0.111
92.35,0.70306,21.148,2,-77.34,-38.744,-19.176,0.13342,0,0,0.017606,-0.90379,92.351,0.70306,21.148,2,-0.72,-0.252,-0.108,-0.90379,1,9.93,-0.72,-0.252,-0.108
92.355,0.70346,21.199,2,-77.4,-38.765,-19.185,0.13342,0,0,0.017606,-0.90459,92.355,0.70346,21.199,2,-0.7,-0.245,-0.105,-0.90459,1,9.9514,-0.7,-0.245,-0.105
92.359,0.70386,21.25,2,-77.46,-38.786,-19.194,0.13342,0,0,0.017606,-0.9054,92.36,0.70386,21.25,2,-0.68,-0.238,-0.102,-0.9054,1,9.9728,-0.68,-0.238,-0.102
92.364,0.70427,21.301,2,-77.52,-38.807,-19.203,0.13342,0,0,0.017606,-0.90624,92.365,0.70427,21.301,2,-0.66,-0.231,-0.099,-0.90624,1,9.9942,-0.66,-0.231,-0.099
92.369,0.70467,21.352,2,-77.58,-38.828,-19.212,0.13342,0,0,0.017606,-0.90709,92.369,0.70467,21.352,2,-0.64,-0.224,-0.096,-0.90709,1,10.016,-0.64,-0.224,-0.096
92.373,0.70507,21.403,2,-77.64,-38.849,-19.221,0.13342,0,0,0.017606,-0.9079,92.374,0.70507,21.403,2,-0.62,-0.217,-0.093,-0.9079,1,10.037,-0.62,-0.217,-0.093
92.378,0.70548,21.453,2,-77.7,-38.87,-19.23,0.13342,0,0,0.017606,-0.90857,92.379,0.70548,21.453,2,-0.6,-0.21,-0.09,-0.90857,1,10.058,-0.6,-0.21,-0.09
92.383,0.70589,21.504,2,-77.76,-38.891,-19.239,0.13342,0,0,0.017606,-0.90924,92.383,0.70589,21.504,2,-0.58,-0.203,-0.087,-0.90924,1,10.08,-0.58,-0.203,-0.087
92.387,0.70629,21.555,2,-77.82,-38.912,-19.248,0.13342,0,0,0.017606,-0.9099,92.388,0.70629,21.555,2,-0.56,-0.196,-0.084,-0.9099,1,10.101,-0.56,-0.196,-0.084
92.392,0.70669,21.606,2,-77.88,-38.933,-19.257,0.13342,0,0,0.017606,-0.91057,92.392,0.70669,21.606,2,-0.54,-0.189,-0.081,-0.91057,1,10.123,-0.54,-0.189,-0.081
92.397,0.70709,21.656,2,-77.94,-38.954,-19.266,0.13342,0,0,0.017606,-0.91124,92.397,0.70709,21.656,2,-0.52,-0.182,-0.078,-0.91124,1,10.144,-0.52,-0.182,-0.078
92.401,0.70749,21.707,2,-78,-38.975,-19.275,0.13342,0,0,0.017606,-0.9119,92.402,0.70749,21.707,2,-0.5,-0.175,-0.075,-0.9119,1,10.165,-0.5,-0.175,-0.075
92.406,0.70788,21.758,2,-78.06,-38.996,-19.284,0.13342,0,0,0.017606,-0.91257,92.406,0.70788,21.758,2,-0.48,-0.168,-0.072,-0.91257,1,10.187,-0.48,-0.168,-0.072
92.41,0.70828,21.808,2,-78.12,-39.017,-19.293,0.13342,0,0,0.017606,-0.91324,92.411,0.70828,21.808,2,-0.46,-0.161,-0.069,-0.91324,1,10.208,-0.46,-0.161,-0.069
92.415,0.70867,21.859,2,-78.18,-39.038,-19.302,0.13342,0,0,0.017606,-0.9139,92.415,0.70867,21.859,2,-0.44,-0.154,-0.066,-0.9139,1,10.23,-0.44,-0.154,-0.066
92.419,0.70905,21.909,2,-78.24,-39.059,-19.311,0.13342,0,0,0.017606,-0.91457,92.42,0.70905,21.909,2,-0.42,-0.147,-0.063,-0.91457,1,10.251,-0.42,-0.147,-0.063
92.424,0.70944,21.96,2,-78.3,-39.08,-19.32,0.13342,0,0,0.017606,-0.91524,92.424,0.70944,21.96,2,-0.4,-0.14,-0.06,-0.91524,1,10.272,-0.4,-0.14,-0.06
92.428,0.70982,22.01,2,-78.36,-39.101,-19.329,0.13342,0,0,0.017606,-0.9159,92.429,0.70982,22.01,2,-0.38,-0.133,-0.057,-0.9159,1,10.294,-0.38,-0.133,-0.057
92.433,0.71021,22.058,2,-78.42,-39.122,-19.338,0.13342,0,0,0.017606,-0.91657,92.433,0.71021,22.058,2,-0.36,-0.126,-0.054,-0.91657,1,10.315,-0.36,-0.126,-0.054
92.437,0.71061,22.104,2,-78.48,-39.143,-19.347,0.13342,0,0,0.017606,-0.91667,92.438,0.71061,22.104,2,-0.34,-0.119,-0.051,-0.91667,1,10.337,-0.34,-0.119,-0.051
92.442,0.71101,22.151,2,-78.54,-39.164,-19.356,0.13342,0,0,0.017606,-0.91667,92.442,0.71101,22.151,2,-0.32,-0.112,-0.048,-0.91667,1,10.358,-0.32,-0.112,-0.048
92.446,0.71141,22.198,2,-78.6,-39.185,-19.365,0.13342,0,0,0.017606,-0.91667,92.447,0.71141,22.198,2,-0.3,-0.105,-0.045,-0.91667,1,10.379,-0.3,-0.105,-0.045
92.451,0.71182,22.245,2,-78.66,-39.206,-19.374,0.13342,0,0,0.017606,-0.91667,92.451,0.71182,22.245,2,-0.28,-0.098,-0.042,-0.91667,1,10.401,-0.28,-0.098,-0.042
92.456,0.71222,22.292,2,-78.72,-39.227,-19.383,0.13342,0,0,0.017606,-0.91667,92.456,0.71222,22.292,2,-0.26,-0.091,-0.039,-0.91667,1,10.422,-0.26,-0.091,-0.039
92.46,0.71262,22.338,2,-78.78,-39.248,-19.392,0.13342,0,0,0.017606,-0.91667,92.461,0.71262,22.338,2,-0.24,-0.084,-0.036,-0.91667,1,10.444,-0.24,-0.084,-0.036
92.465,0.71302,22.385,2,-78.84,-39.269,-19.401,0.13342,0,0,0.017606,-0.91667,92.465,0.71302,22.385,2,-0.22,-0.077,-0.033,-0.91667,1,10.465,-0.22,-0.077,-0.033
92.469,0.71343,22.432,2,-78.9,-39.29,-19.41,0.13342,0,0,0.017606,-0.91667,92.47,0.71343,22.432,2,-0.2,-0.07,-0.03,-0.91667,1,10.486,-0.2,-0.07,-0.03
92.474,0.71383,22.479,2,-78.96,-39.311,-19.419,0.13342,0,0,0.017606,-0.91667,92.474,0.71383,22.479,2,-0.18,-0.063,-0.027,-0.91667,1,10.508,-0.18,-0.063,-0.027
92.478,0.71423,22.526,2,-79.02,-39.332,-19.428,0.13342,0,0,0.017606,-0.91667,92.479,0.71423,22.526,2,-0.16,-0.056,-0.024,-0.91667,1,10.529,-0.16,-0.056,-0.024
92.483,0.71464,22.572,2,-79.08,-39.353,-19.437,0.13342,0,0,0.017606,-0.91667,92.483,0.71464,22.572,2,-0.14,-0.049,-0.021,-0.91667,1,10.551,-0.14,-0.049,-0.021
92.487,0.71504,22.62,2,-79.14,-39.374,-19.446,0.13342,0,0,0.017606,-0.91667,92.488,0.71504,22.62,2,-0.12,-0.042,-0.018,-0.91667,1,10.572,-0.12,-0.042,-0.018
92.492,0.71545,22.671,2,-79.2,-39.395,-19.455,0.13342,0,0,0.017606,-0.91667,92.492,0.71545,22.671,2,-0.1,-0.035,-0.015,-0.91667,1,10.593,-0.1,-0.035,-0.015
92.496,0.71585,22.722,2,-79.26,-39.416,-19.464,0.13342,0,0,0.017606,-0.91667,92.497,0.71585,22.722,2,-0.08,-0.028,-0.012,-0.91667,1,10.615,-0.08,-0.028,-0.012
92.501,0.71625,22.773,2,-79.32,-39.437,-19.473,0.13342,0,0,0.017606,-0.91667,92.501,0.71625,22.773,2,-0.06,-0.021,-0.009,-0.91667,1,10.636,-0.06,-0.021,-0.009
92.505,0.71666,22.823,2,-79.38,-39.458,-19.482,0.13342,0,0,0.017606,-0.91667,92.506,0.71666,22.823,2,-0.04,-0.014,-0.006,-0.91667,1,10.658,-0.04,-0.014,-0.006
92.51,0.71706,22.874,2,-79.44,-39.479,-19.491,0.13342,0,0,0.017606,-0.91667,92.51,0.71706,22.874,2,-0.02,-0.007,-0.003,-0.91667,1,10.679,-0.02,-0.007,-0.003
92.514,0.71747,22.925,2,-79.5,-39.5,-19.5,0.13342,0,0,0.017606,-0.91667,92.515,0.71747,22.925,2,0,0,0,-0.91667,1,10.7,0,0,0
92.519,0.71787,22.976,2,-79.56,-39.521,-19.509,0.13342,0,0,0.017606,-0.91667,92.519,0.71787,22.976,2,0.02,0.007,0.003,-0.91667,1,10.722,0.02,0.007,0.003
92.523,0.71828,23.027,2,-79.62,-39.542,-19.518,0.13342,0,0,0.017606,-0.91667,92.524,0.71828,23.027,2,0.04,0.014,0.006,-0.91667,1,10.743,0.04,0.014,0.006
92.528,0.71869,23.077,2,-79.68,-39.563,-19.527,0.13342,0,0,0.017606,-0.91667,92.528,0.71869,23.077,2,0.06,0.021,0.009,-0.91667,1,10.765,0.06,0.021,0.009
92.532,0.71909,23.128,2,-79.74,-39.584,-19.536,0.13342,0,0,0.017606,-0.91667,92.533,0.71909,23.128,2,0.08,0.028,0.012,-0.91667,1,10.786,0.08,0.028,0.012
92.537,0.7195,23.179,2,-79.8,-39.605,-19.545,0.13342,0,0,0.017606,-0.91667,92.537,0.7195,23.179,2,0.1,0.035,0.015,-0.91667,1,10.807,0.1,0.035,0.015
92.541,0.7199,23.23,2,-79.86,-39.626,-19.554,0.13342,0,0,0.017606,-0.91667,92.542,0.7199,23.23,2,0.12,0.042,0.018,-0.91667,1,10.829,0.12,0.042,0.018
92.546,0.72029,23.279,2,-79.92,-39.647,-19.563,0.13342,0,0,0.017606,-0.91667,92.546,0.72029,23.279,2,0.14,0.049,0.021,-0.91667,1,10.85,0.14,0.049,0.021
92.55,0.72067,23.328,2,-79.98,-39.668,-19.572,0.13342,0,0,0.017606,-0.91667,92.551,0.72067,23.328,2,0.16,0.056,0.024,-0.91667,1,10.872,0.16,0.056,0.024
92.555,0.72106,23.377,2,-80.04,-39.689,-19.581,0.13342,0,0,0.017606,-0.91667,92.555,0.72106,23.377,2,0.18,0.063,0.027,-0.91667,1,10.893,0.18,0.063,0.027
92.559,0.72144,23.426,2,-80.1,-39.71,-19.59,0.13342,0,0,0.017606,-0.91667,92.559,0.72144,23.426,2,0.2,0.07,0.03,-0.91667,1,10.914,0.2,0.07,0.03
92.563,0.72181,23.474,2,-80.16,-39.731,-19.599,0.13342,0,0,0.017606,-0.91667,92.564,0.72181,23.474,2,0.22,0.077,0.033,-0.91667,1,10.936,0.22,0.077,0.033
92.567,0.72219,23.522,2,-80.22,-39.752,-19.608,0.13342,0,0,0.017606,-0.91667,92.568,0.72219,23.522,2,0.24,0.084,0.036,-0.91667,1,10.957,0.24,0.084,0.036
92.572,0.72256,23.57,2,-80.28,-39.773,-19.617,0.13342,0,0,0.017606,-0.91667,92.572,0.72256,23.57,2,0.26,0.091,0.039,-0.91667,1,10.979,0.26,0.091,0.039
92.576,0.72294,23.618,2,-80.34,-39.794,-19.626,0.13342,0,0,0.017606,-0.91667,92.576,0.72294,23.618,2,0.28,0.098,0.042,-0.91667,1,11,0.28,0.098,0.042
92.58,0.72331,23.665,2,-80.4,-39.815,-19.635,0.13342,0,0,0.017606,-0.91667,92.581,0.72331,23.665,2,0.3,0.105,0.045,-0.91667,1,11.021,0.3,0.105,0.045
92.584,0.72368,23.712,2,-80.46,-39.836,-19.644,0.13342,0,0,0.017606,-0.91667,92.585,0.72368,23.712,2,0.32,0.112,0.048,-0.91667,1,11.043,0.32,0.112,0.048
92.589,0.72404,23.759,2,-80.52,-39.857,-19.653,0.13342,0,0,0.017606,-0.91667,92.589,0.72404,23.759,2,0.34,0.119,0.051,-0.91667,1,11.064,0.34,0.119,0.051
92.593,0.72441,23.806,2,-80.58,-39.878,-19.662,0.13342,0,0,0.017606,-0.91657,92.593,0.72441,23.806,2,0.36,0.126,0.054,-0.91657,1,11.086,0.36,0.126,0.054
92.597,0.7248,23.854,2,-80.64,-39.899,-19.671,0.13342,0,0,0.017606,-0.9159,92.598,0.7248,23.854,2,0.38,0.133,0.057,-0.9159,1,11.107,0.38,0.133,0.057
92.602,0.72521,23.903,2,-80.7,-39.92,-19.68,0.13342,0,0,0.017606,-0.91524,92.602,0.72521,23.903,2,0.4,0.14,0.06,-0.91524,1,11.128,0.4,0.14,0.06
92.606,0.72563,23.952,2,-80.76,-39.941,-19.689,0.13342,0,0,0.017606,-0.91457,92.607,0.72563,23.952,2,0.42,0.147,0.063,-0.91457,1,11.15,0.42,0.147,0.063
92.611,0.72604,24.001,2,-80.82,-39.962,-19.698,0.13342,0,0,0.017606,-0.9139,92.611,0.72604,24.001,2,0.44,0.154,0.066,-0.9139,1,11.171,0.44,0.154,0.066
92.615,0.72645,24.051,2,-80.88,-39.983,-19.707,0.13342,0,0,0.017606,-0.91324,92.616,0.72645,24.051,2,0.46,0.161,0.069,-0.91324,1,11.193,0.46,0.161,0.069
92.619,0.72686,24.1,2,-80.94,-40.004,-19.716,0.13342,0,0,0.017606,-0.91257,92.62,0.72686,24.1,2,0.48,0.168,0.072,-0.91257,1,11.214,0.48,0.168,0.072
92.624,0.72727,24.15,2,-81,-40.025,-19.725,0.13342,0,0,0.017606,-0.9119,92.624,0.72727,24.15,2,0.5,0.175,0.075,-0.9119,1,11.235,0.5,0.175,0.075
92.628,0.72768,24.2,2,-81.06,-40.046,-19.734,0.13342,0,0,0.017606,-0.91124,92.629,0.72768,24.2,2,0.52,0.182,0.078,-0.91124,1,11.257,0.52,0.182,0.078
92.633,0.72809,24.25,2,-81.12,-40.067,-19.743,0.13342,0,0,0.017606,-0.91057,92.633,0.72809,24.25,2,0.54,0.189,0.081,-0.91057,1,11.278,0.54,0.189,0.081
92.637,0.7285,24.3,2,-81.18,-40.088,-19.752,0.13342,0,0,0.017606,-0.9099,92.638,0.7285,24.3,2,0.56,0.196,0.084,-0.9099,1,11.3,0.56,0.196,0.084
92.642,0.72891,24.35,2,-81.24,-40.109,-19.761,0.13342,0,0,0.017606,-0.90924,92.642,0.72891,24.35,2,0.58,0.203,0.087,-0.90924,1,11.321,0.58,0.203,0.087
92.646,0.72932,24.4,2,-81.3,-40.13,-19.77,0.13342,0,0,0.017606,-0.90857,92.646,0.72932,24.4,2,0.6,0.21,0.09,-0.90857,1,11.342,0.6,0.21,0.09
92.65,0.72973,24.45,2,-81.36,-40.151,-19.779,0.13342,0,0,0.017606,-0.9079,92.651,0.72973,24.45,2,0.62,0.217,0.093,-0.9079,1,11.364,0.62,0.217,0.093
92.655,0.73014,24.498,2,-81.42,-40.172,-19.788,0.13342,0,0,0.017606,-0.90709,92.655,0.73014,24.498,2,0.64,0.224,0.096,-0.90709,1,11.385,0.64,0.224,0.096
92.659,0.73056,24.545,2,-81.48,-40.193,-19.797,0.13342,0,0,0.017606,-0.90624,92.66,0.73056,24.545,2,0.66,0.231,0.099,-0.90624,1,11.407,0.66,0.231,0.099
92.663,0.73097,24.592,2,-81.54,-40.214,-19.806,0.13342,0,0,0.017606,-0.9054,92.664,0.73097,24.592,2,0.68,0.238,0.102,-0.9054,1,11.428,0.68,0.238,0.102
92.668,0.73138,24.639,2,-81.6,-40.235,-19.815,0.13342,0,0,0.017606,-0.90459,92.668,0.73138,24.639,2,0.7,0.245,0.105,-0.90459,1,11.45,0.7,0.245,0.105
92.672,0.73179,24.686,2,-81.66,-40.256,-19.824,0.13342,0,0,0.017606,-0.90379,92.673,0.73179,24.686,2,0.72,0.252,0.108,-0.90379,1,11.471,0.72,0.252,0.108
92.677,0.73221,24.733,2,-81.72,-40.277,-19.833,0.13342,0,0,0.017606,-0.90302,92.677,0.73221,24.733,2,0.74,0.259,0.111,-0.90302,1,11.492,0.74,0.259,0.111
92.681,0.73262,24.78,2,-81.78,-40.298,-19.842,0.13342,0,0,0.017606,-0.90226,92.681,0.73262,24.78,2,0.76,0.266,0.114,-0.90226,1,11.514,0.76,0.266,0.114
92.685,0.73303,24.826,2,-81.84,-40.319,-19.851,0.13342,0,0,0.017606,-0.90152,92.686,0.73303,24.826,2,0.78,0.273,0.117,-0.90152,1,11.535,0.78,0.273,0.117
92.69,0.73345,24.873,2,-81.9,-40.34,-19.86,0.13342,0,0,0.017606,-0.9008,92.69,0.73345,24.873,2,0.8,0.28,0.12,-0.9008,1,11.557,0.8,0.28,0.12
92.694,0.73386,24.919,2,-81.96,-40.361,-19.869,0.13342,0,0,0.017606,-0.90009,92.694,0.73386,24.919,2,0.82,0.287,0.123,-0.90009,1,11.578,0.82,0.287,0.123
92.698,0.73428,24.966,2,-82.02,-40.382,-19.878,0.13342,0,0,0.017606,-0.89881,92.698,0.73428,24.966,2,0.84,0.294,0.126,-0.89881,1,11.599,0.84,0.294,0.126
92.703,0.7347,25.013,2,-82.08,-40.403,-19.887,0.13342,0,0,0.017606,-0.89637,92.703,0.7347,25.013,2,0.86,0.301,0.129,-0.89637,1,11.621,0.86,0.301,0.129
92.707,0.73511,25.062,2,-82.14,-40.424,-19.896,0.13342,0,0,0.017606,-0.89377,92.707,0.73511,25.062,2,0.88,0.308,0.132,-0.89377,1,11.642,0.88,0.308,0.132
92.711,0.73551,25.113,2,-82.2,-40.445,-19.905,0.13342,0,0,0.017606,-0.8907,92.711,0.73551,25.113,2,0.9,0.315,0.135,-0.8907,1,11.664,0.9,0.315,0.135
92.715,0.7359,25.164,2,-82.26,-40.466,-19.914,0.13342,0,0,0.017606,-0.88775,92.716,0.7359,25.164,2,0.92,0.322,0.138,-0.88775,1,11.685,0.92,0.322,0.138
92.72,0.73629,25.216,2,-82.32,-40.487,-19.923,0.13342,0,0,0.017606,-0.88491,92.72,0.73629,25.216,2,0.94,0.329,0.141,-0.88491,1,11.706,0.94,0.329,0.141
92.724,0.73668,25.267,2,-82.38,-40.508,-19.932,0.13342,0,0,0.017606,-0.88219,92.724,0.73668,25.267,2,0.96,0.336,0.144,-0.88219,1,11.728,0.96,0.336,0.144
92.728,0.73707,25.317,2,-82.44,-40.529,-19.941,0.13342,0,0,0.017606,-0.87956,92.728,0.73707,25.317,2,0.98,0.343,0.147,-0.87956,1,11.749,0.98,0.343,0.147
92.732,0.73745,25.368,2,-82.5,-40.55,-19.95,0.13342,0,0,0.017606,-0.87704,92.733,0.73745,25.368,2,1,0.35,0.15,-0.87704,1,11.771,1,0.35,0.15
92.737,0.73784,25.419,2,-82.56,-40.571,-19.959,0.13342,0,0,0.017606,-0.87463,92.737,0.73784,25.419,2,1.02,0.357,0.153,-0.87463,1,11.792,1.02,0.357,0.153
92.741,0.73822,25.469,2,-82.62,-40.592,-19.968,0.13342,0,0,0.017606,-0.8723,92.741,0.73822,25.469,2,1.04,0.364,0.156,-0.8723,1,11.813,1.04,0.364,0.156
92.745,0.7386,25.519,2,-82.68,-40.613,-19.977,0.13342,0,0,0.017606,-0.87007,92.745,0.7386,25.519,2,1.06,0.371,0.159,-0.87007,1,11.835,1.06,0.371,0.159
92.749,0.73899,25.57,2,-82.74,-40.634,-19.986,0.13342,0,0,0.017606,-0.86729,92.749,0.73899,25.57,2,1.08,0.378,0.162,-0.86729,1,11.856,1.08,0.378,0.162
92.753,0.73938,25.62,2,-82.8,-40.655,-19.995,0.13342,0,0,0.017606,-0.86371,92.754,0.73938,25.62,2,1.1,0.385,0.165,-0.86371,1,11.878,1.1,0.385,0.165
92.758,0.73977,25.67,2,-82.86,-40.676,-20.004,0.13342,0,0,0.017606,-0.86021,92.758,0.73977,25.67,2,1.12,0.392,0.168,-0.86021,1,11.899,1.12,0.392,0.168
92.762,0.74018,25.718,2,-82.92,-40.697,-20.013,0.13342,0,0,0.017606,-0.85592,92.762,0.74018,25.718,2,1.14,0.399,0.171,-0.85592,1,11.92,1.14,0.399,0.171
92.766,0.7406,25.766,2,-82.98,-40.718,-20.022,0.13342,0,0,0.017606,-0.8515,92.767,0.7406,25.766,2,1.16,0.406,0.174,-0.8515,1,11.942,1.16,0.406,0.174
92.771,0.74103,25.813,2,-83.04,-40.739,-20.031,0.13342,0,0,0.017606,-0.84725,92.771,0.74103,25.813,2,1.18,0.413,0.177,-0.84725,1,11.963,1.18,0.413,0.177
92.775,0.74145,25.861,2,-83.1,-40.76,-20.04,0.13342,0,0,0.017606,-0.84318,92.775,0.74145,25.861,2,1.2,0.42,0.18,-0.84318,1,11.985,1.2,0.42,0.18
92.779,0.74187,25.909,2,-83.16,-40.781,-20.049,0.13342,0,0,0.017606,-0.83927,92.78,0.74187,25.909,2,1.22,0.427,0.183,-0.83927,1,12.006,1.22,0.427,0.183
92.784,0.74229,25.957,2,-83.22,-40.802,-20.058,0.13342,0,0,0.017606,-0.83552,92.784,0.74229,25.957,2,1.24,0.434,0.186,-0.83552,1,12.027,1.24,0.434,0.186
92.788,0.74271,26.005,2,-83.28,-40.823,-20.067,0.13342,0,0,0.017606,-0.83193,92.788,0.74271,26.005,2,1.26,0.441,0.189,-0.83193,1,12.049,1.26,0.441,0.189
92.792,0.74313,26.054,2,-83.34,-40.844,-20.076,0.13342,0,0,0.017606,-0.82849,92.793,0.74313,26.054,2,1.28,0.448,0.192,-0.82849,1,12.07,1.28,0.448,0.192
92.797,0.74355,26.102,2,-83.4,-40.865,-20.085,0.13342,0,0,0.017606,-0.82521,92.797,0.74355,26.102,2,1.3,0.455,0.195,-0.82521,1,12.092,1.3,0.455,0.195
92.801,0.74397,26.15,2,-83.46,-40.886,-20.094,0.13342,0,0,0.017606,-0.82207,92.801,0.74397,26.15,2,1.32,0.462,0.198,-0.82207,1,12.113,1.32,0.462,0.198
92.805,0.74439,26.199,2,-83.52,-40.907,-20.103,0.13342,0,0,0.017606,-0.81907,92.806,0.74439,26.199,2,1.34,0.469,0.201,-0.81907,1,12.134,1.34,0.469,0.201
92.81,0.7448,26.247,2,-83.58,-40.928,-20.112,0.13342,0,0,0.017606,-0.81621,92.81,0.7448,26.247,2,1.36,0.476,0.204,-0.81621,1,12.156,1.36,0.476,0.204
92.814,0.74521,26.296,2,-83.64,-40.949,-20.121,0.13342,0,0,0.017606,-0.81349,92.814,0.74521,26.296,2,1.38,0.483,0.207,-0.81349,1,12.177,1.38,0.483,0.207
92.818,0.7456,26.347,2,-83.7,-40.97,-20.13,0.13342,0,0,0.017606,-0.81089,92.818,0.7456,26.347,2,1.4,0.49,0.21,-0.81089,1,12.199,1.4,0.49,0.21
92.822,0.746,26.398,2,-83.76,-40.991,-20.139,0.13342,0,0,0.017606,-0.80842,92.823,0.746,26.398,2,1.42,0.497,0.213,-0.80842,1,12.22,1.42,0.497,0.213
92.826,0.74639,26.448,2,-83.82,-41.012,-20.148,0.13342,0,0,0.017606,-0.80607,92.827,0.74639,26.448,2,1.44,0.504,0.216,-0.80607,1,12.241,1.44,0.504,0.216
92.831,0.74679,26.499,2,-83.88,-41.033,-20.157,0.13342,0,0,0.017606,-0.80384,92.831,0.74679,26.499,2,1.46,0.511,0.219,-0.80384,1,12.263,1.46,0.511,0.219
92.835,0.74718,26.549,2,-83.94,-41.054,-20.166,0.13342,0,0,0.017606,-0.80172,92.835,0.74718,26.549,2,1.48,0.518,0.222,-0.80172,1,12.284,1.48,0.518,0.222
92.839,0.74758,26.599,2,-84,-41.075,-20.175,0.13342,0,0,0.017606,-0.79971,92.839,0.74758,26.599,2,1.5,0.525,0.225,-0.79971,1,12.306,1.5,0.525,0.225
92.843,0.74798,26.649,2,-84.06,-41.096,-20.184,0.13342,0,0,0.017606,-0.79781,92.843,0.74798,26.649,2,1.52,0.532,0.228,-0.79781,1,12.327,1.52,0.532,0.228
92.847,0.74838,26.699,2,-84.12,-41.117,-20.193,0.13342,0,0,0.017606,-0.79601,92.848,0.74838,26.699,2,1.54,0.539,0.231,-0.79601,1,12.348,1.54,0.539,0.231
92.851,0.74878,26.748,2,-84.18,-41.138,-20.202,0.13342,0,0,0.017606,-0.79431,92.852,0.74878,26.748,2,1.56,0.546,0.234,-0.79431,1,12.37,1.56,0.546,0.234
92.856,0.74918,26.798,2,-84.24,-41.159,-20.211,0.13342,0,0,0.017606,-0.7927,92.856,0.74918,26.798,2,1.58,0.553,0.237,-0.7927,1,12.391,1.58,0.553,0.237
92.86,0.74959,26.847,2,-84.3,-41.18,-20.22,0.13342,0,0,0.017606,-0.79118,92.86,0.74959,26.847,2,1.6,0.56,0.24,-0.79118,1,12.413,1.6,0.56,0.24
92.864,0.74999,26.896,2,-84.36,-41.201,-20.229,0.13342,0,0,0.017606,-0.78974,92.864,0.74999,26.896,2,1.62,0.567,0.243,-0.78974,1,12.434,1.62,0.567,0.243
92.868,0.7504,26.944,2,-84.42,-41.222,-20.238,0.13342,0,0,0.017606,-0.78817,92.868,0.7504,26.944,2,1.64,0.574,0.246,-0.78817,1,12.455,1.64,0.574,0.246
92.872,0.75082,26.992,2,-84.48,-41.243,-20.247,0.13342,0,0,0.017606,-0.7866,92.873,0.75082,26.992,2,1.66,0.581,0.249,-0.7866,1,12.477,1.66,0.581,0.249
92.876,0.75123,27.041,2,-84.54,-41.264,-20.256,0.13342,0,0,0.017606,-0.78509,92.877,0.75123,27.041,2,1.68,0.588,0.252,-0.78509,1,12.498,1.68,0.588,0.252
92.881,0.75164,27.089,2,-84.6,-41.285,-20.265,0.13342,0,0,0.017606,-0.78365,92.881,0.75164,27.089,2,1.7,0.595,0.255,-0.78365,1,12.52,1.7,0.595,0.255
92.885,0.75205,27.137,2,-84.66,-41.306,-20.274,0.13342,0,0,0.017606,-0.78227,92.885,0.75205,27.137,2,1.72,0.602,0.258,-0.78227,1,12.541,1.72,0.602,0.258
92.889,0.75246,27.186,2,-84.72,-41.327,-20.283,0.13342,0,0,0.017606,-0.78095,92.889,0.75246,27.186,2,1.74,0.609,0.261,-0.78095,1,12.562,1.74,0.609,0.261
92.893,0.75287,27.234,2,-84.78,-41.348,-20.292,0.13342,0,0,0.017606,-0.77969,92.893,0.75287,27.234,2,1.76,0.616,0.264,-0.77969,1,12.584,1.76,0.616,0.264
92.897,0.75327,27.283,2,-84.84,-41.369,-20.301,0.13342,0,0,0.017606,-0.77849,92.897,0.75327,27.283,2,1.78,0.623,0.267,-0.77849,1,12.605,1.78,0.623,0.267
92.901,0.75368,27.332,2,-84.9,-41.39,-20.31,0.13342,0,0,0.017606,-0.77683,92.902,0.75368,27.332,2,1.8,0.63,0.27,-0.77683,1,12.627,1.8,0.63,0.27
92.905,0.7541,27.382,2,-84.96,-41.411,-20.319,0.13342,0,0,0.017606,-0.77504,92.906,0.7541,27.382,2,1.82,0.637,0.273,-0.77504,1,12.648,1.82,0.637,0.273
92.91,0.75451,27.432,2,-85.02,-41.432,-20.328,0.13342,0,0,0.017606,-0.77333,92.91,0.75451,27.432,2,1.84,0.644,0.276,-0.77333,1,12.669,1.84,0.644,0.276
92.914,0.75493,27.481,2,-85.08,-41.453,-20.337,0.13342,0,0,0.017606,-0.77169,92.914,0.75493,27.481,2,1.86,0.651,0.279,-0.77169,1,12.691,1.86,0.651,0.279
92.918,0.75534,27.531,2,-85.14,-41.474,-20.346,0.13342,0,0,0.017606,-0.77002,92.918,0.75534,27.531,2,1.88,0.658,0.282,-0.77002,1,12.712,1.88,0.658,0.282
92.922,0.75576,27.58,2,-85.2,-41.495,-20.355,0.13342,0,0,0.017606,-0.76814,92.922,0.75576,27.58,2,1.9,0.665,0.285,-0.76814,1,12.734,1.9,0.665,0.285
92.926,0.75619,27.629,2,-85.26,-41.516,-20.364,0.13342,0,0,0.017606,-0.76639,92.927,0.75619,27.629,2,1.92,0.672,0.288,-0.76639,1,12.755,1.92,0.672,0.288
92.93,0.75661,27.677,2,-85.32,-41.537,-20.373,0.13342,0,0,0.017606,-0.76475,92.931,0.75661,27.677,2,1.94,0.679,0.291,-0.76475,1,12.776,1.94,0.679,0.291
92.935,0.75703,27.726,2,-85.38,-41.558,-20.382,0.13342,0,0,0.017606,-0.76323,92.935,0.75703,27.726,2,1.96,0.686,0.294,-0.76323,1,12.798,1.96,0.686,0.294
92.939,0.75746,27.774,2,-85.44,-41.579,-20.391,0.13342,0,0,0.017606,-0.76181,92.939,0.75746,27.774,2,1.98,0.693,0.297,-0.76181,1,12.819,1.98,0.693,0.297
92.943,0.75788,27.823,2,-85.5,-41.6,-20.4,0.13342,0,0,0.017606,-0.7605,92.943,0.75788,27.823,2,2,0.7,0.3,-0.7605,1,12.841,2,0.7,0.3
92.947,0.7583,27.871,2,-85.56,-41.621,-20.409,0.13342,0,0,0.017606,-0.75929,92.948,0.7583,27.871,2,2.02,0.707,0.303,-0.75929,1,12.862,2.02,0.707,0.303
92.951,0.75872,27.919,2,-85.62,-41.642,-20.418,0.13342,0,0,0.017606,-0.75818,92.952,0.75872,27.919,2,2.04,0.714,0.306,-0.75818,1,12.883,2.04,0.714,0.306
92.956,0.75914,27.967,2,-85.68,-41.663,-20.427,0.13342,0,0,0.017606,-0.75716,92.956,0.75914,27.967,2,2.06,0.721,0.309,-0.75716,1,12.905,2.06,0.721,0.309
92.96,0.75956,28.015,2,-85.74,-41.684,-20.436,0.13342,0,0,0.017606,-0.75622,92.96,0.75956,28.015,2,2.08,0.728,0.312,-0.75622,1,12.926,2.08,0.728,0.312
92.964,0.75998,28.063,2,-85.8,-41.705,-20.445,0.13342,0,0,0.017606,-0.75538,92.964,0.75998,28.063,2,2.1,0.735,0.315,-0.75538,1,12.948,2.1,0.735,0.315
92.968,0.7604,28.111,2,-85.86,-41.726,-20.454,0.13342,0,0,0.017606,-0.75461,92.968,0.7604,28.111,2,2.12,0.742,0.318,-0.75461,1,12.969,2.12,0.742,0.318
92.972,0.76082,28.159,2,-85.92,-41.747,-20.463,0.13342,0,0,0.017606,-0.75392,92.972,0.76082,28.159,2,2.14,0.749,0.321,-0.75392,1,12.99,2.14,0.749,0.321
92.976,0.76124,28.207,2,-85.98,-41.768,-20.472,0.13342,0,0,0.017606,-0.7533,92.976,0.76124,28.207,2,2.16,0.756,0.324,-0.7533,1,13.012,2.16,0.756,0.324
92.98,0.76165,28.255,2,-86.04,-41.789,-20.481,0.13342,0,0,0.017606,-0.75275,92.981,0.76165,28.255,2,2.18,0.763,0.327,-0.75275,1,13.033,2.18,0.763,0.327
92.984,0.76206,28.303,2,-86.1,-41.81,-20.49,0.13342,0,0,0.017606,-0.75227,92.985,0.76206,28.303,2,2.2,0.77,0.33,-0.75227,1,13.055,2.2,0.77,0.33
92.988,0.76247,28.351,2,-86.16,-41.831,-20.499,0.13342,0,0,0.017606,-0.75184,92.989,0.76247,28.351,2,2.22,0.777,0.333,-0.75184,1,13.076,2.22,0.777,0.333
92.992,0.76288,28.399,2,-86.22,-41.852,-20.508,0.13342,0,0,0.017606,-0.75148,92.993,0.76288,28.399,2,2.24,0.784,0.336,-0.75148,1,13.097,2.24,0.784,0.336
92.997,0.76329,28.446,2,-86.28,-41.873,-20.517,0.13342,0,0,0.017606,-0.75116,92.997,0.76329,28.446,2,2.26,0.791,0.339,-0.75116,1,13.119,2.26,0.791,0.339
93.001,0.76369,28.493,2,-86.34,-41.894,-20.526,0.13342,0,0,0.017606,-0.75089,93.001,0.76369,28.493,2,2.28,0.798,0.342,-0.75089,1,13.14,2.28,0.798,0.342
93.005,0.76409,28.541,2,-86.4,-41.915,-20.535,0.13342,0,0,0.017606,-0.75067,93.005,0.76409,28.541,2,2.3,0.805,0.345,-0.75067,1,13.162,2.3,0.805,0.345
93.008,0.76449,28.588,2,-86.46,-41.936,-20.544,0.13342,0,0,0.017606,-0.75049,93.009,0.76449,28.588,2,2.32,0.812,0.348,-0.75049,1,13.183,2.32,0.812,0.348
93.012,0.76489,28.634,2,-86.52,-41.957,-20.553,0.13342,0,0,0.017606,-0.75034,93.013,0.76489,28.634,2,2.34,0.819,0.351,-0.75034,1,13.204,2.34,0.819,0.351
93.016,0.76529,28.681,2,-86.58,-41.978,-20.562,0.13342,0,0,0.017606,-0.75023,93.017,0.76529,28.681,2,2.36,0.826,0.354,-0.75023,1,13.226,2.36,0.826,0.354
93.02,0.76569,28.728,2,-86.64,-41.999,-20.571,0.13342,0,0,0.017606,-0.7499,93.021,0.76569,28.728,2,2.38,0.833,0.357,-0.7499,1,13.247,2.38,0.833,0.357
93.024,0.7661,28.777,2,-86.7,-42.02,-20.58,0.13342,0,0,0.017606,-0.74884,93.025,0.7661,28.777,2,2.4,0.84,0.36,-0.74884,1,13.269,2.4,0.84,0.36
93.028,0.76652,28.826,2,-86.76,-42.041,-20.589,0.13342,0,0,0.017606,-0.74781,93.029,0.76652,28.826,2,2.42,0.847,0.363,-0.74781,1,13.29,2.42,0.847,0.363
93.033,0.76694,28.876,2,-86.82,-42.062,-20.598,0.13342,0,0,0.017606,-0.74678,93.033,0.76694,28.876,2,2.44,0.854,0.366,-0.74678,1,13.311,2.44,0.854,0.366
93.037,0.76736,28.925,2,-86.88,-42.083,-20.607,0.13342,0,0,0.017606,-0.74576,93.037,0.76736,28.925,2,2.46,0.861,0.369,-0.74576,1,13.333,2.46,0.861,0.369
93.041,0.76779,28.975,2,-86.94,-42.104,-20.616,0.13342,0,0,0.017606,-0.74475,93.041,0.76779,28.975,2,2.48,0.868,0.372,-0.74475,1,13.354,2.48,0.868,0.372
93.045,0.76822,29.025,2,-87,-42.125,-20.625,0.13342,0,0,0.017606,-0.74375,93.045,0.76822,29.025,2,2.5,0.875,0.375,-0.74375,1,13.376,2.5,0.875,0.375
93.049,0.76866,29.078,2,-87.06,-42.146,-20.634,0.13342,0,0,0.017606,-0.73906,93.05,0.76866,29.078,2,2.52,0.882,0.378,-0.73906,1,13.397,2.52,0.882,0.378
93.054,0.76911,29.13,2,-87.12,-42.167,-20.643,0.13342,0,0,0.017606,-0.73449,93.054,0.76911,29.13,2,2.54,0.889,0.381,-0.73449,1,13.418,2.54,0.889,0.381
93.058,0.76955,29.182,2,-87.18,-42.188,-20.652,0.13342,0,0,0.017606,-0.73005,93.058,0.76955,29.182,2,2.56,0.896,0.384,-0.73005,1,13.44,2.56,0.896,0.384
93.062,0.76999,29.234,2,-87.24,-42.209,-20.661,0.13342,0,0,0.017606,-0.72572,93.062,0.76999,29.234,2,2.58,0.903,0.387,-0.72572,1,13.461,2.58,0.903,0.387
93.066,0.77043,29.286,2,-87.3,-42.23,-20.67,0.13342,0,0,0.017606,-0.72151,93.067,0.77043,29.286,2,2.6,0.91,0.39,-0.72151,1,13.483,2.6,0.91,0.39
93.07,0.77086,29.337,2,-87.36,-42.251,-20.679,0.13342,0,0,0.017606,-0.71741,93.071,0.77086,29.337,2,2.62,0.917,0.393,-0.71741,1,13.504,2.62,0.917,0.393
93.074,0.77128,29.386,2,-87.42,-42.272,-20.688,0.13342,0,0,0.017606,-0.71287,93.075,0.77128,29.386,2,2.64,0.924,0.396,-0.71287,1,13.525,2.64,0.924,0.396
93.078,0.77169,29.434,2,-87.48,-42.293,-20.697,0.13342,0,0,0.017606,-0.70831,93.079,0.77169,29.434,2,2.66,0.931,0.399,-0.70831,1,13.547,2.66,0.931,0.399
93.082,0.7721,29.482,2,-87.54,-42.314,-20.706,0.13342,0,0,0.017606,-0.70393,93.083,0.7721,29.482,2,2.68,0.938,0.402,-0.70393,1,13.568,2.68,0.938,0.402
93.086,0.77251,29.53,2,-87.6,-42.335,-20.715,0.13342,0,0,0.017606,-0.69973,93.087,0.77251,29.53,2,2.7,0.945,0.405,-0.69973,1,13.59,2.7,0.945,0.405
93.09,0.77292,29.578,2,-87.66,-42.356,-20.724,0.13342,0,0,0.017606,-0.69569,93.091,0.77292,29.578,2,2.72,0.952,0.408,-0.69569,1,13.611,2.72,0.952,0.408
93.094,0.77334,29.626,2,-87.72,-42.377,-20.733,0.13342,0,0,0.017606,-0.69181,93.095,0.77334,29.626,2,2.74,0.959,0.411,-0.69181,1,13.632,2.74,0.959,0.411
93.098,0.77375,29.674,2,-87.78,-42.398,-20.742,0.13342,0,0,0.017606,-0.6881,93.099,0.77375,29.674,2,2.76,0.966,0.414,-0.6881,1,13.654,2.76,0.966,0.414
93.102,0.77417,29.722,2,-87.84,-42.419,-20.751,0.13342,0,0,0.017606,-0.68454,93.103,0.77417,29.722,2,2.78,0.973,0.417,-0.68454,1,13.675,2.78,0.973,0.417
93.106,0.77459,29.77,2,-87.9,-42.44,-20.76,0.13342,0,0,0.017606,-0.68113,93.107,0.77459,29.77,2,2.8,0.98,0.42,-0.68113,1,13.697,2.8,0.98,0.42
93.11,0.77501,29.818,2,-87.96,-42.461,-20.769,0.13342,0,0,0.017606,-0.67787,93.111,0.77501,29.818,2,2.82,0.987,0.423,-0.67787,1,13.718,2.82,0.987,0.423
93.114,0.77543,29.866,2,-88.02,-42.482,-20.778,0.13342,0,0,0.017606,-0.67475,93.115,0.77543,29.866,2,2.84,0.994,0.426,-0.67475,1,13.739,2.84,0.994,0.426
93.118,0.77585,29.914,2,-88.08,-42.503,-20.787,0.13342,0,0,0.017606,-0.67178,93.119,0.77585,29.914,2,2.86,1.001,0.429,-0.67178,1,13.761,2.86,1.001,0.429
93.122,0.77627,29.962,2,-88.14,-42.524,-20.796,0.13342,0,0,0.017606,-0.66893,93.123,0.77627,29.962,2,2.88,1.008,0.432,-0.66893,1,13.782,2.88,1.008,0.432
93.126,0.77671,30.012,2,-88.2,-42.545,-20.805,0.13342,0,0,0.017606,-0.66622,93.127,0.77671,30.012,2,2.9,1.015,0.435,-0.66622,1,13.804,2.9,1.015,0.435
93.131,0.77715,30.061,2,-88.26,-42.566,-20.814,0.13342,0,0,0.017606,-0.66364,93.131,0.77715,30.061,2,2.92,1.022,0.438,-0.66364,1,13.825,2.92,1.022,0.438
93.135,0.77759,30.11,2,-88.32,-42.587,-20.823,0.13342,0,0,0.017606,-0.66118,93.135,0.77759,30.11,2,2.94,1.029,0.441,-0.66118,1,13.846,2.94,1.029,0.441
93.139,0.77803,30.158,2,-88.38,-42.608,-20.832,0.13342,0,0,0.017606,-0.65884,93.139,0.77803,30.158,2,2.96,1.036,0.444,-0.65884,1,13.868,2.96,1.036,0.444
93.143,0.77847,30.207,2,-88.44,-42.629,-20.841,0.13342,0,0,0.017606,-0.65661,93.143,0.77847,30.207,2,2.98,1.043,0.447,-0.65661,1,13.889,2.98,1.043,0.447
93.147,0.77891,30.255,2,-88.5,-42.65,-20.85,0.13342,0,0,0.017606,-0.6545,93.147,0.77891,30.255,2,3,1.05,0.45,-0.6545,1,13.911,3,1.05,0.45
93.151,0.77934,30.303,2,-88.56,-42.671,-20.859,0.13342,0,0,0.017606,-0.65249,93.151,0.77934,30.303,2,3.02,1.057,0.453,-0.65249,1,13.932,3.02,1.057,0.453
93.155,0.77978,30.351,2,-88.62,-42.692,-20.868,0.13342,0,0,0.017606,-0.65059,93.155,0.77978,30.351,2,3.04,1.064,0.456,-0.65059,1,13.953,3.04,1.064,0.456
93.159,0.78021,30.399,2,-88.68,-42.713,-20.877,0.13342,0,0,0.017606,-0.64878,93.159,0.78021,30.399,2,3.06,1.071,0.459,-0.64878,1,13.975,3.06,1.071,0.459
93.163,0.78065,30.447,2,-88.74,-42.734,-20.886,0.13342,0,0,0.017606,-0.64707,93.163,0.78065,30.447,2,3.08,1.078,0.462,-0.64707,1,13.996,3.08,1.078,0.462
93.167,0.78108,30.495,2,-88.8,-42.755,-20.895,0.13342,0,0,0.017606,-0.64546,93.167,0.78108,30.495,2,3.1,1.085,0.465,-0.64546,1,14.018,3.1,1.085,0.465
93.171,0.78151,30.542,2,-88.86,-42.776,-20.904,0.13342,0,0,0.017606,-0.64392,93.171,0.78151,30.542,2,3.12,1.092,0.468,-0.64392,1,14.039,3.12,1.092,0.468
93.175,0.78193,30.592,2,-88.92,-42.797,-20.913,0.13342,0,0,0.017606,-0.64194,93.175,0.78193,30.592,2,3.14,1.099,0.471,-0.64194,1,14.06,3.14,1.099,0.471
93.179,0.78234,30.643,2,-88.98,-42.818,-20.922,0.13342,0,0,0.017606,-0.63985,93.179,0.78234,30.643,2,3.16,1.106,0.474,-0.63985,1,14.082,3.16,1.106,0.474
93.183,0.78276,30.694,2,-89.04,-42.839,-20.931,0.13342,0,0,0.017606,-0.63782,93.183,0.78276,30.694,2,3.18,1.113,0.477,-0.63782,1,14.103,3.18,1.113,0.477
93.187,0.78317,30.745,2,-89.1,-42.86,-20.94,0.13342,0,0,0.017606,-0.63585,93.187,0.78317,30.745,2,3.2,1.12,0.48,-0.63585,1,14.125,3.2,1.12,0.48
93.191,0.78358,30.797,2,-89.16,-42.881,-20.949,0.13342,0,0,0.017606,-0.63366,93.191,0.78358,30.797,2,3.22,1.127,0.483,-0.63366,1,14.146,3.22,1.127,0.483
93.195,0.78399,30.85,2,-89.22,-42.902,-20.958,0.13342,0,0,0.017606,-0.63089,93.195,0.78399,30.85,2,3.24,1.134,0.486,-0.63089,1,14.167,3.24,1.134,0.486
93.199,0.78441,30.902,2,-89.28,-42.923,-20.967,0.13342,0,0,0.017606,-0.62824,93.199,0.78441,30.902,2,3.26,1.141,0.489,-0.62824,1,14.189,3.26,1.141,0.489
93.203,0.78482,30.954,2,-89.34,-42.944,-20.976,0.13342,0,0,0.017606,-0.62569,93.203,0.78482,30.954,2,3.28,1.148,0.492,-0.62569,1,14.21,3.28,1.148,0.492
93.207,0.78523,31.006,2,-89.4,-42.965,-20.985,0.13342,0,0,0.017606,-0.62325,93.207,0.78523,31.006,2,3.3,1.155,0.495,-0.62325,1,14.232,3.3,1.155,0.495
93.211,0.78565,31.058,2,-89.46,-42.986,-20.994,0.13342,0,0,0.017606,-0.62092,93.211,0.78565,31.058,2,3.32,1.162,0.498,-0.62092,1,14.253,3.32,1.162,0.498
93.214,0.78606,31.11,2,-89.52,-43.007,-21.003,0.13342,0,0,0.017606,-0.61869,93.215,0.78606,31.11,2,3.34,1.169,0.501,-0.61869,1,14.274,3.34,1.169,0.501
93.218,0.78648,31.161,2,-89.58,-43.028,-21.012,0.13342,0,0,0.017606,-0.61656,93.219,0.78648,31.161,2,3.36,1.176,0.504,-0.61656,1,14.296,3.36,1.176,0.504
93.222,0.7869,31.212,2,-89.64,-43.049,-21.021,0.13342,0,0,0.017606,-0.61446,93.223,0.7869,31.212,2,3.38,1.183,0.507,-0.61446,1,14.317,3.38,1.183,0.507
93.226,0.78735,31.26,2,-89.7,-43.07,-21.03,0.13342,0,0,0.017606,-0.61228,93.227,0.78735,31.26,2,3.4,1.19,0.51,-0.61228,1,14.339,3.4,1.19,0.51
93.23,0.7878,31.308,2,-89.76,-43.091,-21.039,0.13342,0,0,0.017606,-0.61022,93.231,0.7878,31.308,2,3.42,1.197,0.513,-0.61022,1,14.36,3.42,1.197,0.513
93.234,0.78825,31.356,2,-89.82,-43.112,-21.048,0.13342,0,0,0.017606,-0.60828,93.235,0.78825,31.356,2,3.44,1.204,0.516,-0.60828,1,14.381,3.44,1.204,0.516
93.238,0.7887,31.404,2,-89.88,-43.133,-21.057,0.13342,0,0,0.017606,-0.60646,93.239,0.7887,31.404,2,3.46,1.211,0.519,-0.60646,1,14.403,3.46,1.211,0.519
93.242,0.78916,31.452,2,-89.94,-43.154,-21.066,0.13342,0,0,0.017606,-0.60475,93.243,0.78916,31.452,2,3.48,1.218,0.522,-0.60475,1,14.424,3.48,1.218,0.522
93.246,0.78961,31.5,2,-90,-43.175,-21.075,0.13342,0,0,0.017606,-0.60314,93.247,0.78961,31.5,2,3.5,1.225,0.525,-0.60314,1,14.446,3.5,1.225,0.525
93.25,0.79006,31.548,2,-90.06,-43.196,-21.084,0.13342,0,0,0.017606,-0.60164,93.251,0.79006,31.548,2,3.52,1.232,0.528,-0.60164,1,14.467,3.52,1.232,0.528
93.254,0.79051,31.596,2,-90.12,-43.217,-21.093,0.13342,0,0,0.017606,-0.60023,93.255,0.79051,31.596,2,3.54,1.239,0.531,-0.60023,1,14.488,3.54,1.239,0.531
93.258,0.79096,31.644,2,-90.18,-43.238,-21.102,0.13342,0,0,0.017606,-0.59892,93.259,0.79096,31.644,2,3.56,1.246,0.534,-0.59892,1,14.51,3.56,1.246,0.534
93.262,0.79141,31.692,2,-90.24,-43.259,-21.111,0.13342,0,0,0.017606,-0.5977,93.262,0.79141,31.692,2,3.58,1.253,0.537,-0.5977,1,14.531,3.58,1.253,0.537
93.266,0.79186,31.74,2,-90.3,-43.28,-21.12,0.13342,0,0,0.017606,-0.59657,93.266,0.79186,31.74,2,3.6,1.26,0.54,-0.59657,1,14.553,3.6,1.26,0.54
93.27,0.79232,31.788,2,-90.36,-43.301,-21.129,0.13342,0,0,0.017606,-0.59552,93.27,0.79232,31.788,2,3.62,1.267,0.543,-0.59552,1,14.574,3.62,1.267,0.543
93.274,0.79274,31.837,2,-90.42,-43.322,-21.138,0.13342,0,0,0.017606,-0.59454,93.274,0.79274,31.837,2,3.64,1.274,0.546,-0.59454,1,14.595,3.64,1.274,0.546
93.278,0.79316,31.886,2,-90.48,-43.343,-21.147,0.13342,0,0,0.017606,-0.59364,93.278,0.79316,31.886,2,3.66,1.281,0.549,-0.59364,1,14.617,3.66,1.281,0.549
93.282,0.79358,31.935,2,-90.54,-43.364,-21.156,0.13342,0,0,0.017606,-0.59281,93.282,0.79358,31.935,2,3.68,1.288,0.552,-0.59281,1,14.638,3.68,1.288,0.552
93.286,0.794,31.984,2,-90.6,-43.385,-21.165,0.13342,0,0,0.017606,-0.59205,93.286,0.794,31.984,2,3.7,1.295,0.555,-0.59205,1,14.66,3.7,1.295,0.555
93.29,0.79441,32.033,2,-90.66,-43.406,-21.174,0.13342,0,0,0.017606,-0.59135,93.29,0.79441,32.033,2,3.72,1.302,0.558,-0.59135,1,14.681,3.72,1.302,0.558
93.293,0.79483,32.082,2,-90.72,-43.427,-21.183,0.13342,0,0,0.017606,-0.5907,93.294,0.79483,32.082,2,3.74,1.309,0.561,-0.5907,1,14.702,3.74,1.309,0.561
93.297,0.79525,32.131,2,-90.78,-43.448,-21.192,0.13342,0,0,0.017606,-0.59011,93.298,0.79525,32.131,2,3.76,1.316,0.564,-0.59011,1,14.724,3.76,1.316,0.564
93.301,0.79567,32.179,2,-90.84,-43.469,-21.201,0.13342,0,0,0.017606,-0.58957,93.301,0.79567,32.179,2,3.78,1.323,0.567,-0.58957,1,14.745,3.78,1.323,0.567
93.305,0.79609,32.228,2,-90.9,-43.49,-21.21,0.13342,0,0,0.017606,-0.58908,93.305,0.79609,32.228,2,3.8,1.33,0.57,-0.58908,1,14.767,3.8,1.33,0.57
93.309,0.79651,32.276,2,-90.96,-43.511,-21.219,0.13342,0,0,0.017606,-0.58863,93.309,0.79651,32.276,2,3.82,1.337,0.573,-0.58863,1,14.788,3.82,1.337,0.573
93.313,0.79693,32.324,2,-91.02,-43.532,-21.228,0.13342,0,0,0.017606,-0.58822,93.313,0.79693,32.324,2,3.84,1.344,0.576,-0.58822,1,14.809,3.84,1.344,0.576
93.317,0.79735,32.373,2,-91.08,-43.553,-21.237,0.13342,0,0,0.017606,-0.58784,93.317,0.79735,32.373,2,3.86,1.351,0.579,-0.58784,1,14.831,3.86,1.351,0.579
93.32,0.79777,32.421,2,-91.14,-43.574,-21.246,0.13342,0,0,0.017606,-0.58742,93.321,0.79777,32.421,2,3.88,1.358,0.582,-0.58742,1,14.852,3.88,1.358,0.582
93.324,0.79819,32.468,2,-91.2,-43.595,-21.255,0.13342,0,0,0.017606,-0.58686,93.325,0.79819,32.468,2,3.9,1.365,0.585,-0.58686,1,14.874,3.9,1.365,0.585
93.328,0.79861,32.515,2,-91.26,-43.616,-21.264,0.13342,0,0,0.017606,-0.58634,93.328,0.79861,32.515,2,3.92,1.372,0.588,-0.58634,1,14.895,3.92,1.372,0.588
93.332,0.79903,32.563,2,-91.32,-43.637,-21.273,0.13342,0,0,0.017606,-0.58507,93.332,0.79903,32.563,2,3.94,1.379,0.591,-0.58507,1,14.916,3.94,1.379,0.591
93.336,0.79945,32.611,2,-91.38,-43.658,-21.282,0.13342,0,0,0.017606,-0.58327,93.336,0.79945,32.611,2,3.96,1.386,0.594,-0.58327,1,14.938,3.96,1.386,0.594
93.339,0.79988,32.659,2,-91.44,-43.679,-21.291,0.13342,0,0,0.017606,-0.58152,93.34,0.79988,32.659,2,3.98,1.393,0.597,-0.58152,1,14.959,3.98,1.393,0.597
93.343,0.80031,32.707,2,-91.5,-43.7,-21.3,0.13342,0,0,0.017606,-0.57983,93.343,0.80031,32.707,2,4,1.4,0.6,-0.57983,1,14.981,4,1.4,0.6
93.347,0.80075,32.756,2,-91.56,-43.721,-21.309,0.13342,0,0,0.017606,-0.57819,93.347,0.80075,32.756,2,4.02,1.407,0.603,-0.57819,1,15.002,4.02,1.407,0.603
93.351,0.80118,32.805,2,-91.62,-43.742,-21.318,0.13342,0,0,0.017606,-0.5766,93.351,0.80118,32.805,2,4.04,1.414,0.606,-0.5766,1,15.023,4.04,1.414,0.606
93.355,0.80162,32.854,2,-91.68,-43.763,-21.327,0.13342,0,0,0.017606,-0.57506,93.355,0.80162,32.854,2,4.06,1.421,0.609,-0.57506,1,15.045,4.06,1.421,0.609
93.359,0.80206,32.903,2,-91.74,-43.784,-21.336,0.13342,0,0,0.017606,-0.57355,93.359,0.80206,32.903,2,4.08,1.428,0.612,-0.57355,1,15.066,4.08,1.428,0.612
93.362,0.8025,32.952,2,-91.8,-43.805,-21.345,0.13342,0,0,0.017606,-0.57209,93.363,0.8025,32.952,2,4.1,1.435,0.615,-0.57209,1,15.088,4.1,1.435,0.615
93.366,0.80295,33.002,2,-91.86,-43.826,-21.354,0.13342,0,0,0.017606,-0.57066,93.367,0.80295,33.002,2,4.12,1.442,0.618,-0.57066,1,15.109,4.12,1.442,0.618
93.37,0.8034,33.053,2,-91.92,-43.847,-21.363,0.13342,0,0,0.017606,-0.5684,93.37,0.8034,33.053,2,4.14,1.449,0.621,-0.5684,1,15.13,4.14,1.449,0.621
93.374,0.80386,33.105,2,-91.98,-43.868,-21.372,0.13342,0,0,0.017606,-0.56594,93.374,0.80386,33.105,2,4.16,1.456,0.624,-0.56594,1,15.152,4.16,1.456,0.624
93.378,0.80433,33.157,2,-92.04,-43.889,-21.381,0.13342,0,0,0.017606,-0.56243,93.378,0.80433,33.157,2,4.18,1.463,0.627,-0.56243,1,15.173,4.18,1.463,0.627
93.382,0.80479,33.21,2,-92.1,-43.91,-21.39,0.13342,0,0,0.017606,-0.55847,93.382,0.80479,33.21,2,4.2,1.47,0.63,-0.55847,1,15.195,4.2,1.47,0.63
93.386,0.80525,33.262,2,-92.16,-43.931,-21.399,0.13342,0,0,0.017606,-0.55466,93.386,0.80525,33.262,2,4.22,1.477,0.633,-0.55466,1,15.216,4.22,1.477,0.633
93.39,0.80571,33.314,2,-92.22,-43.952,-21.408,0.13342,0,0,0.017606,-0.55098,93.39,0.80571,33.314,2,4.24,1.484,0.636,-0.55098,1,15.237,4.24,1.484,0.636
93.394,0.80617,33.365,2,-92.28,-43.973,-21.417,0.13342,0,0,0.017606,-0.54745,93.394,0.80617,33.365,2,4.26,1.491,0.639,-0.54745,1,15.259,4.26,1.491,0.639
93.398,0.80662,33.416,2,-92.34,-43.994,-21.426,0.13342,0,0,0.017606,-0.54405,93.398,0.80662,33.416,2,4.28,1.498,0.642,-0.54405,1,15.28,4.28,1.498,0.642
93.402,0.80707,33.467,2,-92.4,-44.015,-21.435,0.13342,0,0,0.017606,-0.54078,93.402,0.80707,33.467,2,4.3,1.505,0.645,-0.54078,1,15.302,4.3,1.505,0.645
93.406,0.80752,33.518,2,-92.46,-44.036,-21.444,0.13342,0,0,0.017606,-0.53764,93.406,0.80752,33.518,2,4.32,1.512,0.648,-0.53764,1,15.323,4.32,1.512,0.648
93.41,0.80797,33.569,2,-92.52,-44.057,-21.453,0.13342,0,0,0.017606,-0.53462,93.41,0.80797,33.569,2,4.34,1.519,0.651,-0.53462,1,15.344,4.34,1.519,0.651
93.413,0.80841,33.619,2,-92.58,-44.078,-21.462,0.13342,0,0,0.017606,-0.53172,93.414,0.80841,33.619,2,4.36,1.526,0.654,-0.53172,1,15.366,4.36,1.526,0.654
93.417,0.80885,33.668,2,-92.64,-44.099,-21.471,0.13342,0,0,0.017606,-0.52891,93.417,0.80885,33.668,2,4.38,1.533,0.657,-0.52891,1,15.387,4.38,1.533,0.657
93.421,0.80929,33.717,2,-92.7,-44.12,-21.48,0.13342,0,0,0.017606,-0.52615,93.421,0.80929,33.717,2,4.4,1.54,0.66,-0.52615,1,15.409,4.4,1.54,0.66
93.425,0.80973,33.766,2,-92.76,-44.141,-21.489,0.13342,0,0,0.017606,-0.52352,93.425,0.80973,33.766,2,4.42,1.547,0.663,-0.52352,1,15.43,4.42,1.547,0.663
93.429,0.81017,33.815,2,-92.82,-44.162,-21.498,0.13342,0,0,0.017606,-0.52101,93.429,0.81017,33.815,2,4.44,1.554,0.666,-0.52101,1,15.451,4.44,1.554,0.666
93.432,0.81061,33.864,2,-92.88,-44.183,-21.507,0.13342,0,0,0.017606,-0.51862,93.433,0.81061,33.864,2,4.46,1.561,0.669,-0.51862,1,15.473,4.46,1.561,0.669
93.436,0.81105,33.912,2,-92.94,-44.204,-21.516,0.13342,0,0,0.017606,-0.51635,93.436,0.81105,33.912,2,4.48,1.568,0.672,-0.51635,1,15.494,4.48,1.568,0.672
93.44,0.81149,33.961,2,-93,-44.225,-21.525,0.13342,0,0,0.017606,-0.51419,93.44,0.81149,33.961,2,4.5,1.575,0.675,-0.51419,1,15.516,4.5,1.575,0.675
93.444,0.81193,34.01,2,-93.06,-44.246,-21.534,0.13342,0,0,0.017606,-0.51214,93.444,0.81193,34.01,2,4.52,1.582,0.678,-0.51214,1,15.537,4.52,1.582,0.678
93.448,0.81238,34.058,2,-93.12,-44.267,-21.543,0.13342,0,0,0.017606,-0.5102,93.448,0.81238,34.058,2,4.54,1.589,0.681,-0.5102,1,15.558,4.54,1.589,0.681
93.451,0.81282,34.107,2,-93.18,-44.288,-21.552,0.13342,0,0,0.017606,-0.50835,93.452,0.81282,34.107,2,4.56,1.596,0.684,-0.50835,1,15.58,4.56,1.596,0.684
93.455,0.81327,34.155,2,-93.24,-44.309,-21.561,0.13342,0,0,0.017606,-0.50661,93.455,0.81327,34.155,2,4.58,1.603,0.687,-0.50661,1,15.601,4.58,1.603,0.687
93.459,0.81371,34.204,2,-93.3,-44.33,-21.57,0.13342,0,0,0.017606,-0.50495,93.459,0.81371,34.204,2,4.6,1.61,0.69,-0.50495,1,15.623,4.6,1.61,0.69
93.463,0.81416,34.252,2,-93.36,-44.351,-21.579,0.13342,0,0,0.017606,-0.50339,93.463,0.81416,34.252,2,4.62,1.617,0.693,-0.50339,1,15.644,4.62,1.617,0.693
93.467,0.81462,34.301,2,-93.42,-44.372,-21.588,0.13342,0,0,0.017606,-0.50091,93.467,0.81462,34.301,2,4.64,1.624,0.696,-0.50091,1,15.665,4.64,1.624,0.696
93.47,0.8151,34.351,2,-93.48,-44.393,-21.597,0.13342,0,0,0.017606,-0.49704,93.471,0.8151,34.351,2,4.66,1.631,0.699,-0.49704,1,15.687,4.66,1.631,0.699
93.474,0.81557,34.402,2,-93.54,-44.414,-21.606,0.13342,0,0,0.017606,-0.49313,93.474,0.81557,34.402,2,4.68,1.638,0.702,-0.49313,1,15.708,4.68,1.638,0.702
93.478,0.81604,34.453,2,-93.6,-44.435,-21.615,0.13342,0,0,0.017606,-0.48938,93.478,0.81604,34.453,2,4.7,1.645,0.705,-0.48938,1,15.73,4.7,1.645,0.705
93.482,0.81651,34.503,2,-93.66,-44.456,-21.624,0.13342,0,0,0.017606,-0.48578,93.482,0.81651,34.503,2,4.72,1.652,0.708,-0.48578,1,15.751,4.72,1.652,0.708
93.486,0.81697,34.554,2,-93.72,-44.477,-21.633,0.13342,0,0,0.017606,-0.48234,93.486,0.81697,34.554,2,4.74,1.659,0.711,-0.48234,1,15.772,4.74,1.659,0.711
93.49,0.81743,34.606,2,-93.78,-44.498,-21.642,0.13342,0,0,0.017606,-0.47904,93.49,0.81743,34.606,2,4.76,1.666,0.714,-0.47904,1,15.794,4.76,1.666,0.714
93.493,0.81789,34.657,2,-93.84,-44.519,-21.651,0.13342,0,0,0.017606,-0.47589,93.493,0.81789,34.657,2,4.78,1.673,0.717,-0.47589,1,15.815,4.78,1.673,0.717
93.497,0.81835,34.708,2,-93.9,-44.54,-21.66,0.13342,0,0,0.017606,-0.47287,93.497,0.81835,34.708,2,4.8,1.68,0.72,-0.47287,1,15.837,4.8,1.68,0.72
93.501,0.81881,34.76,2,-93.96,-44.561,-21.669,0.13342,0,0,0.017606,-0.47,93.501,0.81881,34.76,2,4.82,1.687,0.723,-0.47,1,15.858,4.82,1.687,0.723
93.505,0.81927,34.811,2,-94.02,-44.582,-21.678,0.13342,0,0,0.017606,-0.46725,93.505,0.81927,34.811,2,4.84,1.694,0.726,-0.46725,1,15.879,4.84,1.694,0.726
93.508,0.81972,34.863,2,-94.08,-44.603,-21.687,0.13342,0,0,0.017606,-0.46464,93.508,0.81972,34.863,2,4.86,1.701,0.729,-0.46464,1,15.901,4.86,1.701,0.729
93.512,0.82017,34.915,2,-94.14,-44.624,-21.696,0.13342,0,0,0.017606,-0.46214,93.512,0.82017,34.915,2,4.88,1.708,0.732,-0.46214,1,15.922,4.88,1.708,0.732
93.516,0.82061,34.966,2,-94.2,-44.645,-21.705,0.13342,0,0,0.017606,-0.45972,93.516,0.82061,34.966,2,4.9,1.715,0.735,-0.45972,1,15.944,4.9,1.715,0.735
93.52,0.82104,35.017,2,-94.26,-44.666,-21.714,0.13342,0,0,0.017606,-0.45742,93.52,0.82104,35.017,2,4.92,1.722,0.738,-0.45742,1,15.965,4.92,1.722,0.738
93.523,0.82148,35.068,2,-94.32,-44.687,-21.723,0.13342,0,0,0.017606,-0.45525,93.523,0.82148,35.068,2,4.94,1.729,0.741,-0.45525,1,15.986,4.94,1.729,0.741
93.527,0.82192,35.118,2,-94.38,-44.708,-21.732,0.13342,0,0,0.017606,-0.45319,93.527,0.82192,35.118,2,4.96,1.736,0.744,-0.45319,1,16.008,4.96,1.736,0.744
93.531,0.82236,35.169,2,-94.44,-44.729,-21.741,0.13342,0,0,0.017606,-0.45124,93.531,0.82236,35.169,2,4.98,1.743,0.747,-0.45124,1,16.029,4.98,1.743,0.747
93.534,0.8228,35.219,2,-94.5,-44.75,-21.75,0.13342,0,0,0.017606,-0.4494,93.534,0.8228,35.219,2,5,1.75,0.75,-0.4494,1,16.051,5,1.75,0.75
93.538,0.82324,35.269,2,-94.56,-44.771,-21.759,0.13342,0,0,0.017606,-0.44767,93.538,0.82324,35.269,2,5.02,1.757,0.753,-0.44767,1,16.072,5.02,1.757,0.753
93.542,0.82368,35.319,2,-94.62,-44.792,-21.768,0.13342,0,0,0.017606,-0.44604,93.542,0.82368,35.319,2,5.04,1.764,0.756,-0.44604,1,16.094,5.04,1.764,0.756
93.545,0.82412,35.368,2,-94.68,-44.813,-21.777,0.13342,0,0,0.017606,-0.4445,93.545,0.82412,35.368,2,5.06,1.771,0.759,-0.4445,1,16.115,5.06,1.771,0.759
93.549,0.82456,35.418,2,-94.74,-44.834,-21.786,0.13342,0,0,0.017606,-0.44305,93.549,0.82456,35.418,2,5.08,1.778,0.762,-0.44305,1,16.136,5.08,1.778,0.762
93.553,0.825,35.467,2,-94.8,-44.855,-21.795,0.13342,0,0,0.017606,-0.44169,93.553,0.825,35.467,2,5.1,1.785,0.765,-0.44169,1,16.158,5.1,1.785,0.765
93.556,0.82544,35.516,2,-94.86,-44.876,-21.804,0.13342,0,0,0.017606,-0.44042,93.556,0.82544,35.516,2,5.12,1.792,0.768,-0.44042,1,16.179,5.12,1.792,0.768
93.56,0.82589,35.565,2,-94.92,-44.897,-21.813,0.13342,0,0,0.017606,-0.43919,93.56,0.82589,35.565,2,5.14,1.799,0.771,-0.43919,1,16.201,5.14,1.799,0.771
93.564,0.82635,35.614,2,-94.98,-44.918,-21.822,0.13342,0,0,0.017606,-0.43803,93.564,0.82635,35.614,2,5.16,1.806,0.774,-0.43803,1,16.222,5.16,1.806,0.774
93.567,0.82682,35.662,2,-95.04,-44.939,-21.831,0.13342,0,0,0.017606,-0.43694,93.567,0.82682,35.662,2,5.18,1.813,0.777,-0.43694,1,16.243,5.18,1.813,0.777
93.571,0.82728,35.711,2,-95.1,-44.96,-21.84,0.13342,0,0,0.017606,-0.43592,93.571,0.82728,35.711,2,5.2,1.82,0.78,-0.43592,1,16.265,5.2,1.82,0.78
93.575,0.82775,35.76,2,-95.16,-44.981,-21.849,0.13342,0,0,0.017606,-0.43496,93.575,0.82775,35.76,2,5.22,1.827,0.783,-0.43496,1,16.286,5.22,1.827,0.783
93.578,0.82822,35.808,2,-95.22,-45.002,-21.858,0.13342,0,0,0.017606,-0.43406,93.578,0.82822,35.808,2,5.24,1.834,0.786,-0.43406,1,16.308,5.24,1.834,0.786
93.582,0.82869,35.857,2,-95.28,-45.023,-21.867,0.13342,0,0,0.017606,-0.43322,93.582,0.82869,35.857,2,5.26,1.841,0.789,-0.43322,1,16.329,5.26,1.841,0.789
93.586,0.82915,35.905,2,-95.34,-45.044,-21.876,0.13342,0,0,0.017606,-0.43242,93.585,0.82915,35.905,2,5.28,1.848,0.792,-0.43242,1,16.35,5.28,1.848,0.792
93.589,0.82962,35.954,2,-95.4,-45.065,-21.885,0.13342,0,0,0.017606,-0.43168,93.589,0.82962,35.954,2,5.3,1.855,0.795,-0.43168,1,16.372,5.3,1.855,0.795
93.593,0.8301,36.003,2,-95.46,-45.086,-21.894,0.13342,0,0,0.017606,-0.43099,93.593,0.8301,36.003,2,5.32,1.862,0.798,-0.43099,1,16.393,5.32,1.862,0.798
93.597,0.83057,36.051,2,-95.52,-45.107,-21.903,0.13342,0,0,0.017606,-0.43033,93.596,0.83057,36.051,2,5.34,1.869,0.801,-0.43033,1,16.415,5.34,1.869,0.801
93.6,0.83104,36.1,2,-95.58,-45.128,-21.912,0.13342,0,0,0.017606,-0.42957,93.6,0.83104,36.1,2,5.36,1.876,0.804,-0.42957,1,16.436,5.36,1.876,0.804
93.604,0.83152,36.151,2,-95.64,-45.149,-21.921,0.13342,0,0,0.017606,-0.42784,93.604,0.83152,36.151,2,5.38,1.883,0.807,-0.42784,1,16.457,5.38,1.883,0.807
93.608,0.83198,36.203,2,-95.7,-45.17,-21.93,0.13342,0,0,0.017606,-0.42583,93.607,0.83198,36.203,2,5.4,1.89,0.81,-0.42583,1,16.479,5.4,1.89,0.81
93.611,0.83244,36.256,2,-95.76,-45.191,-21.939,0.13342,0,0,0.017606,-0.42392,93.611,0.83244,36.256,2,5.42,1.897,0.813,-0.42392,1,16.5,5.42,1.897,0.813
93.615,0.8329,36.309,2,-95.82,-45.212,-21.948,0.13342,0,0,0.017606,-0.42211,93.614,0.8329,36.309,2,5.44,1.904,0.816,-0.42211,1,16.522,5.44,1.904,0.816
93.618,0.83336,36.361,2,-95.88,-45.233,-21.957,0.13342,0,0,0.017606,-0.4204,93.618,0.83336,36.361,2,5.46,1.911,0.819,-0.4204,1,16.543,5.46,1.911,0.819
93.622,0.83381,36.414,2,-95.94,-45.254,-21.966,0.13342,0,0,0.017606,-0.41877,93.622,0.83381,36.414,2,5.48,1.918,0.822,-0.41877,1,16.564,5.48,1.918,0.822
93.626,0.83427,36.466,2,-96,-45.275,-21.975,0.13342,0,0,0.017606,-0.41724,93.625,0.83427,36.466,2,5.5,1.925,0.825,-0.41724,1,16.586,5.5,1.925,0.825
93.629,0.83472,36.518,2,-96.06,-45.296,-21.984,0.13342,0,0,0.017606,-0.41579,93.629,0.83472,36.518,2,5.52,1.932,0.828,-0.41579,1,16.607,5.52,1.932,0.828
93.633,0.83518,36.57,2,-96.12,-45.317,-21.993,0.13342,0,0,0.017606,-0.41441,93.632,0.83518,36.57,2,5.54,1.939,0.831,-0.41441,1,16.629,5.54,1.939,0.831
93.636,0.83563,36.622,2,-96.18,-45.338,-22.002,0.13342,0,0,0.017606,-0.41311,93.636,0.83563,36.622,2,5.56,1.946,0.834,-0.41311,1,16.65,5.56,1.946,0.834
93.64,0.83608,36.674,2,-96.24,-45.359,-22.011,0.13342,0,0,0.017606,-0.41189,93.639,0.83608,36.674,2,5.58,1.953,0.837,-0.41189,1,16.671,5.58,1.953,0.837
93.643,0.83653,36.726,2,-96.3,-45.38,-22.02,0.13342,0,0,0.017606,-0.41073,93.643,0.83653,36.726,2,5.6,1.96,0.84,-0.41073,1,16.693,5.6,1.96,0.84
93.647,0.83698,36.777,2,-96.36,-45.401,-22.029,0.13342,0,0,0.017606,-0.40963,93.646,0.83698,36.777,2,5.62,1.967,0.843,-0.40963,1,16.714,5.62,1.967,0.843
93.65,0.83743,36.827,2,-96.42,-45.422,-22.038,0.13342,0,0,0.017606,-0.40846,93.65,0.83743,36.827,2,5.64,1.974,0.846,-0.40846,1,16.736,5.64,1.974,0.846
93.654,0.83788,36.876,2,-96.48,-45.443,-22.047,0.13342,0,0,0.017606,-0.40731,93.653,0.83788,36.876,2,5.66,1.981,0.849,-0.40731,1,16.757,5.66,1.981,0.849
93.657,0.83832,36.925,2,-96.54,-45.464,-22.056,0.13342,0,0,0.017606,-0.40622,93.657,0.83832,36.925,2,5.68,1.988,0.852,-0.40622,1,16.778,5.68,1.988,0.852
93.661,0.83877,36.975,2,-96.6,-45.485,-22.065,0.13342,0,0,0.017606,-0.40519,93.66,0.83877,36.975,2,5.7,1.995,0.855,-0.40519,1,16.8,5.7,1.995,0.855
93.664,0.83922,37.024,2,-96.66,-45.506,-22.074,0.13342,0,0,0.017606,-0.40422,93.663,0.83922,37.024,2,5.72,2.002,0.858,-0.40422,1,16.821,5.72,2.002,0.858
93.667,0.83967,37.072,2,-96.72,-45.527,-22.083,0.13342,0,0,0.017606,-0.40331,93.667,0.83967,37.072,2,5.74,2.009,0.861,-0.40331,1,16.843,5.74,2.009,0.861
93.671,0.84012,37.121,2,-96.78,-45.548,-22.092,0.13342,0,0,0.017606,-0.40244,93.67,0.84012,37.121,2,5.76,2.016,0.864,-0.40244,1,16.864,5.76,2.016,0.864
93.674,0.84056,37.17,2,-96.84,-45.569,-22.101,0.13342,0,0,0.017606,-0.40162,93.674,0.84056,37.17,2,5.78,2.023,0.867,-0.40162,1,16.885,5.78,2.023,0.867
93.678,0.84101,37.219,2,-96.9,-45.59,-22.11,0.13342,0,0,0.017606,-0.40084,93.677,0.84101,37.219,2,5.8,2.03,0.87,-0.40084,1,16.907,5.8,2.03,0.87
93.681,0.84146,37.268,2,-96.96,-45.611,-22.119,0.13342,0,0,0.017606,-0.40011,93.681,0.84146,37.268,2,5.82,2.037,0.873,-0.40011,1,16.928,5.82,2.037,0.873
93.685,0.84191,37.317,2,-97.02,-45.632,-22.128,0.13342,0,0,0.017606,-0.39881,93.684,0.84191,37.317,2,5.84,2.044,0.876,-0.39881,1,16.95,5.84,2.044,0.876
93.688,0.84237,37.367,2,-97.08,-45.653,-22.137,0.13342,0,0,0.017606,-0.39637,93.687,0.84237,37.367,2,5.86,2.051,0.879,-0.39637,1,16.971,5.86,2.051,0.879
93.691,0.84284,37.418,2,-97.14,-45.674,-22.146,0.13342,0,0,0.017606,-0.39377,93.69,0.84284,37.418,2,5.88,2.058,0.882,-0.39377,1,16.992,5.88,2.058,0.882
93.694,0.84334,37.468,2,-97.2,-45.695,-22.155,0.13342,0,0,0.017606,-0.3907,93.694,0.84334,37.468,2,5.9,2.065,0.885,-0.3907,1,17.014,5.9,2.065,0.885
93.698,0.84384,37.518,2,-97.26,-45.716,-22.164,0.13342,0,0,0.017606,-0.38775,93.697,0.84384,37.518,2,5.92,2.072,0.888,-0.38775,1,17.035,5.92,2.072,0.888
93.701,0.84434,37.569,2,-97.32,-45.737,-22.173,0.13342,0,0,0.017606,-0.38491,93.7,0.84434,37.569,2,5.94,2.079,0.891,-0.38491,1,17.057,5.94,2.079,0.891
93.704,0.84484,37.619,2,-97.38,-45.758,-22.182,0.13342,0,0,0.017606,-0.38219,93.703,0.84484,37.619,2,5.96,2.086,0.894,-0.38219,1,17.078,5.96,2.086,0.894
93.708,0.84534,37.67,2,-97.44,-45.779,-22.191,0.13342,0,0,0.017606,-0.37956,93.706,0.84534,37.67,2,5.98,2.093,0.897,-0.37956,1,17.099,5.98,2.093,0.897
93.711,0.84584,37.72,2,-97.5,-45.8,-22.2,0.13342,0,0,0.017606,-0.37704,93.71,0.84584,37.72,2,6,2.1,0.9,-0.37704,1,17.121,6,2.1,0.9
93.714,0.84634,37.77,2,-97.56,-45.821,-22.209,0.13342,0,0,0.017606,-0.37463,93.713,0.84634,37.77,2,6.02,2.107,0.903,-0.37463,1,17.142,6.02,2.107,0.903
93.717,0.84684,37.821,2,-97.62,-45.842,-22.218,0.13342,0,0,0.017606,-0.3723,93.716,0.84684,37.821,2,6.04,2.114,0.906,-0.3723,1,17.164,6.04,2.114,0.906
93.721,0.84734,37.871,2,-97.68,-45.863,-22.227,0.13342,0,0,0.017606,-0.37007,93.719,0.84734,37.871,2,6.06,2.121,0.909,-0.37007,1,17.185,6.06,2.121,0.909
93.724,0.84784,37.922,2,-97.74,-45.884,-22.236,0.13342,0,0,0.017606,-0.36729,93.722,0.84784,37.922,2,6.08,2.128,0.912,-0.36729,1,17.206,6.08,2.128,0.912
93.727,0.84834,37.972,2,-97.8,-45.905,-22.245,0.13342,0,0,0.017606,-0.36371,93.725,0.84834,37.972,2,6.1,2.135,0.915,-0.36371,1,17.228,6.1,2.135,0.915
93.73,0.84884,38.022,2,-97.86,-45.926,-22.254,0.13342,0,0,0.017606,-0.36021,93.728,0.84884,38.022,2,6.12,2.142,0.918,-0.36021,1,17.249,6.12,2.142,0.918
93.733,0.84932,38.073,2,-97.92,-45.947,-22.263,0.13342,0,0,0.017606,-0.35592,93.731,0.84932,38.073,2,6.14,2.149,0.921,-0.35592,1,17.271,6.14,2.149,0.921
93.736,0.84978,38.124,2,-97.98,-45.968,-22.272,0.13342,0,0,0.017606,-0.3515,93.734,0.84978,38.124,2,6.16,2.156,0.924,-0.3515,1,17.292,6.16,2.156,0.924
93.739,0.85025,38.175,2,-98.04,-45.989,-22.281,0.13342,0,0,0.017606,-0.34725,93.737,0.85025,38.175,2,6.18,2.163,0.927,-0.34725,1,17.313,6.18,2.163,0.927
93.742,0.85071,38.226,2,-98.1,-46.01,-22.29,0.13342,0,0,0.017606,-0.34318,93.739,0.85071,38.226,2,6.2,2.17,0.93,-0.34318,1,17.335,6.2,2.17,0.93
93.745,0.85118,38.277,2,-98.16,-46.031,-22.299,0.13342,0,0,0.017606,-0.33927,93.742,0.85118,38.277,2,6.22,2.177,0.933,-0.33927,1,17.356,6.22,2.177,0.933
93.747,0.85164,38.329,2,-98.22,-46.052,-22.308,0.13342,0,0,0.017606,-0.33552,93.745,0.85164,38.329,2,6.24,2.184,0.936,-0.33552,1,17.378,6.24,2.184,0.936
93.75,0.85211,38.381,2,-98.28,-46.073,-22.317,0.13342,0,0,0.017606,-0.33193,93.748,0.85211,38.381,2,6.26,2.191,0.939,-0.33193,1,17.399,6.26,2.191,0.939
93.753,0.85258,38.432,2,-98.34,-46.094,-22.326,0.13342,0,0,0.017606,-0.32849,93.75,0.85258,38.432,2,6.28,2.198,0.942,-0.32849,1,17.42,6.28,2.198,0.942
93.756,0.85304,38.484,2,-98.4,-46.115,-22.335,0.13342,0,0,0.017606,-0.32521,93.753,0.85304,38.484,2,6.3,2.205,0.945,-0.32521,1,17.442,6.3,2.205,0.945
93.759,0.85351,38.536,2,-98.46,-46.136,-22.344,0.13342,0,0,0.017606,-0.32207,93.756,0.85351,38.536,2,6.32,2.212,0.948,-0.32207,1,17.463,6.32,2.212,0.948
93.761,0.85398,38.588,2,-98.52,-46.157,-22.353,0.13342,0,0,0.017606,-0.31907,93.758,0.85398,38.588,2,6.34,2.219,0.951,-0.31907,1,17.485,6.34,2.219,0.951
93.764,0.85444,38.64,2,-98.58,-46.178,-22.362,0.13342,0,0,0.017606,-0.31621,93.761,0.85444,38.64,2,6.36,2.226,0.954,-0.31621,1,17.506,6.36,2.226,0.954
93.767,0.85491,38.692,2,-98.64,-46.199,-22.371,0.13342,0,0,0.017606,-0.31349,93.764,0.85491,38.692,2,6.38,2.233,0.957,-0.31349,1,17.527,6.38,2.233,0.957
93.769,0.85538,38.745,2,-98.7,-46.22,-22.38,0.13342,0,0,0.017606,-0.31089,93.766,0.85538,38.745,2,6.4,2.24,0.96,-0.31089,1,17.549,6.4,2.24,0.96
93.772,0.85585,38.797,2,-98.76,-46.241,-22.389,0.13342,0,0,0.017606,-0.30842,93.769,0.85585,38.797,2,6.42,2.247,0.963,-0.30842,1,17.57,6.42,2.247,0.963
93.775,0.85632,38.849,2,-98.82,-46.262,-22.398,0.13342,0,0,0.017606,-0.30607,93.771,0.85632,38.849,2,6.44,2.254,0.966,-0.30607,1,17.592,6.44,2.254,0.966
93.777,0.85678,38.901,2,-98.88,-46.283,-22.407,0.13342,0,0,0.017606,-0.30384,93.774,0.85678,38.901,2,6.46,2.261,0.969,-0.30384,1,17.613,6.46,2.261,0.969
93.78,0.85725,38.953,2,-98.94,-46.304,-22.416,0.13342,0,0,0.017606,-0.30172,93.776,0.85725,38.953,2,6.48,2.268,0.972,-0.30172,1,17.634,6.48,2.268,0.972
93.782,0.85772,39.004,2,-99,-46.325,-22.425,0.13342,0,0,0.017606,-0.29971,93.778,0.85772,39.004,2,6.5,2.275,0.975,-0.29971,1,17.656,6.5,2.275,0.975
93.785,0.85819,39.055,2,-99.06,-46.346,-22.434,0.13342,0,0,0.017606,-0.29781,93.781,0.85819,39.055,2,6.52,2.282,0.978,-0.29781,1,17.677,6.52,2.282,0.978
93.787,0.85866,39.106,2,-99.12,-46.367,-22.443,0.13342,0,0,0.017606,-0.29601,93.783,0.85866,39.106,2,6.54,2.289,0.981,-0.29601,1,17.699,6.54,2.289,0.981
93.79,0.85913,39.157,2,-99.18,-46.388,-22.452,0.13342,0,0,0.017606,-0.29431,93.786,0.85913,39.157,2,6.56,2.296,0.984,-0.29431,1,17.72,6.56,2.296,0.984
93.792,0.8596,39.208,2,-99.24,-46.409,-22.461,0.13342,0,0,0.017606,-0.2927,93.788,0.8596,39.208,2,6.58,2.303,0.987,-0.2927,1,17.741,6.58,2.303,0.987
93.795,0.86007,39.258,2,-99.3,-46.43,-22.47,0.13342,0,0,0.017606,-0.29118,93.79,0.86007,39.258,2,6.6,2.31,0.99,-0.29118,1,17.763,6.6,2.31,0.99
93.797,0.86054,39.309,2,-99.36,-46.451,-22.479,0.13342,0,0,0.017606,-0.28974,93.792,0.86054,39.309,2,6.62,2.317,0.993,-0.28974,1,17.784,6.62,2.317,0.993
93.799,0.86102,39.359,2,-99.42,-46.472,-22.488,0.13342,0,0,0.017606,-0.28817,93.794,0.86102,39.359,2,6.64,2.324,0.996,-0.28817,1,17.806,6.64,2.324,0.996
93.802,0.86151,39.409,2,-99.48,-46.493,-22.497,0.13342,0,0,0.017606,-0.2866,93.797,0.86151,39.409,2,6.66,2.331,0.999,-0.2866,1,17.827,6.66,2.331,0.999
93.804,0.862,39.459,2,-99.54,-46.514,-22.506,0.13342,0,0,0.017606,-0.28509,93.799,0.862,39.459,2,6.68,2.338,1.002,-0.28509,1,17.848,6.68,2.338,1.002
93.806,0.86249,39.509,2,-99.6,-46.535,-22.515,0.13342,0,0,0.017606,-0.28365,93.801,0.86249,39.509,2,6.7,2.345,1.005,-0.28365,1,17.87,6.7,2.345,1.005
93.808,0.86298,39.559,2,-99.66,-46.556,-22.524,0.13342,0,0,0.017606,-0.28227,93.803,0.86298,39.559,2,6.72,2.352,1.008,-0.28227,1,17.891,6.72,2.352,1.008
93.811,0.86346,39.608,2,-99.72,-46.577,-22.533,0.13342,0,0,0.017606,-0.28095,93.805,0.86346,39.608,2,6.74,2.359,1.011,-0.28095,1,17.913,6.74,2.359,1.011
93.813,0.86395,39.658,2,-99.78,-46.598,-22.542,0.13342,0,0,0.017606,-0.27969,93.807,0.86395,39.658,2,6.76,2.366,1.014,-0.27969,1,17.934,6.76,2.366,1.014
93.815,0.86444,39.707,2,-99.84,-46.619,-22.551,0.13342,0,0,0.017606,-0.27849,93.809,0.86444,39.707,2,6.78,2.373,1.017,-0.27849,1,17.955,6.78,2.373,1.017
93.817,0.86493,39.757,2,-99.9,-46.64,-22.56,0.13342,0,0,0.017606,-0.27683,93.811,0.86493,39.757,2,6.8,2.38,1.02,-0.27683,1,17.977,6.8,2.38,1.02
93.819,0.86542,39.807,2,-99.96,-46.661,-22.569,0.13342,0,0,0.017606,-0.27504,93.813,0.86542,39.807,2,6.82,2.387,1.023,-0.27504,1,17.998,6.82,2.387,1.023
93.821,0.86591,39.857,2,-100.02,-46.682,-22.578,0.13342,0,0,0.017606,-0.27333,93.814,0.86591,39.857,2,6.84,2.394,1.026,-0.27333,1,18.02,6.84,2.394,1.026
93.823,0.86641,39.906,2,-100.08,-46.703,-22.587,0.13342,0,0,0.017606,-0.27169,93.816,0.86641,39.906,2,6.86,2.401,1.029,-0.27169,1,18.041,6.86,2.401,1.029
93.825,0.8669,39.957,2,-100.14,-46.724,-22.596,0.13342,0,0,0.017606,-0.27002,93.817,0.8669,39.957,2,6.88,2.408,1.032,-0.27002,1,18.062,6.88,2.408,1.032
93.826,0.8674,40.009,2,-100.2,-46.745,-22.605,0.13342,0,0,0.017606,-0.26814,93.819,0.8674,40.009,2,6.9,2.415,1.035,-0.26814,1,18.084,6.9,2.415,1.035
93.828,0.8679,40.061,2,-100.26,-46.766,-22.614,0.13342,0,0,0.017606,-0.26639,93.821,0.8679,40.061,2,6.92,2.422,1.038,-0.26639,1,18.105,6.92,2.422,1.038
93.83,0.8684,40.112,2,-100.32,-46.787,-22.623,0.13342,0,0,0.017606,-0.26475,93.822,0.8684,40.112,2,6.94,2.429,1.041,-0.26475,1,18.127,6.94,2.429,1.041
93.832,0.8689,40.164,2,-100.38,-46.808,-22.632,0.13342,0,0,0.017606,-0.26323,93.824,0.8689,40.164,2,6.96,2.436,1.044,-0.26323,1,18.148,6.96,2.436,1.044
93.833,0.86939,40.216,2,-100.44,-46.829,-22.641,0.13342,0,0,0.017606,-0.26181,93.825,0.86939,40.216,2,6.98,2.443,1.047,-0.26181,1,18.169,6.98,2.443,1.047
93.835,0.86989,40.267,2,-100.5,-46.85,-22.65,0.13342,0,0,0.017606,-0.2605,93.826,0.86989,40.267,2,7,2.45,1.05,-0.2605,1,18.191,7,2.45,1.05
93.837,0.87039,40.319,2,-100.56,-46.871,-22.659,0.13342,0,0,0.017606,-0.25929,93.828,0.87039,40.319,2,7.02,2.457,1.053,-0.25929,1,18.212,7.02,2.457,1.053
93.838,0.87089,40.37,2,-100.62,-46.892,-22.668,0.13342,0,0,0.017606,-0.25818,93.829,0.87089,40.37,2,7.04,2.464,1.056,-0.25818,1,18.234,7.04,2.464,1.056
93.84,0.87138,40.421,2,-100.68,-46.913,-22.677,0.13342,0,0,0.017606,-0.25716,93.831,0.87138,40.421,2,7.06,2.471,1.059,-0.25716,1,18.255,7.06,2.471,1.059
93.841,0.87188,40.472,2,-100.74,-46.934,-22.686,0.13342,0,0,0.017606,-0.25622,93.832,0.87188,40.472,2,7.08,2.478,1.062,-0.25622,1,18.276,7.08,2.478,1.062
93.843,0.87237,40.523,2,-100.8,-46.955,-22.695,0.13342,0,0,0.017606,-0.25538,93.833,0.87237,40.523,2,7.1,2.485,1.065,-0.25538,1,18.298,7.1,2.485,1.065
93.844,0.87287,40.574,2,-100.86,-46.976,-22.704,0.13342,0,0,0.017606,-0.25461,93.834,0.87287,40.574,2,7.12,2.492,1.068,-0.25461,1,18.319,7.12,2.492,1.068
93.846,0.87335,40.623,2,-100.92,-46.997,-22.713,0.13342,0,0,0.017606,-0.25392,93.835,0.87335,40.623,2,7.14,2.499,1.071,-0.25392,1,18.341,7.14,2.499,1.071
93.847,0.87382,40.672,2,-100.98,-47.018,-22.722,0.13342,0,0,0.017606,-0.2533,93.836,0.87382,40.672,2,7.16,2.506,1.074,-0.2533,1,18.362,7.16,2.506,1.074
93.848,0.8743,40.721,2,-101.04,-47.039,-22.731,0.13342,0,0,0.017606,-0.25275,93.837,0.8743,40.721,2,7.18,2.513,1.077,-0.25275,1,18.383,7.18,2.513,1.077
93.85,0.87478,40.77,2,-101.1,-47.06,-22.74,0.13342,0,0,0.017606,-0.25227,93.838,0.87478,40.77,2,7.2,2.52,1.08,-0.25227,1,18.405,7.2,2.52,1.08
93.851,0.87526,40.819,2,-101.16,-47.081,-22.749,0.13342,0,0,0.017606,-0.25184,93.839,0.87526,40.819,2,7.22,2.527,1.083,-0.25184,1,18.426,7.22,2.527,1.083
93.852,0.87574,40.868,2,-101.22,-47.102,-22.758,0.13342,0,0,0.017606,-0.25148,93.84,0.87574,40.868,2,7.24,2.534,1.086,-0.25148,1,18.448,7.24,2.534,1.086
93.853,0.87622,40.917,2,-101.28,-47.123,-22.767,0.13342,0,0,0.017606,-0.25116,93.841,0.87622,40.917,2,7.26,2.541,1.089,-0.25116,1,18.469,7.26,2.541,1.089
93.854,0.8767,40.966,2,-101.34,-47.144,-22.776,0.13342,0,0,0.017606,-0.25089,93.842,0.8767,40.966,2,7.28,2.548,1.092,-0.25089,1,18.49,7.28,2.548,1.092
93.855,0.87717,41.014,2,-101.4,-47.165,-22.785,0.13342,0,0,0.017606,-0.25067,93.843,0.87717,41.014,2,7.3,2.555,1.095,-0.25067,1,18.512,7.3,2.555,1.095
93.856,0.87765,41.063,2,-101.46,-47.186,-22.794,0.13342,0,0,0.017606,-0.25049,93.843,0.87765,41.063,2,7.32,2.562,1.098,-0.25049,1,18.533,7.32,2.562,1.098
93.857,0.87813,41.112,2,-101.52,-47.207,-22.803,0.13342,0,0,0.017606,-0.25034,93.844,0.87813,41.112,2,7.34,2.569,1.101,-0.25034,1,18.555,7.34,2.569,1.101
93.858,0.87861,41.16,2,-101.58,-47.228,-22.812,0.13342,0,0,0.017606,-0.25023,93.845,0.87861,41.16,2,7.36,2.576,1.104,-0.25023,1,18.576,7.36,2.576,1.104
93.859,0.87909,41.209,2,-101.64,-47.249,-22.821,0.13342,0,0,0.017606,-0.2499,93.845,0.87909,41.209,2,7.38,2.583,1.107,-0.2499,1,18.597,7.38,2.583,1.107
93.86,0.87957,41.258,2,-101.7,-47.27,-22.83,0.13342,0,0,0.017606,-0.24884,93.846,0.87957,41.258,2,7.4,2.59,1.11,-0.24884,1,18.619,7.4,2.59,1.11
93.861,0.88005,41.306,2,-101.76,-47.291,-22.839,0.13342,0,0,0.017606,-0.24781,93.846,0.88005,41.306,2,7.42,2.597,1.113,-0.24781,1,18.64,7.42,2.597,1.113
93.862,0.88053,41.355,2,-101.82,-47.312,-22.848,0.13342,0,0,0.017606,-0.24678,93.847,0.88053,41.355,2,7.44,2.604,1.116,-0.24678,1,18.662,7.44,2.604,1.116
93.862,0.88102,41.403,2,-101.88,-47.333,-22.857,0.13342,0,0,0.017606,-0.24576,93.847,0.88102,41.403,2,7.46,2.611,1.119,-0.24576,1,18.683,7.46,2.611,1.119
93.863,0.8815,41.452,2,-101.94,-47.354,-22.866,0.13342,0,0,0.017606,-0.24475,93.848,0.8815,41.452,2,7.48,2.618,1.122,-0.24475,1,18.704,7.48,2.618,1.122
93.864,0.88198,41.5,2,-102,-47.375,-22.875,0.13342,0,0,0.017606,-0.24375,93.848,0.88198,41.5,2,7.5,2.625,1.125,-0.24375,1,18.726,7.5,2.625,1.125
93.857,0.88248,41.553,2,-102.06,-47.396,-22.884,0.13342,0,0,0.017606,-0.23906,93.84,0.88248,41.553,2,7.52,2.632,1.128,-0.23906,1,18.747,7.52,2.632,1.128
93.85,0.88298,41.606,2,-102.12,-47.417,-22.893,0.13342,0,0,0.017606,-0.23449,93.832,0.88298,41.606,2,7.54,2.639,1.131,-0.23449,1,18.769,7.54,2.639,1.131
93.843,0.88348,41.658,2,-102.18,-47.438,-22.902,0.13342,0,0,0.017606,-0.23005,93.823,0.88348,41.658,2,7.56,2.646,1.134,-0.23005,1,18.79,7.56,2.646,1.134
93.836,0.88398,41.711,2,-102.24,-47.459,-22.911,0.13342,0,0,0.017606,-0.22572,93.815,0.88398,41.711,2,7.58,2.653,1.137,-0.22572,1,18.811,7.58,2.653,1.137
93.829,0.88448,41.764,2,-102.3,-47.48,-22.92,0.13342,0,0,0.017606,-0.22151,93.807,0.88448,41.764,2,7.6,2.66,1.14,-0.22151,1,18.833,7.6,2.66,1.14
93.822,0.88499,41.817,2,-102.36,-47.501,-22.929,0.13342,0,0,0.017606,-0.21741,93.798,0.88499,41.817,2,7.62,2.667,1.143,-0.21741,1,18.854,7.62,2.667,1.143
93.814,0.88549,41.869,2,-102.42,-47.522,-22.938,0.13342,0,0,0.017606,-0.21287,93.789,0.88549,41.869,2,7.64,2.674,1.146,-0.21287,1,18.876,7.64,2.674,1.146
93.806,0.88601,41.921,2,-102.48,-47.543,-22.947,0.13342,0,0,0.017606,-0.20831,93.78,0.88601,41.921,2,7.66,2.681,1.149,-0.20831,1,18.897,7.66,2.681,1.149
93.799,0.88652,41.972,2,-102.54,-47.564,-22.956,0.13342,0,0,0.017606,-0.20393,93.77,0.88652,41.972,2,7.68,2.688,1.152,-0.20393,1,18.918,7.68,2.688,1.152
93.791,0.88704,42.024,2,-102.6,-47.585,-22.965,0.13342,0,0,0.017606,-0.19973,93.761,0.88704,42.024,2,7.7,2.695,1.155,-0.19973,1,18.94,7.7,2.695,1.155
93.783,0.88755,42.075,2,-102.66,-47.606,-22.974,0.13342,0,0,0.017606,-0.19569,93.751,0.88755,42.075,2,7.72,2.702,1.158,-0.19569,1,18.961,7.72,2.702,1.158
93.774,0.88807,42.126,2,-102.72,-47.627,-22.983,0.13342,0,0,0.017606,-0.19181,93.742,0.88807,42.126,2,7.74,2.709,1.161,-0.19181,1,18.983,7.74,2.709,1.161
93.766,0.88859,42.177,2,-102.78,-47.648,-22.992,0.13342,0,0,0.017606,-0.1881,93.732,0.88859,42.177,2,7.76,2.716,1.164,-0.1881,1,19.004,7.76,2.716,1.164
93.757,0.88911,42.227,2,-102.84,-47.669,-23.001,0.13342,0,0,0.017606,-0.18454,93.722,0.88911,42.227,2,7.78,2.723,1.167,-0.18454,1,19.025,7.78,2.723,1.167
93.749,0.88964,42.277,2,-102.9,-47.69,-23.01,0.13342,0,0,0.017606,-0.18113,93.712,0.88964,42.277,2,7.8,2.73,1.17,-0.18113,1,19.047,7.8,2.73,1.17
93.74,0.89016,42.327,2,-102.96,-47.711,-23.019,0.13342,0,0,0.017606,-0.17787,93.701,0.89016,42.327,2,7.82,2.737,1.173,-0.17787,1,19.068,7.82,2.737,1.173
93.731,0.89069,42.377,2,-103.02,-47.732,-23.028,0.13342,0,0,0.017606,-0.17475,93.691,0.89069,42.377,2,7.84,2.744,1.176,-0.17475,1,19.09,7.84,2.744,1.176
93.722,0.89122,42.427,2,-103.08,-47.753,-23.037,0.13342,0,0,0.017606,-0.17178,93.68,0.89122,42.427,2,7.86,2.751,1.179,-0.17178,1,19.111,7.86,2.751,1.179
93.713,0.89174,42.476,2,-103.14,-47.774,-23.046,0.13342,0,0,0.017606,-0.16893,93.67,0.89174,42.476,2,7.88,2.758,1.182,-0.16893,1,19.132,7.88,2.758,1.182
93.703,0.89227,42.526,2,-103.2,-47.795,-23.055,0.13342,0,0,0.017606,-0.16622,93.658,0.89227,42.526,2,7.9,2.765,1.185,-0.16622,1,19.154,7.9,2.765,1.185
93.694,0.89279,42.576,2,-103.26,-47.816,-23.064,0.13342,0,0,0.017606,-0.16364,93.647,0.89279,42.576,2,7.92,2.772,1.188,-0.16364,1,19.175,7.92,2.772,1.188
93.684,0.89332,42.626,2,-103.32,-47.837,-23.073,0.13342,0,0,0.017606,-0.16118,93.635,0.89332,42.626,2,7.94,2.779,1.191,-0.16118,1,19.197,7.94,2.779,1.191
93.674,0.89384,42.676,2,-103.38,-47.858,-23.082,0.13342,0,0,0.017606,-0.15884,93.623,0.89384,42.676,2,7.96,2.786,1.194,-0.15884,1,19.218,7.96,2.786,1.194
93.663,0.89435,42.727,2,-103.44,-47.879,-23.091,0.13342,0,0,0.017606,-0.15661,93.611,0.89435,42.727,2,7.98,2.793,1.197,-0.15661,1,19.239,7.98,2.793,1.197
93.653,0.89487,42.778,2,-103.5,-47.9,-23.1,0.13342,0,0,0.017606,-0.1545,93.599,0.89487,42.778,2,8,2.8,1.2,-0.1545,1,19.261,8,2.8,1.2
93.642,0.89538,42.829,2,-103.56,-47.921,-23.109,0.13342,0,0,0.017606,-0.15249,93.586,0.89538,42.829,2,8.02,2.807,1.203,-0.15249,1,19.282,8.02,2.807,1.203
93.631,0.8959,42.88,2,-103.62,-47.942,-23.118,0.13342,0,0,0.017606,-0.15059,93.574,0.8959,42.88,2,8.04,2.814,1.206,-0.15059,1,19.304,8.04,2.814,1.206
93.62,0.89641,42.931,2,-103.68,-47.963,-23.127,0.13342,0,0,0.017606,-0.14878,93.561,0.89641,42.931,2,8.06,2.821,1.209,-0.14878,1,19.325,8.06,2.821,1.209
93.609,0.89692,42.983,2,-103.74,-47.984,-23.136,0.13342,0,0,0.017606,-0.14707,93.548,0.89692,42.983,2,8.08,2.828,1.212,-0.14707,1,19.346,8.08,2.828,1.212
93.598,0.89742,43.035,2,-103.8,-48.005,-23.145,0.13342,0,0,0.017606,-0.14546,93.535,0.89742,43.035,2,8.1,2.835,1.215,-0.14546,1,19.368,8.1,2.835,1.215
93.586,0.89793,43.087,2,-103.86,-48.026,-23.154,0.13342,0,0,0.017606,-0.14392,93.521,0.89793,43.087,2,8.12,2.842,1.218,-0.14392,1,19.389,8.12,2.842,1.218
93.574,0.89843,43.137,2,-103.92,-48.047,-23.163,0.13342,0,0,0.017606,-0.14194,93.507,0.89843,43.137,2,8.14,2.849,1.221,-0.14194,1,19.411,8.14,2.849,1.221
93.561,0.89894,43.186,2,-103.98,-48.068,-23.172,0.13342,0,0,0.017606,-0.13985,93.493,0.89894,43.186,2,8.16,2.856,1.224,-0.13985,1,19.432,8.16,2.856,1.224
93.549,0.89944,43.235,2,-104.04,-48.089,-23.181,0.13342,0,0,0.017606,-0.13782,93.478,0.89944,43.235,2,8.18,2.863,1.227,-0.13782,1,19.453,8.18,2.863,1.227
93.536,0.89994,43.283,2,-104.1,-48.11,-23.19,0.13342,0,0,0.017606,-0.13585,93.463,0.89994,43.283,2,8.2,2.87,1.23,-0.13585,1,19.475,8.2,2.87,1.23
93.519,0.90045,43.332,2,-104.16,-48.131,-23.199,0.13342,0,0,0.017606,-0.13366,93.444,0.90045,43.332,2,8.22,2.877,1.233,-0.13366,1,19.496,8.22,2.877,1.233
93.493,0.90095,43.38,2,-104.22,-48.152,-23.208,0.13342,0,0,0.017606,-0.13089,93.414,0.90095,43.38,2,8.24,2.884,1.236,-0.13089,1,19.518,8.24,2.884,1.236
93.467,0.90145,43.428,2,-104.28,-48.173,-23.217,0.13342,0,0,0.017606,-0.12824,93.384,0.90145,43.428,2,8.26,2.891,1.239,-0.12824,1,19.539,8.26,2.891,1.239
93.439,0.90195,43.476,2,-104.34,-48.194,-23.226,0.13342,0,0,0.017606,-0.12569,93.352,0.90195,43.476,2,8.28,2.898,1.242,-0.12569,1,19.56,8.28,2.898,1.242
93.41,0.90245,43.524,2,-104.4,-48.215,-23.235,0.13342,0,0,0.017606,-0.12325,93.32,0.90245,43.524,2,8.3,2.905,1.245,-0.12325,1,19.582,8.3,2.905,1.245
93.381,0.90295,43.572,2,-104.46,-48.236,-23.244,0.13342,0,0,0.017606,-0.12092,93.286,0.90295,43.572,2,8.32,2.912,1.248,-0.12092,1,19.603,8.32,2.912,1.248
93.35,0.90344,43.62,2,-104.52,-48.257,-23.253,0.13342,0,0,0.017606,-0.11869,93.251,0.90344,43.62,2,8.34,2.919,1.251,-0.11869,1,19.625,8.34,2.919,1.251
93.318,0.90394,43.668,2,-104.58,-48.278,-23.262,0.13342,0,0,0.017606,-0.11656,93.215,0.90394,43.668,2,8.36,2.926,1.254,-0.11656,1,19.646,8.36,2.926,1.254
93.285,0.90444,43.717,2,-104.64,-48.299,-23.271,0.13342,0,0,0.017606,-0.11446,93.177,0.90444,43.717,2,8.38,2.933,1.257,-0.11446,1,19.667,8.38,2.933,1.257
93.25,0.90493,43.765,2,-104.7,-48.32,-23.28,0.13342,0,0,0.017606,-0.11228,93.138,0.90493,43.765,2,8.4,2.94,1.26,-0.11228,1,19.689,8.4,2.94,1.26
93.214,0.90542,43.813,2,-104.76,-48.341,-23.289,0.13342,0,0,0.017606,-0.11022,93.097,0.90542,43.813,2,8.42,2.947,1.263,-0.11022,1,19.71,8.42,2.947,1.263
93.178,0.90591,43.862,2,-104.82,-48.362,-23.298,0.13342,0,0,0.017606,-0.10828,93.055,0.90591,43.862,2,8.44,2.954,1.266,-0.10828,1,19.732,8.44,2.954,1.266
93.14,0.90641,43.91,2,-104.88,-48.383,-23.307,0.13342,0,0,0.017606,-0.10646,93.012,0.90641,43.91,2,8.46,2.961,1.269,-0.10646,1,19.753,8.46,2.961,1.269
93.101,0.9069,43.959,2,-104.94,-48.404,-23.316,0.13342,0,0,0.017606,-0.10475,92.967,0.9069,43.959,2,8.48,2.968,1.272,-0.10475,1,19.774,8.48,2.968,1.272
93.061,0.9074,44.007,2,-105,-48.425,-23.325,0.13342,0,0,0.017606,-0.10314,92.922,0.9074,44.007,2,8.5,2.975,1.275,-0.10314,1,19.796,8.5,2.975,1.275
93.019,0.9079,44.056,2,-105.06,-48.446,-23.334,0.13342,0,0,0.017606,-0.10164,92.875,0.9079,44.056,2,8.52,2.982,1.278,-0.10164,1,19.817,8.52,2.982,1.278
92.977,0.90841,44.104,2,-105.12,-48.467,-23.343,0.13342,0,0,0.017606,-0.10023,92.827,0.90841,44.104,2,8.54,2.989,1.281,-0.10023,1,19.839,8.54,2.989,1.281
92.934,0.90891,44.153,2,-105.18,-48.488,-23.352,0.13342,0,0,0.017606,-0.098923,92.778,0.90891,44.153,2,8.56,2.996,1.284,-0.098923,1,19.86,8.56,2.996,1.284
92.89,0.90942,44.201,2,-105.24,-48.509,-23.361,0.13342,0,0,0.017606,-0.097702,92.728,0.90942,44.201,2,8.58,3.003,1.287,-0.097702,1,19.881,8.58,3.003,1.287
92.844,0.90992,44.25,2,-105.3,-48.53,-23.37,0.13342,0,0,0.017606,-0.096567,92.676,0.90992,44.25,2,8.6,3.01,1.29,-0.096567,1,19.903,8.6,3.01,1.29
92.798,0.91043,44.298,2,-105.36,-48.551,-23.379,0.13342,0,0,0.017606,-0.095515,92.624,0.91043,44.298,2,8.62,3.017,1.293,-0.095515,1,19.924,8.62,3.017,1.293
92.749,0.91094,44.347,2,-105.42,-48.572,-23.388,0.13342,0,0,0.017606,-0.094541,92.568,0.91094,44.347,2,8.64,3.024,1.296,-0.094541,1,19.946,8.64,3.024,1.296
92.698,0.91143,44.395,2,-105.48,-48.593,-23.397,0.13342,0,0,0.017606,-0.093641,92.51,0.91143,44.395,2,8.66,3.031,1.299,-0.093641,1,19.967,8.66,3.031,1.299
92.645,0.91193,44.444,2,-105.54,-48.614,-23.406,0.13342,0,0,0.017606,-0.092812,92.451,0.91193,44.444,2,8.68,3.038,1.302,-0.092812,1,19.988,8.68,3.038,1.302
92.592,0.91242,44.492,2,-105.6,-48.635,-23.415,0.13342,0,0,0.017606,-0.092048,92.39,0.91242,44.492,2,8.7,3.045,1.305,-0.092048,1,20.01,8.7,3.045,1.305
92.537,0.91292,44.541,2,-105.66,-48.656,-23.424,0.13342,0,0,0.017606,-0.091346,92.329,0.91292,44.541,2,8.72,3.052,1.308,-0.091346,1,20.031,8.72,3.052,1.308
92.481,0.9134,44.59,2,-105.72,-48.677,-23.433,0.13342,0,0,0.017606,-0.090703,92.265,0.9134,44.59,2,8.74,3.059,1.311,-0.090703,1,20.053,8.74,3.059,1.311
92.424,0.91389,44.639,2,-105.78,-48.698,-23.442,0.13342,0,0,0.017606,-0.090114,92.201,0.91389,44.639,2,8.76,3.066,1.314,-0.090114,1,20.074,8.76,3.066,1.314
92.366,0.91438,44.688,2,-105.84,-48.719,-23.451,0.13342,0,0,0.017606,-0.089574,92.135,0.91438,44.688,2,8.78,3.073,1.317,-0.089574,1,20.095,8.78,3.073,1.317
92.306,0.91486,44.737,2,-105.9,-48.74,-23.46,0.13342,0,0,0.017606,-0.089081,92.067,0.91486,44.737,2,8.8,3.08,1.32,-0.089081,1,20.117,8.8,3.08,1.32
92.245,0.91534,44.786,2,-105.96,-48.761,-23.469,0.13342,0,0,0.017606,-0.088629,91.998,0.91534,44.786,2,8.82,3.087,1.323,-0.088629,1,20.138,8.82,3.087,1.323
92.183,0.91581,44.835,2,-106.02,-48.782,-23.478,0.13342,0,0,0.017606,-0.088215,91.928,0.91581,44.835,2,8.84,3.094,1.326,-0.088215,1,20.16,8.84,3.094,1.326
92.12,0.91629,44.884,2,-106.08,-48.803,-23.487,0.13342,0,0,0.017606,-0.087835,91.856,0.91629,44.884,2,8.86,3.101,1.329,-0.087835,1,20.181,8.86,3.101,1.329
92.054,0.91675,44.933,2,-106.14,-48.824,-23.496,0.13342,0,0,0.017606,-0.087422,91.782,0.91675,44.933,2,8.88,3.108,1.332,-0.087422,1,20.202,8.88,3.108,1.332
91.985,0.91722,44.982,2,-106.2,-48.845,-23.505,0.13342,0,0,0.017606,-0.086859,91.704,0.91722,44.982,2,8.9,3.115,1.335,-0.086859,1,20.224,8.9,3.115,1.335
91.914,0.91768,45.031,2,-106.26,-48.866,-23.514,0.13342,0,0,0.017606,-0.086342,91.624,0.91768,45.031,2,8.92,3.122,1.338,-0.086342,1,20.245,8.92,3.122,1.338
91.846,0.91814,45.081,2,-106.32,-48.887,-23.523,0.13342,0,0,0.017606,-0.085074,91.547,0.91814,45.081,2,8.94,3.129,1.341,-0.085074,1,20.267,8.94,3.129,1.341
91.781,0.91862,45.132,2,-106.38,-48.908,-23.532,0.13342,0,0,0.017606,-0.083269,91.474,0.91862,45.132,2,8.96,3.136,1.344,-0.083269,1,20.288,8.96,3.136,1.344
91.716,0.91909,45.182,2,-106.44,-48.929,-23.541,0.13342,0,0,0.017606,-0.081522,91.401,0.91909,45.182,2,8.98,3.143,1.347,-0.081522,1,20.309,8.98,3.143,1.347
91.652,0.91956,45.233,2,-106.5,-48.95,-23.55,0.13342,0,0,0.017606,-0.07983,91.328,0.91956,45.233,2,9,3.15,1.35,-0.07983,1,20.331,9,3.15,1.35
91.588,0.92004,45.284,2,-106.56,-48.971,-23.559,0.13342,0,0,0.017606,-0.078191,91.256,0.92004,45.284,2,9.02,3.157,1.353,-0.078191,1,20.352,9.02,3.157,1.353
91.523,0.92051,45.335,2,-106.62,-48.992,-23.568,0.13342,0,0,0.017606,-0.0766,91.184,0.92051,45.335,2,9.04,3.164,1.356,-0.0766,1,20.374,9.04,3.164,1.356
91.459,0.92099,45.386,2,-106.68,-49.013,-23.577,0.13342,0,0,0.017606,-0.075056,91.112,0.92099,45.386,2,9.06,3.171,1.359,-0.075056,1,20.395,9.06,3.171,1.359
91.396,0.92146,45.437,2,-106.74,-49.034,-23.586,0.13342,0,0,0.017606,-0.073554,91.04,0.92146,45.437,2,9.08,3.178,1.362,-0.073554,1,20.416,9.08,3.178,1.362
91.332,0.92194,45.488,2,-106.8,-49.055,-23.595,0.13342,0,0,0.017606,-0.072091,90.968,0.92194,45.488,2,9.1,3.185,1.365,-0.072091,1,20.438,9.1,3.185,1.365
91.269,0.92242,45.539,2,-106.86,-49.076,-23.604,0.13342,0,0,0.017606,-0.070665,90.897,0.92242,45.539,2,9.12,3.192,1.368,-0.070665,1,20.459,9.12,3.192,1.368
91.201,0.92289,45.591,2,-106.92,-49.097,-23.613,0.13342,0,0,0.017606,-0.068402,90.821,0.92289,45.591,2,9.14,3.199,1.371,-0.068402,1,20.481,9.14,3.199,1.371
91.133,0.92337,45.644,2,-106.98,-49.118,-23.622,0.13342,0,0,0.017606,-0.065943,90.744,0.92337,45.644,2,9.16,3.206,1.374,-0.065943,1,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_05_0005.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.89884,-9.16,-3.206,-1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.92024,-9.14,-3.199,-1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.94164,-9.12,-3.192,-1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.96304,-9.1,-3.185,-1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.98444,-9.08,-3.178,-1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0058,-9.06,-3.171,-1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0272,-9.04,-3.164,-1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0486,-9.02,-3.157,-1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.07,-9,-3.15,-1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0914,-8.98,-3.143,-1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1128,-8.96,-3.136,-1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1342,-8.94,-3.129,-1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1557,-8.92,-3.122,-1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1771,-8.9,-3.115,-1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1985,-8.88,-3.108,-1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2199,-8.86,-3.101,-1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2413,-8.84,-3.094,-1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2627,-8.82,-3.087,-1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2841,-8.8,-3.08,-1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3055,-8.78,-3.073,-1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3269,-8.76,-3.066,-1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3483,-8.74,-3.059,-1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3697,-8.72,-3.052,-1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3911,-8.7,-3.045,-1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4125,-8.68,-3.038,-1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4339,-8.66,-3.031,-1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4553,-8.64,-3.024,-1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4767,-8.62,-3.017,-1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4981,-8.6,-3.01,-1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5195,-8.58,-3.003,-1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5409,-8.56,-2.996,-1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5623,-8.54,-2.989,-1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5837,-8.52,-2.982,-1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6051,-8.5,-2.975,-1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6265,-8.48,-2.968,-1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6479,-8.46,-2.961,-1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6693,-8.44,-2.954,-1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6907,-8.42,-2.947,-1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7121,-8.4,-2.94,-1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7335,-8.38,-2.933,-1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7549,-8.36,-2.926,-1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7763,-8.34,-2.919,-1.251
-23.18,-12.588,-6.252,-0.13189,89.581,0.54769,3.092,2,-8.32,-2.912,-1.248,-0.13189,1,1.7977,-8.32,-2.912,-1.248
-23.2,-12.595,-6.255,-0.13432,89.589,0.54774,3.2193,2,-8.3,-2.905,-1.245,-0.13432,1,1.8191,-8.3,-2.905,-1.245
-23.22,-12.602,-6.258,-0.1368,89.597,0.5478,3.3454,2,-8.28,-2.898,-1.242,-0.1368,1,1.8405,-8.28,-2.898,-1.242
-23.24,-12.609,-6.261,-0.13934,89.605,0.54785,3.4702,2,-8.26,-2.891,-1.239,-0.13934,1,1.8619,-8.26,-2.891,-1.239
-23.26,-12.616,-6.264,-0.14133,89.614,0.54796,3.5494,2,-8.24,-2.884,-1.236,-0.14133,1,1.8833,-8.24,-2.884,-1.236
-23.28,-12.623,-6.267,-0.14275,89.623,0.54813,3.5847,2,-8.22,-2.877,-1.233,-0.14275,1,1.9047,-8.22,-2.877,-1.233
-23.3,-12.63,-6.27,-0.14418,89.632,0.54831,3.6212,2,-8.2,-2.87,-1.23,-0.14418,1,1.9261,-8.2,-2.87,-1.23
-23.32,-12.637,-6.273,-0.14564,89.642,0.54848,3.6589,2,-8.18,-2.863,-1.227,-0.14564,1,1.9475,-8.18,-2.863,-1.227
-23.34,-12.644,-6.276,-0.14711,89.651,0.54865,3.6977,2,-8.16,-2.856,-1.224,-0.14711,1,1.9689,-8.16,-2.856,-1.224
-23.36,-12.651,-6.279,-0.1486,89.66,0.54882,3.7376,2,-8.14,-2.849,-1.221,-0.1486,1,1.9903,-8.14,-2.849,-1.221
-23.38,-12.658,-6.282,-0.15011,89.669,0.54898,3.7786,2,-8.12,-2.842,-1.218,-0.15011,1,2.0117,-8.12,-2.842,-1.218
-23.4,-12.665,-6.285,-0.15165,89.678,0.54915,3.8208,2,-8.1,-2.835,-1.215,-0.15165,1,2.0331,-8.1,-2.835,-1.215
-23.42,-12.672,-6.288,-0.1532,89.687,0.54931,3.8641,2,-8.08,-2.828,-1.212,-0.1532,1,2.0545,-8.08,-2.828,-1.212
-23.44,-12.679,-6.291,-0.15478,89.696,0.54948,3.9084,2,-8.06,-2.821,-1.209,-0.15478,1,2.0759,-8.06,-2.821,-1.209
-23.46,-12.686,-6.294,-0.15638,89.704,0.54964,3.9539,2,-8.04,-2.814,-1.206,-0.15638,1,2.0973,-8.04,-2.814,-1.206
-23.48,-12.693,-6.297,-0.15801,89.713,0.5498,4.0004,2,-8.02,-2.807,-1.203,-0.15801,1,2.1187,-8.02,-2.807,-1.203
-23.5,-12.7,-6.3,-0.15966,89.722,0.54995,4.048,2,-8,-2.8,-1.2,-0.15966,1,2.1401,-8,-2.8,-1.2
-23.52,-12.707,-6.303,-0.16134,89.731,0.55011,4.0966,2,-7.98,-2.793,-1.197,-0.16134,1,2.1615,-7.98,-2.793,-1.197
-23.54,-12.714,-6.306,-0.16304,89.739,0.55027,4.1463,2,-7.96,-2.786,-1.194,-0.16304,1,2.1829,-7.96,-2.786,-1.194
-23.56,-12.721,-6.309,-0.16478,89.748,0.55042,4.197,2,-7.94,-2.779,-1.191,-0.16478,1,2.2043,-7.94,-2.779,-1.191
-23.58,-12.728,-6.312,-0.16654,89.757,0.55057,4.2488,2,-7.92,-2.772,-1.188,-0.16654,1,2.2257,-7.92,-2.772,-1.188
-23.6,-12.735,-6.315,-0.16833,89.765,0.55072,4.3015,2,-7.9,-2.765,-1.185,-0.16833,1,2.2471,-7.9,-2.765,-1.185
-23.62,-12.742,-6.318,-0.17015,89.774,0.55087,4.3553,2,-7.88,-2.758,-1.182,-0.17015,1,2.2685,-7.88,-2.758,-1.182
-23.64,-12.749,-6.321,-0.172,89.782,0.55102,4.4101,2,-7.86,-2.751,-1.179,-0.172,1,2.2899,-7.86,-2.751,-1.179
-23.66,-12.756,-6.324,-0.17268,89.791,0.55121,4.4811,2,-7.84,-2.744,-1.176,-0.17268,1,2.3113,-7.84,-2.744,-1.176
-23.68,-12.763,-6.327,-0.17319,89.801,0.5514,4.5539,2,-7.82,-2.737,-1.173,-0.17319,1,2.3327,-7.82,-2.737,-1.173
-23.7,-12.77,-6.33,-0.17372,89.81,0.55159,4.6256,2,-7.8,-2.73,-1.17,-0.17372,1,2.3541,-7.8,-2.73,-1.17
-23.72,-12.777,-6.333,-0.17427,89.819,0.55179,4.6963,2,-7.78,-2.723,-1.167,-0.17427,1,2.3755,-7.78,-2.723,-1.167
-23.74,-12.784,-6.336,-0.17484,89.827,0.55198,4.766,2,-7.76,-2.716,-1.164,-0.17484,1,2.3969,-7.76,-2.716,-1.164
-23.76,-12.791,-6.339,-0.17531,89.837,0.55221,4.8268,2,-7.74,-2.709,-1.161,-0.17531,1,2.4183,-7.74,-2.709,-1.161
-23.78,-12.798,-6.342,-0.17567,89.846,0.55247,4.8796,2,-7.72,-2.702,-1.158,-0.17567,1,2.4397,-7.72,-2.702,-1.158
-23.8,-12.805,-6.345,-0.17604,89.856,0.55273,4.9324,2,-7.7,-2.695,-1.155,-0.17604,1,2.4611,-7.7,-2.695,-1.155
-23.82,-12.812,-6.348,-0.17643,89.865,0.55299,4.9851,2,-7.68,-2.688,-1.152,-0.17643,1,2.4825,-7.68,-2.688,-1.152
-23.84,-12.819,-6.351,-0.17684,89.875,0.55325,5.0377,2,-7.66,-2.681,-1.149,-0.17684,1,2.5039,-7.66,-2.681,-1.149
-23.86,-12.826,-6.354,-0.17726,89.884,0.55351,5.0904,2,-7.64,-2.674,-1.146,-0.17726,1,2.5253,-7.64,-2.674,-1.146
-23.88,-12.833,-6.357,-0.1777,89.893,0.55378,5.1429,2,-7.62,-2.667,-1.143,-0.1777,1,2.5467,-7.62,-2.667,-1.143
-23.9,-12.84,-6.36,-0.17816,89.902,0.55404,5.1954,2,-7.6,-2.66,-1.14,-0.17816,1,2.5681,-7.6,-2.66,-1.14
-23.92,-12.847,-6.363,-0.17864,89.912,0.5543,5.2479,2,-7.58,-2.653,-1.137,-0.17864,1,2.5895,-7.58,-2.653,-1.137
-23.94,-12.854,-6.366,-0.17915,89.921,0.55456,5.3002,2,-7.56,-2.646,-1.134,-0.17915,1,2.6109,-7.56,-2.646,-1.134
-23.96,-12.861,-6.369,-0.17968,89.93,0.55482,5.3526,2,-7.54,-2.639,-1.131,-0.17968,1,2.6323,-7.54,-2.639,-1.131
-23.98,-12.868,-6.372,-0.18023,89.939,0.55509,5.4048,2,-7.52,-2.632,-1.128,-0.18023,1,2.6537,-7.52,-2.632,-1.128
-24,-12.875,-6.375,-0.1808,89.948,0.55535,5.457,2,-7.5,-2.625,-1.125,-0.1808,1,2.6751,-7.5,-2.625,-1.125
-24.02,-12.882,-6.378,-0.18141,89.957,0.55561,5.5092,2,-7.48,-2.618,-1.122,-0.18141,1,2.6965,-7.48,-2.618,-1.122
-24.04,-12.889,-6.381,-0.18204,89.966,0.55587,5.5612,2,-7.46,-2.611,-1.119,-0.18204,1,2.7179,-7.46,-2.611,-1.119
-24.06,-12.896,-6.384,-0.18269,89.975,0.55614,5.6132,2,-7.44,-2.604,-1.116,-0.18269,1,2.7393,-7.44,-2.604,-1.116
-24.08,-12.903,-6.387,-0.18338,89.984,0.5564,5.6651,2,-7.42,-2.597,-1.113,-0.18338,1,2.7607,-7.42,-2.597,-1.113
-24.1,-12.91,-6.39,-0.1841,89.992,0.55666,5.717,2,-7.4,-2.59,-1.11,-0.1841,1,2.7821,-7.4,-2.59,-1.11
-24.12,-12.917,-6.393,-0.18484,90.001,0.55693,5.7687,2,-7.38,-2.583,-1.107,-0.18484,1,2.8035,-7.38,-2.583,-1.107
-24.14,-12.924,-6.396,-0.18562,90.01,0.55719,5.8204,2,-7.36,-2.576,-1.104,-0.18562,1,2.8249,-7.36,-2.576,-1.104
-24.16,-12.931,-6.399,-0.18644,90.019,0.55746,5.872,2,-7.34,-2.569,-1.101,-0.18644,1,2.8463,-7.34,-2.569,-1.101
-24.18,-12.938,-6.402,-0.18728,90.027,0.55772,5.9235,2,-7.32,-2.562,-1.098,-0.18728,1,2.8677,-7.32,-2.562,-1.098
-24.2,-12.945,-6.405,-0.18816,90.036,0.55798,5.975,2,-7.3,-2.555,-1.095,-0.18816,1,2.8891,-7.3,-2.555,-1.095
-24.22,-12.952,-6.408,-0.18908,90.044,0.55825,6.0263,2,-7.28,-2.548,-1.092,-0.18908,1,2.9105,-7.28,-2.548,-1.092
-24.24,-12.959,-6.411,-0.19004,90.053,0.55851,6.0776,2,-7.26,-2.541,-1.089,-0.19004,1,2.9319,-7.26,-2.541,-1.089
-24.26,-12.966,-6.414,-0.19103,90.061,0.55879,6.129,2,-7.24,-2.534,-1.086,-0.19103,1,2.9533,-7.24,-2.534,-1.086
-24.28,-12.973,-6.417,-0.19206,90.07,0.55907,6.1804,2,-7.22,-2.527,-1.083,-0.19206,1,2.9747,-7.22,-2.527,-1.083
-24.3,-12.98,-6.42,-0.19313,90.078,0.55936,6.2315,2,-7.2,-2.52,-1.08,-0.19313,1,2.9961,-7.2,-2.52,-1.08
-24.32,-12.987,-6.423,-0.19425,90.087,0.55964,6.2823,2,-7.18,-2.513,-1.077,-0.19425,1,3.0175,-7.18,-2.513,-1.077
-24.34,-12.994,-6.426,-0.1954,90.095,0.55993,6.3328,2,-7.16,-2.506,-1.074,-0.1954,1,3.0389,-7.16,-2.506,-1.074
-24.36,-13.001,-6.429,-0.1966,90.104,0.56021,6.3831,2,-7.14,-2.499,-1.071,-0.1966,1,3.0603,-7.14,-2.499,-1.071
-24.38,-13.008,-6.432,-0.19785,90.112,0.56049,6.433,2,-7.12,-2.492,-1.068,-0.19785,1,3.0817,-7.12,-2.492,-1.068
-24.4,-13.015,-6.435,-0.19913,90.121,0.56078,6.4826,2,-7.1,-2.485,-1.065,-0.19913,1,3.1031,-7.1,-2.485,-1.065
-24.42,-13.022,-6.438,-0.20047,90.129,0.56106,6.532,2,-7.08,-2.478,-1.062,-0.20047,1,3.1245,-7.08,-2.478,-1.062
-24.44,-13.029,-6.441,-0.20185,90.137,0.56135,6.5811,2,-7.06,-2.471,-1.059,-0.20185,1,3.1459,-7.06,-2.471,-1.059
-24.46,-13.036,-6.444,-0.20328,90.145,0.56163,6.6298,2,-7.04,-2.464,-1.056,-0.20328,1,3.1673,-7.04,-2.464,-1.056
-24.48,-13.043,-6.447,-0.20476,90.154,0.56191,6.6783,2,-7.02,-2.457,-1.053,-0.20476,1,3.1887,-7.02,-2.457,-1.053
-24.5,-13.05,-6.45,-0.20629,90.162,0.5622,6.7265,2,-7,-2.45,-1.05,-0.20629,1,3.2101,-7,-2.45,-1.05
-24.52,-13.057,-6.453,-0.20787,90.17,0.56248,6.7744,2,-6.98,-2.443,-1.047,-0.20787,1,3.2315,-6.98,-2.443,-1.047
-24.54,-13.064,-6.456,-0.2095,90.178,0.56277,6.822,2,-6.96,-2.436,-1.044,-0.2095,1,3.2529,-6.96,-2.436,-1.044
-24.56,-13.071,-6.459,-0.21118,90.186,0.56305,6.8693,2,-6.94,-2.429,-1.041,-0.21118,1,3.2743,-6.94,-2.429,-1.041
-24.58,-13.078,-6.462,-0.21292,90.194,0.56333,6.9164,2,-6.92,-2.422,-1.038,-0.21292,1,3.2957,-6.92,-2.422,-1.038
-24.6,-13.085,-6.465,-0.21472,90.202,0.56362,6.9631,2,-6.9,-2.415,-1.035,-0.21472,1,3.3171,-6.9,-2.415,-1.035
-24.62,-13.092,-6.468,-0.21657,90.21,0.5639,7.0096,2,-6.88,-2.408,-1.032,-0.21657,1,3.3385,-6.88,-2.408,-1.032
-24.64,-13.099,-6.471,-0.21848,90.217,0.56418,7.0557,2,-6.86,-2.401,-1.029,-0.21848,1,3.3599,-6.86,-2.401,-1.029
-24.66,-13.106,-6.474,-0.22044,90.225,0.56447,7.1016,2,-6.84,-2.394,-1.026,-0.22044,1,3.3813,-6.84,-2.394,-1.026
-24.68,-13.113,-6.477,-0.22247,90.233,0.56475,7.1472,2,-6.82,-2.387,-1.023,-0.22247,1,3.4027,-6.82,-2.387,-1.023
-24.7,-13.12,-6.48,-0.22456,90.241,0.56503,7.1925,2,-6.8,-2.38,-1.02,-0.22456,1,3.4241,-6.8,-2.38,-1.02
-24.72,-13.127,-6.483,-0.2267,90.248,0.56532,7.2375,2,-6.78,-2.373,-1.017,-0.2267,1,3.4456,-6.78,-2.373,-1.017
-24.74,-13.134,-6.486,-0.22891,90.256,0.5656,7.2822,2,-6.76,-2.366,-1.014,-0.22891,1,3.467,-6.76,-2.366,-1.014
-24.76,-13.141,-6.489,-0.23105,90.263,0.56589,7.3274,2,-6.74,-2.359,-1.011,-0.23105,1,3.4884,-6.74,-2.359,-1.011
-24.78,-13.148,-6.492,-0.23311,90.271,0.56618,7.3731,2,-6.72,-2.352,-1.008,-0.23311,1,3.5098,-6.72,-2.352,-1.008
-24.8,-13.155,-6.495,-0.23522,90.279,0.56647,7.4186,2,-6.7,-2.345,-1.005,-0.23522,1,3.5312,-6.7,-2.345,-1.005
-24.82,-13.162,-6.498,-0.23737,90.286,0.56677,7.464,2,-6.68,-2.338,-1.002,-0.23737,1,3.5526,-6.68,-2.338,-1.002
-24.84,-13.169,-6.501,-0.23958,90.294,0.56706,7.5092,2,-6.66,-2.331,-0.999,-0.23958,1,3.574,-6.66,-2.331,-0.999
-24.86,-13.176,-6.504,-0.24184,90.301,0.56735,7.5543,2,-6.64,-2.324,-0.996,-0.24184,1,3.5954,-6.64,-2.324,-0.996
-24.88,-13.183,-6.507,-0.24414,90.308,0.56764,7.5992,2,-6.62,-2.317,-0.993,-0.24414,1,3.6168,-6.62,-2.317,-0.993
-24.9,-13.19,-6.51,-0.2465,90.316,0.56793,7.644,2,-6.6,-2.31,-0.99,-0.2465,1,3.6382,-6.6,-2.31,-0.99
-24.92,-13.197,-6.513,-0.24892,90.323,0.56822,7.6885,2,-6.58,-2.303,-0.987,-0.24892,1,3.6596,-6.58,-2.303,-0.987
-24.94,-13.204,-6.516,-0.25138,90.33,0.56851,7.733,2,-6.56,-2.296,-0.984,-0.25138,1,3.681,-6.56,-2.296,-0.984
-24.96,-13.211,-6.519,-0.2539,90.338,0.5688,7.7772,2,-6.54,-2.289,-0.981,-0.2539,1,3.7024,-6.54,-2.289,-0.981
-24.98,-13.218,-6.522,-0.25647,90.345,0.56909,7.8214,2,-6.52,-2.282,-0.978,-0.25647,1,3.7238,-6.52,-2.282,-0.978
-25,-13.225,-6.525,-0.2591,90.352,0.56939,7.8653,2,-6.5,-2.275,-0.975,-0.2591,1,3.7452,-6.5,-2.275,-0.975
-25.02,-13.232,-6.528,-0.26179,90.359,0.56968,7.9091,2,-6.48,-2.268,-0.972,-0.26179,1,3.7666,-6.48,-2.268,-0.972
-25.04,-13.239,-6.531,-0.26453,90.366,0.56997,7.9527,2,-6.46,-2.261,-0.969,-0.26453,1,3.788,-6.46,-2.261,-0.969
-25.06,-13.246,-6.534,-0.26733,90.373,0.57026,7.9962,2,-6.44,-2.254,-0.966,-0.26733,1,3.8094,-6.44,-2.254,-0.966
-25.08,-13.253,-6.537,-0.26977,90.381,0.5706,8.0482,2,-6.42,-2.247,-0.963,-0.26977,1,3.8308,-6.42,-2.247,-0.963
-25.1,-13.26,-6.54,-0.27169,90.388,0.57101,8.1114,2,-6.4,-2.24,-0.96,-0.27169,1,3.8522,-6.4,-2.24,-0.96
-25.12,-13.267,-6.543,-0.27365,90.396,0.57141,8.1742,2,-6.38,-2.233,-0.957,-0.27365,1,3.8736,-6.38,-2.233,-0.957
-25.14,-13.274,-6.546,-0.27564,90.403,0.57182,8.2367,2,-6.36,-2.226,-0.954,-0.27564,1,3.895,-6.36,-2.226,-0.954
-25.16,-13.281,-6.549,-0.27765,90.411,0.57223,8.2988,2,-6.34,-2.219,-0.951,-0.27765,1,3.9164,-6.34,-2.219,-0.951
-25.18,-13.288,-6.552,-0.2797,90.418,0.57263,8.3606,2,-6.32,-2.212,-0.948,-0.2797,1,3.9378,-6.32,-2.212,-0.948
-25.2,-13.295,-6.555,-0.28178,90.426,0.57303,8.4221,2,-6.3,-2.205,-0.945,-0.28178,1,3.9592,-6.3,-2.205,-0.945
-25.22,-13.302,-6.558,-0.28389,90.433,0.57343,8.4831,2,-6.28,-2.198,-0.942,-0.28389,1,3.9806,-6.28,-2.198,-0.942
-25.24,-13.309,-6.561,-0.28603,90.44,0.57383,8.5438,2,-6.26,-2.191,-0.939,-0.28603,1,4.002,-6.26,-2.191,-0.939
-25.26,-13.316,-6.564,-0.28785,90.448,0.57423,8.6047,2,-6.24,-2.184,-0.936,-0.28785,1,4.0234,-6.24,-2.184,-0.936
-25.28,-13.323,-6.567,-0.28936,90.455,0.57463,8.6658,2,-6.22,-2.177,-0.933,-0.28936,1,4.0448,-6.22,-2.177,-0.933
-25.3,-13.33,-6.57,-0.29091,90.462,0.57502,8.7266,2,-6.2,-2.17,-0.93,-0.29091,1,4.0662,-6.2,-2.17,-0.93
-25.32,-13.337,-6.573,-0.29251,90.469,0.57542,8.7873,2,-6.18,-2.163,-0.927,-0.29251,1,4.0876,-6.18,-2.163,-0.927
-25.34,-13.344,-6.576,-0.29415,90.477,0.57582,8.8477,2,-6.16,-2.156,-0.924,-0.29415,1,4.109,-6.16,-2.156,-0.924
-25.36,-13.351,-6.579,-0.29584,90.484,0.57621,8.9078,2,-6.14,-2.149,-0.921,-0.29584,1,4.1304,-6.14,-2.149,-0.921
-25.38,-13.358,-6.582,-0.29757,90.491,0.5766,8.9677,2,-6.12,-2.142,-0.918,-0.29757,1,4.1518,-6.12,-2.142,-0.918
-25.4,-13.365,-6.585,-0.29935,90.498,0.57699,9.0274,2,-6.1,-2.135,-0.915,-0.29935,1,4.1732,-6.1,-2.135,-0.915
-25.42,-13.372,-6.588,-0.30118,90.505,0.57739,9.0869,2,-6.08,-2.128,-0.912,-0.30118,1,4.1946,-6.08,-2.128,-0.912
-25.44,-13.379,-6.591,-0.30306,90.512,0.57778,9.1461,2,-6.06,-2.121,-0.909,-0.30306,1,4.216,-6.06,-2.121,-0.909
-25.46,-13.386,-6.594,-0.30499,90.52,0.57817,9.2051,2,-6.04,-2.114,-0.906,-0.30499,1,4.2374,-6.04,-2.114,-0.906
-25.48,-13.393,-6.597,-0.30697,90.527,0.57855,9.2639,2,-6.02,-2.107,-0.903,-0.30697,1,4.2588,-6.02,-2.107,-0.903
-25.5,-13.4,-6.6,-0.309,90.534,0.57894,9.3224,2,-6,-2.1,-0.9,-0.309,1,4.2802,-6,-2.1,-0.9
-25.52,-13.407,-6.603,-0.31109,90.541,0.57933,9.3807,2,-5.98,-2.093,-0.897,-0.31109,1,4.3016,-5.98,-2.093,-0.897
-25.54,-13.414,-6.606,-0.31323,90.548,0.57971,9.4388,2,-5.96,-2.086,-0.894,-0.31323,1,4.323,-5.96,-2.086,-0.894
-25.56,-13.421,-6.609,-0.31543,90.555,0.5801,9.4966,2,-5.94,-2.079,-0.891,-0.31543,1,4.3444,-5.94,-2.079,-0.891
-25.58,-13.428,-6.612,-0.31768,90.562,0.58048,9.5542,2,-5.92,-2.072,-0.888,-0.31768,1,4.3658,-5.92,-2.072,-0.888
-25.6,-13.435,-6.615,-0.31999,90.569,0.58086,9.6116,2,-5.9,-2.065,-0.885,-0.31999,1,4.3872,-5.9,-2.065,-0.885
-25.62,-13.442,-6.618,-0.32236,90.576,0.58124,9.6687,2,-5.88,-2.058,-0.882,-0.32236,1,4.4086,-5.88,-2.058,-0.882
-25.64,-13.449,-6.621,-0.32479,90.583,0.58162,9.7256,2,-5.86,-2.051,-0.879,-0.32479,1,4.43,-5.86,-2.051,-0.879
-25.66,-13.456,-6.624,-0.32728,90.59,0.582,9.7823,2,-5.84,-2.044,-0.876,-0.32728,1,4.4514,-5.84,-2.044,-0.876
-25.68,-13.463,-6.627,-0.32983,90.597,0.58238,9.8388,2,-5.82,-2.037,-0.873,-0.32983,1,4.4728,-5.82,-2.037,-0.873
-25.7,-13.47,-6.63,-0.33245,90.604,0.58276,9.895,2,-5.8,-2.03,-0.87,-0.33245,1,4.4942,-5.8,-2.03,-0.87
-25.72,-13.477,-6.633,-0.33513,90.611,0.58314,9.951,2,-5.78,-2.023,-0.867,-0.33513,1,4.5156,-5.78,-2.023,-0.867
-25.74,-13.484,-6.636,-0.33787,90.618,0.58351,10.007,2,-5.76,-2.016,-0.864,-0.33787,1,4.537,-5.76,-2.016,-0.864
-25.76,-13.491,-6.639,-0.34068,90.624,0.58389,10.062,2,-5.74,-2.009,-0.861,-0.34068,1,4.5584,-5.74,-2.009,-0.861
-25.78,-13.498,-6.642,-0.34355,90.631,0.58426,10.118,2,-5.72,-2.002,-0.858,-0.34355,1,4.5798,-5.72,-2.002,-0.858
-25.8,-13.505,-6.645,-0.3465,90.638,0.58464,10.173,2,-5.7,-1.995,-0.855,-0.3465,1,4.6012,-5.7,-1.995,-0.855
-25.82,-13.512,-6.648,-0.34951,90.645,0.58501,10.228,2,-5.68,-1.988,-0.852,-0.34951,1,4.6226,-5.68,-1.988,-0.852
-25.84,-13.519,-6.651,-0.35259,90.652,0.58538,10.283,2,-5.66,-1.981,-0.849,-0.35259,1,4.644,-5.66,-1.981,-0.849
-25.86,-13.526,-6.654,-0.35574,90.658,0.58575,10.337,2,-5.64,-1.974,-0.846,-0.35574,1,4.6654,-5.64,-1.974,-0.846
-25.88,-13.533,-6.657,-0.35897,90.665,0.58612,10.391,2,-5.62,-1.967,-0.843,-0.35897,1,4.6868,-5.62,-1.967,-0.843
-25.9,-13.54,-6.66,-0.36226,90.672,0.58649,10.445,2,-5.6,-1.96,-0.84,-0.36226,1,4.7082,-5.6,-1.96,-0.84
-25.92,-13.547,-6.663,-0.36563,90.678,0.58686,10.499,2,-5.58,-1.953,-0.837,-0.36563,1,4.7296,-5.58,-1.953,-0.837
-25.94,-13.554,-6.666,-0.36908,90.685,0.58722,10.553,2,-5.56,-1.946,-0.834,-0.36908,1,4.751,-5.56,-1.946,-0.834
-25.96,-13.561,-6.669,-0.3726,90.692,0.58759,10.606,2,-5.54,-1.939,-0.831,-0.3726,1,4.7724,-5.54,-1.939,-0.831
-25.98,-13.568,-6.672,-0.3762,90.698,0.58795,10.659,2,-5.52,-1.932,-0.828,-0.3762,1,4.7938,-5.52,-1.932,-0.828
-26,-13.575,-6.675,-0.37987,90.705,0.58832,10.712,2,-5.5,-1.925,-0.825,-0.37987,1,4.8152,-5.5,-1.925,-0.825
-26.02,-13.582,-6.678,-0.38363,90.712,0.58868,10.764,2,-5.48,-1.918,-0.822,-0.38363,1,4.8366,-5.48,-1.918,-0.822
-26.04,-13.589,-6.681,-0.38746,90.718,0.58904,10.817,2,-5.46,-1.911,-0.819,-0.38746,1,4.858,-5.46,-1.911,-0.819
-26.06,-13.596,-6.684,-0.39138,90.725,0.5894,10.869,2,-5.44,-1.904,-0.816,-0.39138,1,4.8794,-5.44,-1.904,-0.816
-26.08,-13.603,-6.687,-0.39538,90.731,0.58976,10.92,2,-5.42,-1.897,-0.813,-0.39538,1,4.9008,-5.42,-1.897,-0.813
-26.1,-13.61,-6.69,-0.39946,90.738,0.59012,10.972,2,-5.4,-1.89,-0.81,-0.39946,1,4.9222,-5.4,-1.89,-0.81
-26.12,-13.617,-6.693,-0.40362,90.744,0.59048,11.023,2,-5.38,-1.883,-0.807,-0.40362,1,4.9436,-5.38,-1.883,-0.807
-26.14,-13.624,-6.696,-0.40787,90.751,0.59084,11.074,2,-5.36,-1.876,-0.804,-0.40787,1,4.965,-5.36,-1.876,-0.804
-26.16,-13.631,-6.699,-0.4122,90.757,0.5912,11.125,2,-5.34,-1.869,-0.801,-0.4122,1,4.9864,-5.34,-1.869,-0.801
-26.18,-13.638,-6.702,-0.41662,90.764,0.59155,11.176,2,-5.32,-1.862,-0.798,-0.41662,1,5.0078,-5.32,-1.862,-0.798
-26.2,-13.645,-6.705,-0.42113,90.77,0.5919,11.226,2,-5.3,-1.855,-0.795,-0.42113,1,5.0292,-5.3,-1.855,-0.795
-26.22,-13.652,-6.708,-0.42573,90.777,0.59226,11.276,2,-5.28,-1.848,-0.792,-0.42573,1,5.0506,-5.28,-1.848,-0.792
-26.24,-13.659,-6.711,-0.43042,90.783,0.59261,11.326,2,-5.26,-1.841,-0.789,-0.43042,1,5.072,-5.26,-1.841,-0.789
-26.26,-13.666,-6.714,-0.43481,90.79,0.59296,11.376,2,-5.24,-1.834,-0.786,-0.43481,1,5.0934,-5.24,-1.834,-0.786
-26.28,-13.673,-6.717,-0.43888,90.796,0.59332,11.426,2,-5.22,-1.827,-0.783,-0.43888,1,5.1148,-5.22,-1.827,-0.783
-26.3,-13.68,-6.72,-0.44301,90.803,0.59367,11.477,2,-5.2,-1.82,-0.78,-0.44301,1,5.1362,-5.2,-1.82,-0.78
-26.32,-13.687,-6.723,-0.4472,90.809,0.59402,11.527,2,-5.18,-1.813,-0.777,-0.4472,1,5.1576,-5.18,-1.813,-0.777
-26.34,-13.694,-6.726,-0.45144,90.815,0.59437,11.577,2,-5.16,-1.806,-0.774,-0.45144,1,5.179,-5.16,-1.806,-0.774
-26.36,-13.701,-6.729,-0.45574,90.822,0.59472,11.627,2,-5.14,-1.799,-0.771,-0.45574,1,5.2004,-5.14,-1.799,-0.771
-26.38,-13.708,-6.732,-0.4601,90.828,0.59506,11.677,2,-5.12,-1.792,-0.768,-0.4601,1,5.2218,-5.12,-1.792,-0.768
-26.4,-13.715,-6.735,-0.46451,90.834,0.59541,11.726,2,-5.1,-1.785,-0.765,-0.46451,1,5.2432,-5.1,-1.785,-0.765
-26.42,-13.722,-6.738,-0.46899,90.841,0.59576,11.775,2,-5.08,-1.778,-0.762,-0.46899,1,5.2646,-5.08,-1.778,-0.762
-26.44,-13.729,-6.741,-0.47353,90.847,0.5961,11.824,2,-5.06,-1.771,-0.759,-0.47353,1,5.286,-5.06,-1.771,-0.759
-26.46,-13.736,-6.744,-0.47812,90.853,0.59645,11.873,2,-5.04,-1.764,-0.756,-0.47812,1,5.3074,-5.04,-1.764,-0.756
-26.48,-13.743,-6.747,-0.48278,90.86,0.59679,11.922,2,-5.02,-1.757,-0.753,-0.48278,1,5.3288,-5.02,-1.757,-0.753
-26.5,-13.75,-6.75,-0.4875,90.866,0.59714,11.97,2,-5,-1.75,-0.75,-0.4875,1,5.3502,-5,-1.75,-0.75
-26.52,-13.757,-6.753,-0.4885,90.873,0.59759,12.033,2,-4.98,-1.743,-0.747,-0.4885,1,5.3716,-4.98,-1.743,-0.747
-26.54,-13.764,-6.756,-0.4895,90.881,0.59804,12.095,2,-4.96,-1.736,-0.744,-0.4895,1,5.393,-4.96,-1.736,-0.744
-26.56,-13.771,-6.759,-0.49051,90.888,0.59849,12.157,2,-4.94,-1.729,-0.741,-0.49051,1,5.4144,-4.94,-1.729,-0.741
-26.58,-13.778,-6.762,-0.49152,90.895,0.59894,12.219,2,-4.92,-1.722,-0.738,-0.49152,1,5.4358,-4.92,-1.722,-0.738
-26.6,-13.785,-6.765,-0.49254,90.903,0.59939,12.281,2,-4.9,-1.715,-0.735,-0.49254,1,5.4572,-4.9,-1.715,-0.735
-26.62,-13.792,-6.768,-0.49356,90.91,0.59984,12.343,2,-4.88,-1.708,-0.732,-0.49356,1,5.4786,-4.88,-1.708,-0.732
-26.64,-13.799,-6.771,-0.49458,90.917,0.60028,12.404,2,-4.86,-1.701,-0.729,-0.49458,1,5.5,-4.86,-1.701,-0.729
-26.66,-13.806,-6.774,-0.49561,90.924,0.60072,12.465,2,-4.84,-1.694,-0.726,-0.49561,1,5.5214,-4.84,-1.694,-0.726
-26.68,-13.813,-6.777,-0.49665,90.932,0.60117,12.526,2,-4.82,-1.687,-0.723,-0.49665,1,5.5428,-4.82,-1.687,-0.723
-26.7,-13.82,-6.78,-0.49769,90.939,0.60161,12.587,2,-4.8,-1.68,-0.72,-0.49769,1,5.5642,-4.8,-1.68,-0.72
-26.72,-13.827,-6.783,-0.49874,90.946,0.60204,12.648,2,-4.78,-1.673,-0.717,-0.49874,1,5.5856,-4.78,-1.673,-0.717
-26.74,-13.834,-6.786,-0.4998,90.953,0.60248,12.708,2,-4.76,-1.666,-0.714,-0.4998,1,5.607,-4.76,-1.666,-0.714
-26.76,-13.841,-6.789,-0.50037,90.96,0.60292,12.769,2,-4.74,-1.659,-0.711,-0.50037,1,5.6284,-4.74,-1.659,-0.711
-26.78,-13.848,-6.792,-0.50046,90.967,0.60336,12.83,2,-4.72,-1.652,-0.708,-0.50046,1,5.6498,-4.72,-1.652,-0.708
-26.8,-13.855,-6.795,-0.50057,90.974,0.60379,12.89,2,-4.7,-1.645,-0.705,-0.50057,1,5.6712,-4.7,-1.645,-0.705
-26.82,-13.862,-6.798,-0.50069,90.981,0.60423,12.951,2,-4.68,-1.638,-0.702,-0.50069,1,5.6926,-4.68,-1.638,-0.702
-26.84,-13.869,-6.801,-0.50083,90.988,0.60466,13.011,2,-4.66,-1.631,-0.699,-0.50083,1,5.714,-4.66,-1.631,-0.699
-26.86,-13.876,-6.804,-0.50098,90.995,0.6051,13.071,2,-4.64,-1.624,-0.696,-0.50098,1,5.7355,-4.64,-1.624,-0.696
-26.88,-13.883,-6.807,-0.50115,91.002,0.60553,13.131,2,-4.62,-1.617,-0.693,-0.50115,1,5.7569,-4.62,-1.617,-0.693
-26.9,-13.89,-6.81,-0.50134,91.009,0.60596,13.191,2,-4.6,-1.61,-0.69,-0.50134,1,5.7783,-4.6,-1.61,-0.69
-26.92,-13.897,-6.813,-0.50156,91.015,0.60639,13.25,2,-4.58,-1.603,-0.687,-0.50156,1,5.7997,-4.58,-1.603,-0.687
-26.94,-13.904,-6.816,-0.50179,91.022,0.60682,13.309,2,-4.56,-1.596,-0.684,-0.50179,1,5.8211,-4.56,-1.596,-0.684
-26.96,-13.911,-6.819,-0.50204,91.029,0.60724,13.369,2,-4.54,-1.589,-0.681,-0.50204,1,5.8425,-4.54,-1.589,-0.681
-26.98,-13.918,-6.822,-0.50232,91.036,0.60767,13.428,2,-4.52,-1.582,-0.678,-0.50232,1,5.8639,-4.52,-1.582,-0.678
-27,-13.925,-6.825,-0.50262,91.043,0.60809,13.486,2,-4.5,-1.575,-0.675,-0.50262,1,5.8853,-4.5,-1.575,-0.675
-27.02,-13.932,-6.828,-0.50295,91.049,0.60852,13.545,2,-4.48,-1.568,-0.672,-0.50295,1,5.9067,-4.48,-1.568,-0.672
-27.04,-13.939,-6.831,-0.50331,91.056,0.60894,13.604,2,-4.46,-1.561,-0.669,-0.50331,1,5.9281,-4.46,-1.561,-0.669
-27.06,-13.946,-6.834,-0.50369,91.063,0.60936,13.662,2,-4.44,-1.554,-0.666,-0.50369,1,5.9495,-4.44,-1.554,-0.666
-27.08,-13.953,-6.837,-0.5041,91.069,0.60978,13.72,2,-4.42,-1.547,-0.663,-0.5041,1,5.9709,-4.42,-1.547,-0.663
-27.1,-13.96,-6.84,-0.50454,91.076,0.6102,13.778,2,-4.4,-1.54,-0.66,-0.50454,1,5.9923,-4.4,-1.54,-0.66
-27.12,-13.967,-6.843,-0.505,91.083,0.61062,13.836,2,-4.38,-1.533,-0.657,-0.505,1,6.0137,-4.38,-1.533,-0.657
-27.14,-13.974,-6.846,-0.50551,91.089,0.61103,13.893,2,-4.36,-1.526,-0.654,-0.50551,1,6.0351,-4.36,-1.526,-0.654
-27.16,-13.981,-6.849,-0.50604,91.096,0.61145,13.951,2,-4.34,-1.519,-0.651,-0.50604,1,6.0565,-4.34,-1.519,-0.651
-27.18,-13.988,-6.852,-0.5066,91.102,0.61186,14.008,2,-4.32,-1.512,-0.648,-0.5066,1,6.0779,-4.32,-1.512,-0.648
-27.2,-13.995,-6.855,-0.5072,91.109,0.61228,14.065,2,-4.3,-1.505,-0.645,-0.5072,1,6.0993,-4.3,-1.505,-0.645
-27.22,-14.002,-6.858,-0.50784,91.115,0.61269,14.122,2,-4.28,-1.498,-0.642,-0.50784,1,6.1207,-4.28,-1.498,-0.642
-27.24,-14.009,-6.861,-0.50851,91.122,0.6131,14.178,2,-4.26,-1.491,-0.639,-0.50851,1,6.1421,-4.26,-1.491,-0.639
-27.26,-14.016,-6.864,-0.50922,91.128,0.61351,14.235,2,-4.24,-1.484,-0.636,-0.50922,1,6.1635,-4.24,-1.484,-0.636
-27.28,-14.023,-6.867,-0.50997,91.135,0.61392,14.293,2,-4.22,-1.477,-0.633,-0.50997,1,6.1849,-4.22,-1.477,-0.633
-27.3,-14.03,-6.87,-0.51075,91.141,0.61433,14.35,2,-4.2,-1.47,-0.63,-0.51075,1,6.2063,-4.2,-1.47,-0.63
-27.32,-14.037,-6.873,-0.51158,91.148,0.61475,14.407,2,-4.18,-1.463,-0.627,-0.51158,1,6.2277,-4.18,-1.463,-0.627
-27.34,-14.044,-6.876,-0.51245,91.154,0.61516,14.463,2,-4.16,-1.456,-0.624,-0.51245,1,6.2491,-4.16,-1.456,-0.624
-27.36,-14.051,-6.879,-0.51336,91.16,0.61556,14.52,2,-4.14,-1.449,-0.621,-0.51336,1,6.2705,-4.14,-1.449,-0.621
-27.38,-14.058,-6.882,-0.51431,91.167,0.61597,14.576,2,-4.12,-1.442,-0.618,-0.51431,1,6.2919,-4.12,-1.442,-0.618
-27.4,-14.065,-6.885,-0.51531,91.173,0.61638,14.633,2,-4.1,-1.435,-0.615,-0.51531,1,6.3133,-4.1,-1.435,-0.615
-27.42,-14.072,-6.888,-0.51635,91.179,0.61678,14.689,2,-4.08,-1.428,-0.612,-0.51635,1,6.3347,-4.08,-1.428,-0.612
-27.44,-14.079,-6.891,-0.51744,91.186,0.61719,14.744,2,-4.06,-1.421,-0.609,-0.51744,1,6.3561,-4.06,-1.421,-0.609
-27.46,-14.086,-6.894,-0.51858,91.192,0.61759,14.8,2,-4.04,-1.414,-0.606,-0.51858,1,6.3775,-4.04,-1.414,-0.606
-27.48,-14.093,-6.897,-0.51977,91.198,0.61799,14.856,2,-4.02,-1.407,-0.603,-0.51977,1,6.3989,-4.02,-1.407,-0.603
-27.5,-14.1,-6.9,-0.521,91.204,0.6184,14.911,2,-4,-1.4,-0.6,-0.521,1,6.4203,-4,-1.4,-0.6
-27.52,-14.107,-6.903,-0.52229,91.211,0.6188,14.966,2,-3.98,-1.393,-0.597,-0.52229,1,6.4417,-3.98,-1.393,-0.597
-27.54,-14.114,-6.906,-0.52362,91.217,0.61919,15.021,2,-3.96,-1.386,-0.594,-0.52362,1,6.4631,-3.96,-1.386,-0.594
-27.56,-14.121,-6.909,-0.52501,91.223,0.61959,15.076,2,-3.94,-1.379,-0.591,-0.52501,1,6.4845,-3.94,-1.379,-0.591
-27.58,-14.128,-6.912,-0.52645,91.229,0.61999,15.131,2,-3.92,-1.372,-0.588,-0.52645,1,6.5059,-3.92,-1.372,-0.588
-27.6,-14.135,-6.915,-0.52795,91.235,0.62039,15.185,2,-3.9,-1.365,-0.585,-0.52795,1,6.5273,-3.9,-1.365,-0.585
-27.62,-14.142,-6.918,-0.5295,91.241,0.62078,15.24,2,-3.88,-1.358,-0.582,-0.5295,1,6.5487,-3.88,-1.358,-0.582
-27.64,-14.149,-6.921,-0.53111,91.247,0.62117,15.294,2,-3.86,-1.351,-0.579,-0.53111,1,6.5701,-3.86,-1.351,-0.579
-27.66,-14.156,-6.924,-0.53278,91.253,0.62157,15.348,2,-3.84,-1.344,-0.576,-0.53278,1,6.5915,-3.84,-1.344,-0.576
-27.68,-14.163,-6.927,-0.5345,91.259,0.62196,15.402,2,-3.82,-1.337,-0.573,-0.5345,1,6.6129,-3.82,-1.337,-0.573
-27.7,-14.17,-6.93,-0.53629,91.265,0.62235,15.456,2,-3.8,-1.33,-0.57,-0.53629,1,6.6343,-3.8,-1.33,-0.57
-27.72,-14.177,-6.933,-0.53813,91.271,0.62274,15.509,2,-3.78,-1.323,-0.567,-0.53813,1,6.6557,-3.78,-1.323,-0.567
-27.74,-14.184,-6.936,-0.54004,91.277,0.62313,15.562,2,-3.76,-1.316,-0.564,-0.54004,1,6.6771,-3.76,-1.316,-0.564
-27.76,-14.191,-6.939,-0.54179,91.283,0.62352,15.616,2,-3.74,-1.309,-0.561,-0.54179,1,6.6985,-3.74,-1.309,-0.561
-27.78,-14.198,-6.942,-0.54338,91.289,0.62391,15.67,2,-3.72,-1.302,-0.558,-0.54338,1,6.7199,-3.72,-1.302,-0.558
-27.8,-14.205,-6.945,-0.545,91.295,0.6243,15.724,2,-3.7,-1.295,-0.555,-0.545,1,6.7413,-3.7,-1.295,-0.555
-27.82,-14.212,-6.948,-0.54665,91.301,0.62469,15.777,2,-3.68,-1.288,-0.552,-0.54665,1,6.7627,-3.68,-1.288,-0.552
-27.84,-14.219,-6.951,-0.54835,91.307,0.62509,15.83,2,-3.66,-1.281,-0.549,-0.54835,1,6.7841,-3.66,-1.281,-0.549
-27.86,-14.226,-6.954,-0.55008,91.313,0.62547,15.884,2,-3.64,-1.274,-0.546,-0.55008,1,6.8055,-3.64,-1.274,-0.546
-27.88,-14.233,-6.957,-0.55185,91.319,0.62586,15.937,2,-3.62,-1.267,-0.543,-0.55185,1,6.8269,-3.62,-1.267,-0.543
-27.9,-14.24,-6.96,-0.55365,91.325,0.62625,15.99,2,-3.6,-1.26,-0.54,-0.55365,1,6.8483,-3.6,-1.26,-0.54
-27.92,-14.247,-6.963,-0.5555,91.331,0.62664,16.043,2,-3.58,-1.253,-0.537,-0.5555,1,6.8697,-3.58,-1.253,-0.537
-27.94,-14.254,-6.966,-0.55697,91.337,0.62705,16.098,2,-3.56,-1.246,-0.534,-0.55697,1,6.8911,-3.56,-1.246,-0.534
-27.96,-14.261,-6.969,-0.55817,91.343,0.62748,16.157,2,-3.54,-1.239,-0.531,-0.55817,1,6.9125,-3.54,-1.239,-0.531
-27.98,-14.268,-6.972,-0.55938,91.349,0.6279,16.215,2,-3.52,-1.232,-0.528,-0.55938,1,6.9339,-3.52,-1.232,-0.528
-28,-14.275,-6.975,-0.56063,91.356,0.62833,16.273,2,-3.5,-1.225,-0.525,-0.56063,1,6.9553,-3.5,-1.225,-0.525
-28.02,-14.282,-6.978,-0.5619,91.362,0.62876,16.331,2,-3.48,-1.218,-0.522,-0.5619,1,6.9767,-3.48,-1.218,-0.522
-28.04,-14.289,-6.981,-0.56321,91.368,0.62918,16.388,2,-3.46,-1.211,-0.519,-0.56321,1,6.9981,-3.46,-1.211,-0.519
-28.06,-14.296,-6.984,-0.56454,91.375,0.6296,16.446,2,-3.44,-1.204,-0.516,-0.56454,1,7.0195,-3.44,-1.204,-0.516
-28.08,-14.303,-6.987,-0.5659,91.381,0.63002,16.503,2,-3.42,-1.197,-0.513,-0.5659,1,7.0409,-3.42,-1.197,-0.513
-28.1,-14.31,-6.99,-0.5673,91.387,0.63045,16.561,2,-3.4,-1.19,-0.51,-0.5673,1,7.0623,-3.4,-1.19,-0.51
-28.12,-14.317,-6.993,-0.56872,91.393,0.63087,16.618,2,-3.38,-1.183,-0.507,-0.56872,1,7.0837,-3.38,-1.183,-0.507
-28.14,-14.324,-6.996,-0.57018,91.399,0.63128,16.675,2,-3.36,-1.176,-0.504,-0.57018,1,7.1051,-3.36,-1.176,-0.504
-28.16,-14.331,-6.999,-0.57167,91.406,0.6317,16.732,2,-3.34,-1.169,-0.501,-0.57167,1,7.1265,-3.34,-1.169,-0.501
-28.18,-14.338,-7.002,-0.57319,91.412,0.63212,16.789,2,-3.32,-1.162,-0.498,-0.57319,1,7.1479,-3.32,-1.162,-0.498
-28.2,-14.345,-7.005,-0.57475,91.418,0.63253,16.845,2,-3.3,-1.155,-0.495,-0.57475,1,7.1693,-3.3,-1.155,-0.495
-28.22,-14.352,-7.008,-0.57634,91.424,0.63295,16.902,2,-3.28,-1.148,-0.492,-0.57634,1,7.1907,-3.28,-1.148,-0.492
-28.24,-14.359,-7.011,-0.57797,91.43,0.63336,16.958,2,-3.26,-1.141,-0.489,-0.57797,1,7.2121,-3.26,-1.141,-0.489
-28.26,-14.366,-7.014,-0.57949,91.436,0.63378,17.015,2,-3.24,-1.134,-0.486,-0.57949,1,7.2335,-3.24,-1.134,-0.486
-28.28,-14.373,-7.017,-0.5809,91.442,0.6342,17.072,2,-3.22,-1.127,-0.483,-0.5809,1,7.2549,-3.22,-1.127,-0.483
-28.3,-14.38,-7.02,-0.58236,91.448,0.63462,17.128,2,-3.2,-1.12,-0.48,-0.58236,1,7.2763,-3.2,-1.12,-0.48
-28.32,-14.387,-7.023,-0.58386,91.454,0.63503,17.185,2,-3.18,-1.113,-0.477,-0.58386,1,7.2977,-3.18,-1.113,-0.477
-28.34,-14.394,-7.026,-0.5854,91.46,0.63545,17.242,2,-3.16,-1.106,-0.474,-0.5854,1,7.3191,-3.16,-1.106,-0.474
-28.36,-14.401,-7.029,-0.58698,91.466,0.63586,17.298,2,-3.14,-1.099,-0.471,-0.58698,1,7.3405,-3.14,-1.099,-0.471
-28.38,-14.408,-7.032,-0.58862,91.472,0.63628,17.354,2,-3.12,-1.092,-0.468,-0.58862,1,7.3619,-3.12,-1.092,-0.468
-28.4,-14.415,-7.035,-0.5903,91.478,0.63669,17.41,2,-3.1,-1.085,-0.465,-0.5903,1,7.3833,-3.1,-1.085,-0.465
-28.42,-14.422,-7.038,-0.59202,91.484,0.6371,17.466,2,-3.08,-1.078,-0.462,-0.59202,1,7.4047,-3.08,-1.078,-0.462
-28.44,-14.429,-7.041,-0.5938,91.49,0.63751,17.522,2,-3.06,-1.071,-0.459,-0.5938,1,7.4261,-3.06,-1.071,-0.459
-28.46,-14.436,-7.044,-0.59562,91.496,0.63793,17.578,2,-3.04,-1.064,-0.456,-0.59562,1,7.4475,-3.04,-1.064,-0.456
-28.48,-14.443,-7.047,-0.5975,91.502,0.63834,17.634,2,-3.02,-1.057,-0.453,-0.5975,1,7.4689,-3.02,-1.057,-0.453
-28.5,-14.45,-7.05,-0.59943,91.508,0.63874,17.689,2,-3,-1.05,-0.45,-0.59943,1,7.4903,-3,-1.05,-0.45
-28.52,-14.457,-7.053,-0.60141,91.514,0.63915,17.745,2,-2.98,-1.043,-0.447,-0.60141,1,7.5117,-2.98,-1.043,-0.447
-28.54,-14.464,-7.056,-0.60344,91.52,0.63956,17.8,2,-2.96,-1.036,-0.444,-0.60344,1,7.5331,-2.96,-1.036,-0.444
-28.56,-14.471,-7.059,-0.60553,91.526,0.63996,17.855,2,-2.94,-1.029,-0.441,-0.60553,1,7.5545,-2.94,-1.029,-0.441
-28.58,-14.478,-7.062,-0.60768,91.532,0.64037,17.91,2,-2.92,-1.022,-0.438,-0.60768,1,7.5759,-2.92,-1.022,-0.438
-28.6,-14.485,-7.065,-0.60988,91.537,0.64077,17.965,2,-2.9,-1.015,-0.435,-0.60988,1,7.5973,-2.9,-1.015,-0.435
-28.62,-14.492,-7.068,-0.61214,91.543,0.64118,18.019,2,-2.88,-1.008,-0.432,-0.61214,1,7.6187,-2.88,-1.008,-0.432
-28.64,-14.499,-7.071,-0.61446,91.549,0.64158,18.074,2,-2.86,-1.001,-0.429,-0.61446,1,7.6401,-2.86,-1.001,-0.429
-28.66,-14.506,-7.074,-0.61684,91.555,0.64198,18.129,2,-2.84,-0.994,-0.426,-0.61684,1,7.6615,-2.84,-0.994,-0.426
-28.68,-14.513,-7.077,-0.61928,91.561,0.64238,18.183,2,-2.82,-0.987,-0.423,-0.61928,1,7.6829,-2.82,-0.987,-0.423
-28.7,-14.52,-7.08,-0.62178,91.566,0.64278,18.237,2,-2.8,-0.98,-0.42,-0.62178,1,7.7043,-2.8,-0.98,-0.42
-28.72,-14.527,-7.083,-0.62434,91.572,0.64318,18.291,2,-2.78,-0.973,-0.417,-0.62434,1,7.7257,-2.78,-0.973,-0.417
-28.74,-14.534,-7.086,-0.62697,91.578,0.64358,18.345,2,-2.76,-0.966,-0.414,-0.62697,1,7.7471,-2.76,-0.966,-0.414
-28.76,-14.541,-7.089,-0.62966,91.584,0.64398,18.399,2,-2.74,-0.959,-0.411,-0.62966,1,7.7685,-2.74,-0.959,-0.411
-28.78,-14.548,-7.092,-0.63242,91.589,0.64438,18.454,2,-2.72,-0.952,-0.408,-0.63242,1,7.7899,-2.72,-0.952,-0.408
-28.8,-14.555,-7.095,-0.63525,91.595,0.64478,18.508,2,-2.7,-0.945,-0.405,-0.63525,1,7.8113,-2.7,-0.945,-0.405
-28.82,-14.562,-7.098,-0.63814,91.601,0.64519,18.562,2,-2.68,-0.938,-0.402,-0.63814,1,7.8327,-2.68,-0.938,-0.402
-28.84,-14.569,-7.101,-0.64111,91.606,0.64559,18.616,2,-2.66,-0.931,-0.399,-0.64111,1,7.8541,-2.66,-0.931,-0.399
-28.86,-14.576,-7.104,-0.64414,91.612,0.64598,18.67,2,-2.64,-0.924,-0.396,-0.64414,1,7.8755,-2.64,-0.924,-0.396
-28.88,-14.583,-7.107,-0.64724,91.618,0.64638,18.724,2,-2.62,-0.917,-0.393,-0.64724,1,7.8969,-2.62,-0.917,-0.393
-28.9,-14.59,-7.11,-0.65042,91.623,0.64678,18.777,2,-2.6,-0.91,-0.39,-0.65042,1,7.9183,-2.6,-0.91,-0.39
-28.92,-14.597,-7.113,-0.65367,91.629,0.64718,18.831,2,-2.58,-0.903,-0.387,-0.65367,1,7.9397,-2.58,-0.903,-0.387
-28.94,-14.604,-7.116,-0.65699,91.635,0.64757,18.884,2,-2.56,-0.896,-0.384,-0.65699,1,7.9611,-2.56,-0.896,-0.384
-28.96,-14.611,-7.119,-0.66039,91.64,0.64797,18.938,2,-2.54,-0.889,-0.381,-0.66039,1,7.9825,-2.54,-0.889,-0.381
-28.98,-14.618,-7.122,-0.66386,91.646,0.64836,18.991,2,-2.52,-0.882,-0.378,-0.66386,1,8.0039,-2.52,-0.882,-0.378
-29,-14.625,-7.125,-0.66741,91.651,0.64875,19.044,2,-2.5,-0.875,-0.375,-0.66741,1,8.0254,-2.5,-0.875,-0.375
-29.02,-14.632,-7.128,-0.67104,91.657,0.64915,19.097,2,-2.48,-0.868,-0.372,-0.67104,1,8.0468,-2.48,-0.868,-0.372
-29.04,-14.639,-7.131,-0.67475,91.662,0.64954,19.15,2,-2.46,-0.861,-0.369,-0.67475,1,8.0682,-2.46,-0.861,-0.369
-29.06,-14.646,-7.134,-0.67853,91.668,0.64993,19.202,2,-2.44,-0.854,-0.366,-0.67853,1,8.0896,-2.44,-0.854,-0.366
-29.08,-14.653,-7.137,-0.6824,91.673,0.65032,19.255,2,-2.42,-0.847,-0.363,-0.6824,1,8.111,-2.42,-0.847,-0.363
-29.1,-14.66,-7.14,-0.68635,91.679,0.65071,19.307,2,-2.4,-0.84,-0.36,-0.68635,1,8.1324,-2.4,-0.84,-0.36
-29.12,-14.667,-7.143,-0.69039,91.684,0.6511,19.36,2,-2.38,-0.833,-0.357,-0.69039,1,8.1538,-2.38,-0.833,-0.357
-29.14,-14.674,-7.146,-0.6945,91.69,0.65148,19.412,2,-2.36,-0.826,-0.354,-0.6945,1,8.1752,-2.36,-0.826,-0.354
-29.16,-14.681,-7.149,-0.69871,91.695,0.65187,19.464,2,-2.34,-0.819,-0.351,-0.69871,1,8.1966,-2.34,-0.819,-0.351
-29.18,-14.688,-7.152,-0.703,91.701,0.65225,19.516,2,-2.32,-0.812,-0.348,-0.703,1,8.218,-2.32,-0.812,-0.348
-29.2,-14.695,-7.155,-0.70737,91.706,0.65264,19.568,2,-2.3,-0.805,-0.345,-0.70737,1,8.2394,-2.3,-0.805,-0.345
-29.22,-14.702,-7.158,-0.71184,91.711,0.65302,19.62,2,-2.28,-0.798,-0.342,-0.71184,1,8.2608,-2.28,-0.798,-0.342
-29.24,-14.709,-7.161,-0.71639,91.717,0.65341,19.671,2,-2.26,-0.791,-0.339,-0.71639,1,8.2822,-2.26,-0.791,-0.339
-29.26,-14.716,-7.164,-0.72043,91.722,0.65379,19.723,2,-2.24,-0.784,-0.336,-0.72043,1,8.3036,-2.24,-0.784,-0.336
-29.28,-14.723,-7.167,-0.72391,91.728,0.65418,19.775,2,-2.22,-0.777,-0.333,-0.72391,1,8.325,-2.22,-0.777,-0.333
-29.3,-14.73,-7.17,-0.72742,91.733,0.65457,19.827,2,-2.2,-0.77,-0.33,-0.72742,1,8.3464,-2.2,-0.77,-0.33
-29.32,-14.737,-7.173,-0.73098,91.738,0.65496,19.879,2,-2.18,-0.763,-0.327,-0.73098,1,8.3678,-2.18,-0.763,-0.327
-29.34,-14.744,-7.176,-0.73457,91.744,0.65534,19.931,2,-2.16,-0.756,-0.324,-0.73457,1,8.3892,-2.16,-0.756,-0.324
-29.36,-14.751,-7.179,-0.73799,91.749,0.65573,19.983,2,-2.14,-0.749,-0.321,-0.73799,1,8.4106,-2.14,-0.749,-0.321
-29.38,-14.758,-7.182,-0.74015,91.755,0.65615,20.038,2,-2.12,-0.742,-0.318,-0.74015,1,8.432,-2.12,-0.742,-0.318
-29.4,-14.765,-7.185,-0.74235,91.76,0.65656,20.093,2,-2.1,-0.735,-0.315,-0.74235,1,8.4534,-2.1,-0.735,-0.315
-29.42,-14.772,-7.188,-0.74461,91.766,0.65698,20.148,2,-2.08,-0.728,-0.312,-0.74461,1,8.4748,-2.08,-0.728,-0.312
-29.44,-14.779,-7.191,-0.7469,91.772,0.65739,20.203,2,-2.06,-0.721,-0.309,-0.7469,1,8.4962,-2.06,-0.721,-0.309
-29.46,-14.786,-7.194,-0.74925,91.777,0.65781,20.257,2,-2.04,-0.714,-0.306,-0.74925,1,8.5176,-2.04,-0.714,-0.306
-29.48,-14.793,-7.197,-0.75165,91.783,0.65822,20.312,2,-2.02,-0.707,-0.303,-0.75165,1,8.539,-2.02,-0.707,-0.303
-29.5,-14.8,-7.2,-0.75409,91.789,0.65863,20.367,2,-2,-0.7,-0.3,-0.75409,1,8.5604,-2,-0.7,-0.3
-29.52,-14.807,-7.203,-0.75658,91.794,0.65904,20.421,2,-1.98,-0.693,-0.297,-0.75658,1,8.5818,-1.98,-0.693,-0.297
-29.54,-14.814,-7.206,-0.75913,91.8,0.65945,20.475,2,-1.96,-0.686,-0.294,-0.75913,1,8.6032,-1.96,-0.686,-0.294
-29.56,-14.821,-7.209,-0.76172,91.805,0.65986,20.529,2,-1.94,-0.679,-0.291,-0.76172,1,8.6246,-1.94,-0.679,-0.291
-29.58,-14.828,-7.212,-0.76437,91.811,0.66027,20.583,2,-1.92,-0.672,-0.288,-0.76437,1,8.646,-1.92,-0.672,-0.288
-29.6,-14.835,-7.215,-0.76707,91.816,0.66068,20.637,2,-1.9,-0.665,-0.285,-0.76707,1,8.6674,-1.9,-0.665,-0.285
-29.62,-14.842,-7.218,-0.76983,91.822,0.66108,20.691,2,-1.88,-0.658,-0.282,-0.76983,1,8.6888,-1.88,-0.658,-0.282
-29.64,-14.849,-7.221,-0.77264,91.827,0.66149,20.745,2,-1.86,-0.651,-0.279,-0.77264,1,8.7102,-1.86,-0.651,-0.279
-29.66,-14.856,-7.224,-0.7755,91.833,0.6619,20.799,2,-1.84,-0.644,-0.276,-0.7755,1,8.7316,-1.84,-0.644,-0.276
-29.68,-14.863,-7.227,-0.77842,91.838,0.6623,20.852,2,-1.82,-0.637,-0.273,-0.77842,1,8.753,-1.82,-0.637,-0.273
-29.7,-14.87,-7.23,-0.7814,91.844,0.66271,20.906,2,-1.8,-0.63,-0.27,-0.7814,1,8.7744,-1.8,-0.63,-0.27
-29.72,-14.877,-7.233,-0.78444,91.849,0.66311,20.959,2,-1.78,-0.623,-0.267,-0.78444,1,8.7958,-1.78,-0.623,-0.267
-29.74,-14.884,-7.236,-0.78754,91.855,0.66351,21.012,2,-1.76,-0.616,-0.264,-0.78754,1,8.8172,-1.76,-0.616,-0.264
-29.76,-14.891,-7.239,-0.79031,91.86,0.66392,21.066,2,-1.74,-0.609,-0.261,-0.79031,1,8.8386,-1.74,-0.609,-0.261
-29.78,-14.898,-7.242,-0.79273,91.865,0.66433,21.12,2,-1.72,-0.602,-0.258,-0.79273,1,8.86,-1.72,-0.602,-0.258
-29.8,-14.905,-7.245,-0.79517,91.871,0.66473,21.173,2,-1.7,-0.595,-0.255,-0.79517,1,8.8814,-1.7,-0.595,-0.255
-29.82,-14.912,-7.248,-0.79763,91.876,0.66514,21.227,2,-1.68,-0.588,-0.252,-0.79763,1,8.9028,-1.68,-0.588,-0.252
-29.84,-14.919,-7.251,-0.7995,91.882,0.66555,21.282,2,-1.66,-0.581,-0.249,-0.7995,1,8.9242,-1.66,-0.581,-0.249
-29.86,-14.926,-7.254,-0.80019,91.887,0.66598,21.338,2,-1.64,-0.574,-0.246,-0.80019,1,8.9456,-1.64,-0.574,-0.246
-29.88,-14.933,-7.257,-0.80089,91.893,0.66641,21.394,2,-1.62,-0.567,-0.243,-0.80089,1,8.967,-1.62,-0.567,-0.243
-29.9,-14.94,-7.26,-0.80159,91.898,0.66683,21.45,2,-1.6,-0.56,-0.24,-0.80159,1,8.9884,-1.6,-0.56,-0.24
-29.92,-14.947,-7.263,-0.80231,91.904,0.66726,21.506,2,-1.58,-0.553,-0.237,-0.80231,1,9.0098,-1.58,-0.553,-0.237
-29.94,-14.954,-7.266,-0.80303,91.91,0.66768,21.562,2,-1.56,-0.546,-0.234,-0.80303,1,9.0312,-1.56,-0.546,-0.234
-29.96,-14.961,-7.269,-0.80377,91.915,0.66811,21.617,2,-1.54,-0.539,-0.231,-0.80377,1,9.0526,-1.54,-0.539,-0.231
-29.98,-14.968,-7.272,-0.80451,91.921,0.66853,21.673,2,-1.52,-0.532,-0.228,-0.80451,1,9.074,-1.52,-0.532,-0.228
-30,-14.975,-7.275,-0.80527,91.926,0.66895,21.729,2,-1.5,-0.525,-0.225,-0.80527,1,9.0954,-1.5,-0.525,-0.225
-30.02,-14.982,-7.278,-0.80603,91.932,0.66937,21.784,2,-1.48,-0.518,-0.222,-0.80603,1,9.1168,-1.48,-0.518,-0.222
-30.04,-14.989,-7.281,-0.8068,91.937,0.66979,21.839,2,-1.46,-0.511,-0.219,-0.8068,1,9.1382,-1.46,-0.511,-0.219
-30.06,-14.996,-7.284,-0.80758,91.942,0.67021,21.894,2,-1.44,-0.504,-0.216,-0.80758,1,9.1596,-1.44,-0.504,-0.216
-30.08,-15.003,-7.287,-0.80838,91.948,0.67063,21.949,2,-1.42,-0.497,-0.213,-0.80838,1,9.181,-1.42,-0.497,-0.213
-30.1,-15.01,-7.29,-0.80918,91.953,0.67105,22.004,2,-1.4,-0.49,-0.21,-0.80918,1,9.2024,-1.4,-0.49,-0.21
-30.12,-15.017,-7.293,-0.80999,91.959,0.67147,22.059,2,-1.38,-0.483,-0.207,-0.80999,1,9.2238,-1.38,-0.483,-0.207
-30.14,-15.024,-7.296,-0.8108,91.964,0.67189,22.114,2,-1.36,-0.476,-0.204,-0.8108,1,9.2452,-1.36,-0.476,-0.204
-30.16,-15.031,-7.299,-0.81163,91.97,0.6723,22.169,2,-1.34,-0.469,-0.201,-0.81163,1,9.2666,-1.34,-0.469,-0.201
-30.18,-15.038,-7.302,-0.81247,91.975,0.67272,22.223,2,-1.32,-0.462,-0.198,-0.81247,1,9.288,-1.32,-0.462,-0.198
-30.2,-15.045,-7.305,-0.81332,91.98,0.67313,22.278,2,-1.3,-0.455,-0.195,-0.81332,1,9.3094,-1.3,-0.455,-0.195
-30.22,-15.052,-7.308,-0.81417,91.986,0.67355,22.332,2,-1.28,-0.448,-0.192,-0.81417,1,9.3308,-1.28,-0.448,-0.192
-30.24,-15.059,-7.311,-0.81504,91.991,0.67396,22.386,2,-1.26,-0.441,-0.189,-0.81504,1,9.3522,-1.26,-0.441,-0.189
-30.26,-15.066,-7.314,-0.81581,91.996,0.67438,22.441,2,-1.24,-0.434,-0.186,-0.81581,1,9.3736,-1.24,-0.434,-0.186
-30.28,-15.073,-7.317,-0.81648,92.002,0.6748,22.495,2,-1.22,-0.427,-0.183,-0.81648,1,9.395,-1.22,-0.427,-0.183
-30.3,-15.08,-7.32,-0.81714,92.007,0.67521,22.55,2,-1.2,-0.42,-0.18,-0.81714,1,9.4164,-1.2,-0.42,-0.18
-30.32,-15.087,-7.323,-0.81781,92.012,0.67563,22.604,2,-1.18,-0.413,-0.177,-0.81781,1,9.4378,-1.18,-0.413,-0.177
-30.34,-15.094,-7.326,-0.81848,92.018,0.67605,22.659,2,-1.16,-0.406,-0.174,-0.81848,1,9.4592,-1.16,-0.406,-0.174
-30.36,-15.101,-7.329,-0.81914,92.023,0.67647,22.713,2,-1.14,-0.399,-0.171,-0.81914,1,9.4806,-1.14,-0.399,-0.171
-30.38,-15.108,-7.332,-0.81981,92.028,0.67688,22.767,2,-1.12,-0.392,-0.168,-0.81981,1,9.502,-1.12,-0.392,-0.168
-30.4,-15.115,-7.335,-0.82048,92.034,0.6773,22.821,2,-1.1,-0.385,-0.165,-0.82048,1,9.5234,-1.1,-0.385,-0.165
-30.42,-15.122,-7.338,-0.82114,92.039,0.67771,22.875,2,-1.08,-0.378,-0.162,-0.82114,1,9.5448,-1.08,-0.378,-0.162
-30.44,-15.129,-7.341,-0.82181,92.044,0.67812,22.929,2,-1.06,-0.371,-0.159,-0.82181,1,9.5662,-1.06,-0.371,-0.159
-30.46,-15.136,-7.344,-0.82248,92.049,0.67854,22.983,2,-1.04,-0.364,-0.156,-0.82248,1,9.5876,-1.04,-0.364,-0.156
-30.48,-15.143,-7.347,-0.82314,92.055,0.67895,23.037,2,-1.02,-0.357,-0.153,-0.82314,1,9.609,-1.02,-0.357,-0.153
-30.5,-15.15,-7.35,-0.82381,92.06,0.67936,23.09,2,-1,-0.35,-0.15,-0.82381,1,9.6304,-1,-0.35,-0.15
-30.52,-15.157,-7.353,-0.82448,92.065,0.67977,23.144,2,-0.98,-0.343,-0.147,-0.82448,1,9.6518,-0.98,-0.343,-0.147
-30.54,-15.164,-7.356,-0.82514,92.07,0.68018,23.197,2,-0.96,-0.336,-0.144,-0.82514,1,9.6732,-0.96,-0.336,-0.144
-30.56,-15.171,-7.359,-0.82581,92.075,0.68059,23.25,2,-0.94,-0.329,-0.141,-0.82581,1,9.6946,-0.94,-0.329,-0.141
-30.58,-15.178,-7.362,-0.82648,92.081,0.681,23.304,2,-0.92,-0.322,-0.138,-0.82648,1,9.716,-0.92,-0.322,-0.138
-30.6,-15.185,-7.365,-0.82714,92.086,0.68141,23.357,2,-0.9,-0.315,-0.135,-0.82714,1,9.7374,-0.9,-0.315,-0.135
-30.62,-15.192,-7.368,-0.82781,92.091,0.68182,23.41,2,-0.88,-0.308,-0.132,-0.82781,1,9.7588,-0.88,-0.308,-0.132
-30.64,-15.199,-7.371,-0.82848,92.096,0.68222,23.463,2,-0.86,-0.301,-0.129,-0.82848,1,9.7802,-0.86,-0.301,-0.129
-30.66,-15.206,-7.374,-0.82914,92.101,0.68263,23.515,2,-0.84,-0.294,-0.126,-0.82914,1,9.8016,-0.84,-0.294,-0.126
-30.68,-15.213,-7.377,-0.82981,92.106,0.68304,23.568,2,-0.82,-0.287,-0.123,-0.82981,1,9.823,-0.82,-0.287,-0.123
-30.7,-15.22,-7.38,-0.83048,92.111,0.68344,23.621,2,-0.8,-0.28,-0.12,-0.83048,1,9.8444,-0.8,-0.28,-0.12
-30.72,-15.227,-7.383,-0.83114,92.116,0.68385,23.673,2,-0.78,-0.273,-0.117,-0.83114,1,9.8658,-0.78,-0.273,-0.117
-30.74,-15.234,-7.386,-0.83181,92.121,0.68425,23.726,2,-0.76,-0.266,-0.114,-0.83181,1,9.8872,-0.76,-0.266,-0.114
-30.76,-15.241,-7.389,-0.83248,92.127,0.68466,23.778,2,-0.74,-0.259,-0.111,-0.83248,1,9.9086,-0.74,-0.259,-0.111
-30.78,-15.248,-7.392,-0.83314,92.132,0.68507,23.831,2,-0.72,-0.252,-0.108,-0.83314,1,9.93,-0.72,-0.252,-0.108
-30.8,-15.255,-7.395,-0.83333,92.137,0.68549,23.886,2,-0.7,-0.245,-0.105,-0.83333,1,9.9514,-0.7,-0.245,-0.105
-30.82,-15.262,-7.398,-0.83333,92.142,0.68593,23.941,2,-0.68,-0.238,-0.102,-0.83333,1,9.9728,-0.68,-0.238,-0.102
-30.84,-15.269,-7.401,-0.83333,92.147,0.68636,23.996,2,-0.66,-0.231,-0.099,-0.83333,1,9.9942,-0.66,-0.231,-0.099
-30.86,-15.276,-7.404,-0.83333,92.153,0.68679,24.051,2,-0.64,-0.224,-0.096,-0.83333,1,10.016,-0.64,-0.224,-0.096
-30.88,-15.283,-7.407,-0.83333,92.158,0.68723,24.107,2,-0.62,-0.217,-0.093,-0.83333,1,10.037,-0.62,-0.217,-0.093
-30.9,-15.29,-7.41,-0.83333,92.163,0.68766,24.162,2,-0.6,-0.21,-0.09,-0.83333,1,10.058,-0.6,-0.21,-0.09
-30.92,-15.297,-7.413,-0.83333,92.168,0.68809,24.217,2,-0.58,-0.203,-0.087,-0.83333,1,10.08,-0.58,-0.203,-0.087
-30.94,-15.304,-7.416,-0.83333,92.174,0.68852,24.271,2,-0.56,-0.196,-0.084,-0.83333,1,10.101,-0.56,-0.196,-0.084
-30.96,-15.311,-7.419,-0.83333,92.179,0.68895,24.326,2,-0.54,-0.189,-0.081,-0.83333,1,10.123,-0.54,-0.189,-0.081
-30.98,-15.318,-7.422,-0.83333,92.184,0.68938,24.381,2,-0.52,-0.182,-0.078,-0.83333,1,10.144,-0.52,-0.182,-0.078
-31,-15.325,-7.425,-0.83333,92.189,0.68981,24.436,2,-0.5,-0.175,-0.075,-0.83333,1,10.165,-0.5,-0.175,-0.075
-31.02,-15.332,-7.428,-0.83333,92.194,0.69023,24.49,2,-0.48,-0.168,-0.072,-0.83333,1,10.187,-0.48,-0.168,-0.072
-31.04,-15.339,-7.431,-0.83333,92.2,0.69066,24.545,2,-0.46,-0.161,-0.069,-0.83333,1,10.208,-0.46,-0.161,-0.069
-31.06,-15.346,-7.434,-0.83333,92.205,0.69109,24.599,2,-0.44,-0.154,-0.066,-0.83333,1,10.23,-0.44,-0.154,-0.066
-31.08,-15.353,-7.437,-0.83333,92.21,0.69151,24.653,2,-0.42,-0.147,-0.063,-0.83333,1,10.251,-0.42,-0.147,-0.063
-31.1,-15.36,-7.44,-0.83333,92.215,0.69194,24.707,2,-0.4,-0.14,-0.06,-0.83333,1,10.272,-0.4,-0.14,-0.06
-31.12,-15.367,-7.443,-0.83333,92.22,0.69237,24.762,2,-0.38,-0.133,-0.057,-0.83333,1,10.294,-0.38,-0.133,-0.057
-31.14,-15.374,-7.446,-0.83333,92.225,0.69279,24.816,2,-0.36,-0.126,-0.054,-0.83333,1,10.315,-0.36,-0.126,-0.054
-31.16,-15.381,-7.449,-0.83333,92.23,0.69321,24.87,2,-0.34,-0.119,-0.051,-0.83333,1,10.337,-0.34,-0.119,-0.051
-31.18,-15.388,-7.452,-0.83333,92.236,0.69364,24.924,2,-0.32,-0.112,-0.048,-0.83333,1,10.358,-0.32,-0.112,-0.048
-31.2,-15.395,-7.455,-0.83333,92.241,0.69406,24.977,2,-0.3,-0.105,-0.045,-0.83333,1,10.379,-0.3,-0.105,-0.045
-31.22,-15.402,-7.458,-0.83333,92.246,0.69448,25.031,2,-0.28,-0.098,-0.042,-0.83333,1,10.401,-0.28,-0.098,-0.042
-31.24,-15.409,-7.461,-0.83333,92.251,0.6949,25.085,2,-0.26,-0.091,-0.039,-0.83333,1,10.422,-0.26,-0.091,-0.039
-31.26,-15.416,-7.464,-0.83333,92.256,0.69533,25.139,2,-0.24,-0.084,-0.036,-0.83333,1,10.444,-0.24,-0.084,-0.036
-31.28,-15.423,-7.467,-0.83333,92.261,0.69575,25.193,2,-0.22,-0.077,-0.033,-0.83333,1,10.465,-0.22,-0.077,-0.033
-31.3,-15.43,-7.47,-0.83333,92.266,0.69618,25.247,2,-0.2,-0.07,-0.03,-0.83333,1,10.486,-0.2,-0.07,-0.03
-31.32,-15.437,-7.473,-0.83333,92.271,0.6966,25.301,2,-0.18,-0.063,-0.027,-0.83333,1,10.508,-0.18,-0.063,-0.027
-31.34,-15.444,-7.476,-0.83333,92.276,0.69703,25.355,2,-0.16,-0.056,-0.024,-0.83333,1,10.529,-0.16,-0.056,-0.024
-31.36,-15.451,-7.479,-0.83333,92.281,0.69745,25.409,2,-0.14,-0.049,-0.021,-0.83333,1,10.551,-0.14,-0.049,-0.021
-31.38,-15.458,-7.482,-0.83333,92.286,0.69788,25.462,2,-0.12,-0.042,-0.018,-0.83333,1,10.572,-0.12,-0.042,-0.018
-31.4,-15.465,-7.485,-0.83333,92.291,0.6983,25.516,2,-0.1,-0.035,-0.015,-0.83333,1,10.593,-0.1,-0.035,-0.015
-31.42,-15.472,-7.488,-0.83333,92.296,0.69872,25.57,2,-0.08,-0.028,-0.012,-0.83333,1,10.615,-0.08,-0.028,-0.012
-31.44,-15.479,-7.491,-0.83333,92.301,0.69915,25.623,2,-0.06,-0.021,-0.009,-0.83333,1,10.636,-0.06,-0.021,-0.009
-31.46,-15.486,-7.494,-0.83333,92.306,0.69957,25.677,2,-0.04,-0.014,-0.006,-0.83333,1,10.658,-0.04,-0.014,-0.006
-31.48,-15.493,-7.497,-0.83333,92.311,0.69999,25.73,2,-0.02,-0.007,-0.003,-0.83333,1,10.679,-0.02,-0.007,-0.003
-31.5,-15.5,-7.5,-0.83333,92.316,0.70041,25.783,2,0,0,0,-0.83333,1,10.7,0,0,0
-31.52,-15.507,-7.503,-0.83333,92.321,0.70083,25.836,2,0.02,0.007,0.003,-0.83333,1,10.722,0.02,0.007,0.003
-31.54,-15.514,-7.506,-0.83333,92.326,0.70125,25.889,2,0.04,0.014,0.006,-0.83333,1,10.743,0.04,0.014,0.006
-31.56,-15.521,-7.509,-0.83333,92.331,0.70167,25.942,2,0.06,0.021,0.009,-0.83333,1,10.765,0.06,0.021,0.009
-31.58,-15.528,-7.512,-0.83333,92.336,0.70209,25.995,2,0.08,0.028,0.012,-0.83333,1,10.786,0.08,0.028,0.012
-31.6,-15.535,-7.515,-0.83333,92.341,0.7025,26.048,2,0.1,0.035,0.015,-0.83333,1,10.807,0.1,0.035,0.015
-31.62,-15.542,-7.518,-0.83333,92.346,0.70292,26.101,2,0.12,0.042,0.018,-0.83333,1,10.829,0.12,0.042,0.018
-31.64,-15.549,-7.521,-0.83333,92.351,0.70334,26.154,2,0.14,0.049,0.021,-0.83333,1,10.85,0.14,0.049,0.021
-31.66,-15.556,-7.524,-0.83333,92.356,0.70375,26.206,2,0.16,0.056,0.024,-0.83333,1,10.872,0.16,0.056,0.024
-31.68,-15.563,-7.527,-0.83333,92.36,0.70417,26.259,2,0.18,0.063,0.027,-0.83333,1,10.893,0.18,0.063,0.027
-31.7,-15.57,-7.53,-0.83333,92.365,0.70458,26.311,2,0.2,0.07,0.03,-0.83333,1,10.914,0.2,0.07,0.03
-31.72,-15.577,-7.533,-0.83333,92.37,0.705,26.364,2,0.22,0.077,0.033,-0.83333,1,10.936,0.22,0.077,0.033
-31.74,-15.584,-7.536,-0.83333,92.375,0.70541,26.416,2,0.24,0.084,0.036,-0.83333,1,10.957,0.24,0.084,0.036
-31.76,-15.591,-7.539,-0.83333,92.38,0.70583,26.469,2,0.26,0.091,0.039,-0.83333,1,10.979,0.26,0.091,0.039
-31.78,-15.598,-7.542,-0.83333,92.385,0.70625,26.522,2,0.28,0.098,0.042,-0.83333,1,11,0.28,0.098,0.042
-31.8,-15.605,-7.545,-0.83333,92.39,0.70667,26.574,2,0.3,0.105,0.045,-0.83333,1,11.021,0.3,0.105,0.045
-31.82,-15.612,-7.548,-0.83333,92.394,0.70709,26.627,2,0.32,0.112,0.048,-0.83333,1,11.043,0.32,0.112,0.048
-31.84,-15.619,-7.551,-0.83333,92.399,0.70751,26.679,2,0.34,0.119,0.051,-0.83333,1,11.064,0.34,0.119,0.051
-31.86,-15.626,-7.554,-0.83333,92.404,0.70793,26.732,2,0.36,0.126,0.054,-0.83333,1,11.086,0.36,0.126,0.054
-31.88,-15.633,-7.557,-0.83333,92.409,0.70834,26.784,2,0.38,0.133,0.057,-0.83333,1,11.107,0.38,0.133,0.057
-31.9,-15.64,-7.56,-0.83333,92.414,0.70876,26.837,2,0.4,0.14,0.06,-0.83333,1,11.128,0.4,0.14,0.06
-31.92,-15.647,-7.563,-0.83333,92.419,0.70918,26.889,2,0.42,0.147,0.063,-0.83333,1,11.15,0.42,0.147,0.063
-31.94,-15.654,-7.566,-0.83333,92.423,0.70959,26.941,2,0.44,0.154,0.066,-0.83333,1,11.171,0.44,0.154,0.066
-31.96,-15.661,-7.569,-0.83333,92.428,0.71001,26.993,2,0.46,0.161,0.069,-0.83333,1,11.193,0.46,0.161,0.069
-31.98,-15.668,-7.572,-0.83333,92.433,0.71042,27.045,2,0.48,0.168,0.072,-0.83333,1,11.214,0.48,0.168,0.072
-32,-15.675,-7.575,-0.83333,92.438,0.71084,27.097,2,0.5,0.175,0.075,-0.83333,1,11.235,0.5,0.175,0.075
-32.02,-15.682,-7.578,-0.83333,92.442,0.71125,27.149,2,0.52,0.182,0.078,-0.83333,1,11.257,0.52,0.182,0.078
-32.04,-15.689,-7.581,-0.83333,92.447,0.71167,27.201,2,0.54,0.189,0.081,-0.83333,1,11.278,0.54,0.189,0.081
-32.06,-15.696,-7.584,-0.83333,92.452,0.71208,27.253,2,0.56,0.196,0.084,-0.83333,1,11.3,0.56,0.196,0.084
-32.08,-15.703,-7.587,-0.83333,92.457,0.71249,27.304,2,0.58,0.203,0.087,-0.83333,1,11.321,0.58,0.203,0.087
-32.1,-15.71,-7.59,-0.83333,92.461,0.71291,27.356,2,0.6,0.21,0.09,-0.83333,1,11.342,0.6,0.21,0.09
-32.12,-15.717,-7.593,-0.83333,92.466,0.71332,27.408,2,0.62,0.217,0.093,-0.83333,1,11.364,0.62,0.217,0.093
-32.14,-15.724,-7.596,-0.83333,92.471,0.71373,27.459,2,0.64,0.224,0.096,-0.83333,1,11.385,0.64,0.224,0.096
-32.16,-15.731,-7.599,-0.83333,92.476,0.71414,27.511,2,0.66,0.231,0.099,-0.83333,1,11.407,0.66,0.231,0.099
-32.18,-15.738,-7.602,-0.83333,92.48,0.71455,27.562,2,0.68,0.238,0.102,-0.83333,1,11.428,0.68,0.238,0.102
-32.2,-15.745,-7.605,-0.83333,92.485,0.71496,27.613,2,0.7,0.245,0.105,-0.83333,1,11.45,0.7,0.245,0.105
-32.22,-15.752,-7.608,-0.83314,92.49,0.71537,27.665,2,0.72,0.252,0.108,-0.83314,1,11.471,0.72,0.252,0.108
-32.24,-15.759,-7.611,-0.83248,92.495,0.71581,27.718,2,0.74,0.259,0.111,-0.83248,1,11.492,0.74,0.259,0.111
-32.26,-15.766,-7.614,-0.83181,92.499,0.71624,27.772,2,0.76,0.266,0.114,-0.83181,1,11.514,0.76,0.266,0.114
-32.28,-15.773,-7.617,-0.83114,92.504,0.71668,27.825,2,0.78,0.273,0.117,-0.83114,1,11.535,0.78,0.273,0.117
-32.3,-15.78,-7.62,-0.83048,92.509,0.71711,27.879,2,0.8,0.28,0.12,-0.83048,1,11.557,0.8,0.28,0.12
-32.32,-15.787,-7.623,-0.82981,92.514,0.71755,27.932,2,0.82,0.287,0.123,-0.82981,1,11.578,0.82,0.287,0.123
-32.34,-15.794,-7.626,-0.82914,92.519,0.71798,27.986,2,0.84,0.294,0.126,-0.82914,1,11.599,0.84,0.294,0.126
-32.36,-15.801,-7.629,-0.82848,92.523,0.71842,28.039,2,0.86,0.301,0.129,-0.82848,1,11.621,0.86,0.301,0.129
-32.38,-15.808,-7.632,-0.82781,92.528,0.71885,28.092,2,0.88,0.308,0.132,-0.82781,1,11.642,0.88,0.308,0.132
-32.4,-15.815,-7.635,-0.82714,92.533,0.71928,28.145,2,0.9,0.315,0.135,-0.82714,1,11.664,0.9,0.315,0.135
-32.42,-15.822,-7.638,-0.82648,92.538,0.71972,28.199,2,0.92,0.322,0.138,-0.82648,1,11.685,0.92,0.322,0.138
-32.44,-15.829,-7.641,-0.82581,92.543,0.72015,28.252,2,0.94,0.329,0.141,-0.82581,1,11.706,0.94,0.329,0.141
-32.46,-15.836,-7.644,-0.82514,92.547,0.72058,28.305,2,0.96,0.336,0.144,-0.82514,1,11.728,0.96,0.336,0.144
-32.48,-15.843,-7.647,-0.82448,92.552,0.72101,28.358,2,0.98,0.343,0.147,-0.82448,1,11.749,0.98,0.343,0.147
-32.5,-15.85,-7.65,-0.82381,92.557,0.72144,28.411,2,1,0.35,0.15,-0.82381,1,11.771,1,0.35,0.15
-32.52,-15.857,-7.653,-0.82314,92.562,0.72187,28.463,2,1.02,0.357,0.153,-0.82314,1,11.792,1.02,0.357,0.153
-32.54,-15.864,-7.656,-0.82248,92.566,0.7223,28.516,2,1.04,0.364,0.156,-0.82248,1,11.813,1.04,0.364,0.156
-32.56,-15.871,-7.659,-0.82181,92.571,0.72273,28.569,2,1.06,0.371,0.159,-0.82181,1,11.835,1.06,0.371,0.159
-32.58,-15.878,-7.662,-0.82114,92.576,0.72316,28.622,2,1.08,0.378,0.162,-0.82114,1,11.856,1.08,0.378,0.162
-32.6,-15.885,-7.665,-0.82048,92.581,0.72359,28.674,2,1.1,0.385,0.165,-0.82048,1,11.878,1.1,0.385,0.165
-32.62,-15.892,-7.668,-0.81981,92.585,0.72402,28.727,2,1.12,0.392,0.168,-0.81981,1,11.899,1.12,0.392,0.168
-32.64,-15.899,-7.671,-0.81914,92.59,0.72445,28.78,2,1.14,0.399,0.171,-0.81914,1,11.92,1.14,0.399,0.171
-32.66,-15.906,-7.674,-0.81848,92.595,0.72488,28.832,2,1.16,0.406,0.174,-0.81848,1,11.942,1.16,0.406,0.174
-32.68,-15.913,-7.677,-0.81781,92.599,0.72531,28.884,2,1.18,0.413,0.177,-0.81781,1,11.963,1.18,0.413,0.177
-32.7,-15.92,-7.68,-0.81714,92.604,0.72573,28.937,2,1.2,0.42,0.18,-0.81714,1,11.985,1.2,0.42,0.18
-32.72,-15.927,-7.683,-0.81648,92.609,0.72616,28.989,2,1.22,0.427,0.183,-0.81648,1,12.006,1.22,0.427,0.183
-32.74,-15.934,-7.686,-0.81581,92.613,0.72659,29.041,2,1.24,0.434,0.186,-0.81581,1,12.027,1.24,0.434,0.186
-32.76,-15.941,-7.689,-0.81504,92.618,0.72702,29.094,2,1.26,0.441,0.189,-0.81504,1,12.049,1.26,0.441,0.189
-32.78,-15.948,-7.692,-0.81417,92.623,0.72745,29.147,2,1.28,0.448,0.192,-0.81417,1,12.07,1.28,0.448,0.192
-32.8,-15.955,-7.695,-0.81332,92.627,0.72788,29.199,2,1.3,0.455,0.195,-0.81332,1,12.092,1.3,0.455,0.195
-32.82,-15.962,-7.698,-0.81247,92.632,0.72831,29.252,2,1.32,0.462,0.198,-0.81247,1,12.113,1.32,0.462,0.198
-32.84,-15.969,-7.701,-0.81163,92.637,0.72874,29.305,2,1.34,0.469,0.201,-0.81163,1,12.134,1.34,0.469,0.201
-32.86,-15.976,-7.704,-0.8108,92.641,0.72917,29.357,2,1.36,0.476,0.204,-0.8108,1,12.156,1.36,0.476,0.204
-32.88,-15.983,-7.707,-0.80999,92.646,0.7296,29.41,2,1.38,0.483,0.207,-0.80999,1,12.177,1.38,0.483,0.207
-32.9,-15.99,-7.71,-0.80918,92.651,0.73003,29.462,2,1.4,0.49,0.21,-0.80918,1,12.199,1.4,0.49,0.21
-32.92,-15.997,-7.713,-0.80838,92.655,0.73046,29.514,2,1.42,0.497,0.213,-0.80838,1,12.22,1.42,0.497,0.213
-32.94,-16.004,-7.716,-0.80758,92.66,0.73089,29.566,2,1.44,0.504,0.216,-0.80758,1,12.241,1.44,0.504,0.216
-32.96,-16.011,-7.719,-0.8068,92.664,0.73132,29.619,2,1.46,0.511,0.219,-0.8068,1,12.263,1.46,0.511,0.219
-32.98,-16.018,-7.722,-0.80603,92.669,0.73175,29.671,2,1.48,0.518,0.222,-0.80603,1,12.284,1.48,0.518,0.222
-33,-16.025,-7.725,-0.80527,92.674,0.73217,29.723,2,1.5,0.525,0.225,-0.80527,1,12.306,1.5,0.525,0.225
-33.02,-16.032,-7.728,-0.80451,92.678,0.7326,29.775,2,1.52,0.532,0.228,-0.80451,1,12.327,1.52,0.532,0.228
-33.04,-16.039,-7.731,-0.80377,92.683,0.73303,29.827,2,1.54,0.539,0.231,-0.80377,1,12.348,1.54,0.539,0.231
-33.06,-16.046,-7.734,-0.80303,92.687,0.73345,29.879,2,1.56,0.546,0.234,-0.80303,1,12.37,1.56,0.546,0.234
-33.08,-16.053,-7.737,-0.80231,92.692,0.73388,29.93,2,1.58,0.553,0.237,-0.80231,1,12.391,1.58,0.553,0.237
-33.1,-16.06,-7.74,-0.80159,92.696,0.7343,29.982,2,1.6,0.56,0.24,-0.80159,1,12.413,1.6,0.56,0.24
-33.12,-16.067,-7.743,-0.80089,92.701,0.73473,30.034,2,1.62,0.567,0.243,-0.80089,1,12.434,1.62,0.567,0.243
-33.14,-16.074,-7.746,-0.80019,92.706,0.73515,30.085,2,1.64,0.574,0.246,-0.80019,1,12.455,1.64,0.574,0.246
-33.16,-16.081,-7.749,-0.7995,92.71,0.73557,30.137,2,1.66,0.581,0.249,-0.7995,1,12.477,1.66,0.581,0.249
-33.18,-16.088,-7.752,-0.79763,92.715,0.73601,30.19,2,1.68,0.588,0.252,-0.79763,1,12.498,1.68,0.588,0.252
-33.2,-16.095,-7.755,-0.79517,92.719,0.73645,30.244,2,1.7,0.595,0.255,-0.79517,1,12.52,1.7,0.595,0.255
-33.22,-16.102,-7.758,-0.79273,92.724,0.73689,30.297,2,1.72,0.602,0.258,-0.79273,1,12.541,1.72,0.602,0.258
-33.24,-16.109,-7.761,-0.79031,92.728,0.73733,30.351,2,1.74,0.609,0.261,-0.79031,1,12.562,1.74,0.609,0.261
-33.26,-16.116,-7.764,-0.78754,92.732,0.73777,30.405,2,1.76,0.616,0.264,-0.78754,1,12.584,1.76,0.616,0.264
-33.28,-16.123,-7.767,-0.78444,92.737,0.73822,30.459,2,1.78,0.623,0.267,-0.78444,1,12.605,1.78,0.623,0.267
-33.3,-16.13,-7.77,-0.7814,92.741,0.73866,30.513,2,1.8,0.63,0.27,-0.7814,1,12.627,1.8,0.63,0.27
-33.32,-16.137,-7.773,-0.77842,92.746,0.7391,30.567,2,1.82,0.637,0.273,-0.77842,1,12.648,1.82,0.637,0.273
-33.34,-16.144,-7.776,-0.7755,92.75,0.73955,30.621,2,1.84,0.644,0.276,-0.7755,1,12.669,1.84,0.644,0.276
-33.36,-16.151,-7.779,-0.77264,92.755,0.73999,30.675,2,1.86,0.651,0.279,-0.77264,1,12.691,1.86,0.651,0.279
-33.38,-16.158,-7.782,-0.76983,92.759,0.74043,30.729,2,1.88,0.658,0.282,-0.76983,1,12.712,1.88,0.658,0.282
-33.4,-16.165,-7.785,-0.76707,92.764,0.74088,30.782,2,1.9,0.665,0.285,-0.76707,1,12.734,1.9,0.665,0.285
-33.42,-16.172,-7.788,-0.76437,92.768,0.74132,30.836,2,1.92,0.672,0.288,-0.76437,1,12.755,1.92,0.672,0.288
-33.44,-16.179,-7.791,-0.76172,92.772,0.74176,30.89,2,1.94,0.679,0.291,-0.76172,1,12.776,1.94,0.679,0.291
-33.46,-16.186,-7.794,-0.75913,92.777,0.7422,30.943,2,1.96,0.686,0.294,-0.75913,1,12.798,1.96,0.686,0.294
-33.48,-16.193,-7.797,-0.75658,92.781,0.74264,30.997,2,1.98,0.693,0.297,-0.75658,1,12.819,1.98,0.693,0.297
-33.5,-16.2,-7.8,-0.75409,92.786,0.74309,31.05,2,2,0.7,0.3,-0.75409,1,12.841,2,0.7,0.3
-33.52,-16.207,-7.803,-0.75165,92.79,0.74353,31.104,2,2.02,0.707,0.303,-0.75165,1,12.862,2.02,0.707,0.303
-33.54,-16.214,-7.806,-0.74925,92.794,0.74397,31.157,2,2.04,0.714,0.306,-0.74925,1,12.883,2.04,0.714,0.306
-33.56,-16.221,-7.809,-0.7469,92.799,0.74441,31.21,2,2.06,0.721,0.309,-0.7469,1,12.905,2.06,0.721,0.309
-33.58,-16.228,-7.812,-0.74461,92.803,0.74485,31.264,2,2.08,0.728,0.312,-0.74461,1,12.926,2.08,0.728,0.312
-33.6,-16.235,-7.815,-0.74235,92.807,0.74528,31.317,2,2.1,0.735,0.315,-0.74235,1,12.948,2.1,0.735,0.315
-33.62,-16.242,-7.818,-0.74015,92.812,0.74572,31.37,2,2.12,0.742,0.318,-0.74015,1,12.969,2.12,0.742,0.318
-33.64,-16.249,-7.821,-0.73799,92.816,0.74616,31.423,2,2.14,0.749,0.321,-0.73799,1,12.99,2.14,0.749,0.321
-33.66,-16.256,-7.824,-0.73457,92.82,0.74662,31.478,2,2.16,0.756,0.324,-0.73457,1,13.012,2.16,0.756,0.324
-33.68,-16.263,-7.827,-0.73098,92.825,0.74708,31.533,2,2.18,0.763,0.327,-0.73098,1,13.033,2.18,0.763,0.327
-33.7,-16.27,-7.83,-0.72742,92.829,0.74754,31.587,2,2.2,0.77,0.33,-0.72742,1,13.055,2.2,0.77,0.33
-33.72,-16.277,-7.833,-0.72391,92.834,0.748,31.642,2,2.22,0.777,0.333,-0.72391,1,13.076,2.22,0.777,0.333
-33.74,-16.284,-7.836,-0.72043,92.838,0.74845,31.697,2,2.24,0.784,0.336,-0.72043,1,13.097,2.24,0.784,0.336
-33.76,-16.291,-7.839,-0.71639,92.843,0.74891,31.752,2,2.26,0.791,0.339,-0.71639,1,13.119,2.26,0.791,0.339
-33.78,-16.298,-7.842,-0.71184,92.847,0.74938,31.807,2,2.28,0.798,0.342,-0.71184,1,13.14,2.28,0.798,0.342
-33.8,-16.305,-7.845,-0.70737,92.851,0.74984,31.862,2,2.3,0.805,0.345,-0.70737,1,13.162,2.3,0.805,0.345
-33.82,-16.312,-7.848,-0.703,92.856,0.75031,31.917,2,2.32,0.812,0.348,-0.703,1,13.183,2.32,0.812,0.348
-33.84,-16.319,-7.851,-0.69871,92.86,0.75077,31.972,2,2.34,0.819,0.351,-0.69871,1,13.204,2.34,0.819,0.351
-33.86,-16.326,-7.854,-0.6945,92.865,0.75123,32.027,2,2.36,0.826,0.354,-0.6945,1,13.226,2.36,0.826,0.354
-33.88,-16.333,-7.857,-0.69039,92.869,0.75169,32.081,2,2.38,0.833,0.357,-0.69039,1,13.247,2.38,0.833,0.357
-33.9,-16.34,-7.86,-0.68635,92.873,0.75216,32.136,2,2.4,0.84,0.36,-0.68635,1,13.269,2.4,0.84,0.36
-33.92,-16.347,-7.863,-0.6824,92.878,0.75262,32.191,2,2.42,0.847,0.363,-0.6824,1,13.29,2.42,0.847,0.363
-33.94,-16.354,-7.866,-0.67853,92.882,0.75308,32.246,2,2.44,0.854,0.366,-0.67853,1,13.311,2.44,0.854,0.366
-33.96,-16.361,-7.869,-0.67475,92.886,0.75354,32.3,2,2.46,0.861,0.369,-0.67475,1,13.333,2.46,0.861,0.369
-33.98,-16.368,-7.872,-0.67104,92.891,0.754,32.355,2,2.48,0.868,0.372,-0.67104,1,13.354,2.48,0.868,0.372
-34,-16.375,-7.875,-0.66741,92.895,0.75446,32.409,2,2.5,0.875,0.375,-0.66741,1,13.376,2.5,0.875,0.375
-34.02,-16.382,-7.878,-0.66386,92.899,0.75492,32.464,2,2.52,0.882,0.378,-0.66386,1,13.397,2.52,0.882,0.378
-34.04,-16.389,-7.881,-0.66039,92.904,0.75538,32.518,2,2.54,0.889,0.381,-0.66039,1,13.418,2.54,0.889,0.381
-34.06,-16.396,-7.884,-0.65699,92.908,0.75584,32.572,2,2.56,0.896,0.384,-0.65699,1,13.44,2.56,0.896,0.384
-34.08,-16.403,-7.887,-0.65367,92.912,0.7563,32.627,2,2.58,0.903,0.387,-0.65367,1,13.461,2.58,0.903,0.387
-34.1,-16.41,-7.89,-0.65042,92.916,0.75676,32.681,2,2.6,0.91,0.39,-0.65042,1,13.483,2.6,0.91,0.39
-34.12,-16.417,-7.893,-0.64724,92.921,0.75722,32.735,2,2.62,0.917,0.393,-0.64724,1,13.504,2.62,0.917,0.393
-34.14,-16.424,-7.896,-0.64414,92.925,0.75768,32.789,2,2.64,0.924,0.396,-0.64414,1,13.525,2.64,0.924,0.396
-34.16,-16.431,-7.899,-0.64111,92.929,0.75813,32.844,2,2.66,0.931,0.399,-0.64111,1,13.547,2.66,0.931,0.399
-34.18,-16.438,-7.902,-0.63814,92.934,0.75859,32.898,2,2.68,0.938,0.402,-0.63814,1,13.568,2.68,0.938,0.402
-34.2,-16.445,-7.905,-0.63525,92.938,0.75905,32.952,2,2.7,0.945,0.405,-0.63525,1,13.59,2.7,0.945,0.405
-34.22,-16.452,-7.908,-0.63242,92.942,0.7595,33.006,2,2.72,0.952,0.408,-0.63242,1,13.611,2.72,0.952,0.408
-34.24,-16.459,-7.911,-0.62966,92.946,0.75996,33.06,2,2.74,0.959,0.411,-0.62966,1,13.632,2.74,0.959,0.411
-34.26,-16.466,-7.914,-0.62697,92.95,0.76042,33.114,2,2.76,0.966,0.414,-0.62697,1,13.654,2.76,0.966,0.414
-34.28,-16.473,-7.917,-0.62434,92.955,0.76088,33.168,2,2.78,0.973,0.417,-0.62434,1,13.675,2.78,0.973,0.417
-34.3,-16.48,-7.92,-0.62178,92.959,0.76134,33.222,2,2.8,0.98,0.42,-0.62178,1,13.697,2.8,0.98,0.42
-34.32,-16.487,-7.923,-0.61928,92.963,0.7618,33.276,2,2.82,0.987,0.423,-0.61928,1,13.718,2.82,0.987,0.423
-34.34,-16.494,-7.926,-0.61684,92.967,0.76226,33.33,2,2.84,0.994,0.426,-0.61684,1,13.739,2.84,0.994,0.426
-34.36,-16.501,-7.929,-0.61446,92.971,0.76272,33.384,2,2.86,1.001,0.429,-0.61446,1,13.761,2.86,1.001,0.429
-34.38,-16.508,-7.932,-0.61214,92.976,0.76318,33.438,2,2.88,1.008,0.432,-0.61214,1,13.782,2.88,1.008,0.432
-34.4,-16.515,-7.935,-0.60988,92.98,0.76364,33.492,2,2.9,1.015,0.435,-0.60988,1,13.804,2.9,1.015,0.435
-34.42,-16.522,-7.938,-0.60768,92.984,0.7641,33.546,2,2.92,1.022,0.438,-0.60768,1,13.825,2.92,1.022,0.438
-34.44,-16.529,-7.941,-0.60553,92.988,0.76456,33.6,2,2.94,1.029,0.441,-0.60553,1,13.846,2.94,1.029,0.441
-34.46,-16.536,-7.944,-0.60344,92.992,0.76502,33.654,2,2.96,1.036,0.444,-0.60344,1,13.868,2.96,1.036,0.444
-34.48,-16.543,-7.947,-0.60141,92.996,0.76548,33.708,2,2.98,1.043,0.447,-0.60141,1,13.889,2.98,1.043,0.447
-34.5,-16.55,-7.95,-0.59943,93.001,0.76594,33.761,2,3,1.05,0.45,-0.59943,1,13.911,3,1.05,0.45
-34.52,-16.557,-7.953,-0.5975,93.005,0.76639,33.815,2,3.02,1.057,0.453,-0.5975,1,13.932,3.02,1.057,0.453
-34.54,-16.564,-7.956,-0.59562,93.009,0.76685,33.868,2,3.04,1.064,0.456,-0.59562,1,13.953,3.04,1.064,0.456
-34.56,-16.571,-7.959,-0.5938,93.013,0.76731,33.922,2,3.06,1.071,0.459,-0.5938,1,13.975,3.06,1.071,0.459
-34.58,-16.578,-7.962,-0.59202,93.017,0.76776,33.975,2,3.08,1.078,0.462,-0.59202,1,13.996,3.08,1.078,0.462
-34.6,-16.585,-7.965,-0.5903,93.021,0.76822,34.029,2,3.1,1.085,0.465,-0.5903,1,14.018,3.1,1.085,0.465
-34.62,-16.592,-7.968,-0.58862,93.025,0.76868,34.082,2,3.12,1.092,0.468,-0.58862,1,14.039,3.12,1.092,0.468
-34.64,-16.599,-7.971,-0.58698,93.029,0.76913,34.136,2,3.14,1.099,0.471,-0.58698,1,14.06,3.14,1.099,0.471
-34.66,-16.606,-7.974,-0.5854,93.033,0.76959,34.189,2,3.16,1.106,0.474,-0.5854,1,14.082,3.16,1.106,0.474
-34.68,-16.613,-7.977,-0.58386,93.037,0.77004,34.242,2,3.18,1.113,0.477,-0.58386,1,14.103,3.18,1.113,0.477
-34.7,-16.62,-7.98,-0.58236,93.041,0.7705,34.295,2,3.2,1.12,0.48,-0.58236,1,14.125,3.2,1.12,0.48
-34.72,-16.627,-7.983,-0.5809,93.046,0.77095,34.348,2,3.22,1.127,0.483,-0.5809,1,14.146,3.22,1.127,0.483
-34.74,-16.634,-7.986,-0.57949,93.05,0.77141,34.401,2,3.24,1.134,0.486,-0.57949,1,14.167,3.24,1.134,0.486
-34.76,-16.641,-7.989,-0.57797,93.054,0.77186,34.455,2,3.26,1.141,0.489,-0.57797,1,14.189,3.26,1.141,0.489
-34.78,-16.648,-7.992,-0.57634,93.058,0.77232,34.508,2,3.28,1.148,0.492,-0.57634,1,14.21,3.28,1.148,0.492
-34.8,-16.655,-7.995,-0.57475,93.062,0.77278,34.562,2,3.3,1.155,0.495,-0.57475,1,14.232,3.3,1.155,0.495
-34.82,-16.662,-7.998,-0.57319,93.066,0.77324,34.615,2,3.32,1.162,0.498,-0.57319,1,14.253,3.32,1.162,0.498
-34.84,-16.669,-8.001,-0.57167,93.07,0.7737,34.668,2,3.34,1.169,0.501,-0.57167,1,14.274,3.34,1.169,0.501
-34.86,-16.676,-8.004,-0.57018,93.074,0.77416,34.722,2,3.36,1.176,0.504,-0.57018,1,14.296,3.36,1.176,0.504
-34.88,-16.683,-8.007,-0.56872,93.078,0.77462,34.775,2,3.38,1.183,0.507,-0.56872,1,14.317,3.38,1.183,0.507
-34.9,-16.69,-8.01,-0.5673,93.082,0.77507,34.828,2,3.4,1.19,0.51,-0.5673,1,14.339,3.4,1.19,0.51
-34.92,-16.697,-8.013,-0.5659,93.086,0.77553,34.881,2,3.42,1.197,0.513,-0.5659,1,14.36,3.42,1.197,0.513
-34.94,-16.704,-8.016,-0.56454,93.09,0.77599,34.934,2,3.44,1.204,0.516,-0.56454,1,14.381,3.44,1.204,0.516
-34.96,-16.711,-8.019,-0.56321,93.094,0.77645,34.988,2,3.46,1.211,0.519,-0.56321,1,14.403,3.46,1.211,0.519
-34.98,-16.718,-8.022,-0.5619,93.098,0.7769,35.041,2,3.48,1.218,0.522,-0.5619,1,14.424,3.48,1.218,0.522
-35,-16.725,-8.025,-0.56063,93.101,0.77736,35.094,2,3.5,1.225,0.525,-0.56063,1,14.446,3.5,1.225,0.525
-35.02,-16.732,-8.028,-0.55938,93.105,0.77782,35.146,2,3.52,1.232,0.528,-0.55938,1,14.467,3.52,1.232,0.528
-35.04,-16.739,-8.031,-0.55817,93.109,0.77827,35.199,2,3.54,1.239,0.531,-0.55817,1,14.488,3.54,1.239,0.531
-35.06,-16.746,-8.034,-0.55697,93.113,0.77873,35.252,2,3.56,1.246,0.534,-0.55697,1,14.51,3.56,1.246,0.534
-35.08,-16.753,-8.037,-0.5555,93.117,0.77919,35.306,2,3.58,1.253,0.537,-0.5555,1,14.531,3.58,1.253,0.537
-35.1,-16.76,-8.04,-0.55365,93.121,0.77967,35.36,2,3.6,1.26,0.54,-0.55365,1,14.553,3.6,1.26,0.54
-35.12,-16.767,-8.043,-0.55185,93.125,0.78014,35.414,2,3.62,1.267,0.543,-0.55185,1,14.574,3.62,1.267,0.543
-35.14,-16.774,-8.046,-0.55008,93.129,0.78061,35.469,2,3.64,1.274,0.546,-0.55008,1,14.595,3.64,1.274,0.546
-35.16,-16.781,-8.049,-0.54835,93.133,0.78109,35.523,2,3.66,1.281,0.549,-0.54835,1,14.617,3.66,1.281,0.549
-35.18,-16.788,-8.052,-0.54665,93.137,0.78156,35.577,2,3.68,1.288,0.552,-0.54665,1,14.638,3.68,1.288,0.552
-35.2,-16.795,-8.055,-0.545,93.141,0.78203,35.631,2,3.7,1.295,0.555,-0.545,1,14.66,3.7,1.295,0.555
-35.22,-16.802,-8.058,-0.54338,93.145,0.78251,35.685,2,3.72,1.302,0.558,-0.54338,1,14.681,3.72,1.302,0.558
-35.24,-16.809,-8.061,-0.54179,93.149,0.78298,35.74,2,3.74,1.309,0.561,-0.54179,1,14.702,3.74,1.309,0.561
-35.26,-16.816,-8.064,-0.54004,93.153,0.78345,35.794,2,3.76,1.316,0.564,-0.54004,1,14.724,3.76,1.316,0.564
-35.28,-16.823,-8.067,-0.53813,93.157,0.78393,35.848,2,3.78,1.323,0.567,-0.53813,1,14.745,3.78,1.323,0.567
-35.3,-16.83,-8.07,-0.53629,93.161,0.78441,35.902,2,3.8,1.33,0.57,-0.53629,1,14.767,3.8,1.33,0.57
-35.32,-16.837,-8.073,-0.5345,93.164,0.78488,35.956,2,3.82,1.337,0.573,-0.5345,1,14.788,3.82,1.337,0.573
-35.34,-16.844,-8.076,-0.53278,93.168,0.78536,36.011,2,3.84,1.344,0.576,-0.53278,1,14.809,3.84,1.344,0.576
-35.36,-16.851,-8.079,-0.53111,93.172,0.78584,36.065,2,3.86,1.351,0.579,-0.53111,1,14.831,3.86,1.351,0.579
-35.38,-16.858,-8.082,-0.5295,93.176,0.78631,36.119,2,3.88,1.358,0.582,-0.5295,1,14.852,3.88,1.358,0.582
-35.4,-16.865,-8.085,-0.52795,93.18,0.78679,36.173,2,3.9,1.365,0.585,-0.52795,1,14.874,3.9,1.365,0.585
-35.42,-16.872,-8.088,-0.52645,93.184,0.78727,36.227,2,3.92,1.372,0.588,-0.52645,1,14.895,3.92,1.372,0.588
-35.44,-16.879,-8.091,-0.52501,93.188,0.78774,36.281,2,3.94,1.379,0.591,-0.52501,1,14.916,3.94,1.379,0.591
-35.46,-16.886,-8.094,-0.52362,93.192,0.78822,36.335,2,3.96,1.386,0.594,-0.52362,1,14.938,3.96,1.386,0.594
-35.48,-16.893,-8.097,-0.52229,93.195,0.78869,36.388,2,3.98,1.393,0.597,-0.52229,1,14.959,3.98,1.393,0.597
-35.5,-16.9,-8.1,-0.521,93.199,0.78917,36.442,2,4,1.4,0.6,-0.521,1,14.981,4,1.4,0.6
-35.52,-16.907,-8.103,-0.51977,93.203,0.78964,36.496,2,4.02,1.407,0.603,-0.51977,1,15.002,4.02,1.407,0.603
-35.54,-16.914,-8.106,-0.51858,93.207,0.79011,36.55,2,4.04,1.414,0.606,-0.51858,1,15.023,4.04,1.414,0.606
-35.56,-16.921,-8.109,-0.51744,93.211,0.79059,36.603,2,4.06,1.421,0.609,-0.51744,1,15.045,4.06,1.421,0.609
-35.58,-16.928,-8.112,-0.51635,93.215,0.79106,36.657,2,4.08,1.428,0.612,-0.51635,1,15.066,4.08,1.428,0.612
-35.6,-16.935,-8.115,-0.51531,93.218,0.79154,36.711,2,4.1,1.435,0.615,-0.51531,1,15.088,4.1,1.435,0.615
-35.62,-16.942,-8.118,-0.51431,93.222,0.79201,36.764,2,4.12,1.442,0.618,-0.51431,1,15.109,4.12,1.442,0.618
-35.64,-16.949,-8.121,-0.51336,93.226,0.79248,36.818,2,4.14,1.449,0.621,-0.51336,1,15.13,4.14,1.449,0.621
-35.66,-16.956,-8.124,-0.51245,93.23,0.79296,36.871,2,4.16,1.456,0.624,-0.51245,1,15.152,4.16,1.456,0.624
-35.68,-16.963,-8.127,-0.51158,93.233,0.79343,36.924,2,4.18,1.463,0.627,-0.51158,1,15.173,4.18,1.463,0.627
-35.7,-16.97,-8.13,-0.51075,93.237,0.7939,36.978,2,4.2,1.47,0.63,-0.51075,1,15.195,4.2,1.47,0.63
-35.72,-16.977,-8.133,-0.50997,93.241,0.79437,37.031,2,4.22,1.477,0.633,-0.50997,1,15.216,4.22,1.477,0.633
-35.74,-16.984,-8.136,-0.50922,93.245,0.79484,37.084,2,4.24,1.484,0.636,-0.50922,1,15.237,4.24,1.484,0.636
-35.76,-16.991,-8.139,-0.50851,93.248,0.79532,37.138,2,4.26,1.491,0.639,-0.50851,1,15.259,4.26,1.491,0.639
-35.78,-16.998,-8.142,-0.50784,93.252,0.7958,37.192,2,4.28,1.498,0.642,-0.50784,1,15.28,4.28,1.498,0.642
-35.8,-17.005,-8.145,-0.5072,93.256,0.79627,37.245,2,4.3,1.505,0.645,-0.5072,1,15.302,4.3,1.505,0.645
-35.82,-17.012,-8.148,-0.5066,93.26,0.79675,37.299,2,4.32,1.512,0.648,-0.5066,1,15.323,4.32,1.512,0.648
-35.84,-17.019,-8.151,-0.50604,93.263,0.79722,37.353,2,4.34,1.519,0.651,-0.50604,1,15.344,4.34,1.519,0.651
-35.86,-17.026,-8.154,-0.50551,93.267,0.7977,37.406,2,4.36,1.526,0.654,-0.50551,1,15.366,4.36,1.526,0.654
-35.88,-17.033,-8.157,-0.505,93.271,0.79818,37.46,2,4.38,1.533,0.657,-0.505,1,15.387,4.38,1.533,0.657
-35.9,-17.04,-8.16,-0.50454,93.275,0.79865,37.513,2,4.4,1.54,0.66,-0.50454,1,15.409,4.4,1.54,0.66
-35.92,-17.047,-8.163,-0.5041,93.278,0.79913,37.567,2,4.42,1.547,0.663,-0.5041,1,15.43,4.42,1.547,0.663
-35.94,-17.054,-8.166,-0.50369,93.282,0.7996,37.62,2,4.44,1.554,0.666,-0.50369,1,15.451,4.44,1.554,0.666
-35.96,-17.061,-8.169,-0.50331,93.286,0.80008,37.673,2,4.46,1.561,0.669,-0.50331,1,15.473,4.46,1.561,0.669
-35.98,-17.068,-8.172,-0.50295,93.289,0.80055,37.727,2,4.48,1.568,0.672,-0.50295,1,15.494,4.48,1.568,0.672
-36,-17.075,-8.175,-0.50262,93.293,0.80102,37.78,2,4.5,1.575,0.675,-0.50262,1,15.516,4.5,1.575,0.675
-36.02,-17.082,-8.178,-0.50232,93.297,0.8015,37.833,2,4.52,1.582,0.678,-0.50232,1,15.537,4.52,1.582,0.678
-36.04,-17.089,-8.181,-0.50204,93.3,0.80197,37.886,2,4.54,1.589,0.681,-0.50204,1,15.558,4.54,1.589,0.681
-36.06,-17.096,-8.184,-0.50179,93.304,0.80244,37.939,2,4.56,1.596,0.684,-0.50179,1,15.58,4.56,1.596,0.684
-36.08,-17.103,-8.187,-0.50156,93.307,0.80292,37.992,2,4.58,1.603,0.687,-0.50156,1,15.601,4.58,1.603,0.687
-36.1,-17.11,-8.19,-0.50134,93.311,0.80339,38.045,2,4.6,1.61,0.69,-0.50134,1,15.623,4.6,1.61,0.69
-36.12,-17.117,-8.193,-0.50115,93.315,0.80386,38.098,2,4.62,1.617,0.693,-0.50115,1,15.644,4.62,1.617,0.693
-36.14,-17.124,-8.196,-0.50098,93.318,0.80434,38.151,2,4.64,1.624,0.696,-0.50098,1,15.665,4.64,1.624,0.696
-36.16,-17.131,-8.199,-0.50083,93.322,0.80481,38.204,2,4.66,1.631,0.699,-0.50083,1,15.687,4.66,1.631,0.699
-36.18,-17.138,-8.202,-0.50069,93.325,0.80528,38.257,2,4.68,1.638,0.702,-0.50069,1,15.708,4.68,1.638,0.702
-36.2,-17.145,-8.205,-0.50057,93.329,0.80575,38.31,2,4.7,1.645,0.705,-0.50057,1,15.73,4.7,1.645,0.705
-36.22,-17.152,-8.208,-0.50046,93.333,0.80622,38.363,2,4.72,1.652,0.708,-0.50046,1,15.751,4.72,1.652,0.708
-36.24,-17.159,-8.211,-0.50037,93.336,0.80669,38.416,2,4.74,1.659,0.711,-0.50037,1,15.772,4.74,1.659,0.711
-36.26,-17.166,-8.214,-0.4998,93.34,0.80717,38.469,2,4.76,1.666,0.714,-0.4998,1,15.794,4.76,1.666,0.714
-36.28,-17.173,-8.217,-0.49874,93.343,0.80764,38.522,2,4.78,1.673,0.717,-0.49874,1,15.815,4.78,1.673,0.717
-36.3,-17.18,-8.22,-0.49769,93.347,0.80812,38.575,2,4.8,1.68,0.72,-0.49769,1,15.837,4.8,1.68,0.72
-36.32,-17.187,-8.223,-0.49665,93.35,0.8086,38.628,2,4.82,1.687,0.723,-0.49665,1,15.858,4.82,1.687,0.723
-36.34,-17.194,-8.226,-0.49561,93.354,0.80908,38.68,2,4.84,1.694,0.726,-0.49561,1,15.879,4.84,1.694,0.726
-36.36,-17.201,-8.229,-0.49458,93.357,0.80955,38.733,2,4.86,1.701,0.729,-0.49458,1,15.901,4.86,1.701,0.729
-36.38,-17.208,-8.232,-0.49356,93.361,0.81003,38.786,2,4.88,1.708,0.732,-0.49356,1,15.922,4.88,1.708,0.732
-36.4,-17.215,-8.235,-0.49254,93.364,0.81051,38.839,2,4.9,1.715,0.735,-0.49254,1,15.944,4.9,1.715,0.735
-36.42,-17.222,-8.238,-0.49152,93.368,0.81098,38.892,2,4.92,1.722,0.738,-0.49152,1,15.965,4.92,1.722,0.738
-36.44,-17.229,-8.241,-0.49051,93.371,0.81146,38.945,2,4.94,1.729,0.741,-0.49051,1,15.986,4.94,1.729,0.741
-36.46,-17.236,-8.244,-0.4895,93.375,0.81193,38.997,2,4.96,1.736,0.744,-0.4895,1,16.008,4.96,1.736,0.744
-36.48,-17.243,-8.247,-0.4885,93.378,0.81241,39.05,2,4.98,1.743,0.747,-0.4885,1,16.029,4.98,1.743,0.747
-36.5,-17.25,-8.25,-0.4875,93.382,0.81288,39.103,2,5,1.75,0.75,-0.4875,1,16.051,5,1.75,0.75
-36.52,-17.257,-8.253,-0.48278,93.381,0.8134,39.16,2,5.02,1.757,0.753,-0.48278,1,16.072,5.02,1.757,0.753
-36.54,-17.264,-8.256,-0.47812,93.38,0.81392,39.217,2,5.04,1.764,0.756,-0.47812,1,16.094,5.04,1.764,0.756
-36.56,-17.271,-8.259,-0.47353,93.379,0.81444,39.274,2,5.06,1.771,0.759,-0.47353,1,16.115,5.06,1.771,0.759
-36.58,-17.278,-8.262,-0.46899,93.377,0.81496,39.332,2,5.08,1.778,0.762,-0.46899,1,16.136,5.08,1.778,0.762
-36.6,-17.285,-8.265,-0.46451,93.376,0.81547,39.389,2,5.1,1.785,0.765,-0.46451,1,16.158,5.1,1.785,0.765
-36.62,-17.292,-8.268,-0.4601,93.375,0.81599,39.446,2,5.12,1.792,0.768,-0.4601,1,16.179,5.12,1.792,0.768
-36.64,-17.299,-8.271,-0.45574,93.374,0.81651,39.503,2,5.14,1.799,0.771,-0.45574,1,16.201,5.14,1.799,0.771
-36.66,-17.306,-8.274,-0.45144,93.372,0.81702,39.56,2,5.16,1.806,0.774,-0.45144,1,16.222,5.16,1.806,0.774
-36.68,-17.313,-8.277,-0.4472,93.371,0.81754,39.617,2,5.18,1.813,0.777,-0.4472,1,16.243,5.18,1.813,0.777
-36.7,-17.32,-8.28,-0.44301,93.369,0.81805,39.674,2,5.2,1.82,0.78,-0.44301,1,16.265,5.2,1.82,0.78
-36.72,-17.327,-8.283,-0.43888,93.368,0.81857,39.731,2,5.22,1.827,0.783,-0.43888,1,16.286,5.22,1.827,0.783
-36.74,-17.334,-8.286,-0.43481,93.366,0.81909,39.788,2,5.24,1.834,0.786,-0.43481,1,16.308,5.24,1.834,0.786
-36.76,-17.341,-8.289,-0.43042,93.364,0.8196,39.845,2,5.26,1.841,0.789,-0.43042,1,16.329,5.26,1.841,0.789
-36.78,-17.348,-8.292,-0.42573,93.363,0.82012,39.902,2,5.28,1.848,0.792,-0.42573,1,16.35,5.28,1.848,0.792
-36.8,-17.355,-8.295,-0.42113,93.361,0.82064,39.959,2,5.3,1.855,0.795,-0.42113,1,16.372,5.3,1.855,0.795
-36.82,-17.362,-8.298,-0.41662,93.359,0.82116,40.016,2,5.32,1.862,0.798,-0.41662,1,16.393,5.32,1.862,0.798
-36.84,-17.369,-8.301,-0.4122,93.357,0.82168,40.073,2,5.34,1.869,0.801,-0.4122,1,16.415,5.34,1.869,0.801
-36.86,-17.376,-8.304,-0.40787,93.356,0.8222,40.13,2,5.36,1.876,0.804,-0.40787,1,16.436,5.36,1.876,0.804
-36.88,-17.383,-8.307,-0.40362,93.354,0.82272,40.187,2,5.38,1.883,0.807,-0.40362,1,16.457,5.38,1.883,0.807
-36.9,-17.39,-8.31,-0.39946,93.352,0.82323,40.244,2,5.4,1.89,0.81,-0.39946,1,16.479,5.4,1.89,0.81
-36.92,-17.397,-8.313,-0.39538,93.35,0.82375,40.301,2,5.42,1.897,0.813,-0.39538,1,16.5,5.42,1.897,0.813
-36.94,-17.404,-8.316,-0.39138,93.348,0.82427,40.358,2,5.44,1.904,0.816,-0.39138,1,16.522,5.44,1.904,0.816
-36.96,-17.411,-8.319,-0.38746,93.345,0.82479,40.415,2,5.46,1.911,0.819,-0.38746,1,16.543,5.46,1.911,0.819
-36.98,-17.418,-8.322,-0.38363,93.343,0.82531,40.472,2,5.48,1.918,0.822,-0.38363,1,16.564,5.48,1.918,0.822
-37,-17.425,-8.325,-0.37987,93.341,0.82582,40.529,2,5.5,1.925,0.825,-0.37987,1,16.586,5.5,1.925,0.825
-37.02,-17.432,-8.328,-0.3762,93.339,0.82634,40.585,2,5.52,1.932,0.828,-0.3762,1,16.607,5.52,1.932,0.828
-37.04,-17.439,-8.331,-0.3726,93.336,0.82686,40.642,2,5.54,1.939,0.831,-0.3726,1,16.629,5.54,1.939,0.831
-37.06,-17.446,-8.334,-0.36908,93.334,0.82738,40.699,2,5.56,1.946,0.834,-0.36908,1,16.65,5.56,1.946,0.834
-37.08,-17.453,-8.337,-0.36563,93.332,0.82789,40.755,2,5.58,1.953,0.837,-0.36563,1,16.671,5.58,1.953,0.837
-37.1,-17.46,-8.34,-0.36226,93.329,0.82841,40.812,2,5.6,1.96,0.84,-0.36226,1,16.693,5.6,1.96,0.84
-37.12,-17.467,-8.343,-0.35897,93.327,0.82893,40.868,2,5.62,1.967,0.843,-0.35897,1,16.714,5.62,1.967,0.843
-37.14,-17.474,-8.346,-0.35574,93.324,0.82945,40.925,2,5.64,1.974,0.846,-0.35574,1,16.736,5.64,1.974,0.846
-37.16,-17.481,-8.349,-0.35259,93.321,0.82996,40.981,2,5.66,1.981,0.849,-0.35259,1,16.757,5.66,1.981,0.849
-37.18,-17.488,-8.352,-0.34951,93.319,0.83048,41.038,2,5.68,1.988,0.852,-0.34951,1,16.778,5.68,1.988,0.852
-37.2,-17.495,-8.355,-0.3465,93.316,0.83099,41.094,2,5.7,1.995,0.855,-0.3465,1,16.8,5.7,1.995,0.855
-37.22,-17.502,-8.358,-0.34355,93.313,0.83151,41.15,2,5.72,2.002,0.858,-0.34355,1,16.821,5.72,2.002,0.858
-37.24,-17.509,-8.361,-0.34068,93.31,0.83203,41.207,2,5.74,2.009,0.861,-0.34068,1,16.843,5.74,2.009,0.861
-37.26,-17.516,-8.364,-0.33787,93.307,0.83255,41.263,2,5.76,2.016,0.864,-0.33787,1,16.864,5.76,2.016,0.864
-37.28,-17.523,-8.367,-0.33513,93.304,0.83307,41.32,2,5.78,2.023,0.867,-0.33513,1,16.885,5.78,2.023,0.867
-37.3,-17.53,-8.37,-0.33245,93.301,0.83359,41.376,2,5.8,2.03,0.87,-0.33245,1,16.907,5.8,2.03,0.87
-37.32,-17.537,-8.373,-0.32983,93.298,0.83411,41.433,2,5.82,2.037,0.873,-0.32983,1,16.928,5.82,2.037,0.873
-37.34,-17.544,-8.376,-0.32728,93.295,0.83463,41.489,2,5.84,2.044,0.876,-0.32728,1,16.95,5.84,2.044,0.876
-37.36,-17.551,-8.379,-0.32479,93.292,0.83515,41.546,2,5.86,2.051,0.879,-0.32479,1,16.971,5.86,2.051,0.879
-37.38,-17.558,-8.382,-0.32236,93.289,0.83567,41.602,2,5.88,2.058,0.882,-0.32236,1,16.992,5.88,2.058,0.882
-37.4,-17.565,-8.385,-0.31999,93.285,0.83619,41.659,2,5.9,2.065,0.885,-0.31999,1,17.014,5.9,2.065,0.885
-37.42,-17.572,-8.388,-0.31768,93.282,0.83671,41.715,2,5.92,2.072,0.888,-0.31768,1,17.035,5.92,2.072,0.888
-37.44,-17.579,-8.391,-0.31543,93.278,0.83723,41.771,2,5.94,2.079,0.891,-0.31543,1,17.057,5.94,2.079,0.891
-37.46,-17.586,-8.394,-0.31323,93.275,0.83775,41.828,2,5.96,2.086,0.894,-0.31323,1,17.078,5.96,2.086,0.894
-37.48,-17.593,-8.397,-0.31109,93.271,0.83827,41.884,2,5.98,2.093,0.897,-0.31109,1,17.099,5.98,2.093,0.897
-37.5,-17.6,-8.4,-0.309,93.268,0.83879,41.94,2,6,2.1,0.9,-0.309,1,17.121,6,2.1,0.9
-37.52,-17.607,-8.403,-0.30697,93.264,0.83931,41.996,2,6.02,2.107,0.903,-0.30697,1,17.142,6.02,2.107,0.903
-37.54,-17.614,-8.406,-0.30499,93.261,0.83983,42.053,2,6.04,2.114,0.906,-0.30499,1,17.164,6.04,2.114,0.906
-37.56,-17.621,-8.409,-0.30306,93.257,0.84035,42.109,2,6.06,2.121,0.909,-0.30306,1,17.185,6.06,2.121,0.909
-37.58,-17.628,-8.412,-0.30118,93.253,0.84087,42.165,2,6.08,2.128,0.912,-0.30118,1,17.206,6.08,2.128,0.912
-37.6,-17.635,-8.415,-0.29935,93.249,0.84139,42.221,2,6.1,2.135,0.915,-0.29935,1,17.228,6.1,2.135,0.915
-37.62,-17.642,-8.418,-0.29757,93.245,0.84191,42.277,2,6.12,2.142,0.918,-0.29757,1,17.249,6.12,2.142,0.918
-37.64,-17.649,-8.421,-0.29584,93.241,0.84243,42.333,2,6.14,2.149,0.921,-0.29584,1,17.271,6.14,2.149,0.921
-37.66,-17.656,-8.424,-0.29415,93.237,0.84294,42.389,2,6.16,2.156,0.924,-0.29415,1,17.292,6.16,2.156,0.924
-37.68,-17.663,-8.427,-0.29251,93.233,0.84346,42.445,2,6.18,2.163,0.927,-0.29251,1,17.313,6.18,2.163,0.927
-37.7,-17.67,-8.43,-0.29091,93.229,0.84398,42.501,2,6.2,2.17,0.93,-0.29091,1,17.335,6.2,2.17,0.93
-37.72,-17.677,-8.433,-0.28936,93.225,0.8445,42.557,2,6.22,2.177,0.933,-0.28936,1,17.356,6.22,2.177,0.933
-37.74,-17.684,-8.436,-0.28785,93.221,0.84502,42.612,2,6.24,2.184,0.936,-0.28785,1,17.378,6.24,2.184,0.936
-37.76,-17.691,-8.439,-0.28603,93.216,0.84554,42.668,2,6.26,2.191,0.939,-0.28603,1,17.399,6.26,2.191,0.939
-37.78,-17.698,-8.442,-0.28389,93.212,0.84606,42.724,2,6.28,2.198,0.942,-0.28389,1,17.42,6.28,2.198,0.942
-37.8,-17.705,-8.445,-0.28178,93.207,0.84658,42.78,2,6.3,2.205,0.945,-0.28178,1,17.442,6.3,2.205,0.945
-37.82,-17.712,-8.448,-0.2797,93.203,0.8471,42.836,2,6.32,2.212,0.948,-0.2797,1,17.463,6.32,2.212,0.948
-37.84,-17.719,-8.451,-0.27765,93.198,0.84763,42.892,2,6.34,2.219,0.951,-0.27765,1,17.485,6.34,2.219,0.951
-37.86,-17.726,-8.454,-0.27564,93.193,0.84815,42.947,2,6.36,2.226,0.954,-0.27564,1,17.506,6.36,2.226,0.954
-37.88,-17.733,-8.457,-0.27365,93.189,0.84867,43.003,2,6.38,2.233,0.957,-0.27365,1,17.527,6.38,2.233,0.957
-37.9,-17.74,-8.46,-0.27169,93.184,0.84919,43.059,2,6.4,2.24,0.96,-0.27169,1,17.549,6.4,2.24,0.96
-37.92,-17.747,-8.463,-0.26977,93.179,0.84971,43.114,2,6.42,2.247,0.963,-0.26977,1,17.57,6.42,2.247,0.963
-37.94,-17.754,-8.466,-0.26733,93.172,0.85024,43.17,2,6.44,2.254,0.966,-0.26733,1,17.592,6.44,2.254,0.966
-37.96,-17.761,-8.469,-0.26453,93.165,0.85078,43.227,2,6.46,2.261,0.969,-0.26453,1,17.613,6.46,2.261,0.969
-37.98,-17.768,-8.472,-0.26179,93.157,0.85132,43.283,2,6.48,2.268,0.972,-0.26179,1,17.634,6.48,2.268,0.972
-38,-17.775,-8.475,-0.2591,93.149,0.85185,43.339,2,6.5,2.275,0.975,-0.2591,1,17.656,6.5,2.275,0.975
-38.02,-17.782,-8.478,-0.25647,93.141,0.85239,43.395,2,6.52,2.282,0.978,-0.25647,1,17.677,6.52,2.282,0.978
-38.04,-17.789,-8.481,-0.2539,93.133,0.85292,43.451,2,6.54,2.289,0.981,-0.2539,1,17.699,6.54,2.289,0.981
-38.06,-17.796,-8.484,-0.25138,93.124,0.85346,43.507,2,6.56,2.296,0.984,-0.25138,1,17.72,6.56,2.296,0.984
-38.08,-17.803,-8.487,-0.24892,93.116,0.85399,43.563,2,6.58,2.303,0.987,-0.24892,1,17.741,6.58,2.303,0.987
-38.1,-17.81,-8.49,-0.2465,93.107,0.85453,43.619,2,6.6,2.31,0.99,-0.2465,1,17.763,6.6,2.31,0.99
-38.12,-17.817,-8.493,-0.24414,93.099,0.85507,43.676,2,6.62,2.317,0.993,-0.24414,1,17.784,6.62,2.317,0.993
-38.14,-17.824,-8.496,-0.24184,93.09,0.8556,43.731,2,6.64,2.324,0.996,-0.24184,1,17.806,6.64,2.324,0.996
-38.16,-17.831,-8.499,-0.23958,93.081,0.85614,43.787,2,6.66,2.331,0.999,-0.23958,1,17.827,6.66,2.331,0.999
-38.18,-17.838,-8.502,-0.23737,93.072,0.85667,43.843,2,6.68,2.338,1.002,-0.23737,1,17.848,6.68,2.338,1.002
-38.2,-17.845,-8.505,-0.23522,93.063,0.8572,43.899,2,6.7,2.345,1.005,-0.23522,1,17.87,6.7,2.345,1.005
-38.22,-17.852,-8.508,-0.23311,93.054,0.85774,43.955,2,6.72,2.352,1.008,-0.23311,1,17.891,6.72,2.352,1.008
-38.24,-17.859,-8.511,-0.23105,93.044,0.85827,44.011,2,6.74,2.359,1.011,-0.23105,1,17.913,6.74,2.359,1.011
-38.26,-17.866,-8.514,-0.22891,93.035,0.85881,44.067,2,6.76,2.366,1.014,-0.22891,1,17.934,6.76,2.366,1.014
-38.28,-17.873,-8.517,-0.2267,93.025,0.85935,44.123,2,6.78,2.373,1.017,-0.2267,1,17.955,6.78,2.373,1.017
-38.3,-17.88,-8.52,-0.22456,93.015,0.85989,44.178,2,6.8,2.38,1.02,-0.22456,1,17.977,6.8,2.38,1.02
-38.32,-17.887,-8.523,-0.22247,93.005,0.86042,44.234,2,6.82,2.387,1.023,-0.22247,1,17.998,6.82,2.387,1.023
-38.34,-17.894,-8.526,-0.22044,92.995,0.86096,44.289,2,6.84,2.394,1.026,-0.22044,1,18.02,6.84,2.394,1.026
-38.36,-17.901,-8.529,-0.21848,92.985,0.8615,44.345,2,6.86,2.401,1.029,-0.21848,1,18.041,6.86,2.401,1.029
-38.38,-17.908,-8.532,-0.21657,92.975,0.86204,44.401,2,6.88,2.408,1.032,-0.21657,1,18.062,6.88,2.408,1.032
-38.4,-17.915,-8.535,-0.21472,92.964,0.86258,44.456,2,6.9,2.415,1.035,-0.21472,1,18.084,6.9,2.415,1.035
-38.42,-17.922,-8.538,-0.21292,92.954,0.86311,44.512,2,6.92,2.422,1.038,-0.21292,1,18.105,6.92,2.422,1.038
-38.44,-17.929,-8.541,-0.21118,92.943,0.86365,44.567,2,6.94,2.429,1.041,-0.21118,1,18.127,6.94,2.429,1.041
-38.46,-17.936,-8.544,-0.2095,92.932,0.86419,44.622,2,6.96,2.436,1.044,-0.2095,1,18.148,6.96,2.436,1.044
-38.48,-17.943,-8.547,-0.20787,92.922,0.86472,44.678,2,6.98,2.443,1.047,-0.20787,1,18.169,6.98,2.443,1.047
-38.5,-17.95,-8.55,-0.20629,92.911,0.86526,44.733,2,7,2.45,1.05,-0.20629,1,18.191,7,2.45,1.05
-38.52,-17.957,-8.553,-0.20476,92.9,0.8658,44.789,2,7.02,2.457,1.053,-0.20476,1,18.212,7.02,2.457,1.053
-38.54,-17.964,-8.556,-0.20328,92.888,0.86633,44.844,2,7.04,2.464,1.056,-0.20328,1,18.234,7.04,2.464,1.056
-38.56,-17.971,-8.559,-0.20185,92.877,0.86687,44.899,2,7.06,2.471,1.059,-0.20185,1,18.255,7.06,2.471,1.059
-38.58,-17.978,-8.562,-0.20047,92.866,0.86741,44.954,2,7.08,2.478,1.062,-0.20047,1,18.276,7.08,2.478,1.062
-38.6,-17.985,-8.565,-0.19913,92.854,0.86794,45.01,2,7.1,2.485,1.065,-0.19913,1,18.298,7.1,2.485,1.065
-38.62,-17.992,-8.568,-0.19785,92.842,0.86848,45.065,2,7.12,2.492,1.068,-0.19785,1,18.319,7.12,2.492,1.068
-38.64,-17.999,-8.571,-0.1966,92.831,0.86901,45.12,2,7.14,2.499,1.071,-0.1966,1,18.341,7.14,2.499,1.071
-38.66,-18.006,-8.574,-0.1954,92.819,0.86955,45.175,2,7.16,2.506,1.074,-0.1954,1,18.362,7.16,2.506,1.074
-38.68,-18.013,-8.577,-0.19425,92.807,0.87009,45.23,2,7.18,2.513,1.077,-0.19425,1,18.383,7.18,2.513,1.077
-38.7,-18.02,-8.58,-0.19313,92.795,0.87062,45.285,2,7.2,2.52,1.08,-0.19313,1,18.405,7.2,2.52,1.08
-38.72,-18.027,-8.583,-0.19206,92.783,0.87116,45.34,2,7.22,2.527,1.083,-0.19206,1,18.426,7.22,2.527,1.083
-38.74,-18.034,-8.586,-0.19103,92.77,0.87169,45.395,2,7.24,2.534,1.086,-0.19103,1,18.448,7.24,2.534,1.086
-38.76,-18.041,-8.589,-0.19004,92.758,0.87223,45.45,2,7.26,2.541,1.089,-0.19004,1,18.469,7.26,2.541,1.089
-38.78,-18.048,-8.592,-0.18908,92.745,0.87277,45.505,2,7.28,2.548,1.092,-0.18908,1,18.49,7.28,2.548,1.092
-38.8,-18.055,-8.595,-0.18816,92.732,0.8733,45.56,2,7.3,2.555,1.095,-0.18816,1,18.512,7.3,2.555,1.095
-38.82,-18.062,-8.598,-0.18728,92.718,0.87384,45.615,2,7.32,2.562,1.098,-0.18728,1,18.533,7.32,2.562,1.098
-38.84,-18.069,-8.601,-0.18644,92.705,0.87438,45.67,2,7.34,2.569,1.101,-0.18644,1,18.555,7.34,2.569,1.101
-38.86,-18.076,-8.604,-0.18562,92.691,0.87492,45.724,2,7.36,2.576,1.104,-0.18562,1,18.576,7.36,2.576,1.104
-38.88,-18.083,-8.607,-0.18484,92.678,0.87546,45.779,2,7.38,2.583,1.107,-0.18484,1,18.597,7.38,2.583,1.107
-38.9,-18.09,-8.61,-0.1841,92.664,0.87599,45.834,2,7.4,2.59,1.11,-0.1841,1,18.619,7.4,2.59,1.11
-38.92,-18.097,-8.613,-0.18338,92.65,0.87653,45.889,2,7.42,2.597,1.113,-0.18338,1,18.64,7.42,2.597,1.113
-38.94,-18.104,-8.616,-0.18269,92.637,0.87707,45.943,2,7.44,2.604,1.116,-0.18269,1,18.662,7.44,2.604,1.116
-38.96,-18.111,-8.619,-0.18204,92.623,0.87761,45.998,2,7.46,2.611,1.119,-0.18204,1,18.683,7.46,2.611,1.119
-38.98,-18.118,-8.622,-0.18141,92.608,0.87814,46.053,2,7.48,2.618,1.122,-0.18141,1,18.704,7.48,2.618,1.122
-39,-18.125,-8.625,-0.1808,92.594,0.87868,46.107,2,7.5,2.625,1.125,-0.1808,1,18.726,7.5,2.625,1.125
-39.02,-18.132,-8.628,-0.18023,92.58,0.87922,46.162,2,7.52,2.632,1.128,-0.18023,1,18.747,7.52,2.632,1.128
-39.04,-18.139,-8.631,-0.17968,92.566,0.87975,46.216,2,7.54,2.639,1.131,-0.17968,1,18.769,7.54,2.639,1.131
-39.06,-18.146,-8.634,-0.17915,92.551,0.88029,46.271,2,7.56,2.646,1.134,-0.17915,1,18.79,7.56,2.646,1.134
-39.08,-18.153,-8.637,-0.17864,92.536,0.88083,46.325,2,7.58,2.653,1.137,-0.17864,1,18.811,7.58,2.653,1.137
-39.1,-18.16,-8.64,-0.17816,92.522,0.88136,46.38,2,7.6,2.66,1.14,-0.17816,1,18.833,7.6,2.66,1.14
-39.12,-18.167,-8.643,-0.1777,92.507,0.8819,46.434,2,7.62,2.667,1.143,-0.1777,1,18.854,7.62,2.667,1.143
-39.14,-18.174,-8.646,-0.17726,92.492,0.88243,46.489,2,7.64,2.674,1.146,-0.17726,1,18.876,7.64,2.674,1.146
-39.16,-18.181,-8.649,-0.17684,92.477,0.88297,46.543,2,7.66,2.681,1.149,-0.17684,1,18.897,7.66,2.681,1.149
-39.18,-18.188,-8.652,-0.17643,92.461,0.88351,46.597,2,7.68,2.688,1.152,-0.17643,1,18.918,7.68,2.688,1.152
-39.2,-18.195,-8.655,-0.17604,92.446,0.88404,46.652,2,7.7,2.695,1.155,-0.17604,1,18.94,7.7,2.695,1.155
-39.22,-18.202,-8.658,-0.17567,92.431,0.88458,46.706,2,7.72,2.702,1.158,-0.17567,1,18.961,7.72,2.702,1.158
-39.24,-18.209,-8.661,-0.17531,92.415,0.88511,46.76,2,7.74,2.709,1.161,-0.17531,1,18.983,7.74,2.709,1.161
-39.26,-18.216,-8.664,-0.17484,92.399,0.88564,46.814,2,7.76,2.716,1.164,-0.17484,1,19.004,7.76,2.716,1.164
-39.28,-18.223,-8.667,-0.17427,92.382,0.88618,46.868,2,7.78,2.723,1.167,-0.17427,1,19.025,7.78,2.723,1.167
-39.3,-18.23,-8.67,-0.17372,92.365,0.88671,46.921,2,7.8,2.73,1.17,-0.17372,1,19.047,7.8,2.73,1.17
-39.32,-18.237,-8.673,-0.17319,92.347,0.88725,46.975,2,7.82,2.737,1.173,-0.17319,1,19.068,7.82,2.737,1.173
-39.34,-18.244,-8.676,-0.17268,92.33,0.88778,47.028,2,7.84,2.744,1.176,-0.17268,1,19.09,7.84,2.744,1.176
-39.36,-18.251,-8.679,-0.172,92.312,0.88831,47.082,2,7.86,2.751,1.179,-0.172,1,19.111,7.86,2.751,1.179
-39.38,-18.258,-8.682,-0.17015,92.291,0.88886,47.135,2,7.88,2.758,1.182,-0.17015,1,19.132,7.88,2.758,1.182
-39.4,-18.265,-8.685,-0.16833,92.27,0.8894,47.189,2,7.9,2.765,1.185,-0.16833,1,19.154,7.9,2.765,1.185
-39.42,-18.272,-8.688,-0.16654,92.249,0.88994,47.243,2,7.92,2.772,1.188,-0.16654,1,19.175,7.92,2.772,1.188
-39.44,-18.279,-8.691,-0.16478,92.229,0.89049,47.296,2,7.94,2.779,1.191,-0.16478,1,19.197,7.94,2.779,1.191
-39.46,-18.286,-8.694,-0.16304,92.209,0.89103,47.35,2,7.96,2.786,1.194,-0.16304,1,19.218,7.96,2.786,1.194
-39.48,-18.293,-8.697,-0.16134,92.188,0.89157,47.404,2,7.98,2.793,1.197,-0.16134,1,19.239,7.98,2.793,1.197
-39.5,-18.3,-8.7,-0.15966,92.168,0.89212,47.457,2,8,2.8,1.2,-0.15966,1,19.261,8,2.8,1.2
-39.52,-18.307,-8.703,-0.15801,92.148,0.89266,47.511,2,8.02,2.807,1.203,-0.15801,1,19.282,8.02,2.807,1.203
-39.54,-18.314,-8.706,-0.15638,92.129,0.8932,47.565,2,8.04,2.814,1.206,-0.15638,1,19.304,8.04,2.814,1.206
-39.56,-18.321,-8.709,-0.15478,92.109,0.89375,47.619,2,8.06,2.821,1.209,-0.15478,1,19.325,8.06,2.821,1.209
-39.58,-18.328,-8.712,-0.1532,92.09,0.89429,47.673,2,8.08,2.828,1.212,-0.1532,1,19.346,8.08,2.828,1.212
-39.6,-18.335,-8.715,-0.15165,92.07,0.89484,47.726,2,8.1,2.835,1.215,-0.15165,1,19.368,8.1,2.835,1.215
-39.62,-18.342,-8.718,-0.15011,92.051,0.89538,47.78,2,8.12,2.842,1.218,-0.15011,1,19.389,8.12,2.842,1.218
-39.64,-18.349,-8.721,-0.1486,92.032,0.89592,47.834,2,8.14,2.849,1.221,-0.1486,1,19.411,8.14,2.849,1.221
-39.66,-18.356,-8.724,-0.14711,92.013,0.89647,47.888,2,8.16,2.856,1.224,-0.14711,1,19.432,8.16,2.856,1.224
-39.68,-18.363,-8.727,-0.14564,91.995,0.89701,47.942,2,8.18,2.863,1.227,-0.14564,1,19.453,8.18,2.863,1.227
-39.7,-18.37,-8.73,-0.14418,91.976,0.89755,47.996,2,8.2,2.87,1.23,-0.14418,1,19.475,8.2,2.87,1.23
-39.72,-18.377,-8.733,-0.14275,91.958,0.8981,48.05,2,8.22,2.877,1.233,-0.14275,1,19.496,8.22,2.877,1.233
-39.74,-18.384,-8.736,-0.14133,91.94,0.89864,48.104,2,8.24,2.884,1.236,-0.14133,1,19.518,8.24,2.884,1.236
-39.76,-18.391,-8.739,-0.13934,91.92,0.89918,48.158,2,8.26,2.891,1.239,-0.13934,1,19.539,8.26,2.891,1.239
-39.78,-18.398,-8.742,-0.1368,91.898,0.89972,48.212,2,8.28,2.898,1.242,-0.1368,1,19.56,8.28,2.898,1.242
-39.8,-18.405,-8.745,-0.13432,91.877,0.90026,48.265,2,8.3,2.905,1.245,-0.13432,1,19.582,8.3,2.905,1.245
-39.82,-18.412,-8.748,-0.13189,91.855,0.90079,48.319,2,8.32,2.912,1.248,-0.13189,1,19.603,8.32,2.912,1.248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.625,8.34,2.919,1.251
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.646,8.36,2.926,1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.667,8.38,2.933,1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.689,8.4,2.94,1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.71,8.42,2.947,1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.732,8.44,2.954,1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.753,8.46,2.961,1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.774,8.48,2.968,1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.796,8.5,2.975,1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.817,8.52,2.982,1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.839,8.54,2.989,1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.86,8.56,2.996,1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.881,8.58,3.003,1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.903,8.6,3.01,1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.924,8.62,3.017,1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.946,8.64,3.024,1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.967,8.66,3.031,1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.988,8.68,3.038,1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.01,8.7,3.045,1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.031,8.72,3.052,1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.053,8.74,3.059,1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.074,8.76,3.066,1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.095,8.78,3.073,1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.117,8.8,3.08,1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.138,8.82,3.087,1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.16,8.84,3.094,1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.181,8.86,3.101,1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.202,8.88,3.108,1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.224,8.9,3.115,1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.245,8.92,3.122,1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.267,8.94,3.129,1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.288,8.96,3.136,1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.309,8.98,3.143,1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.331,9,3.15,1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.352,9.02,3.157,1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.374,9.04,3.164,1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.395,9.06,3.171,1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.416,9.08,3.178,1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.438,9.1,3.185,1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.459,9.12,3.192,1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.481,9.14,3.199,1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_05_0010.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.89884,-9.16,-3.206,-1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.92024,-9.14,-3.199,-1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.94164,-9.12,-3.192,-1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.96304,-9.1,-3.185,-1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.98444,-9.08,-3.178,-1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0058,-9.06,-3.171,-1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0272,-9.04,-3.164,-1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0486,-9.02,-3.157,-1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.07,-9,-3.15,-1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0914,-8.98,-3.143,-1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1128,-8.96,-3.136,-1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1342,-8.94,-3.129,-1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1557,-8.92,-3.122,-1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1771,-8.9,-3.115,-1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1985,-8.88,-3.108,-1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2199,-8.86,-3.101,-1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2413,-8.84,-3.094,-1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2627,-8.82,-3.087,-1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2841,-8.8,-3.08,-1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3055,-8.78,-3.073,-1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3269,-8.76,-3.066,-1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3483,-8.74,-3.059,-1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3697,-8.72,-3.052,-1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3911,-8.7,-3.045,-1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4125,-8.68,-3.038,-1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4339,-8.66,-3.031,-1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4553,-8.64,-3.024,-1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4767,-8.62,-3.017,-1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4981,-8.6,-3.01,-1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5195,-8.58,-3.003,-1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5409,-8.56,-2.996,-1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5623,-8.54,-2.989,-1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5837,-8.52,-2.982,-1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6051,-8.5,-2.975,-1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6265,-8.48,-2.968,-1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6479,-8.46,-2.961,-1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6693,-8.44,-2.954,-1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6907,-8.42,-2.947,-1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7121,-8.4,-2.94,-1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7335,-8.38,-2.933,-1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7549,-8.36,-2.926,-1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7763,-8.34,-2.919,-1.251
-23.18,-12.588,-6.252,-0.13189,82.478,0.33387,3.0896,2,-8.32,-2.912,-1.248,-0.13189,1,1.7977,-8.32,-2.912,-1.248
-23.2,-12.595,-6.255,-0.13432,82.483,0.33391,3.2164,2,-8.3,-2.905,-1.245,-0.13432,1,1.8191,-8.3,-2.905,-1.245
-23.22,-12.602,-6.258,-0.1368,82.488,0.33394,3.3418,2,-8.28,-2.898,-1.242,-0.1368,1,1.8405,-8.28,-2.898,-1.242
-23.24,-12.609,-6.261,-0.13934,82.494,0.33397,3.466,2,-8.26,-2.891,-1.239,-0.13934,1,1.8619,-8.26,-2.891,-1.239
-23.26,-12.616,-6.264,-0.14133,82.5,0.33404,3.5449,2,-8.24,-2.884,-1.236,-0.14133,1,1.8833,-8.24,-2.884,-1.236
-23.28,-12.623,-6.267,-0.14275,82.507,0.33415,3.5802,2,-8.22,-2.877,-1.233,-0.14275,1,1.9047,-8.22,-2.877,-1.233
-23.3,-12.63,-6.27,-0.14418,82.515,0.33425,3.6166,2,-8.2,-2.87,-1.23,-0.14418,1,1.9261,-8.2,-2.87,-1.23
-23.32,-12.637,-6.273,-0.14564,82.522,0.33436,3.6543,2,-8.18,-2.863,-1.227,-0.14564,1,1.9475,-8.18,-2.863,-1.227
-23.34,-12.644,-6.276,-0.14711,82.529,0.33446,3.6931,2,-8.16,-2.856,-1.224,-0.14711,1,1.9689,-8.16,-2.856,-1.224
-23.36,-12.651,-6.279,-0.1486,82.536,0.33456,3.7331,2,-8.14,-2.849,-1.221,-0.1486,1,1.9903,-8.14,-2.849,-1.221
-23.38,-12.658,-6.282,-0.15011,82.543,0.33466,3.7743,2,-8.12,-2.842,-1.218,-0.15011,1,2.0117,-8.12,-2.842,-1.218
-23.4,-12.665,-6.285,-0.15165,82.549,0.33476,3.8165,2,-8.1,-2.835,-1.215,-0.15165,1,2.0331,-8.1,-2.835,-1.215
-23.42,-12.672,-6.288,-0.1532,82.556,0.33486,3.8599,2,-8.08,-2.828,-1.212,-0.1532,1,2.0545,-8.08,-2.828,-1.212
-23.44,-12.679,-6.291,-0.15478,82.563,0.33496,3.9044,2,-8.06,-2.821,-1.209,-0.15478,1,2.0759,-8.06,-2.821,-1.209
-23.46,-12.686,-6.294,-0.15638,82.569,0.33506,3.9501,2,-8.04,-2.814,-1.206,-0.15638,1,2.0973,-8.04,-2.814,-1.206
-23.48,-12.693,-6.297,-0.15801,82.575,0.33515,3.9968,2,-8.02,-2.807,-1.203,-0.15801,1,2.1187,-8.02,-2.807,-1.203
-23.5,-12.7,-6.3,-0.15966,82.582,0.33525,4.0445,2,-8,-2.8,-1.2,-0.15966,1,2.1401,-8,-2.8,-1.2
-23.52,-12.707,-6.303,-0.16134,82.588,0.33534,4.0934,2,-7.98,-2.793,-1.197,-0.16134,1,2.1615,-7.98,-2.793,-1.197
-23.54,-12.714,-6.306,-0.16304,82.594,0.33544,4.1433,2,-7.96,-2.786,-1.194,-0.16304,1,2.1829,-7.96,-2.786,-1.194
-23.56,-12.721,-6.309,-0.16478,82.6,0.33553,4.1943,2,-7.94,-2.779,-1.191,-0.16478,1,2.2043,-7.94,-2.779,-1.191
-23.58,-12.728,-6.312,-0.16654,82.606,0.33562,4.2463,2,-7.92,-2.772,-1.188,-0.16654,1,2.2257,-7.92,-2.772,-1.188
-23.6,-12.735,-6.315,-0.16833,82.612,0.33571,4.2994,2,-7.9,-2.765,-1.185,-0.16833,1,2.2471,-7.9,-2.765,-1.185
-23.62,-12.742,-6.318,-0.17015,82.617,0.3358,4.3535,2,-7.88,-2.758,-1.182,-0.17015,1,2.2685,-7.88,-2.758,-1.182
-23.64,-12.749,-6.321,-0.172,82.623,0.33589,4.4086,2,-7.86,-2.751,-1.179,-0.172,1,2.2899,-7.86,-2.751,-1.179
-23.66,-12.756,-6.324,-0.17268,82.628,0.33601,4.4802,2,-7.84,-2.744,-1.176,-0.17268,1,2.3113,-7.84,-2.744,-1.176
-23.68,-12.763,-6.327,-0.17319,82.633,0.33612,4.5534,2,-7.82,-2.737,-1.173,-0.17319,1,2.3327,-7.82,-2.737,-1.173
-23.7,-12.77,-6.33,-0.17372,82.639,0.33624,4.6257,2,-7.8,-2.73,-1.17,-0.17372,1,2.3541,-7.8,-2.73,-1.17
-23.72,-12.777,-6.333,-0.17427,82.644,0.33636,4.6969,2,-7.78,-2.723,-1.167,-0.17427,1,2.3755,-7.78,-2.723,-1.167
-23.74,-12.784,-6.336,-0.17484,82.649,0.33648,4.7671,2,-7.76,-2.716,-1.164,-0.17484,1,2.3969,-7.76,-2.716,-1.164
-23.76,-12.791,-6.339,-0.17531,82.655,0.33662,4.8283,2,-7.74,-2.709,-1.161,-0.17531,1,2.4183,-7.74,-2.709,-1.161
-23.78,-12.798,-6.342,-0.17567,82.663,0.33678,4.8813,2,-7.72,-2.702,-1.158,-0.17567,1,2.4397,-7.72,-2.702,-1.158
-23.8,-12.805,-6.345,-0.17604,82.67,0.33694,4.9341,2,-7.7,-2.695,-1.155,-0.17604,1,2.4611,-7.7,-2.695,-1.155
-23.82,-12.812,-6.348,-0.17643,82.678,0.3371,4.987,2,-7.68,-2.688,-1.152,-0.17643,1,2.4825,-7.68,-2.688,-1.152
-23.84,-12.819,-6.351,-0.17684,82.685,0.33726,5.0398,2,-7.66,-2.681,-1.149,-0.17684,1,2.5039,-7.66,-2.681,-1.149
-23.86,-12.826,-6.354,-0.17726,82.693,0.33742,5.0925,2,-7.64,-2.674,-1.146,-0.17726,1,2.5253,-7.64,-2.674,-1.146
-23.88,-12.833,-6.357,-0.1777,82.7,0.33758,5.1452,2,-7.62,-2.667,-1.143,-0.1777,1,2.5467,-7.62,-2.667,-1.143
-23.9,-12.84,-6.36,-0.17816,82.708,0.33774,5.1978,2,-7.6,-2.66,-1.14,-0.17816,1,2.5681,-7.6,-2.66,-1.14
-23.92,-12.847,-6.363,-0.17864,82.715,0.3379,5.2504,2,-7.58,-2.653,-1.137,-0.17864,1,2.5895,-7.58,-2.653,-1.137
-23.94,-12.854,-6.366,-0.17915,82.723,0.33806,5.3029,2,-7.56,-2.646,-1.134,-0.17915,1,2.6109,-7.56,-2.646,-1.134
-23.96,-12.861,-6.369,-0.17968,82.73,0.33822,5.3553,2,-7.54,-2.639,-1.131,-0.17968,1,2.6323,-7.54,-2.639,-1.131
-23.98,-12.868,-6.372,-0.18023,82.738,0.33839,5.4077,2,-7.52,-2.632,-1.128,-0.18023,1,2.6537,-7.52,-2.632,-1.128
-24,-12.875,-6.375,-0.1808,82.745,0.33855,5.46,2,-7.5,-2.625,-1.125,-0.1808,1,2.6751,-7.5,-2.625,-1.125
-24.02,-12.882,-6.378,-0.18141,82.753,0.33871,5.5122,2,-7.48,-2.618,-1.122,-0.18141,1,2.6965,-7.48,-2.618,-1.122
-24.04,-12.889,-6.381,-0.18204,82.76,0.33887,5.5644,2,-7.46,-2.611,-1.119,-0.18204,1,2.7179,-7.46,-2.611,-1.119
-24.06,-12.896,-6.384,-0.18269,82.768,0.33903,5.6165,2,-7.44,-2.604,-1.116,-0.18269,1,2.7393,-7.44,-2.604,-1.116
-24.08,-12.903,-6.387,-0.18338,82.775,0.33919,5.6685,2,-7.42,-2.597,-1.113,-0.18338,1,2.7607,-7.42,-2.597,-1.113
-24.1,-12.91,-6.39,-0.1841,82.783,0.33935,5.7204,2,-7.4,-2.59,-1.11,-0.1841,1,2.7821,-7.4,-2.59,-1.11
-24.12,-12.917,-6.393,-0.18484,82.79,0.33952,5.7723,2,-7.38,-2.583,-1.107,-0.18484,1,2.8035,-7.38,-2.583,-1.107
-24.14,-12.924,-6.396,-0.18562,82.798,0.33968,5.824,2,-7.36,-2.576,-1.104,-0.18562,1,2.8249,-7.36,-2.576,-1.104
-24.16,-12.931,-6.399,-0.18644,82.805,0.33984,5.8757,2,-7.34,-2.569,-1.101,-0.18644,1,2.8463,-7.34,-2.569,-1.101
-24.18,-12.938,-6.402,-0.18728,82.813,0.34,5.9273,2,-7.32,-2.562,-1.098,-0.18728,1,2.8677,-7.32,-2.562,-1.098
-24.2,-12.945,-6.405,-0.18816,82.82,0.34016,5.9787,2,-7.3,-2.555,-1.095,-0.18816,1,2.8891,-7.3,-2.555,-1.095
-24.22,-12.952,-6.408,-0.18908,82.827,0.34033,6.0301,2,-7.28,-2.548,-1.092,-0.18908,1,2.9105,-7.28,-2.548,-1.092
-24.24,-12.959,-6.411,-0.19004,82.835,0.34049,6.0814,2,-7.26,-2.541,-1.089,-0.19004,1,2.9319,-7.26,-2.541,-1.089
-24.26,-12.966,-6.414,-0.19103,82.843,0.34066,6.1329,2,-7.24,-2.534,-1.086,-0.19103,1,2.9533,-7.24,-2.534,-1.086
-24.28,-12.973,-6.417,-0.19206,82.851,0.34083,6.1845,2,-7.22,-2.527,-1.083,-0.19206,1,2.9747,-7.22,-2.527,-1.083
-24.3,-12.98,-6.42,-0.19313,82.86,0.341,6.2357,2,-7.2,-2.52,-1.08,-0.19313,1,2.9961,-7.2,-2.52,-1.08
-24.32,-12.987,-6.423,-0.19425,82.868,0.34118,6.2867,2,-7.18,-2.513,-1.077,-0.19425,1,3.0175,-7.18,-2.513,-1.077
-24.34,-12.994,-6.426,-0.1954,82.876,0.34135,6.3374,2,-7.16,-2.506,-1.074,-0.1954,1,3.0389,-7.16,-2.506,-1.074
-24.36,-13.001,-6.429,-0.1966,82.885,0.34152,6.3878,2,-7.14,-2.499,-1.071,-0.1966,1,3.0603,-7.14,-2.499,-1.071
-24.38,-13.008,-6.432,-0.19785,82.893,0.34169,6.4378,2,-7.12,-2.492,-1.068,-0.19785,1,3.0817,-7.12,-2.492,-1.068
-24.4,-13.015,-6.435,-0.19913,82.902,0.34187,6.4876,2,-7.1,-2.485,-1.065,-0.19913,1,3.1031,-7.1,-2.485,-1.065
-24.42,-13.022,-6.438,-0.20047,82.91,0.34204,6.5371,2,-7.08,-2.478,-1.062,-0.20047,1,3.1245,-7.08,-2.478,-1.062
-24.44,-13.029,-6.441,-0.20185,82.918,0.34221,6.5863,2,-7.06,-2.471,-1.059,-0.20185,1,3.1459,-7.06,-2.471,-1.059
-24.46,-13.036,-6.444,-0.20328,82.927,0.34239,6.6353,2,-7.04,-2.464,-1.056,-0.20328,1,3.1673,-7.04,-2.464,-1.056
-24.48,-13.043,-6.447,-0.20476,82.935,0.34256,6.6839,2,-7.02,-2.457,-1.053,-0.20476,1,3.1887,-7.02,-2.457,-1.053
-24.5,-13.05,-6.45,-0.20629,82.943,0.34273,6.7322,2,-7,-2.45,-1.05,-0.20629,1,3.2101,-7,-2.45,-1.05
-24.52,-13.057,-6.453,-0.20787,82.952,0.34291,6.7802,2,-6.98,-2.443,-1.047,-0.20787,1,3.2315,-6.98,-2.443,-1.047
-24.54,-13.064,-6.456,-0.2095,82.96,0.34308,6.828,2,-6.96,-2.436,-1.044,-0.2095,1,3.2529,-6.96,-2.436,-1.044
-24.56,-13.071,-6.459,-0.21118,82.968,0.34325,6.8754,2,-6.94,-2.429,-1.041,-0.21118,1,3.2743,-6.94,-2.429,-1.041
-24.58,-13.078,-6.462,-0.21292,82.977,0.34342,6.9226,2,-6.92,-2.422,-1.038,-0.21292,1,3.2957,-6.92,-2.422,-1.038
-24.6,-13.085,-6.465,-0.21472,82.985,0.3436,6.9695,2,-6.9,-2.415,-1.035,-0.21472,1,3.3171,-6.9,-2.415,-1.035
-24.62,-13.092,-6.468,-0.21657,82.993,0.34377,7.0161,2,-6.88,-2.408,-1.032,-0.21657,1,3.3385,-6.88,-2.408,-1.032
-24.64,-13.099,-6.471,-0.21848,83.001,0.34394,7.0624,2,-6.86,-2.401,-1.029,-0.21848,1,3.3599,-6.86,-2.401,-1.029
-24.66,-13.106,-6.474,-0.22044,83.01,0.34412,7.1084,2,-6.84,-2.394,-1.026,-0.22044,1,3.3813,-6.84,-2.394,-1.026
-24.68,-13.113,-6.477,-0.22247,83.018,0.34429,7.1542,2,-6.82,-2.387,-1.023,-0.22247,1,3.4027,-6.82,-2.387,-1.023
-24.7,-13.12,-6.48,-0.22456,83.026,0.34446,7.1996,2,-6.8,-2.38,-1.02,-0.22456,1,3.4241,-6.8,-2.38,-1.02
-24.72,-13.127,-6.483,-0.2267,83.035,0.34463,7.2448,2,-6.78,-2.373,-1.017,-0.2267,1,3.4456,-6.78,-2.373,-1.017
-24.74,-13.134,-6.486,-0.22891,83.043,0.34481,7.2897,2,-6.76,-2.366,-1.014,-0.22891,1,3.467,-6.76,-2.366,-1.014
-24.76,-13.141,-6.489,-0.23105,83.051,0.34498,7.3349,2,-6.74,-2.359,-1.011,-0.23105,1,3.4884,-6.74,-2.359,-1.011
-24.78,-13.148,-6.492,-0.23311,83.06,0.34516,7.3806,2,-6.72,-2.352,-1.008,-0.23311,1,3.5098,-6.72,-2.352,-1.008
-24.8,-13.155,-6.495,-0.23522,83.069,0.34534,7.4261,2,-6.7,-2.345,-1.005,-0.23522,1,3.5312,-6.7,-2.345,-1.005
-24.82,-13.162,-6.498,-0.23737,83.078,0.34552,7.4715,2,-6.68,-2.338,-1.002,-0.23737,1,3.5526,-6.68,-2.338,-1.002
-24.84,-13.169,-6.501,-0.23958,83.087,0.3457,7.5167,2,-6.66,-2.331,-0.999,-0.23958,1,3.574,-6.66,-2.331,-0.999
-24.86,-13.176,-6.504,-0.24184,83.096,0.34587,7.5618,2,-6.64,-2.324,-0.996,-0.24184,1,3.5954,-6.64,-2.324,-0.996
-24.88,-13.183,-6.507,-0.24414,83.104,0.34605,7.6066,2,-6.62,-2.317,-0.993,-0.24414,1,3.6168,-6.62,-2.317,-0.993
-24.9,-13.19,-6.51,-0.2465,83.113,0.34623,7.6513,2,-6.6,-2.31,-0.99,-0.2465,1,3.6382,-6.6,-2.31,-0.99
-24.92,-13.197,-6.513,-0.24892,83.122,0.34641,7.6959,2,-6.58,-2.303,-0.987,-0.24892,1,3.6596,-6.58,-2.303,-0.987
-24.94,-13.204,-6.516,-0.25138,83.131,0.34659,7.7402,2,-6.56,-2.296,-0.984,-0.25138,1,3.681,-6.56,-2.296,-0.984
-24.96,-13.211,-6.519,-0.2539,83.14,0.34677,7.7844,2,-6.54,-2.289,-0.981,-0.2539,1,3.7024,-6.54,-2.289,-0.981
-24.98,-13.218,-6.522,-0.25647,83.149,0.34695,7.8285,2,-6.52,-2.282,-0.978,-0.25647,1,3.7238,-6.52,-2.282,-0.978
-25,-13.225,-6.525,-0.2591,83.158,0.34712,7.8723,2,-6.5,-2.275,-0.975,-0.2591,1,3.7452,-6.5,-2.275,-0.975
-25.02,-13.232,-6.528,-0.26179,83.166,0.3473,7.9161,2,-6.48,-2.268,-0.972,-0.26179,1,3.7666,-6.48,-2.268,-0.972
-25.04,-13.239,-6.531,-0.26453,83.175,0.34748,7.9596,2,-6.46,-2.261,-0.969,-0.26453,1,3.788,-6.46,-2.261,-0.969
-25.06,-13.246,-6.534,-0.26733,83.184,0.34766,8.0029,2,-6.44,-2.254,-0.966,-0.26733,1,3.8094,-6.44,-2.254,-0.966
-25.08,-13.253,-6.537,-0.26977,83.195,0.34787,8.0548,2,-6.42,-2.247,-0.963,-0.26977,1,3.8308,-6.42,-2.247,-0.963
-25.1,-13.26,-6.54,-0.27169,83.207,0.34812,8.1179,2,-6.4,-2.24,-0.96,-0.27169,1,3.8522,-6.4,-2.24,-0.96
-25.12,-13.267,-6.543,-0.27365,83.22,0.34837,8.1807,2,-6.38,-2.233,-0.957,-0.27365,1,3.8736,-6.38,-2.233,-0.957
-25.14,-13.274,-6.546,-0.27564,83.232,0.34862,8.2431,2,-6.36,-2.226,-0.954,-0.27564,1,3.895,-6.36,-2.226,-0.954
-25.16,-13.281,-6.549,-0.27765,83.244,0.34886,8.3051,2,-6.34,-2.219,-0.951,-0.27765,1,3.9164,-6.34,-2.219,-0.951
-25.18,-13.288,-6.552,-0.2797,83.257,0.34911,8.3668,2,-6.32,-2.212,-0.948,-0.2797,1,3.9378,-6.32,-2.212,-0.948
-25.2,-13.295,-6.555,-0.28178,83.269,0.34936,8.4281,2,-6.3,-2.205,-0.945,-0.28178,1,3.9592,-6.3,-2.205,-0.945
-25.22,-13.302,-6.558,-0.28389,83.281,0.3496,8.4891,2,-6.28,-2.198,-0.942,-0.28389,1,3.9806,-6.28,-2.198,-0.942
-25.24,-13.309,-6.561,-0.28603,83.293,0.34985,8.5497,2,-6.26,-2.191,-0.939,-0.28603,1,4.002,-6.26,-2.191,-0.939
-25.26,-13.316,-6.564,-0.28785,83.306,0.35009,8.6105,2,-6.24,-2.184,-0.936,-0.28785,1,4.0234,-6.24,-2.184,-0.936
-25.28,-13.323,-6.567,-0.28936,83.318,0.35033,8.6715,2,-6.22,-2.177,-0.933,-0.28936,1,4.0448,-6.22,-2.177,-0.933
-25.3,-13.33,-6.57,-0.29091,83.33,0.35058,8.7324,2,-6.2,-2.17,-0.93,-0.29091,1,4.0662,-6.2,-2.17,-0.93
-25.32,-13.337,-6.573,-0.29251,83.342,0.35082,8.793,2,-6.18,-2.163,-0.927,-0.29251,1,4.0876,-6.18,-2.163,-0.927
-25.34,-13.344,-6.576,-0.29415,83.354,0.35106,8.8533,2,-6.16,-2.156,-0.924,-0.29415,1,4.109,-6.16,-2.156,-0.924
-25.36,-13.351,-6.579,-0.29584,83.366,0.3513,8.9135,2,-6.14,-2.149,-0.921,-0.29584,1,4.1304,-6.14,-2.149,-0.921
-25.38,-13.358,-6.582,-0.29757,83.378,0.35154,8.9734,2,-6.12,-2.142,-0.918,-0.29757,1,4.1518,-6.12,-2.142,-0.918
-25.4,-13.365,-6.585,-0.29935,83.39,0.35178,9.0331,2,-6.1,-2.135,-0.915,-0.29935,1,4.1732,-6.1,-2.135,-0.915
-25.42,-13.372,-6.588,-0.30118,83.402,0.35202,9.0926,2,-6.08,-2.128,-0.912,-0.30118,1,4.1946,-6.08,-2.128,-0.912
-25.44,-13.379,-6.591,-0.30306,83.414,0.35225,9.1518,2,-6.06,-2.121,-0.909,-0.30306,1,4.216,-6.06,-2.121,-0.909
-25.46,-13.386,-6.594,-0.30499,83.426,0.35249,9.2109,2,-6.04,-2.114,-0.906,-0.30499,1,4.2374,-6.04,-2.114,-0.906
-25.48,-13.393,-6.597,-0.30697,83.438,0.35273,9.2697,2,-6.02,-2.107,-0.903,-0.30697,1,4.2588,-6.02,-2.107,-0.903
-25.5,-13.4,-6.6,-0.309,83.45,0.35296,9.3282,2,-6,-2.1,-0.9,-0.309,1,4.2802,-6,-2.1,-0.9
-25.52,-13.407,-6.603,-0.31109,83.462,0.3532,9.3866,2,-5.98,-2.093,-0.897,-0.31109,1,4.3016,-5.98,-2.093,-0.897
-25.54,-13.414,-6.606,-0.31323,83.473,0.35344,9.4447,2,-5.96,-2.086,-0.894,-0.31323,1,4.323,-5.96,-2.086,-0.894
-25.56,-13.421,-6.609,-0.31543,83.485,0.35367,9.5026,2,-5.94,-2.079,-0.891,-0.31543,1,4.3444,-5.94,-2.079,-0.891
-25.58,-13.428,-6.612,-0.31768,83.497,0.3539,9.5603,2,-5.92,-2.072,-0.888,-0.31768,1,4.3658,-5.92,-2.072,-0.888
-25.6,-13.435,-6.615,-0.31999,83.508,0.35414,9.6178,2,-5.9,-2.065,-0.885,-0.31999,1,4.3872,-5.9,-2.065,-0.885
-25.62,-13.442,-6.618,-0.32236,83.52,0.35437,9.675,2,-5.88,-2.058,-0.882,-0.32236,1,4.4086,-5.88,-2.058,-0.882
-25.64,-13.449,-6.621,-0.32479,83.532,0.3546,9.732,2,-5.86,-2.051,-0.879,-0.32479,1,4.43,-5.86,-2.051,-0.879
-25.66,-13.456,-6.624,-0.32728,83.543,0.35483,9.7888,2,-5.84,-2.044,-0.876,-0.32728,1,4.4514,-5.84,-2.044,-0.876
-25.68,-13.463,-6.627,-0.32983,83.555,0.35506,9.8454,2,-5.82,-2.037,-0.873,-0.32983,1,4.4728,-5.82,-2.037,-0.873
-25.7,-13.47,-6.63,-0.33245,83.566,0.35529,9.9017,2,-5.8,-2.03,-0.87,-0.33245,1,4.4942,-5.8,-2.03,-0.87
-25.72,-13.477,-6.633,-0.33513,83.577,0.35552,9.9578,2,-5.78,-2.023,-0.867,-0.33513,1,4.5156,-5.78,-2.023,-0.867
-25.74,-13.484,-6.636,-0.33787,83.589,0.35575,10.014,2,-5.76,-2.016,-0.864,-0.33787,1,4.537,-5.76,-2.016,-0.864
-25.76,-13.491,-6.639,-0.34068,83.6,0.35598,10.069,2,-5.74,-2.009,-0.861,-0.34068,1,4.5584,-5.74,-2.009,-0.861
-25.78,-13.498,-6.642,-0.34355,83.611,0.35621,10.125,2,-5.72,-2.002,-0.858,-0.34355,1,4.5798,-5.72,-2.002,-0.858
-25.8,-13.505,-6.645,-0.3465,83.623,0.35644,10.18,2,-5.7,-1.995,-0.855,-0.3465,1,4.6012,-5.7,-1.995,-0.855
-25.82,-13.512,-6.648,-0.34951,83.634,0.35667,10.236,2,-5.68,-1.988,-0.852,-0.34951,1,4.6226,-5.68,-1.988,-0.852
-25.84,-13.519,-6.651,-0.35259,83.645,0.35689,10.29,2,-5.66,-1.981,-0.849,-0.35259,1,4.644,-5.66,-1.981,-0.849
-25.86,-13.526,-6.654,-0.35574,83.656,0.35712,10.345,2,-5.64,-1.974,-0.846,-0.35574,1,4.6654,-5.64,-1.974,-0.846
-25.88,-13.533,-6.657,-0.35897,83.667,0.35734,10.399,2,-5.62,-1.967,-0.843,-0.35897,1,4.6868,-5.62,-1.967,-0.843
-25.9,-13.54,-6.66,-0.36226,83.678,0.35757,10.453,2,-5.6,-1.96,-0.84,-0.36226,1,4.7082,-5.6,-1.96,-0.84
-25.92,-13.547,-6.663,-0.36563,83.689,0.35779,10.507,2,-5.58,-1.953,-0.837,-0.36563,1,4.7296,-5.58,-1.953,-0.837
-25.94,-13.554,-6.666,-0.36908,83.7,0.35802,10.561,2,-5.56,-1.946,-0.834,-0.36908,1,4.751,-5.56,-1.946,-0.834
-25.96,-13.561,-6.669,-0.3726,83.711,0.35824,10.614,2,-5.54,-1.939,-0.831,-0.3726,1,4.7724,-5.54,-1.939,-0.831
-25.98,-13.568,-6.672,-0.3762,83.722,0.35846,10.668,2,-5.52,-1.932,-0.828,-0.3762,1,4.7938,-5.52,-1.932,-0.828
-26,-13.575,-6.675,-0.37987,83.733,0.35869,10.72,2,-5.5,-1.925,-0.825,-0.37987,1,4.8152,-5.5,-1.925,-0.825
-26.02,-13.582,-6.678,-0.38363,83.744,0.35891,10.773,2,-5.48,-1.918,-0.822,-0.38363,1,4.8366,-5.48,-1.918,-0.822
-26.04,-13.589,-6.681,-0.38746,83.754,0.35913,10.825,2,-5.46,-1.911,-0.819,-0.38746,1,4.858,-5.46,-1.911,-0.819
-26.06,-13.596,-6.684,-0.39138,83.765,0.35935,10.878,2,-5.44,-1.904,-0.816,-0.39138,1,4.8794,-5.44,-1.904,-0.816
-26.08,-13.603,-6.687,-0.39538,83.776,0.35957,10.929,2,-5.42,-1.897,-0.813,-0.39538,1,4.9008,-5.42,-1.897,-0.813
-26.1,-13.61,-6.69,-0.39946,83.786,0.35979,10.981,2,-5.4,-1.89,-0.81,-0.39946,1,4.9222,-5.4,-1.89,-0.81
-26.12,-13.617,-6.693,-0.40362,83.797,0.36001,11.032,2,-5.38,-1.883,-0.807,-0.40362,1,4.9436,-5.38,-1.883,-0.807
-26.14,-13.624,-6.696,-0.40787,83.807,0.36022,11.084,2,-5.36,-1.876,-0.804,-0.40787,1,4.965,-5.36,-1.876,-0.804
-26.16,-13.631,-6.699,-0.4122,83.818,0.36044,11.134,2,-5.34,-1.869,-0.801,-0.4122,1,4.9864,-5.34,-1.869,-0.801
-26.18,-13.638,-6.702,-0.41662,83.828,0.36066,11.185,2,-5.32,-1.862,-0.798,-0.41662,1,5.0078,-5.32,-1.862,-0.798
-26.2,-13.645,-6.705,-0.42113,83.839,0.36087,11.235,2,-5.3,-1.855,-0.795,-0.42113,1,5.0292,-5.3,-1.855,-0.795
-26.22,-13.652,-6.708,-0.42573,83.849,0.36109,11.286,2,-5.28,-1.848,-0.792,-0.42573,1,5.0506,-5.28,-1.848,-0.792
-26.24,-13.659,-6.711,-0.43042,83.86,0.3613,11.335,2,-5.26,-1.841,-0.789,-0.43042,1,5.072,-5.26,-1.841,-0.789
-26.26,-13.666,-6.714,-0.43481,83.87,0.36152,11.386,2,-5.24,-1.834,-0.786,-0.43481,1,5.0934,-5.24,-1.834,-0.786
-26.28,-13.673,-6.717,-0.43888,83.88,0.36173,11.436,2,-5.22,-1.827,-0.783,-0.43888,1,5.1148,-5.22,-1.827,-0.783
-26.3,-13.68,-6.72,-0.44301,83.891,0.36195,11.487,2,-5.2,-1.82,-0.78,-0.44301,1,5.1362,-5.2,-1.82,-0.78
-26.32,-13.687,-6.723,-0.4472,83.901,0.36216,11.537,2,-5.18,-1.813,-0.777,-0.4472,1,5.1576,-5.18,-1.813,-0.777
-26.34,-13.694,-6.726,-0.45144,83.911,0.36238,11.587,2,-5.16,-1.806,-0.774,-0.45144,1,5.179,-5.16,-1.806,-0.774
-26.36,-13.701,-6.729,-0.45574,83.921,0.36259,11.637,2,-5.14,-1.799,-0.771,-0.45574,1,5.2004,-5.14,-1.799,-0.771
-26.38,-13.708,-6.732,-0.4601,83.932,0.3628,11.686,2,-5.12,-1.792,-0.768,-0.4601,1,5.2218,-5.12,-1.792,-0.768
-26.4,-13.715,-6.735,-0.46451,83.942,0.36301,11.736,2,-5.1,-1.785,-0.765,-0.46451,1,5.2432,-5.1,-1.785,-0.765
-26.42,-13.722,-6.738,-0.46899,83.952,0.36322,11.785,2,-5.08,-1.778,-0.762,-0.46899,1,5.2646,-5.08,-1.778,-0.762
-26.44,-13.729,-6.741,-0.47353,83.962,0.36343,11.834,2,-5.06,-1.771,-0.759,-0.47353,1,5.286,-5.06,-1.771,-0.759
-26.46,-13.736,-6.744,-0.47812,83.972,0.36364,11.883,2,-5.04,-1.764,-0.756,-0.47812,1,5.3074,-5.04,-1.764,-0.756
-26.48,-13.743,-6.747,-0.48278,83.982,0.36385,11.932,2,-5.02,-1.757,-0.753,-0.48278,1,5.3288,-5.02,-1.757,-0.753
-26.5,-13.75,-6.75,-0.4875,83.992,0.36406,11.98,2,-5,-1.75,-0.75,-0.4875,1,5.3502,-5,-1.75,-0.75
-26.52,-13.757,-6.753,-0.4885,84.006,0.36434,12.043,2,-4.98,-1.743,-0.747,-0.4885,1,5.3716,-4.98,-1.743,-0.747
-26.54,-13.764,-6.756,-0.4895,84.02,0.36462,12.105,2,-4.96,-1.736,-0.744,-0.4895,1,5.393,-4.96,-1.736,-0.744
-26.56,-13.771,-6.759,-0.49051,84.033,0.36489,12.168,2,-4.94,-1.729,-0.741,-0.49051,1,5.4144,-4.94,-1.729,-0.741
-26.58,-13.778,-6.762,-0.49152,84.047,0.36517,12.23,2,-4.92,-1.722,-0.738,-0.49152,1,5.4358,-4.92,-1.722,-0.738
-26.6,-13.785,-6.765,-0.49254,84.06,0.36544,12.292,2,-4.9,-1.715,-0.735,-0.49254,1,5.4572,-4.9,-1.715,-0.735
-26.62,-13.792,-6.768,-0.49356,84.074,0.36571,12.353,2,-4.88,-1.708,-0.732,-0.49356,1,5.4786,-4.88,-1.708,-0.732
-26.64,-13.799,-6.771,-0.49458,84.087,0.36598,12.415,2,-4.86,-1.701,-0.729,-0.49458,1,5.5,-4.86,-1.701,-0.729
-26.66,-13.806,-6.774,-0.49561,84.101,0.36625,12.476,2,-4.84,-1.694,-0.726,-0.49561,1,5.5214,-4.84,-1.694,-0.726
-26.68,-13.813,-6.777,-0.49665,84.114,0.36652,12.538,2,-4.82,-1.687,-0.723,-0.49665,1,5.5428,-4.82,-1.687,-0.723
-26.7,-13.82,-6.78,-0.49769,84.127,0.36679,12.598,2,-4.8,-1.68,-0.72,-0.49769,1,5.5642,-4.8,-1.68,-0.72
-26.72,-13.827,-6.783,-0.49874,84.14,0.36706,12.659,2,-4.78,-1.673,-0.717,-0.49874,1,5.5856,-4.78,-1.673,-0.717
-26.74,-13.834,-6.786,-0.4998,84.154,0.36733,12.72,2,-4.76,-1.666,-0.714,-0.4998,1,5.607,-4.76,-1.666,-0.714
-26.76,-13.841,-6.789,-0.50037,84.167,0.36759,12.781,2,-4.74,-1.659,-0.711,-0.50037,1,5.6284,-4.74,-1.659,-0.711
-26.78,-13.848,-6.792,-0.50046,84.18,0.36786,12.842,2,-4.72,-1.652,-0.708,-0.50046,1,5.6498,-4.72,-1.652,-0.708
-26.8,-13.855,-6.795,-0.50057,84.193,0.36813,12.902,2,-4.7,-1.645,-0.705,-0.50057,1,5.6712,-4.7,-1.645,-0.705
-26.82,-13.862,-6.798,-0.50069,84.206,0.36839,12.963,2,-4.68,-1.638,-0.702,-0.50069,1,5.6926,-4.68,-1.638,-0.702
-26.84,-13.869,-6.801,-0.50083,84.219,0.36866,13.024,2,-4.66,-1.631,-0.699,-0.50083,1,5.714,-4.66,-1.631,-0.699
-26.86,-13.876,-6.804,-0.50098,84.231,0.36892,13.084,2,-4.64,-1.624,-0.696,-0.50098,1,5.7355,-4.64,-1.624,-0.696
-26.88,-13.883,-6.807,-0.50115,84.244,0.36919,13.144,2,-4.62,-1.617,-0.693,-0.50115,1,5.7569,-4.62,-1.617,-0.693
-26.9,-13.89,-6.81,-0.50134,84.257,0.36945,13.204,2,-4.6,-1.61,-0.69,-0.50134,1,5.7783,-4.6,-1.61,-0.69
-26.92,-13.897,-6.813,-0.50156,84.27,0.36971,13.264,2,-4.58,-1.603,-0.687,-0.50156,1,5.7997,-4.58,-1.603,-0.687
-26.94,-13.904,-6.816,-0.50179,84.282,0.36998,13.323,2,-4.56,-1.596,-0.684,-0.50179,1,5.8211,-4.56,-1.596,-0.684
-26.96,-13.911,-6.819,-0.50204,84.295,0.37024,13.382,2,-4.54,-1.589,-0.681,-0.50204,1,5.8425,-4.54,-1.589,-0.681
-26.98,-13.918,-6.822,-0.50232,84.308,0.3705,13.442,2,-4.52,-1.582,-0.678,-0.50232,1,5.8639,-4.52,-1.582,-0.678
-27,-13.925,-6.825,-0.50262,84.32,0.37076,13.501,2,-4.5,-1.575,-0.675,-0.50262,1,5.8853,-4.5,-1.575,-0.675
-27.02,-13.932,-6.828,-0.50295,84.333,0.37102,13.559,2,-4.48,-1.568,-0.672,-0.50295,1,5.9067,-4.48,-1.568,-0.672
-27.04,-13.939,-6.831,-0.50331,84.345,0.37127,13.618,2,-4.46,-1.561,-0.669,-0.50331,1,5.9281,-4.46,-1.561,-0.669
-27.06,-13.946,-6.834,-0.50369,84.357,0.37153,13.676,2,-4.44,-1.554,-0.666,-0.50369,1,5.9495,-4.44,-1.554,-0.666
-27.08,-13.953,-6.837,-0.5041,84.37,0.37179,13.735,2,-4.42,-1.547,-0.663,-0.5041,1,5.9709,-4.42,-1.547,-0.663
-27.1,-13.96,-6.84,-0.50454,84.382,0.37204,13.793,2,-4.4,-1.54,-0.66,-0.50454,1,5.9923,-4.4,-1.54,-0.66
-27.12,-13.967,-6.843,-0.505,84.394,0.3723,13.851,2,-4.38,-1.533,-0.657,-0.505,1,6.0137,-4.38,-1.533,-0.657
-27.14,-13.974,-6.846,-0.50551,84.407,0.37255,13.908,2,-4.36,-1.526,-0.654,-0.50551,1,6.0351,-4.36,-1.526,-0.654
-27.16,-13.981,-6.849,-0.50604,84.419,0.37281,13.966,2,-4.34,-1.519,-0.651,-0.50604,1,6.0565,-4.34,-1.519,-0.651
-27.18,-13.988,-6.852,-0.5066,84.431,0.37306,14.023,2,-4.32,-1.512,-0.648,-0.5066,1,6.0779,-4.32,-1.512,-0.648
-27.2,-13.995,-6.855,-0.5072,84.443,0.37331,14.08,2,-4.3,-1.505,-0.645,-0.5072,1,6.0993,-4.3,-1.505,-0.645
-27.22,-14.002,-6.858,-0.50784,84.455,0.37356,14.137,2,-4.28,-1.498,-0.642,-0.50784,1,6.1207,-4.28,-1.498,-0.642
-27.24,-14.009,-6.861,-0.50851,84.467,0.37381,14.194,2,-4.26,-1.491,-0.639,-0.50851,1,6.1421,-4.26,-1.491,-0.639
-27.26,-14.016,-6.864,-0.50922,84.479,0.37406,14.251,2,-4.24,-1.484,-0.636,-0.50922,1,6.1635,-4.24,-1.484,-0.636
-27.28,-14.023,-6.867,-0.50997,84.491,0.37432,14.308,2,-4.22,-1.477,-0.633,-0.50997,1,6.1849,-4.22,-1.477,-0.633
-27.3,-14.03,-6.87,-0.51075,84.503,0.37457,14.365,2,-4.2,-1.47,-0.63,-0.51075,1,6.2063,-4.2,-1.47,-0.63
-27.32,-14.037,-6.873,-0.51158,84.515,0.37482,14.422,2,-4.18,-1.463,-0.627,-0.51158,1,6.2277,-4.18,-1.463,-0.627
-27.34,-14.044,-6.876,-0.51245,84.526,0.37507,14.479,2,-4.16,-1.456,-0.624,-0.51245,1,6.2491,-4.16,-1.456,-0.624
-27.36,-14.051,-6.879,-0.51336,84.538,0.37532,14.536,2,-4.14,-1.449,-0.621,-0.51336,1,6.2705,-4.14,-1.449,-0.621
-27.38,-14.058,-6.882,-0.51431,84.55,0.37557,14.592,2,-4.12,-1.442,-0.618,-0.51431,1,6.2919,-4.12,-1.442,-0.618
-27.4,-14.065,-6.885,-0.51531,84.562,0.37582,14.649,2,-4.1,-1.435,-0.615,-0.51531,1,6.3133,-4.1,-1.435,-0.615
-27.42,-14.072,-6.888,-0.51635,84.573,0.37607,14.705,2,-4.08,-1.428,-0.612,-0.51635,1,6.3347,-4.08,-1.428,-0.612
-27.44,-14.079,-6.891,-0.51744,84.585,0.37631,14.761,2,-4.06,-1.421,-0.609,-0.51744,1,6.3561,-4.06,-1.421,-0.609
-27.46,-14.086,-6.894,-0.51858,84.597,0.37656,14.817,2,-4.04,-1.414,-0.606,-0.51858,1,6.3775,-4.04,-1.414,-0.606
-27.48,-14.093,-6.897,-0.51977,84.608,0.37681,14.872,2,-4.02,-1.407,-0.603,-0.51977,1,6.3989,-4.02,-1.407,-0.603
-27.5,-14.1,-6.9,-0.521,84.62,0.37705,14.928,2,-4,-1.4,-0.6,-0.521,1,6.4203,-4,-1.4,-0.6
-27.52,-14.107,-6.903,-0.52229,84.631,0.3773,14.983,2,-3.98,-1.393,-0.597,-0.52229,1,6.4417,-3.98,-1.393,-0.597
-27.54,-14.114,-6.906,-0.52362,84.642,0.37754,15.038,2,-3.96,-1.386,-0.594,-0.52362,1,6.4631,-3.96,-1.386,-0.594
-27.56,-14.121,-6.909,-0.52501,84.654,0.37778,15.093,2,-3.94,-1.379,-0.591,-0.52501,1,6.4845,-3.94,-1.379,-0.591
-27.58,-14.128,-6.912,-0.52645,84.665,0.37803,15.148,2,-3.92,-1.372,-0.588,-0.52645,1,6.5059,-3.92,-1.372,-0.588
-27.6,-14.135,-6.915,-0.52795,84.677,0.37827,15.203,2,-3.9,-1.365,-0.585,-0.52795,1,6.5273,-3.9,-1.365,-0.585
-27.62,-14.142,-6.918,-0.5295,84.688,0.37851,15.258,2,-3.88,-1.358,-0.582,-0.5295,1,6.5487,-3.88,-1.358,-0.582
-27.64,-14.149,-6.921,-0.53111,84.699,0.37875,15.312,2,-3.86,-1.351,-0.579,-0.53111,1,6.5701,-3.86,-1.351,-0.579
-27.66,-14.156,-6.924,-0.53278,84.71,0.37899,15.366,2,-3.84,-1.344,-0.576,-0.53278,1,6.5915,-3.84,-1.344,-0.576
-27.68,-14.163,-6.927,-0.5345,84.721,0.37923,15.42,2,-3.82,-1.337,-0.573,-0.5345,1,6.6129,-3.82,-1.337,-0.573
-27.7,-14.17,-6.93,-0.53629,84.732,0.37947,15.474,2,-3.8,-1.33,-0.57,-0.53629,1,6.6343,-3.8,-1.33,-0.57
-27.72,-14.177,-6.933,-0.53813,84.743,0.37971,15.528,2,-3.78,-1.323,-0.567,-0.53813,1,6.6557,-3.78,-1.323,-0.567
-27.74,-14.184,-6.936,-0.54004,84.755,0.37994,15.582,2,-3.76,-1.316,-0.564,-0.54004,1,6.6771,-3.76,-1.316,-0.564
-27.76,-14.191,-6.939,-0.54179,84.766,0.38018,15.635,2,-3.74,-1.309,-0.561,-0.54179,1,6.6985,-3.74,-1.309,-0.561
-27.78,-14.198,-6.942,-0.54338,84.777,0.38042,15.689,2,-3.72,-1.302,-0.558,-0.54338,1,6.7199,-3.72,-1.302,-0.558
-27.8,-14.205,-6.945,-0.545,84.788,0.38066,15.743,2,-3.7,-1.295,-0.555,-0.545,1,6.7413,-3.7,-1.295,-0.555
-27.82,-14.212,-6.948,-0.54665,84.798,0.3809,15.797,2,-3.68,-1.288,-0.552,-0.54665,1,6.7627,-3.68,-1.288,-0.552
-27.84,-14.219,-6.951,-0.54835,84.809,0.38113,15.851,2,-3.66,-1.281,-0.549,-0.54835,1,6.7841,-3.66,-1.281,-0.549
-27.86,-14.226,-6.954,-0.55008,84.82,0.38137,15.904,2,-3.64,-1.274,-0.546,-0.55008,1,6.8055,-3.64,-1.274,-0.546
-27.88,-14.233,-6.957,-0.55185,84.831,0.38161,15.957,2,-3.62,-1.267,-0.543,-0.55185,1,6.8269,-3.62,-1.267,-0.543
-27.9,-14.24,-6.96,-0.55365,84.842,0.38184,16.011,2,-3.6,-1.26,-0.54,-0.55365,1,6.8483,-3.6,-1.26,-0.54
-27.92,-14.247,-6.963,-0.5555,84.853,0.38208,16.063,2,-3.58,-1.253,-0.537,-0.5555,1,6.8697,-3.58,-1.253,-0.537
-27.94,-14.254,-6.966,-0.55697,84.864,0.38233,16.12,2,-3.56,-1.246,-0.534,-0.55697,1,6.8911,-3.56,-1.246,-0.534
-27.96,-14.261,-6.969,-0.55817,84.876,0.38259,16.178,2,-3.54,-1.239,-0.531,-0.55817,1,6.9125,-3.54,-1.239,-0.531
-27.98,-14.268,-6.972,-0.55938,84.887,0.38285,16.236,2,-3.52,-1.232,-0.528,-0.55938,1,6.9339,-3.52,-1.232,-0.528
-28,-14.275,-6.975,-0.56063,84.899,0.38311,16.294,2,-3.5,-1.225,-0.525,-0.56063,1,6.9553,-3.5,-1.225,-0.525
-28.02,-14.282,-6.978,-0.5619,84.911,0.38337,16.352,2,-3.48,-1.218,-0.522,-0.5619,1,6.9767,-3.48,-1.218,-0.522
-28.04,-14.289,-6.981,-0.56321,84.922,0.38363,16.41,2,-3.46,-1.211,-0.519,-0.56321,1,6.9981,-3.46,-1.211,-0.519
-28.06,-14.296,-6.984,-0.56454,84.934,0.38388,16.468,2,-3.44,-1.204,-0.516,-0.56454,1,7.0195,-3.44,-1.204,-0.516
-28.08,-14.303,-6.987,-0.5659,84.945,0.38414,16.525,2,-3.42,-1.197,-0.513,-0.5659,1,7.0409,-3.42,-1.197,-0.513
-28.1,-14.31,-6.99,-0.5673,84.957,0.3844,16.583,2,-3.4,-1.19,-0.51,-0.5673,1,7.0623,-3.4,-1.19,-0.51
-28.12,-14.317,-6.993,-0.56872,84.968,0.38465,16.64,2,-3.38,-1.183,-0.507,-0.56872,1,7.0837,-3.38,-1.183,-0.507
-28.14,-14.324,-6.996,-0.57018,84.98,0.38491,16.697,2,-3.36,-1.176,-0.504,-0.57018,1,7.1051,-3.36,-1.176,-0.504
-28.16,-14.331,-6.999,-0.57167,84.991,0.38516,16.754,2,-3.34,-1.169,-0.501,-0.57167,1,7.1265,-3.34,-1.169,-0.501
-28.18,-14.338,-7.002,-0.57319,85.002,0.38541,16.811,2,-3.32,-1.162,-0.498,-0.57319,1,7.1479,-3.32,-1.162,-0.498
-28.2,-14.345,-7.005,-0.57475,85.014,0.38567,16.867,2,-3.3,-1.155,-0.495,-0.57475,1,7.1693,-3.3,-1.155,-0.495
-28.22,-14.352,-7.008,-0.57634,85.025,0.38592,16.924,2,-3.28,-1.148,-0.492,-0.57634,1,7.1907,-3.28,-1.148,-0.492
-28.24,-14.359,-7.011,-0.57797,85.036,0.38617,16.98,2,-3.26,-1.141,-0.489,-0.57797,1,7.2121,-3.26,-1.141,-0.489
-28.26,-14.366,-7.014,-0.57949,85.047,0.38643,17.037,2,-3.24,-1.134,-0.486,-0.57949,1,7.2335,-3.24,-1.134,-0.486
-28.28,-14.373,-7.017,-0.5809,85.059,0.38668,17.094,2,-3.22,-1.127,-0.483,-0.5809,1,7.2549,-3.22,-1.127,-0.483
-28.3,-14.38,-7.02,-0.58236,85.07,0.38694,17.151,2,-3.2,-1.12,-0.48,-0.58236,1,7.2763,-3.2,-1.12,-0.48
-28.32,-14.387,-7.023,-0.58386,85.081,0.38719,17.207,2,-3.18,-1.113,-0.477,-0.58386,1,7.2977,-3.18,-1.113,-0.477
-28.34,-14.394,-7.026,-0.5854,85.092,0.38745,17.264,2,-3.16,-1.106,-0.474,-0.5854,1,7.3191,-3.16,-1.106,-0.474
-28.36,-14.401,-7.029,-0.58698,85.103,0.3877,17.32,2,-3.14,-1.099,-0.471,-0.58698,1,7.3405,-3.14,-1.099,-0.471
-28.38,-14.408,-7.032,-0.58862,85.114,0.38795,17.376,2,-3.12,-1.092,-0.468,-0.58862,1,7.3619,-3.12,-1.092,-0.468
-28.4,-14.415,-7.035,-0.5903,85.125,0.38821,17.432,2,-3.1,-1.085,-0.465,-0.5903,1,7.3833,-3.1,-1.085,-0.465
-28.42,-14.422,-7.038,-0.59202,85.136,0.38846,17.488,2,-3.08,-1.078,-0.462,-0.59202,1,7.4047,-3.08,-1.078,-0.462
-28.44,-14.429,-7.041,-0.5938,85.147,0.38871,17.544,2,-3.06,-1.071,-0.459,-0.5938,1,7.4261,-3.06,-1.071,-0.459
-28.46,-14.436,-7.044,-0.59562,85.158,0.38896,17.6,2,-3.04,-1.064,-0.456,-0.59562,1,7.4475,-3.04,-1.064,-0.456
-28.48,-14.443,-7.047,-0.5975,85.169,0.38921,17.655,2,-3.02,-1.057,-0.453,-0.5975,1,7.4689,-3.02,-1.057,-0.453
-28.5,-14.45,-7.05,-0.59943,85.18,0.38946,17.711,2,-3,-1.05,-0.45,-0.59943,1,7.4903,-3,-1.05,-0.45
-28.52,-14.457,-7.053,-0.60141,85.191,0.38971,17.766,2,-2.98,-1.043,-0.447,-0.60141,1,7.5117,-2.98,-1.043,-0.447
-28.54,-14.464,-7.056,-0.60344,85.202,0.38996,17.821,2,-2.96,-1.036,-0.444,-0.60344,1,7.5331,-2.96,-1.036,-0.444
-28.56,-14.471,-7.059,-0.60553,85.212,0.39021,17.876,2,-2.94,-1.029,-0.441,-0.60553,1,7.5545,-2.94,-1.029,-0.441
-28.58,-14.478,-7.062,-0.60768,85.223,0.39046,17.931,2,-2.92,-1.022,-0.438,-0.60768,1,7.5759,-2.92,-1.022,-0.438
-28.6,-14.485,-7.065,-0.60988,85.234,0.3907,17.986,2,-2.9,-1.015,-0.435,-0.60988,1,7.5973,-2.9,-1.015,-0.435
-28.62,-14.492,-7.068,-0.61214,85.245,0.39095,18.041,2,-2.88,-1.008,-0.432,-0.61214,1,7.6187,-2.88,-1.008,-0.432
-28.64,-14.499,-7.071,-0.61446,85.255,0.3912,18.095,2,-2.86,-1.001,-0.429,-0.61446,1,7.6401,-2.86,-1.001,-0.429
-28.66,-14.506,-7.074,-0.61684,85.266,0.39144,18.15,2,-2.84,-0.994,-0.426,-0.61684,1,7.6615,-2.84,-0.994,-0.426
-28.68,-14.513,-7.077,-0.61928,85.277,0.39169,18.204,2,-2.82,-0.987,-0.423,-0.61928,1,7.6829,-2.82,-0.987,-0.423
-28.7,-14.52,-7.08,-0.62178,85.287,0.39193,18.258,2,-2.8,-0.98,-0.42,-0.62178,1,7.7043,-2.8,-0.98,-0.42
-28.72,-14.527,-7.083,-0.62434,85.298,0.39218,18.312,2,-2.78,-0.973,-0.417,-0.62434,1,7.7257,-2.78,-0.973,-0.417
-28.74,-14.534,-7.086,-0.62697,85.308,0.39242,18.366,2,-2.76,-0.966,-0.414,-0.62697,1,7.7471,-2.76,-0.966,-0.414
-28.76,-14.541,-7.089,-0.62966,85.319,0.39266,18.42,2,-2.74,-0.959,-0.411,-0.62966,1,7.7685,-2.74,-0.959,-0.411
-28.78,-14.548,-7.092,-0.63242,85.329,0.39291,18.475,2,-2.72,-0.952,-0.408,-0.63242,1,7.7899,-2.72,-0.952,-0.408
-28.8,-14.555,-7.095,-0.63525,85.34,0.39315,18.529,2,-2.7,-0.945,-0.405,-0.63525,1,7.8113,-2.7,-0.945,-0.405
-28.82,-14.562,-7.098,-0.63814,85.35,0.3934,18.583,2,-2.68,-0.938,-0.402,-0.63814,1,7.8327,-2.68,-0.938,-0.402
-28.84,-14.569,-7.101,-0.64111,85.361,0.39364,18.638,2,-2.66,-0.931,-0.399,-0.64111,1,7.8541,-2.66,-0.931,-0.399
-28.86,-14.576,-7.104,-0.64414,85.371,0.39389,18.692,2,-2.64,-0.924,-0.396,-0.64414,1,7.8755,-2.64,-0.924,-0.396
-28.88,-14.583,-7.107,-0.64724,85.381,0.39413,18.746,2,-2.62,-0.917,-0.393,-0.64724,1,7.8969,-2.62,-0.917,-0.393
-28.9,-14.59,-7.11,-0.65042,85.392,0.39437,18.799,2,-2.6,-0.91,-0.39,-0.65042,1,7.9183,-2.6,-0.91,-0.39
-28.92,-14.597,-7.113,-0.65367,85.402,0.39461,18.853,2,-2.58,-0.903,-0.387,-0.65367,1,7.9397,-2.58,-0.903,-0.387
-28.94,-14.604,-7.116,-0.65699,85.412,0.39485,18.907,2,-2.56,-0.896,-0.384,-0.65699,1,7.9611,-2.56,-0.896,-0.384
-28.96,-14.611,-7.119,-0.66039,85.422,0.3951,18.96,2,-2.54,-0.889,-0.381,-0.66039,1,7.9825,-2.54,-0.889,-0.381
-28.98,-14.618,-7.122,-0.66386,85.433,0.39534,19.013,2,-2.52,-0.882,-0.378,-0.66386,1,8.0039,-2.52,-0.882,-0.378
-29,-14.625,-7.125,-0.66741,85.443,0.39558,19.067,2,-2.5,-0.875,-0.375,-0.66741,1,8.0254,-2.5,-0.875,-0.375
-29.02,-14.632,-7.128,-0.67104,85.453,0.39581,19.12,2,-2.48,-0.868,-0.372,-0.67104,1,8.0468,-2.48,-0.868,-0.372
-29.04,-14.639,-7.131,-0.67475,85.463,0.39605,19.173,2,-2.46,-0.861,-0.369,-0.67475,1,8.0682,-2.46,-0.861,-0.369
-29.06,-14.646,-7.134,-0.67853,85.473,0.39629,19.225,2,-2.44,-0.854,-0.366,-0.67853,1,8.0896,-2.44,-0.854,-0.366
-29.08,-14.653,-7.137,-0.6824,85.483,0.39653,19.278,2,-2.42,-0.847,-0.363,-0.6824,1,8.111,-2.42,-0.847,-0.363
-29.1,-14.66,-7.14,-0.68635,85.493,0.39677,19.331,2,-2.4,-0.84,-0.36,-0.68635,1,8.1324,-2.4,-0.84,-0.36
-29.12,-14.667,-7.143,-0.69039,85.503,0.397,19.383,2,-2.38,-0.833,-0.357,-0.69039,1,8.1538,-2.38,-0.833,-0.357
-29.14,-14.674,-7.146,-0.6945,85.513,0.39724,19.436,2,-2.36,-0.826,-0.354,-0.6945,1,8.1752,-2.36,-0.826,-0.354
-29.16,-14.681,-7.149,-0.69871,85.523,0.39747,19.488,2,-2.34,-0.819,-0.351,-0.69871,1,8.1966,-2.34,-0.819,-0.351
-29.18,-14.688,-7.152,-0.703,85.533,0.39771,19.54,2,-2.32,-0.812,-0.348,-0.703,1,8.218,-2.32,-0.812,-0.348
-29.2,-14.695,-7.155,-0.70737,85.543,0.39794,19.592,2,-2.3,-0.805,-0.345,-0.70737,1,8.2394,-2.3,-0.805,-0.345
-29.22,-14.702,-7.158,-0.71184,85.553,0.39818,19.644,2,-2.28,-0.798,-0.342,-0.71184,1,8.2608,-2.28,-0.798,-0.342
-29.24,-14.709,-7.161,-0.71639,85.563,0.39841,19.696,2,-2.26,-0.791,-0.339,-0.71639,1,8.2822,-2.26,-0.791,-0.339
-29.26,-14.716,-7.164,-0.72043,85.573,0.39865,19.748,2,-2.24,-0.784,-0.336,-0.72043,1,8.3036,-2.24,-0.784,-0.336
-29.28,-14.723,-7.167,-0.72391,85.583,0.39888,19.8,2,-2.22,-0.777,-0.333,-0.72391,1,8.325,-2.22,-0.777,-0.333
-29.3,-14.73,-7.17,-0.72742,85.592,0.39912,19.852,2,-2.2,-0.77,-0.33,-0.72742,1,8.3464,-2.2,-0.77,-0.33
-29.32,-14.737,-7.173,-0.73098,85.602,0.39936,19.904,2,-2.18,-0.763,-0.327,-0.73098,1,8.3678,-2.18,-0.763,-0.327
-29.34,-14.744,-7.176,-0.73457,85.612,0.39959,19.955,2,-2.16,-0.756,-0.324,-0.73457,1,8.3892,-2.16,-0.756,-0.324
-29.36,-14.751,-7.179,-0.73799,85.622,0.39983,20.007,2,-2.14,-0.749,-0.321,-0.73799,1,8.4106,-2.14,-0.749,-0.321
-29.38,-14.758,-7.182,-0.74015,85.632,0.40009,20.063,2,-2.12,-0.742,-0.318,-0.74015,1,8.432,-2.12,-0.742,-0.318
-29.4,-14.765,-7.185,-0.74235,85.643,0.40034,20.118,2,-2.1,-0.735,-0.315,-0.74235,1,8.4534,-2.1,-0.735,-0.315
-29.42,-14.772,-7.188,-0.74461,85.653,0.40059,20.173,2,-2.08,-0.728,-0.312,-0.74461,1,8.4748,-2.08,-0.728,-0.312
-29.44,-14.779,-7.191,-0.7469,85.663,0.40085,20.228,2,-2.06,-0.721,-0.309,-0.7469,1,8.4962,-2.06,-0.721,-0.309
-29.46,-14.786,-7.194,-0.74925,85.673,0.4011,20.282,2,-2.04,-0.714,-0.306,-0.74925,1,8.5176,-2.04,-0.714,-0.306
-29.48,-14.793,-7.197,-0.75165,85.684,0.40135,20.337,2,-2.02,-0.707,-0.303,-0.75165,1,8.539,-2.02,-0.707,-0.303
-29.5,-14.8,-7.2,-0.75409,85.694,0.4016,20.392,2,-2,-0.7,-0.3,-0.75409,1,8.5604,-2,-0.7,-0.3
-29.52,-14.807,-7.203,-0.75658,85.704,0.40185,20.446,2,-1.98,-0.693,-0.297,-0.75658,1,8.5818,-1.98,-0.693,-0.297
-29.54,-14.814,-7.206,-0.75913,85.714,0.4021,20.5,2,-1.96,-0.686,-0.294,-0.75913,1,8.6032,-1.96,-0.686,-0.294
-29.56,-14.821,-7.209,-0.76172,85.724,0.40235,20.555,2,-1.94,-0.679,-0.291,-0.76172,1,8.6246,-1.94,-0.679,-0.291
-29.58,-14.828,-7.212,-0.76437,85.734,0.4026,20.609,2,-1.92,-0.672,-0.288,-0.76437,1,8.646,-1.92,-0.672,-0.288
-29.6,-14.835,-7.215,-0.76707,85.744,0.40285,20.663,2,-1.9,-0.665,-0.285,-0.76707,1,8.6674,-1.9,-0.665,-0.285
-29.62,-14.842,-7.218,-0.76983,85.754,0.4031,20.717,2,-1.88,-0.658,-0.282,-0.76983,1,8.6888,-1.88,-0.658,-0.282
-29.64,-14.849,-7.221,-0.77264,85.764,0.40335,20.771,2,-1.86,-0.651,-0.279,-0.77264,1,8.7102,-1.86,-0.651,-0.279
-29.66,-14.856,-7.224,-0.7755,85.774,0.4036,20.824,2,-1.84,-0.644,-0.276,-0.7755,1,8.7316,-1.84,-0.644,-0.276
-29.68,-14.863,-7.227,-0.77842,85.784,0.40384,20.878,2,-1.82,-0.637,-0.273,-0.77842,1,8.753,-1.82,-0.637,-0.273
-29.7,-14.87,-7.23,-0.7814,85.794,0.40409,20.932,2,-1.8,-0.63,-0.27,-0.7814,1,8.7744,-1.8,-0.63,-0.27
-29.72,-14.877,-7.233,-0.78444,85.804,0.40434,20.985,2,-1.78,-0.623,-0.267,-0.78444,1,8.7958,-1.78,-0.623,-0.267
-29.74,-14.884,-7.236,-0.78754,85.814,0.40458,21.038,2,-1.76,-0.616,-0.264,-0.78754,1,8.8172,-1.76,-0.616,-0.264
-29.76,-14.891,-7.239,-0.79031,85.824,0.40483,21.092,2,-1.74,-0.609,-0.261,-0.79031,1,8.8386,-1.74,-0.609,-0.261
-29.78,-14.898,-7.242,-0.79273,85.834,0.40508,21.146,2,-1.72,-0.602,-0.258,-0.79273,1,8.86,-1.72,-0.602,-0.258
-29.8,-14.905,-7.245,-0.79517,85.844,0.40533,21.2,2,-1.7,-0.595,-0.255,-0.79517,1,8.8814,-1.7,-0.595,-0.255
-29.82,-14.912,-7.248,-0.79763,85.854,0.40558,21.254,2,-1.68,-0.588,-0.252,-0.79763,1,8.9028,-1.68,-0.588,-0.252
-29.84,-14.919,-7.251,-0.7995,85.864,0.40583,21.308,2,-1.66,-0.581,-0.249,-0.7995,1,8.9242,-1.66,-0.581,-0.249
-29.86,-14.926,-7.254,-0.80019,85.874,0.40609,21.365,2,-1.64,-0.574,-0.246,-0.80019,1,8.9456,-1.64,-0.574,-0.246
-29.88,-14.933,-7.257,-0.80089,85.885,0.40635,21.421,2,-1.62,-0.567,-0.243,-0.80089,1,8.967,-1.62,-0.567,-0.243
-29.9,-14.94,-7.26,-0.80159,85.895,0.40661,21.477,2,-1.6,-0.56,-0.24,-0.80159,1,8.9884,-1.6,-0.56,-0.24
-29.92,-14.947,-7.263,-0.80231,85.906,0.40687,21.533,2,-1.58,-0.553,-0.237,-0.80231,1,9.0098,-1.58,-0.553,-0.237
-29.94,-14.954,-7.266,-0.80303,85.916,0.40713,21.589,2,-1.56,-0.546,-0.234,-0.80303,1,9.0312,-1.56,-0.546,-0.234
-29.96,-14.961,-7.269,-0.80377,85.926,0.40739,21.645,2,-1.54,-0.539,-0.231,-0.80377,1,9.0526,-1.54,-0.539,-0.231
-29.98,-14.968,-7.272,-0.80451,85.936,0.40765,21.7,2,-1.52,-0.532,-0.228,-0.80451,1,9.074,-1.52,-0.532,-0.228
-30,-14.975,-7.275,-0.80527,85.947,0.4079,21.756,2,-1.5,-0.525,-0.225,-0.80527,1,9.0954,-1.5,-0.525,-0.225
-30.02,-14.982,-7.278,-0.80603,85.957,0.40816,21.811,2,-1.48,-0.518,-0.222,-0.80603,1,9.1168,-1.48,-0.518,-0.222
-30.04,-14.989,-7.281,-0.8068,85.967,0.40842,21.867,2,-1.46,-0.511,-0.219,-0.8068,1,9.1382,-1.46,-0.511,-0.219
-30.06,-14.996,-7.284,-0.80758,85.977,0.40867,21.922,2,-1.44,-0.504,-0.216,-0.80758,1,9.1596,-1.44,-0.504,-0.216
-30.08,-15.003,-7.287,-0.80838,85.988,0.40893,21.977,2,-1.42,-0.497,-0.213,-0.80838,1,9.181,-1.42,-0.497,-0.213
-30.1,-15.01,-7.29,-0.80918,85.998,0.40919,22.032,2,-1.4,-0.49,-0.21,-0.80918,1,9.2024,-1.4,-0.49,-0.21
-30.12,-15.017,-7.293,-0.80999,86.008,0.40944,22.087,2,-1.38,-0.483,-0.207,-0.80999,1,9.2238,-1.38,-0.483,-0.207
-30.14,-15.024,-7.296,-0.8108,86.018,0.40969,22.142,2,-1.36,-0.476,-0.204,-0.8108,1,9.2452,-1.36,-0.476,-0.204
-30.16,-15.031,-7.299,-0.81163,86.028,0.40995,22.197,2,-1.34,-0.469,-0.201,-0.81163,1,9.2666,-1.34,-0.469,-0.201
-30.18,-15.038,-7.302,-0.81247,86.038,0.4102,22.251,2,-1.32,-0.462,-0.198,-0.81247,1,9.288,-1.32,-0.462,-0.198
-30.2,-15.045,-7.305,-0.81332,86.048,0.41045,22.306,2,-1.3,-0.455,-0.195,-0.81332,1,9.3094,-1.3,-0.455,-0.195
-30.22,-15.052,-7.308,-0.81417,86.058,0.41071,22.36,2,-1.28,-0.448,-0.192,-0.81417,1,9.3308,-1.28,-0.448,-0.192
-30.24,-15.059,-7.311,-0.81504,86.068,0.41096,22.415,2,-1.26,-0.441,-0.189,-0.81504,1,9.3522,-1.26,-0.441,-0.189
-30.26,-15.066,-7.314,-0.81581,86.078,0.41121,22.469,2,-1.24,-0.434,-0.186,-0.81581,1,9.3736,-1.24,-0.434,-0.186
-30.28,-15.073,-7.317,-0.81648,86.088,0.41147,22.524,2,-1.22,-0.427,-0.183,-0.81648,1,9.395,-1.22,-0.427,-0.183
-30.3,-15.08,-7.32,-0.81714,86.098,0.41172,22.578,2,-1.2,-0.42,-0.18,-0.81714,1,9.4164,-1.2,-0.42,-0.18
-30.32,-15.087,-7.323,-0.81781,86.108,0.41198,22.633,2,-1.18,-0.413,-0.177,-0.81781,1,9.4378,-1.18,-0.413,-0.177
-30.34,-15.094,-7.326,-0.81848,86.118,0.41223,22.687,2,-1.16,-0.406,-0.174,-0.81848,1,9.4592,-1.16,-0.406,-0.174
-30.36,-15.101,-7.329,-0.81914,86.127,0.41249,22.741,2,-1.14,-0.399,-0.171,-0.81914,1,9.4806,-1.14,-0.399,-0.171
-30.38,-15.108,-7.332,-0.81981,86.137,0.41274,22.796,2,-1.12,-0.392,-0.168,-0.81981,1,9.502,-1.12,-0.392,-0.168
-30.4,-15.115,-7.335,-0.82048,86.147,0.41299,22.85,2,-1.1,-0.385,-0.165,-0.82048,1,9.5234,-1.1,-0.385,-0.165
-30.42,-15.122,-7.338,-0.82114,86.157,0.41325,22.904,2,-1.08,-0.378,-0.162,-0.82114,1,9.5448,-1.08,-0.378,-0.162
-30.44,-15.129,-7.341,-0.82181,86.167,0.4135,22.957,2,-1.06,-0.371,-0.159,-0.82181,1,9.5662,-1.06,-0.371,-0.159
-30.46,-15.136,-7.344,-0.82248,86.177,0.41375,23.011,2,-1.04,-0.364,-0.156,-0.82248,1,9.5876,-1.04,-0.364,-0.156
-30.48,-15.143,-7.347,-0.82314,86.186,0.414,23.065,2,-1.02,-0.357,-0.153,-0.82314,1,9.609,-1.02,-0.357,-0.153
-30.5,-15.15,-7.35,-0.82381,86.196,0.41426,23.118,2,-1,-0.35,-0.15,-0.82381,1,9.6304,-1,-0.35,-0.15
-30.52,-15.157,-7.353,-0.82448,86.206,0.41451,23.172,2,-0.98,-0.343,-0.147,-0.82448,1,9.6518,-0.98,-0.343,-0.147
-30.54,-15.164,-7.356,-0.82514,86.216,0.41476,23.225,2,-0.96,-0.336,-0.144,-0.82514,1,9.6732,-0.96,-0.336,-0.144
-30.56,-15.171,-7.359,-0.82581,86.225,0.41501,23.278,2,-0.94,-0.329,-0.141,-0.82581,1,9.6946,-0.94,-0.329,-0.141
-30.58,-15.178,-7.362,-0.82648,86.235,0.41526,23.331,2,-0.92,-0.322,-0.138,-0.82648,1,9.716,-0.92,-0.322,-0.138
-30.6,-15.185,-7.365,-0.82714,86.244,0.41551,23.384,2,-0.9,-0.315,-0.135,-0.82714,1,9.7374,-0.9,-0.315,-0.135
-30.62,-15.192,-7.368,-0.82781,86.254,0.41576,23.437,2,-0.88,-0.308,-0.132,-0.82781,1,9.7588,-0.88,-0.308,-0.132
-30.64,-15.199,-7.371,-0.82848,86.264,0.41601,23.49,2,-0.86,-0.301,-0.129,-0.82848,1,9.7802,-0.86,-0.301,-0.129
-30.66,-15.206,-7.374,-0.82914,86.273,0.41626,23.542,2,-0.84,-0.294,-0.126,-0.82914,1,9.8016,-0.84,-0.294,-0.126
-30.68,-15.213,-7.377,-0.82981,86.283,0.41651,23.595,2,-0.82,-0.287,-0.123,-0.82981,1,9.823,-0.82,-0.287,-0.123
-30.7,-15.22,-7.38,-0.83048,86.292,0.41676,23.648,2,-0.8,-0.28,-0.12,-0.83048,1,9.8444,-0.8,-0.28,-0.12
-30.72,-15.227,-7.383,-0.83114,86.302,0.417,23.7,2,-0.78,-0.273,-0.117,-0.83114,1,9.8658,-0.78,-0.273,-0.117
-30.74,-15.234,-7.386,-0.83181,86.311,0.41725,23.752,2,-0.76,-0.266,-0.114,-0.83181,1,9.8872,-0.76,-0.266,-0.114
-30.76,-15.241,-7.389,-0.83248,86.321,0.4175,23.805,2,-0.74,-0.259,-0.111,-0.83248,1,9.9086,-0.74,-0.259,-0.111
-30.78,-15.248,-7.392,-0.83314,86.33,0.41775,23.857,2,-0.72,-0.252,-0.108,-0.83314,1,9.93,-0.72,-0.252,-0.108
-30.8,-15.255,-7.395,-0.83333,86.34,0.41801,23.912,2,-0.7,-0.245,-0.105,-0.83333,1,9.9514,-0.7,-0.245,-0.105
-30.82,-15.262,-7.398,-0.83333,86.35,0.41828,23.968,2,-0.68,-0.238,-0.102,-0.83333,1,9.9728,-0.68,-0.238,-0.102
-30.84,-15.269,-7.401,-0.83333,86.36,0.41854,24.023,2,-0.66,-0.231,-0.099,-0.83333,1,9.9942,-0.66,-0.231,-0.099
-30.86,-15.276,-7.404,-0.83333,86.369,0.4188,24.078,2,-0.64,-0.224,-0.096,-0.83333,1,10.016,-0.64,-0.224,-0.096
-30.88,-15.283,-7.407,-0.83333,86.379,0.41907,24.134,2,-0.62,-0.217,-0.093,-0.83333,1,10.037,-0.62,-0.217,-0.093
-30.9,-15.29,-7.41,-0.83333,86.389,0.41933,24.189,2,-0.6,-0.21,-0.09,-0.83333,1,10.058,-0.6,-0.21,-0.09
-30.92,-15.297,-7.413,-0.83333,86.399,0.41959,24.244,2,-0.58,-0.203,-0.087,-0.83333,1,10.08,-0.58,-0.203,-0.087
-30.94,-15.304,-7.416,-0.83333,86.408,0.41985,24.299,2,-0.56,-0.196,-0.084,-0.83333,1,10.101,-0.56,-0.196,-0.084
-30.96,-15.311,-7.419,-0.83333,86.418,0.42012,24.354,2,-0.54,-0.189,-0.081,-0.83333,1,10.123,-0.54,-0.189,-0.081
-30.98,-15.318,-7.422,-0.83333,86.428,0.42038,24.409,2,-0.52,-0.182,-0.078,-0.83333,1,10.144,-0.52,-0.182,-0.078
-31,-15.325,-7.425,-0.83333,86.437,0.42064,24.464,2,-0.5,-0.175,-0.075,-0.83333,1,10.165,-0.5,-0.175,-0.075
-31.02,-15.332,-7.428,-0.83333,86.447,0.4209,24.518,2,-0.48,-0.168,-0.072,-0.83333,1,10.187,-0.48,-0.168,-0.072
-31.04,-15.339,-7.431,-0.83333,86.457,0.42116,24.573,2,-0.46,-0.161,-0.069,-0.83333,1,10.208,-0.46,-0.161,-0.069
-31.06,-15.346,-7.434,-0.83333,86.466,0.42142,24.627,2,-0.44,-0.154,-0.066,-0.83333,1,10.23,-0.44,-0.154,-0.066
-31.08,-15.353,-7.437,-0.83333,86.476,0.42168,24.682,2,-0.42,-0.147,-0.063,-0.83333,1,10.251,-0.42,-0.147,-0.063
-31.1,-15.36,-7.44,-0.83333,86.485,0.42194,24.736,2,-0.4,-0.14,-0.06,-0.83333,1,10.272,-0.4,-0.14,-0.06
-31.12,-15.367,-7.443,-0.83333,86.495,0.4222,24.79,2,-0.38,-0.133,-0.057,-0.83333,1,10.294,-0.38,-0.133,-0.057
-31.14,-15.374,-7.446,-0.83333,86.504,0.42246,24.845,2,-0.36,-0.126,-0.054,-0.83333,1,10.315,-0.36,-0.126,-0.054
-31.16,-15.381,-7.449,-0.83333,86.514,0.42271,24.899,2,-0.34,-0.119,-0.051,-0.83333,1,10.337,-0.34,-0.119,-0.051
-31.18,-15.388,-7.452,-0.83333,86.523,0.42297,24.953,2,-0.32,-0.112,-0.048,-0.83333,1,10.358,-0.32,-0.112,-0.048
-31.2,-15.395,-7.455,-0.83333,86.533,0.42323,25.007,2,-0.3,-0.105,-0.045,-0.83333,1,10.379,-0.3,-0.105,-0.045
-31.22,-15.402,-7.458,-0.83333,86.542,0.42349,25.061,2,-0.28,-0.098,-0.042,-0.83333,1,10.401,-0.28,-0.098,-0.042
-31.24,-15.409,-7.461,-0.83333,86.552,0.42374,25.114,2,-0.26,-0.091,-0.039,-0.83333,1,10.422,-0.26,-0.091,-0.039
-31.26,-15.416,-7.464,-0.83333,86.561,0.424,25.168,2,-0.24,-0.084,-0.036,-0.83333,1,10.444,-0.24,-0.084,-0.036
-31.28,-15.423,-7.467,-0.83333,86.57,0.42426,25.223,2,-0.22,-0.077,-0.033,-0.83333,1,10.465,-0.22,-0.077,-0.033
-31.3,-15.43,-7.47,-0.83333,86.58,0.42452,25.277,2,-0.2,-0.07,-0.03,-0.83333,1,10.486,-0.2,-0.07,-0.03
-31.32,-15.437,-7.473,-0.83333,86.589,0.42478,25.331,2,-0.18,-0.063,-0.027,-0.83333,1,10.508,-0.18,-0.063,-0.027
-31.34,-15.444,-7.476,-0.83333,86.599,0.42504,25.385,2,-0.16,-0.056,-0.024,-0.83333,1,10.529,-0.16,-0.056,-0.024
-31.36,-15.451,-7.479,-0.83333,86.608,0.4253,25.439,2,-0.14,-0.049,-0.021,-0.83333,1,10.551,-0.14,-0.049,-0.021
-31.38,-15.458,-7.482,-0.83333,86.617,0.42556,25.493,2,-0.12,-0.042,-0.018,-0.83333,1,10.572,-0.12,-0.042,-0.018
-31.4,-15.465,-7.485,-0.83333,86.627,0.42581,25.547,2,-0.1,-0.035,-0.015,-0.83333,1,10.593,-0.1,-0.035,-0.015
-31.42,-15.472,-7.488,-0.83333,86.636,0.42607,25.601,2,-0.08,-0.028,-0.012,-0.83333,1,10.615,-0.08,-0.028,-0.012
-31.44,-15.479,-7.491,-0.83333,86.645,0.42633,25.655,2,-0.06,-0.021,-0.009,-0.83333,1,10.636,-0.06,-0.021,-0.009
-31.46,-15.486,-7.494,-0.83333,86.654,0.42659,25.708,2,-0.04,-0.014,-0.006,-0.83333,1,10.658,-0.04,-0.014,-0.006
-31.48,-15.493,-7.497,-0.83333,86.664,0.42684,25.762,2,-0.02,-0.007,-0.003,-0.83333,1,10.679,-0.02,-0.007,-0.003
-31.5,-15.5,-7.5,-0.83333,86.673,0.4271,25.815,2,0,0,0,-0.83333,1,10.7,0,0,0
-31.52,-15.507,-7.503,-0.83333,86.682,0.42736,25.868,2,0.02,0.007,0.003,-0.83333,1,10.722,0.02,0.007,0.003
-31.54,-15.514,-7.506,-0.83333,86.691,0.42761,25.922,2,0.04,0.014,0.006,-0.83333,1,10.743,0.04,0.014,0.006
-31.56,-15.521,-7.509,-0.83333,86.7,0.42787,25.975,2,0.06,0.021,0.009,-0.83333,1,10.765,0.06,0.021,0.009
-31.58,-15.528,-7.512,-0.83333,86.71,0.42812,26.028,2,0.08,0.028,0.012,-0.83333,1,10.786,0.08,0.028,0.012
-31.6,-15.535,-7.515,-0.83333,86.719,0.42838,26.081,2,0.1,0.035,0.015,-0.83333,1,10.807,0.1,0.035,0.015
-31.62,-15.542,-7.518,-0.83333,86.728,0.42863,26.134,2,0.12,0.042,0.018,-0.83333,1,10.829,0.12,0.042,0.018
-31.64,-15.549,-7.521,-0.83333,86.737,0.42889,26.186,2,0.14,0.049,0.021,-0.83333,1,10.85,0.14,0.049,0.021
-31.66,-15.556,-7.524,-0.83333,86.746,0.42914,26.239,2,0.16,0.056,0.024,-0.83333,1,10.872,0.16,0.056,0.024
-31.68,-15.563,-7.527,-0.83333,86.755,0.42939,26.292,2,0.18,0.063,0.027,-0.83333,1,10.893,0.18,0.063,0.027
-31.7,-15.57,-7.53,-0.83333,86.764,0.42965,26.344,2,0.2,0.07,0.03,-0.83333,1,10.914,0.2,0.07,0.03
-31.72,-15.577,-7.533,-0.83333,86.773,0.4299,26.397,2,0.22,0.077,0.033,-0.83333,1,10.936,0.22,0.077,0.033
-31.74,-15.584,-7.536,-0.83333,86.782,0.43015,26.449,2,0.24,0.084,0.036,-0.83333,1,10.957,0.24,0.084,0.036
-31.76,-15.591,-7.539,-0.83333,86.791,0.43041,26.502,2,0.26,0.091,0.039,-0.83333,1,10.979,0.26,0.091,0.039
-31.78,-15.598,-7.542,-0.83333,86.8,0.43066,26.554,2,0.28,0.098,0.042,-0.83333,1,11,0.28,0.098,0.042
-31.8,-15.605,-7.545,-0.83333,86.809,0.43092,26.607,2,0.3,0.105,0.045,-0.83333,1,11.021,0.3,0.105,0.045
-31.82,-15.612,-7.548,-0.83333,86.818,0.43117,26.66,2,0.32,0.112,0.048,-0.83333,1,11.043,0.32,0.112,0.048
-31.84,-15.619,-7.551,-0.83333,86.827,0.43143,26.712,2,0.34,0.119,0.051,-0.83333,1,11.064,0.34,0.119,0.051
-31.86,-15.626,-7.554,-0.83333,86.836,0.43168,26.765,2,0.36,0.126,0.054,-0.83333,1,11.086,0.36,0.126,0.054
-31.88,-15.633,-7.557,-0.83333,86.845,0.43194,26.817,2,0.38,0.133,0.057,-0.83333,1,11.107,0.38,0.133,0.057
-31.9,-15.64,-7.56,-0.83333,86.854,0.43219,26.869,2,0.4,0.14,0.06,-0.83333,1,11.128,0.4,0.14,0.06
-31.92,-15.647,-7.563,-0.83333,86.863,0.43245,26.921,2,0.42,0.147,0.063,-0.83333,1,11.15,0.42,0.147,0.063
-31.94,-15.654,-7.566,-0.83333,86.872,0.4327,26.974,2,0.44,0.154,0.066,-0.83333,1,11.171,0.44,0.154,0.066
-31.96,-15.661,-7.569,-0.83333,86.881,0.43296,27.026,2,0.46,0.161,0.069,-0.83333,1,11.193,0.46,0.161,0.069
-31.98,-15.668,-7.572,-0.83333,86.89,0.43321,27.078,2,0.48,0.168,0.072,-0.83333,1,11.214,0.48,0.168,0.072
-32,-15.675,-7.575,-0.83333,86.898,0.43346,27.13,2,0.5,0.175,0.075,-0.83333,1,11.235,0.5,0.175,0.075
-32.02,-15.682,-7.578,-0.83333,86.907,0.43372,27.181,2,0.52,0.182,0.078,-0.83333,1,11.257,0.52,0.182,0.078
-32.04,-15.689,-7.581,-0.83333,86.916,0.43397,27.233,2,0.54,0.189,0.081,-0.83333,1,11.278,0.54,0.189,0.081
-32.06,-15.696,-7.584,-0.83333,86.925,0.43422,27.285,2,0.56,0.196,0.084,-0.83333,1,11.3,0.56,0.196,0.084
-32.08,-15.703,-7.587,-0.83333,86.934,0.43447,27.337,2,0.58,0.203,0.087,-0.83333,1,11.321,0.58,0.203,0.087
-32.1,-15.71,-7.59,-0.83333,86.942,0.43472,27.388,2,0.6,0.21,0.09,-0.83333,1,11.342,0.6,0.21,0.09
-32.12,-15.717,-7.593,-0.83333,86.951,0.43498,27.44,2,0.62,0.217,0.093,-0.83333,1,11.364,0.62,0.217,0.093
-32.14,-15.724,-7.596,-0.83333,86.96,0.43523,27.491,2,0.64,0.224,0.096,-0.83333,1,11.385,0.64,0.224,0.096
-32.16,-15.731,-7.599,-0.83333,86.969,0.43548,27.542,2,0.66,0.231,0.099,-0.83333,1,11.407,0.66,0.231,0.099
-32.18,-15.738,-7.602,-0.83333,86.977,0.43573,27.594,2,0.68,0.238,0.102,-0.83333,1,11.428,0.68,0.238,0.102
-32.2,-15.745,-7.605,-0.83333,86.986,0.43598,27.645,2,0.7,0.245,0.105,-0.83333,1,11.45,0.7,0.245,0.105
-32.22,-15.752,-7.608,-0.83314,86.995,0.43623,27.696,2,0.72,0.252,0.108,-0.83314,1,11.471,0.72,0.252,0.108
-32.24,-15.759,-7.611,-0.83248,87.004,0.4365,27.75,2,0.74,0.259,0.111,-0.83248,1,11.492,0.74,0.259,0.111
-32.26,-15.766,-7.614,-0.83181,87.013,0.43676,27.803,2,0.76,0.266,0.114,-0.83181,1,11.514,0.76,0.266,0.114
-32.28,-15.773,-7.617,-0.83114,87.022,0.43703,27.857,2,0.78,0.273,0.117,-0.83114,1,11.535,0.78,0.273,0.117
-32.3,-15.78,-7.62,-0.83048,87.031,0.4373,27.911,2,0.8,0.28,0.12,-0.83048,1,11.557,0.8,0.28,0.12
-32.32,-15.787,-7.623,-0.82981,87.039,0.43756,27.965,2,0.82,0.287,0.123,-0.82981,1,11.578,0.82,0.287,0.123
-32.34,-15.794,-7.626,-0.82914,87.048,0.43783,28.019,2,0.84,0.294,0.126,-0.82914,1,11.599,0.84,0.294,0.126
-32.36,-15.801,-7.629,-0.82848,87.057,0.43809,28.072,2,0.86,0.301,0.129,-0.82848,1,11.621,0.86,0.301,0.129
-32.38,-15.808,-7.632,-0.82781,87.066,0.43836,28.126,2,0.88,0.308,0.132,-0.82781,1,11.642,0.88,0.308,0.132
-32.4,-15.815,-7.635,-0.82714,87.075,0.43863,28.18,2,0.9,0.315,0.135,-0.82714,1,11.664,0.9,0.315,0.135
-32.42,-15.822,-7.638,-0.82648,87.084,0.43889,28.233,2,0.92,0.322,0.138,-0.82648,1,11.685,0.92,0.322,0.138
-32.44,-15.829,-7.641,-0.82581,87.093,0.43916,28.286,2,0.94,0.329,0.141,-0.82581,1,11.706,0.94,0.329,0.141
-32.46,-15.836,-7.644,-0.82514,87.102,0.43942,28.34,2,0.96,0.336,0.144,-0.82514,1,11.728,0.96,0.336,0.144
-32.48,-15.843,-7.647,-0.82448,87.11,0.43968,28.393,2,0.98,0.343,0.147,-0.82448,1,11.749,0.98,0.343,0.147
-32.5,-15.85,-7.65,-0.82381,87.119,0.43995,28.446,2,1,0.35,0.15,-0.82381,1,11.771,1,0.35,0.15
-32.52,-15.857,-7.653,-0.82314,87.128,0.44021,28.5,2,1.02,0.357,0.153,-0.82314,1,11.792,1.02,0.357,0.153
-32.54,-15.864,-7.656,-0.82248,87.137,0.44048,28.553,2,1.04,0.364,0.156,-0.82248,1,11.813,1.04,0.364,0.156
-32.56,-15.871,-7.659,-0.82181,87.146,0.44074,28.606,2,1.06,0.371,0.159,-0.82181,1,11.835,1.06,0.371,0.159
-32.58,-15.878,-7.662,-0.82114,87.154,0.441,28.659,2,1.08,0.378,0.162,-0.82114,1,11.856,1.08,0.378,0.162
-32.6,-15.885,-7.665,-0.82048,87.163,0.44126,28.712,2,1.1,0.385,0.165,-0.82048,1,11.878,1.1,0.385,0.165
-32.62,-15.892,-7.668,-0.81981,87.172,0.44153,28.765,2,1.12,0.392,0.168,-0.81981,1,11.899,1.12,0.392,0.168
-32.64,-15.899,-7.671,-0.81914,87.18,0.44179,28.817,2,1.14,0.399,0.171,-0.81914,1,11.92,1.14,0.399,0.171
-32.66,-15.906,-7.674,-0.81848,87.189,0.44205,28.87,2,1.16,0.406,0.174,-0.81848,1,11.942,1.16,0.406,0.174
-32.68,-15.913,-7.677,-0.81781,87.198,0.44231,28.923,2,1.18,0.413,0.177,-0.81781,1,11.963,1.18,0.413,0.177
-32.7,-15.92,-7.68,-0.81714,87.206,0.44257,28.976,2,1.2,0.42,0.18,-0.81714,1,11.985,1.2,0.42,0.18
-32.72,-15.927,-7.683,-0.81648,87.215,0.44283,29.028,2,1.22,0.427,0.183,-0.81648,1,12.006,1.22,0.427,0.183
-32.74,-15.934,-7.686,-0.81581,87.224,0.44309,29.081,2,1.24,0.434,0.186,-0.81581,1,12.027,1.24,0.434,0.186
-32.76,-15.941,-7.689,-0.81504,87.232,0.44335,29.133,2,1.26,0.441,0.189,-0.81504,1,12.049,1.26,0.441,0.189
-32.78,-15.948,-7.692,-0.81417,87.241,0.44362,29.186,2,1.28,0.448,0.192,-0.81417,1,12.07,1.28,0.448,0.192
-32.8,-15.955,-7.695,-0.81332,87.249,0.44388,29.238,2,1.3,0.455,0.195,-0.81332,1,12.092,1.3,0.455,0.195
-32.82,-15.962,-7.698,-0.81247,87.258,0.44414,29.291,2,1.32,0.462,0.198,-0.81247,1,12.113,1.32,0.462,0.198
-32.84,-15.969,-7.701,-0.81163,87.267,0.4444,29.343,2,1.34,0.469,0.201,-0.81163,1,12.134,1.34,0.469,0.201
-32.86,-15.976,-7.704,-0.8108,87.275,0.44466,29.396,2,1.36,0.476,0.204,-0.8108,1,12.156,1.36,0.476,0.204
-32.88,-15.983,-7.707,-0.80999,87.284,0.44492,29.448,2,1.38,0.483,0.207,-0.80999,1,12.177,1.38,0.483,0.207
-32.9,-15.99,-7.71,-0.80918,87.292,0.44518,29.5,2,1.4,0.49,0.21,-0.80918,1,12.199,1.4,0.49,0.21
-32.92,-15.997,-7.713,-0.80838,87.301,0.44545,29.552,2,1.42,0.497,0.213,-0.80838,1,12.22,1.42,0.497,0.213
-32.94,-16.004,-7.716,-0.80758,87.309,0.44571,29.604,2,1.44,0.504,0.216,-0.80758,1,12.241,1.44,0.504,0.216
-32.96,-16.011,-7.719,-0.8068,87.318,0.44597,29.657,2,1.46,0.511,0.219,-0.8068,1,12.263,1.46,0.511,0.219
-32.98,-16.018,-7.722,-0.80603,87.326,0.44623,29.709,2,1.48,0.518,0.222,-0.80603,1,12.284,1.48,0.518,0.222
-33,-16.025,-7.725,-0.80527,87.335,0.44649,29.76,2,1.5,0.525,0.225,-0.80527,1,12.306,1.5,0.525,0.225
-33.02,-16.032,-7.728,-0.80451,87.343,0.44675,29.812,2,1.52,0.532,0.228,-0.80451,1,12.327,1.52,0.532,0.228
-33.04,-16.039,-7.731,-0.80377,87.351,0.44701,29.864,2,1.54,0.539,0.231,-0.80377,1,12.348,1.54,0.539,0.231
-33.06,-16.046,-7.734,-0.80303,87.36,0.44727,29.916,2,1.56,0.546,0.234,-0.80303,1,12.37,1.56,0.546,0.234
-33.08,-16.053,-7.737,-0.80231,87.368,0.44752,29.968,2,1.58,0.553,0.237,-0.80231,1,12.391,1.58,0.553,0.237
-33.1,-16.06,-7.74,-0.80159,87.377,0.44778,30.019,2,1.6,0.56,0.24,-0.80159,1,12.413,1.6,0.56,0.24
-33.12,-16.067,-7.743,-0.80089,87.385,0.44804,30.071,2,1.62,0.567,0.243,-0.80089,1,12.434,1.62,0.567,0.243
-33.14,-16.074,-7.746,-0.80019,87.393,0.4483,30.122,2,1.64,0.574,0.246,-0.80019,1,12.455,1.64,0.574,0.246
-33.16,-16.081,-7.749,-0.7995,87.402,0.44856,30.174,2,1.66,0.581,0.249,-0.7995,1,12.477,1.66,0.581,0.249
-33.18,-16.088,-7.752,-0.79763,87.41,0.44882,30.227,2,1.68,0.588,0.252,-0.79763,1,12.498,1.68,0.588,0.252
-33.2,-16.095,-7.755,-0.79517,87.419,0.44909,30.281,2,1.7,0.595,0.255,-0.79517,1,12.52,1.7,0.595,0.255
-33.22,-16.102,-7.758,-0.79273,87.428,0.44936,30.335,2,1.72,0.602,0.258,-0.79273,1,12.541,1.72,0.602,0.258
-33.24,-16.109,-7.761,-0.79031,87.437,0.44963,30.388,2,1.74,0.609,0.261,-0.79031,1,12.562,1.74,0.609,0.261
-33.26,-16.116,-7.764,-0.78754,87.445,0.4499,30.442,2,1.76,0.616,0.264,-0.78754,1,12.584,1.76,0.616,0.264
-33.28,-16.123,-7.767,-0.78444,87.454,0.45017,30.496,2,1.78,0.623,0.267,-0.78444,1,12.605,1.78,0.623,0.267
-33.3,-16.13,-7.77,-0.7814,87.463,0.45045,30.551,2,1.8,0.63,0.27,-0.7814,1,12.627,1.8,0.63,0.27
-33.32,-16.137,-7.773,-0.77842,87.471,0.45072,30.605,2,1.82,0.637,0.273,-0.77842,1,12.648,1.82,0.637,0.273
-33.34,-16.144,-7.776,-0.7755,87.48,0.45099,30.658,2,1.84,0.644,0.276,-0.7755,1,12.669,1.84,0.644,0.276
-33.36,-16.151,-7.779,-0.77264,87.489,0.45126,30.712,2,1.86,0.651,0.279,-0.77264,1,12.691,1.86,0.651,0.279
-33.38,-16.158,-7.782,-0.76983,87.497,0.45153,30.766,2,1.88,0.658,0.282,-0.76983,1,12.712,1.88,0.658,0.282
-33.4,-16.165,-7.785,-0.76707,87.506,0.4518,30.82,2,1.9,0.665,0.285,-0.76707,1,12.734,1.9,0.665,0.285
-33.42,-16.172,-7.788,-0.76437,87.515,0.45207,30.873,2,1.92,0.672,0.288,-0.76437,1,12.755,1.92,0.672,0.288
-33.44,-16.179,-7.791,-0.76172,87.523,0.45234,30.927,2,1.94,0.679,0.291,-0.76172,1,12.776,1.94,0.679,0.291
-33.46,-16.186,-7.794,-0.75913,87.532,0.45261,30.981,2,1.96,0.686,0.294,-0.75913,1,12.798,1.96,0.686,0.294
-33.48,-16.193,-7.797,-0.75658,87.54,0.45288,31.034,2,1.98,0.693,0.297,-0.75658,1,12.819,1.98,0.693,0.297
-33.5,-16.2,-7.8,-0.75409,87.549,0.45315,31.087,2,2,0.7,0.3,-0.75409,1,12.841,2,0.7,0.3
-33.52,-16.207,-7.803,-0.75165,87.558,0.45342,31.141,2,2.02,0.707,0.303,-0.75165,1,12.862,2.02,0.707,0.303
-33.54,-16.214,-7.806,-0.74925,87.566,0.45369,31.194,2,2.04,0.714,0.306,-0.74925,1,12.883,2.04,0.714,0.306
-33.56,-16.221,-7.809,-0.7469,87.575,0.45395,31.247,2,2.06,0.721,0.309,-0.7469,1,12.905,2.06,0.721,0.309
-33.58,-16.228,-7.812,-0.74461,87.583,0.45422,31.3,2,2.08,0.728,0.312,-0.74461,1,12.926,2.08,0.728,0.312
-33.6,-16.235,-7.815,-0.74235,87.592,0.45449,31.353,2,2.1,0.735,0.315,-0.74235,1,12.948,2.1,0.735,0.315
-33.62,-16.242,-7.818,-0.74015,87.6,0.45476,31.406,2,2.12,0.742,0.318,-0.74015,1,12.969,2.12,0.742,0.318
-33.64,-16.249,-7.821,-0.73799,87.609,0.45503,31.459,2,2.14,0.749,0.321,-0.73799,1,12.99,2.14,0.749,0.321
-33.66,-16.256,-7.824,-0.73457,87.617,0.4553,31.514,2,2.16,0.756,0.324,-0.73457,1,13.012,2.16,0.756,0.324
-33.68,-16.263,-7.827,-0.73098,87.626,0.45558,31.568,2,2.18,0.763,0.327,-0.73098,1,13.033,2.18,0.763,0.327
-33.7,-16.27,-7.83,-0.72742,87.635,0.45586,31.623,2,2.2,0.77,0.33,-0.72742,1,13.055,2.2,0.77,0.33
-33.72,-16.277,-7.833,-0.72391,87.643,0.45614,31.678,2,2.22,0.777,0.333,-0.72391,1,13.076,2.22,0.777,0.333
-33.74,-16.284,-7.836,-0.72043,87.652,0.45642,31.732,2,2.24,0.784,0.336,-0.72043,1,13.097,2.24,0.784,0.336
-33.76,-16.291,-7.839,-0.71639,87.661,0.4567,31.787,2,2.26,0.791,0.339,-0.71639,1,13.119,2.26,0.791,0.339
-33.78,-16.298,-7.842,-0.71184,87.669,0.45699,31.843,2,2.28,0.798,0.342,-0.71184,1,13.14,2.28,0.798,0.342
-33.8,-16.305,-7.845,-0.70737,87.678,0.45727,31.898,2,2.3,0.805,0.345,-0.70737,1,13.162,2.3,0.805,0.345
-33.82,-16.312,-7.848,-0.703,87.687,0.45756,31.953,2,2.32,0.812,0.348,-0.703,1,13.183,2.32,0.812,0.348
-33.84,-16.319,-7.851,-0.69871,87.695,0.45784,32.008,2,2.34,0.819,0.351,-0.69871,1,13.204,2.34,0.819,0.351
-33.86,-16.326,-7.854,-0.6945,87.704,0.45812,32.063,2,2.36,0.826,0.354,-0.6945,1,13.226,2.36,0.826,0.354
-33.88,-16.333,-7.857,-0.69039,87.712,0.45841,32.118,2,2.38,0.833,0.357,-0.69039,1,13.247,2.38,0.833,0.357
-33.9,-16.34,-7.86,-0.68635,87.721,0.45869,32.173,2,2.4,0.84,0.36,-0.68635,1,13.269,2.4,0.84,0.36
-33.92,-16.347,-7.863,-0.6824,87.73,0.45897,32.228,2,2.42,0.847,0.363,-0.6824,1,13.29,2.42,0.847,0.363
-33.94,-16.354,-7.866,-0.67853,87.738,0.45925,32.283,2,2.44,0.854,0.366,-0.67853,1,13.311,2.44,0.854,0.366
-33.96,-16.361,-7.869,-0.67475,87.747,0.45953,32.337,2,2.46,0.861,0.369,-0.67475,1,13.333,2.46,0.861,0.369
-33.98,-16.368,-7.872,-0.67104,87.755,0.45982,32.392,2,2.48,0.868,0.372,-0.67104,1,13.354,2.48,0.868,0.372
-34,-16.375,-7.875,-0.66741,87.764,0.4601,32.447,2,2.5,0.875,0.375,-0.66741,1,13.376,2.5,0.875,0.375
-34.02,-16.382,-7.878,-0.66386,87.772,0.46038,32.501,2,2.52,0.882,0.378,-0.66386,1,13.397,2.52,0.882,0.378
-34.04,-16.389,-7.881,-0.66039,87.781,0.46066,32.556,2,2.54,0.889,0.381,-0.66039,1,13.418,2.54,0.889,0.381
-34.06,-16.396,-7.884,-0.65699,87.789,0.46094,32.611,2,2.56,0.896,0.384,-0.65699,1,13.44,2.56,0.896,0.384
-34.08,-16.403,-7.887,-0.65367,87.798,0.46122,32.665,2,2.58,0.903,0.387,-0.65367,1,13.461,2.58,0.903,0.387
-34.1,-16.41,-7.89,-0.65042,87.806,0.4615,32.719,2,2.6,0.91,0.39,-0.65042,1,13.483,2.6,0.91,0.39
-34.12,-16.417,-7.893,-0.64724,87.815,0.46178,32.774,2,2.62,0.917,0.393,-0.64724,1,13.504,2.62,0.917,0.393
-34.14,-16.424,-7.896,-0.64414,87.823,0.46206,32.828,2,2.64,0.924,0.396,-0.64414,1,13.525,2.64,0.924,0.396
-34.16,-16.431,-7.899,-0.64111,87.831,0.46234,32.882,2,2.66,0.931,0.399,-0.64111,1,13.547,2.66,0.931,0.399
-34.18,-16.438,-7.902,-0.63814,87.84,0.46262,32.936,2,2.68,0.938,0.402,-0.63814,1,13.568,2.68,0.938,0.402
-34.2,-16.445,-7.905,-0.63525,87.848,0.4629,32.991,2,2.7,0.945,0.405,-0.63525,1,13.59,2.7,0.945,0.405
-34.22,-16.452,-7.908,-0.63242,87.857,0.46318,33.045,2,2.72,0.952,0.408,-0.63242,1,13.611,2.72,0.952,0.408
-34.24,-16.459,-7.911,-0.62966,87.865,0.46346,33.099,2,2.74,0.959,0.411,-0.62966,1,13.632,2.74,0.959,0.411
-34.26,-16.466,-7.914,-0.62697,87.873,0.46374,33.153,2,2.76,0.966,0.414,-0.62697,1,13.654,2.76,0.966,0.414
-34.28,-16.473,-7.917,-0.62434,87.882,0.46402,33.207,2,2.78,0.973,0.417,-0.62434,1,13.675,2.78,0.973,0.417
-34.3,-16.48,-7.92,-0.62178,87.89,0.4643,33.262,2,2.8,0.98,0.42,-0.62178,1,13.697,2.8,0.98,0.42
-34.32,-16.487,-7.923,-0.61928,87.898,0.46458,33.316,2,2.82,0.987,0.423,-0.61928,1,13.718,2.82,0.987,0.423
-34.34,-16.494,-7.926,-0.61684,87.907,0.46486,33.37,2,2.84,0.994,0.426,-0.61684,1,13.739,2.84,0.994,0.426
-34.36,-16.501,-7.929,-0.61446,87.915,0.46514,33.425,2,2.86,1.001,0.429,-0.61446,1,13.761,2.86,1.001,0.429
-34.38,-16.508,-7.932,-0.61214,87.923,0.46542,33.479,2,2.88,1.008,0.432,-0.61214,1,13.782,2.88,1.008,0.432
-34.4,-16.515,-7.935,-0.60988,87.932,0.4657,33.533,2,2.9,1.015,0.435,-0.60988,1,13.804,2.9,1.015,0.435
-34.42,-16.522,-7.938,-0.60768,87.94,0.46598,33.587,2,2.92,1.022,0.438,-0.60768,1,13.825,2.92,1.022,0.438
-34.44,-16.529,-7.941,-0.60553,87.948,0.46626,33.641,2,2.94,1.029,0.441,-0.60553,1,13.846,2.94,1.029,0.441
-34.46,-16.536,-7.944,-0.60344,87.956,0.46654,33.695,2,2.96,1.036,0.444,-0.60344,1,13.868,2.96,1.036,0.444
-34.48,-16.543,-7.947,-0.60141,87.965,0.46682,33.749,2,2.98,1.043,0.447,-0.60141,1,13.889,2.98,1.043,0.447
-34.5,-16.55,-7.95,-0.59943,87.973,0.4671,33.803,2,3,1.05,0.45,-0.59943,1,13.911,3,1.05,0.45
-34.52,-16.557,-7.953,-0.5975,87.981,0.46738,33.857,2,3.02,1.057,0.453,-0.5975,1,13.932,3.02,1.057,0.453
-34.54,-16.564,-7.956,-0.59562,87.989,0.46766,33.91,2,3.04,1.064,0.456,-0.59562,1,13.953,3.04,1.064,0.456
-34.56,-16.571,-7.959,-0.5938,87.998,0.46794,33.964,2,3.06,1.071,0.459,-0.5938,1,13.975,3.06,1.071,0.459
-34.58,-16.578,-7.962,-0.59202,88.006,0.46822,34.018,2,3.08,1.078,0.462,-0.59202,1,13.996,3.08,1.078,0.462
-34.6,-16.585,-7.965,-0.5903,88.014,0.4685,34.071,2,3.1,1.085,0.465,-0.5903,1,14.018,3.1,1.085,0.465
-34.62,-16.592,-7.968,-0.58862,88.022,0.46878,34.125,2,3.12,1.092,0.468,-0.58862,1,14.039,3.12,1.092,0.468
-34.64,-16.599,-7.971,-0.58698,88.03,0.46906,34.179,2,3.14,1.099,0.471,-0.58698,1,14.06,3.14,1.099,0.471
-34.66,-16.606,-7.974,-0.5854,88.038,0.46934,34.232,2,3.16,1.106,0.474,-0.5854,1,14.082,3.16,1.106,0.474
-34.68,-16.613,-7.977,-0.58386,88.047,0.46962,34.286,2,3.18,1.113,0.477,-0.58386,1,14.103,3.18,1.113,0.477
-34.7,-16.62,-7.98,-0.58236,88.055,0.46989,34.339,2,3.2,1.12,0.48,-0.58236,1,14.125,3.2,1.12,0.48
-34.72,-16.627,-7.983,-0.5809,88.063,0.47017,34.392,2,3.22,1.127,0.483,-0.5809,1,14.146,3.22,1.127,0.483
-34.74,-16.634,-7.986,-0.57949,88.071,0.47045,34.446,2,3.24,1.134,0.486,-0.57949,1,14.167,3.24,1.134,0.486
-34.76,-16.641,-7.989,-0.57797,88.079,0.47073,34.499,2,3.26,1.141,0.489,-0.57797,1,14.189,3.26,1.141,0.489
-34.78,-16.648,-7.992,-0.57634,88.087,0.47101,34.552,2,3.28,1.148,0.492,-0.57634,1,14.21,3.28,1.148,0.492
-34.8,-16.655,-7.995,-0.57475,88.095,0.47129,34.606,2,3.3,1.155,0.495,-0.57475,1,14.232,3.3,1.155,0.495
-34.82,-16.662,-7.998,-0.57319,88.103,0.47157,34.659,2,3.32,1.162,0.498,-0.57319,1,14.253,3.32,1.162,0.498
-34.84,-16.669,-8.001,-0.57167,88.111,0.47185,34.712,2,3.34,1.169,0.501,-0.57167,1,14.274,3.34,1.169,0.501
-34.86,-16.676,-8.004,-0.57018,88.119,0.47213,34.765,2,3.36,1.176,0.504,-0.57018,1,14.296,3.36,1.176,0.504
-34.88,-16.683,-8.007,-0.56872,88.128,0.47241,34.818,2,3.38,1.183,0.507,-0.56872,1,14.317,3.38,1.183,0.507
-34.9,-16.69,-8.01,-0.5673,88.136,0.47269,34.872,2,3.4,1.19,0.51,-0.5673,1,14.339,3.4,1.19,0.51
-34.92,-16.697,-8.013,-0.5659,88.144,0.47297,34.925,2,3.42,1.197,0.513,-0.5659,1,14.36,3.42,1.197,0.513
-34.94,-16.704,-8.016,-0.56454,88.152,0.47325,34.978,2,3.44,1.204,0.516,-0.56454,1,14.381,3.44,1.204,0.516
-34.96,-16.711,-8.019,-0.56321,88.16,0.47353,35.03,2,3.46,1.211,0.519,-0.56321,1,14.403,3.46,1.211,0.519
-34.98,-16.718,-8.022,-0.5619,88.168,0.47381,35.083,2,3.48,1.218,0.522,-0.5619,1,14.424,3.48,1.218,0.522
-35,-16.725,-8.025,-0.56063,88.176,0.47408,35.136,2,3.5,1.225,0.525,-0.56063,1,14.446,3.5,1.225,0.525
-35.02,-16.732,-8.028,-0.55938,88.184,0.47436,35.189,2,3.52,1.232,0.528,-0.55938,1,14.467,3.52,1.232,0.528
-35.04,-16.739,-8.031,-0.55817,88.192,0.47464,35.242,2,3.54,1.239,0.531,-0.55817,1,14.488,3.54,1.239,0.531
-35.06,-16.746,-8.034,-0.55697,88.2,0.47492,35.294,2,3.56,1.246,0.534,-0.55697,1,14.51,3.56,1.246,0.534
-35.08,-16.753,-8.037,-0.5555,88.208,0.4752,35.347,2,3.58,1.253,0.537,-0.5555,1,14.531,3.58,1.253,0.537
-35.1,-16.76,-8.04,-0.55365,88.216,0.47549,35.402,2,3.6,1.26,0.54,-0.55365,1,14.553,3.6,1.26,0.54
-35.12,-16.767,-8.043,-0.55185,88.224,0.47578,35.456,2,3.62,1.267,0.543,-0.55185,1,14.574,3.62,1.267,0.543
-35.14,-16.774,-8.046,-0.55008,88.232,0.47607,35.51,2,3.64,1.274,0.546,-0.55008,1,14.595,3.64,1.274,0.546
-35.16,-16.781,-8.049,-0.54835,88.24,0.47636,35.564,2,3.66,1.281,0.549,-0.54835,1,14.617,3.66,1.281,0.549
-35.18,-16.788,-8.052,-0.54665,88.248,0.47664,35.618,2,3.68,1.288,0.552,-0.54665,1,14.638,3.68,1.288,0.552
-35.2,-16.795,-8.055,-0.545,88.256,0.47693,35.672,2,3.7,1.295,0.555,-0.545,1,14.66,3.7,1.295,0.555
-35.22,-16.802,-8.058,-0.54338,88.264,0.47722,35.726,2,3.72,1.302,0.558,-0.54338,1,14.681,3.72,1.302,0.558
-35.24,-16.809,-8.061,-0.54179,88.272,0.47751,35.78,2,3.74,1.309,0.561,-0.54179,1,14.702,3.74,1.309,0.561
-35.26,-16.816,-8.064,-0.54004,88.28,0.4778,35.834,2,3.76,1.316,0.564,-0.54004,1,14.724,3.76,1.316,0.564
-35.28,-16.823,-8.067,-0.53813,88.288,0.47809,35.889,2,3.78,1.323,0.567,-0.53813,1,14.745,3.78,1.323,0.567
-35.3,-16.83,-8.07,-0.53629,88.296,0.47838,35.943,2,3.8,1.33,0.57,-0.53629,1,14.767,3.8,1.33,0.57
-35.32,-16.837,-8.073,-0.5345,88.304,0.47867,35.998,2,3.82,1.337,0.573,-0.5345,1,14.788,3.82,1.337,0.573
-35.34,-16.844,-8.076,-0.53278,88.312,0.47896,36.052,2,3.84,1.344,0.576,-0.53278,1,14.809,3.84,1.344,0.576
-35.36,-16.851,-8.079,-0.53111,88.32,0.47925,36.106,2,3.86,1.351,0.579,-0.53111,1,14.831,3.86,1.351,0.579
-35.38,-16.858,-8.082,-0.5295,88.328,0.47954,36.16,2,3.88,1.358,0.582,-0.5295,1,14.852,3.88,1.358,0.582
-35.4,-16.865,-8.085,-0.52795,88.336,0.47983,36.215,2,3.9,1.365,0.585,-0.52795,1,14.874,3.9,1.365,0.585
-35.42,-16.872,-8.088,-0.52645,88.344,0.48012,36.269,2,3.92,1.372,0.588,-0.52645,1,14.895,3.92,1.372,0.588
-35.44,-16.879,-8.091,-0.52501,88.352,0.48041,36.323,2,3.94,1.379,0.591,-0.52501,1,14.916,3.94,1.379,0.591
-35.46,-16.886,-8.094,-0.52362,88.359,0.48071,36.377,2,3.96,1.386,0.594,-0.52362,1,14.938,3.96,1.386,0.594
-35.48,-16.893,-8.097,-0.52229,88.367,0.48099,36.431,2,3.98,1.393,0.597,-0.52229,1,14.959,3.98,1.393,0.597
-35.5,-16.9,-8.1,-0.521,88.375,0.48128,36.485,2,4,1.4,0.6,-0.521,1,14.981,4,1.4,0.6
-35.52,-16.907,-8.103,-0.51977,88.383,0.48157,36.539,2,4.02,1.407,0.603,-0.51977,1,15.002,4.02,1.407,0.603
-35.54,-16.914,-8.106,-0.51858,88.391,0.48186,36.593,2,4.04,1.414,0.606,-0.51858,1,15.023,4.04,1.414,0.606
-35.56,-16.921,-8.109,-0.51744,88.399,0.48215,36.646,2,4.06,1.421,0.609,-0.51744,1,15.045,4.06,1.421,0.609
-35.58,-16.928,-8.112,-0.51635,88.407,0.48244,36.7,2,4.08,1.428,0.612,-0.51635,1,15.066,4.08,1.428,0.612
-35.6,-16.935,-8.115,-0.51531,88.415,0.48273,36.754,2,4.1,1.435,0.615,-0.51531,1,15.088,4.1,1.435,0.615
-35.62,-16.942,-8.118,-0.51431,88.422,0.48302,36.807,2,4.12,1.442,0.618,-0.51431,1,15.109,4.12,1.442,0.618
-35.64,-16.949,-8.121,-0.51336,88.43,0.48331,36.861,2,4.14,1.449,0.621,-0.51336,1,15.13,4.14,1.449,0.621
-35.66,-16.956,-8.124,-0.51245,88.438,0.4836,36.915,2,4.16,1.456,0.624,-0.51245,1,15.152,4.16,1.456,0.624
-35.68,-16.963,-8.127,-0.51158,88.446,0.48389,36.968,2,4.18,1.463,0.627,-0.51158,1,15.173,4.18,1.463,0.627
-35.7,-16.97,-8.13,-0.51075,88.454,0.48417,37.021,2,4.2,1.47,0.63,-0.51075,1,15.195,4.2,1.47,0.63
-35.72,-16.977,-8.133,-0.50997,88.461,0.48446,37.075,2,4.22,1.477,0.633,-0.50997,1,15.216,4.22,1.477,0.633
-35.74,-16.984,-8.136,-0.50922,88.469,0.48475,37.128,2,4.24,1.484,0.636,-0.50922,1,15.237,4.24,1.484,0.636
-35.76,-16.991,-8.139,-0.50851,88.477,0.48504,37.182,2,4.26,1.491,0.639,-0.50851,1,15.259,4.26,1.491,0.639
-35.78,-16.998,-8.142,-0.50784,88.485,0.48533,37.236,2,4.28,1.498,0.642,-0.50784,1,15.28,4.28,1.498,0.642
-35.8,-17.005,-8.145,-0.5072,88.493,0.48562,37.29,2,4.3,1.505,0.645,-0.5072,1,15.302,4.3,1.505,0.645
-35.82,-17.012,-8.148,-0.5066,88.5,0.48591,37.343,2,4.32,1.512,0.648,-0.5066,1,15.323,4.32,1.512,0.648
-35.84,-17.019,-8.151,-0.50604,88.508,0.4862,37.397,2,4.34,1.519,0.651,-0.50604,1,15.344,4.34,1.519,0.651
-35.86,-17.026,-8.154,-0.50551,88.516,0.48649,37.451,2,4.36,1.526,0.654,-0.50551,1,15.366,4.36,1.526,0.654
-35.88,-17.033,-8.157,-0.505,88.524,0.48678,37.504,2,4.38,1.533,0.657,-0.505,1,15.387,4.38,1.533,0.657
-35.9,-17.04,-8.16,-0.50454,88.531,0.48708,37.558,2,4.4,1.54,0.66,-0.50454,1,15.409,4.4,1.54,0.66
-35.92,-17.047,-8.163,-0.5041,88.539,0.48737,37.612,2,4.42,1.547,0.663,-0.5041,1,15.43,4.42,1.547,0.663
-35.94,-17.054,-8.166,-0.50369,88.547,0.48766,37.665,2,4.44,1.554,0.666,-0.50369,1,15.451,4.44,1.554,0.666
-35.96,-17.061,-8.169,-0.50331,88.555,0.48795,37.719,2,4.46,1.561,0.669,-0.50331,1,15.473,4.46,1.561,0.669
-35.98,-17.068,-8.172,-0.50295,88.562,0.48824,37.772,2,4.48,1.568,0.672,-0.50295,1,15.494,4.48,1.568,0.672
-36,-17.075,-8.175,-0.50262,88.57,0.48852,37.826,2,4.5,1.575,0.675,-0.50262,1,15.516,4.5,1.575,0.675
-36.02,-17.082,-8.178,-0.50232,88.578,0.48881,37.879,2,4.52,1.582,0.678,-0.50232,1,15.537,4.52,1.582,0.678
-36.04,-17.089,-8.181,-0.50204,88.585,0.4891,37.932,2,4.54,1.589,0.681,-0.50204,1,15.558,4.54,1.589,0.681
-36.06,-17.096,-8.184,-0.50179,88.593,0.48939,37.986,2,4.56,1.596,0.684,-0.50179,1,15.58,4.56,1.596,0.684
-36.08,-17.103,-8.187,-0.50156,88.601,0.48968,38.039,2,4.58,1.603,0.687,-0.50156,1,15.601,4.58,1.603,0.687
-36.1,-17.11,-8.19,-0.50134,88.608,0.48997,38.092,2,4.6,1.61,0.69,-0.50134,1,15.623,4.6,1.61,0.69
-36.12,-17.117,-8.193,-0.50115,88.616,0.49026,38.146,2,4.62,1.617,0.693,-0.50115,1,15.644,4.62,1.617,0.693
-36.14,-17.124,-8.196,-0.50098,88.624,0.49055,38.199,2,4.64,1.624,0.696,-0.50098,1,15.665,4.64,1.624,0.696
-36.16,-17.131,-8.199,-0.50083,88.631,0.49084,38.252,2,4.66,1.631,0.699,-0.50083,1,15.687,4.66,1.631,0.699
-36.18,-17.138,-8.202,-0.50069,88.639,0.49113,38.305,2,4.68,1.638,0.702,-0.50069,1,15.708,4.68,1.638,0.702
-36.2,-17.145,-8.205,-0.50057,88.646,0.49141,38.358,2,4.7,1.645,0.705,-0.50057,1,15.73,4.7,1.645,0.705
-36.22,-17.152,-8.208,-0.50046,88.654,0.4917,38.411,2,4.72,1.652,0.708,-0.50046,1,15.751,4.72,1.652,0.708
-36.24,-17.159,-8.211,-0.50037,88.662,0.49199,38.464,2,4.74,1.659,0.711,-0.50037,1,15.772,4.74,1.659,0.711
-36.26,-17.166,-8.214,-0.4998,88.669,0.49228,38.517,2,4.76,1.666,0.714,-0.4998,1,15.794,4.76,1.666,0.714
-36.28,-17.173,-8.217,-0.49874,88.677,0.49257,38.57,2,4.78,1.673,0.717,-0.49874,1,15.815,4.78,1.673,0.717
-36.3,-17.18,-8.22,-0.49769,88.684,0.49286,38.623,2,4.8,1.68,0.72,-0.49769,1,15.837,4.8,1.68,0.72
-36.32,-17.187,-8.223,-0.49665,88.692,0.49316,38.676,2,4.82,1.687,0.723,-0.49665,1,15.858,4.82,1.687,0.723
-36.34,-17.194,-8.226,-0.49561,88.699,0.49345,38.729,2,4.84,1.694,0.726,-0.49561,1,15.879,4.84,1.694,0.726
-36.36,-17.201,-8.229,-0.49458,88.707,0.49374,38.782,2,4.86,1.701,0.729,-0.49458,1,15.901,4.86,1.701,0.729
-36.38,-17.208,-8.232,-0.49356,88.714,0.49403,38.834,2,4.88,1.708,0.732,-0.49356,1,15.922,4.88,1.708,0.732
-36.4,-17.215,-8.235,-0.49254,88.722,0.49432,38.887,2,4.9,1.715,0.735,-0.49254,1,15.944,4.9,1.715,0.735
-36.42,-17.222,-8.238,-0.49152,88.729,0.49461,38.94,2,4.92,1.722,0.738,-0.49152,1,15.965,4.92,1.722,0.738
-36.44,-17.229,-8.241,-0.49051,88.737,0.4949,38.992,2,4.94,1.729,0.741,-0.49051,1,15.986,4.94,1.729,0.741
-36.46,-17.236,-8.244,-0.4895,88.744,0.49519,39.045,2,4.96,1.736,0.744,-0.4895,1,16.008,4.96,1.736,0.744
-36.48,-17.243,-8.247,-0.4885,88.752,0.49548,39.097,2,4.98,1.743,0.747,-0.4885,1,16.029,4.98,1.743,0.747
-36.5,-17.25,-8.25,-0.4875,88.759,0.49577,39.15,2,5,1.75,0.75,-0.4875,1,16.051,5,1.75,0.75
-36.52,-17.257,-8.253,-0.48278,88.767,0.49609,39.207,2,5.02,1.757,0.753,-0.48278,1,16.072,5.02,1.757,0.753
-36.54,-17.264,-8.256,-0.47812,88.775,0.4964,39.264,2,5.04,1.764,0.756,-0.47812,1,16.094,5.04,1.764,0.756
-36.56,-17.271,-8.259,-0.47353,88.783,0.49672,39.321,2,5.06,1.771,0.759,-0.47353,1,16.115,5.06,1.771,0.759
-36.58,-17.278,-8.262,-0.46899,88.791,0.49703,39.378,2,5.08,1.778,0.762,-0.46899,1,16.136,5.08,1.778,0.762
-36.6,-17.285,-8.265,-0.46451,88.799,0.49735,39.435,2,5.1,1.785,0.765,-0.46451,1,16.158,5.1,1.785,0.765
-36.62,-17.292,-8.268,-0.4601,88.807,0.49766,39.492,2,5.12,1.792,0.768,-0.4601,1,16.179,5.12,1.792,0.768
-36.64,-17.299,-8.271,-0.45574,88.814,0.49798,39.549,2,5.14,1.799,0.771,-0.45574,1,16.201,5.14,1.799,0.771
-36.66,-17.306,-8.274,-0.45144,88.822,0.49829,39.606,2,5.16,1.806,0.774,-0.45144,1,16.222,5.16,1.806,0.774
-36.68,-17.313,-8.277,-0.4472,88.83,0.49861,39.663,2,5.18,1.813,0.777,-0.4472,1,16.243,5.18,1.813,0.777
-36.7,-17.32,-8.28,-0.44301,88.838,0.49892,39.72,2,5.2,1.82,0.78,-0.44301,1,16.265,5.2,1.82,0.78
-36.72,-17.327,-8.283,-0.43888,88.846,0.49924,39.777,2,5.22,1.827,0.783,-0.43888,1,16.286,5.22,1.827,0.783
-36.74,-17.334,-8.286,-0.43481,88.854,0.49955,39.834,2,5.24,1.834,0.786,-0.43481,1,16.308,5.24,1.834,0.786
-36.76,-17.341,-8.289,-0.43042,88.861,0.49987,39.891,2,5.26,1.841,0.789,-0.43042,1,16.329,5.26,1.841,0.789
-36.78,-17.348,-8.292,-0.42573,88.869,0.50018,39.949,2,5.28,1.848,0.792,-0.42573,1,16.35,5.28,1.848,0.792
-36.8,-17.355,-8.295,-0.42113,88.877,0.5005,40.006,2,5.3,1.855,0.795,-0.42113,1,16.372,5.3,1.855,0.795
-36.82,-17.362,-8.298,-0.41662,88.885,0.50082,40.063,2,5.32,1.862,0.798,-0.41662,1,16.393,5.32,1.862,0.798
-36.84,-17.369,-8.301,-0.4122,88.892,0.50113,40.121,2,5.34,1.869,0.801,-0.4122,1,16.415,5.34,1.869,0.801
-36.86,-17.376,-8.304,-0.40787,88.9,0.50145,40.178,2,5.36,1.876,0.804,-0.40787,1,16.436,5.36,1.876,0.804
-36.88,-17.383,-8.307,-0.40362,88.908,0.50176,40.235,2,5.38,1.883,0.807,-0.40362,1,16.457,5.38,1.883,0.807
-36.9,-17.39,-8.31,-0.39946,88.916,0.50208,40.292,2,5.4,1.89,0.81,-0.39946,1,16.479,5.4,1.89,0.81
-36.92,-17.397,-8.313,-0.39538,88.923,0.5024,40.349,2,5.42,1.897,0.813,-0.39538,1,16.5,5.42,1.897,0.813
-36.94,-17.404,-8.316,-0.39138,88.931,0.50271,40.406,2,5.44,1.904,0.816,-0.39138,1,16.522,5.44,1.904,0.816
-36.96,-17.411,-8.319,-0.38746,88.939,0.50303,40.463,2,5.46,1.911,0.819,-0.38746,1,16.543,5.46,1.911,0.819
-36.98,-17.418,-8.322,-0.38363,88.946,0.50334,40.52,2,5.48,1.918,0.822,-0.38363,1,16.564,5.48,1.918,0.822
-37,-17.425,-8.325,-0.37987,88.954,0.50366,40.577,2,5.5,1.925,0.825,-0.37987,1,16.586,5.5,1.925,0.825
-37.02,-17.432,-8.328,-0.3762,88.962,0.50398,40.634,2,5.52,1.932,0.828,-0.3762,1,16.607,5.52,1.932,0.828
-37.04,-17.439,-8.331,-0.3726,88.969,0.50429,40.691,2,5.54,1.939,0.831,-0.3726,1,16.629,5.54,1.939,0.831
-37.06,-17.446,-8.334,-0.36908,88.977,0.50461,40.747,2,5.56,1.946,0.834,-0.36908,1,16.65,5.56,1.946,0.834
-37.08,-17.453,-8.337,-0.36563,88.985,0.50492,40.804,2,5.58,1.953,0.837,-0.36563,1,16.671,5.58,1.953,0.837
-37.1,-17.46,-8.34,-0.36226,88.992,0.50524,40.861,2,5.6,1.96,0.84,-0.36226,1,16.693,5.6,1.96,0.84
-37.12,-17.467,-8.343,-0.35897,89,0.50555,40.917,2,5.62,1.967,0.843,-0.35897,1,16.714,5.62,1.967,0.843
-37.14,-17.474,-8.346,-0.35574,89.007,0.50587,40.974,2,5.64,1.974,0.846,-0.35574,1,16.736,5.64,1.974,0.846
-37.16,-17.481,-8.349,-0.35259,89.015,0.50618,41.03,2,5.66,1.981,0.849,-0.35259,1,16.757,5.66,1.981,0.849
-37.18,-17.488,-8.352,-0.34951,89.023,0.5065,41.087,2,5.68,1.988,0.852,-0.34951,1,16.778,5.68,1.988,0.852
-37.2,-17.495,-8.355,-0.3465,89.03,0.50682,41.143,2,5.7,1.995,0.855,-0.3465,1,16.8,5.7,1.995,0.855
-37.22,-17.502,-8.358,-0.34355,89.038,0.50713,41.2,2,5.72,2.002,0.858,-0.34355,1,16.821,5.72,2.002,0.858
-37.24,-17.509,-8.361,-0.34068,89.045,0.50745,41.256,2,5.74,2.009,0.861,-0.34068,1,16.843,5.74,2.009,0.861
-37.26,-17.516,-8.364,-0.33787,89.053,0.50776,41.313,2,5.76,2.016,0.864,-0.33787,1,16.864,5.76,2.016,0.864
-37.28,-17.523,-8.367,-0.33513,89.06,0.50808,41.369,2,5.78,2.023,0.867,-0.33513,1,16.885,5.78,2.023,0.867
-37.3,-17.53,-8.37,-0.33245,89.068,0.5084,41.426,2,5.8,2.03,0.87,-0.33245,1,16.907,5.8,2.03,0.87
-37.32,-17.537,-8.373,-0.32983,89.075,0.50872,41.482,2,5.82,2.037,0.873,-0.32983,1,16.928,5.82,2.037,0.873
-37.34,-17.544,-8.376,-0.32728,89.083,0.50903,41.538,2,5.84,2.044,0.876,-0.32728,1,16.95,5.84,2.044,0.876
-37.36,-17.551,-8.379,-0.32479,89.09,0.50935,41.595,2,5.86,2.051,0.879,-0.32479,1,16.971,5.86,2.051,0.879
-37.38,-17.558,-8.382,-0.32236,89.098,0.50967,41.651,2,5.88,2.058,0.882,-0.32236,1,16.992,5.88,2.058,0.882
-37.4,-17.565,-8.385,-0.31999,89.105,0.50999,41.707,2,5.9,2.065,0.885,-0.31999,1,17.014,5.9,2.065,0.885
-37.42,-17.572,-8.388,-0.31768,89.113,0.51031,41.764,2,5.92,2.072,0.888,-0.31768,1,17.035,5.92,2.072,0.888
-37.44,-17.579,-8.391,-0.31543,89.12,0.51062,41.82,2,5.94,2.079,0.891,-0.31543,1,17.057,5.94,2.079,0.891
-37.46,-17.586,-8.394,-0.31323,89.128,0.51094,41.876,2,5.96,2.086,0.894,-0.31323,1,17.078,5.96,2.086,0.894
-37.48,-17.593,-8.397,-0.31109,89.135,0.51126,41.932,2,5.98,2.093,0.897,-0.31109,1,17.099,5.98,2.093,0.897
-37.5,-17.6,-8.4,-0.309,89.142,0.51157,41.988,2,6,2.1,0.9,-0.309,1,17.121,6,2.1,0.9
-37.52,-17.607,-8.403,-0.30697,89.15,0.51189,42.045,2,6.02,2.107,0.903,-0.30697,1,17.142,6.02,2.107,0.903
-37.54,-17.614,-8.406,-0.30499,89.157,0.51221,42.101,2,6.04,2.114,0.906,-0.30499,1,17.164,6.04,2.114,0.906
-37.56,-17.621,-8.409,-0.30306,89.165,0.51252,42.157,2,6.06,2.121,0.909,-0.30306,1,17.185,6.06,2.121,0.909
-37.58,-17.628,-8.412,-0.30118,89.172,0.51284,42.213,2,6.08,2.128,0.912,-0.30118,1,17.206,6.08,2.128,0.912
-37.6,-17.635,-8.415,-0.29935,89.179,0.51316,42.269,2,6.1,2.135,0.915,-0.29935,1,17.228,6.1,2.135,0.915
-37.62,-17.642,-8.418,-0.29757,89.187,0.51347,42.325,2,6.12,2.142,0.918,-0.29757,1,17.249,6.12,2.142,0.918
-37.64,-17.649,-8.421,-0.29584,89.194,0.51379,42.381,2,6.14,2.149,0.921,-0.29584,1,17.271,6.14,2.149,0.921
-37.66,-17.656,-8.424,-0.29415,89.201,0.5141,42.436,2,6.16,2.156,0.924,-0.29415,1,17.292,6.16,2.156,0.924
-37.68,-17.663,-8.427,-0.29251,89.209,0.51442,42.492,2,6.18,2.163,0.927,-0.29251,1,17.313,6.18,2.163,0.927
-37.7,-17.67,-8.43,-0.29091,89.216,0.51474,42.548,2,6.2,2.17,0.93,-0.29091,1,17.335,6.2,2.17,0.93
-37.72,-17.677,-8.433,-0.28936,89.223,0.51505,42.604,2,6.22,2.177,0.933,-0.28936,1,17.356,6.22,2.177,0.933
-37.74,-17.684,-8.436,-0.28785,89.23,0.51537,42.66,2,6.24,2.184,0.936,-0.28785,1,17.378,6.24,2.184,0.936
-37.76,-17.691,-8.439,-0.28603,89.238,0.51569,42.716,2,6.26,2.191,0.939,-0.28603,1,17.399,6.26,2.191,0.939
-37.78,-17.698,-8.442,-0.28389,89.245,0.516,42.772,2,6.28,2.198,0.942,-0.28389,1,17.42,6.28,2.198,0.942
-37.8,-17.705,-8.445,-0.28178,89.252,0.51632,42.828,2,6.3,2.205,0.945,-0.28178,1,17.442,6.3,2.205,0.945
-37.82,-17.712,-8.448,-0.2797,89.259,0.51664,42.884,2,6.32,2.212,0.948,-0.2797,1,17.463,6.32,2.212,0.948
-37.84,-17.719,-8.451,-0.27765,89.267,0.51696,42.94,2,6.34,2.219,0.951,-0.27765,1,17.485,6.34,2.219,0.951
-37.86,-17.726,-8.454,-0.27564,89.274,0.51728,42.995,2,6.36,2.226,0.954,-0.27564,1,17.506,6.36,2.226,0.954
-37.88,-17.733,-8.457,-0.27365,89.281,0.5176,43.051,2,6.38,2.233,0.957,-0.27365,1,17.527,6.38,2.233,0.957
-37.9,-17.74,-8.46,-0.27169,89.288,0.51792,43.107,2,6.4,2.24,0.96,-0.27169,1,17.549,6.4,2.24,0.96
-37.92,-17.747,-8.463,-0.26977,89.295,0.51824,43.163,2,6.42,2.247,0.963,-0.26977,1,17.57,6.42,2.247,0.963
-37.94,-17.754,-8.466,-0.26733,89.302,0.51856,43.219,2,6.44,2.254,0.966,-0.26733,1,17.592,6.44,2.254,0.966
-37.96,-17.761,-8.469,-0.26453,89.308,0.51889,43.276,2,6.46,2.261,0.969,-0.26453,1,17.613,6.46,2.261,0.969
-37.98,-17.768,-8.472,-0.26179,89.314,0.51922,43.332,2,6.48,2.268,0.972,-0.26179,1,17.634,6.48,2.268,0.972
-38,-17.775,-8.475,-0.2591,89.32,0.51955,43.389,2,6.5,2.275,0.975,-0.2591,1,17.656,6.5,2.275,0.975
-38.02,-17.782,-8.478,-0.25647,89.326,0.51987,43.445,2,6.52,2.282,0.978,-0.25647,1,17.677,6.52,2.282,0.978
-38.04,-17.789,-8.481,-0.2539,89.332,0.5202,43.501,2,6.54,2.289,0.981,-0.2539,1,17.699,6.54,2.289,0.981
-38.06,-17.796,-8.484,-0.25138,89.337,0.52053,43.558,2,6.56,2.296,0.984,-0.25138,1,17.72,6.56,2.296,0.984
-38.08,-17.803,-8.487,-0.24892,89.343,0.52086,43.614,2,6.58,2.303,0.987,-0.24892,1,17.741,6.58,2.303,0.987
-38.1,-17.81,-8.49,-0.2465,89.349,0.52118,43.67,2,6.6,2.31,0.99,-0.2465,1,17.763,6.6,2.31,0.99
-38.12,-17.817,-8.493,-0.24414,89.355,0.52151,43.726,2,6.62,2.317,0.993,-0.24414,1,17.784,6.62,2.317,0.993
-38.14,-17.824,-8.496,-0.24184,89.36,0.52184,43.783,2,6.64,2.324,0.996,-0.24184,1,17.806,6.64,2.324,0.996
-38.16,-17.831,-8.499,-0.23958,89.366,0.52216,43.839,2,6.66,2.331,0.999,-0.23958,1,17.827,6.66,2.331,0.999
-38.18,-17.838,-8.502,-0.23737,89.371,0.52249,43.895,2,6.68,2.338,1.002,-0.23737,1,17.848,6.68,2.338,1.002
-38.2,-17.845,-8.505,-0.23522,89.377,0.52282,43.951,2,6.7,2.345,1.005,-0.23522,1,17.87,6.7,2.345,1.005
-38.22,-17.852,-8.508,-0.23311,89.382,0.52314,44.007,2,6.72,2.352,1.008,-0.23311,1,17.891,6.72,2.352,1.008
-38.24,-17.859,-8.511,-0.23105,89.388,0.52347,44.063,2,6.74,2.359,1.011,-0.23105,1,17.913,6.74,2.359,1.011
-38.26,-17.866,-8.514,-0.22891,89.393,0.5238,44.119,2,6.76,2.366,1.014,-0.22891,1,17.934,6.76,2.366,1.014
-38.28,-17.873,-8.517,-0.2267,89.398,0.52413,44.175,2,6.78,2.373,1.017,-0.2267,1,17.955,6.78,2.373,1.017
-38.3,-17.88,-8.52,-0.22456,89.403,0.52446,44.23,2,6.8,2.38,1.02,-0.22456,1,17.977,6.8,2.38,1.02
-38.32,-17.887,-8.523,-0.22247,89.408,0.52478,44.286,2,6.82,2.387,1.023,-0.22247,1,17.998,6.82,2.387,1.023
-38.34,-17.894,-8.526,-0.22044,89.413,0.52511,44.342,2,6.84,2.394,1.026,-0.22044,1,18.02,6.84,2.394,1.026
-38.36,-17.901,-8.529,-0.21848,89.418,0.52544,44.397,2,6.86,2.401,1.029,-0.21848,1,18.041,6.86,2.401,1.029
-38.38,-17.908,-8.532,-0.21657,89.423,0.52577,44.453,2,6.88,2.408,1.032,-0.21657,1,18.062,6.88,2.408,1.032
-38.4,-17.915,-8.535,-0.21472,89.428,0.5261,44.509,2,6.9,2.415,1.035,-0.21472,1,18.084,6.9,2.415,1.035
-38.42,-17.922,-8.538,-0.21292,89.433,0.52643,44.564,2,6.92,2.422,1.038,-0.21292,1,18.105,6.92,2.422,1.038
-38.44,-17.929,-8.541,-0.21118,89.438,0.52676,44.62,2,6.94,2.429,1.041,-0.21118,1,18.127,6.94,2.429,1.041
-38.46,-17.936,-8.544,-0.2095,89.442,0.52708,44.675,2,6.96,2.436,1.044,-0.2095,1,18.148,6.96,2.436,1.044
-38.48,-17.943,-8.547,-0.20787,89.447,0.52741,44.731,2,6.98,2.443,1.047,-0.20787,1,18.169,6.98,2.443,1.047
-38.5,-17.95,-8.55,-0.20629,89.452,0.52774,44.786,2,7,2.45,1.05,-0.20629,1,18.191,7,2.45,1.05
-38.52,-17.957,-8.553,-0.20476,89.456,0.52807,44.842,2,7.02,2.457,1.053,-0.20476,1,18.212,7.02,2.457,1.053
-38.54,-17.964,-8.556,-0.20328,89.461,0.5284,44.897,2,7.04,2.464,1.056,-0.20328,1,18.234,7.04,2.464,1.056
-38.56,-17.971,-8.559,-0.20185,89.465,0.52873,44.952,2,7.06,2.471,1.059,-0.20185,1,18.255,7.06,2.471,1.059
-38.58,-17.978,-8.562,-0.20047,89.47,0.52905,45.008,2,7.08,2.478,1.062,-0.20047,1,18.276,7.08,2.478,1.062
-38.6,-17.985,-8.565,-0.19913,89.474,0.52938,45.063,2,7.1,2.485,1.065,-0.19913,1,18.298,7.1,2.485,1.065
-38.62,-17.992,-8.568,-0.19785,89.478,0.52971,45.118,2,7.12,2.492,1.068,-0.19785,1,18.319,7.12,2.492,1.068
-38.64,-17.999,-8.571,-0.1966,89.482,0.53004,45.174,2,7.14,2.499,1.071,-0.1966,1,18.341,7.14,2.499,1.071
-38.66,-18.006,-8.574,-0.1954,89.487,0.53036,45.229,2,7.16,2.506,1.074,-0.1954,1,18.362,7.16,2.506,1.074
-38.68,-18.013,-8.577,-0.19425,89.491,0.53069,45.284,2,7.18,2.513,1.077,-0.19425,1,18.383,7.18,2.513,1.077
-38.7,-18.02,-8.58,-0.19313,89.495,0.53102,45.339,2,7.2,2.52,1.08,-0.19313,1,18.405,7.2,2.52,1.08
-38.72,-18.027,-8.583,-0.19206,89.499,0.53135,45.394,2,7.22,2.527,1.083,-0.19206,1,18.426,7.22,2.527,1.083
-38.74,-18.034,-8.586,-0.19103,89.503,0.53167,45.449,2,7.24,2.534,1.086,-0.19103,1,18.448,7.24,2.534,1.086
-38.76,-18.041,-8.589,-0.19004,89.506,0.532,45.504,2,7.26,2.541,1.089,-0.19004,1,18.469,7.26,2.541,1.089
-38.78,-18.048,-8.592,-0.18908,89.51,0.53233,45.559,2,7.28,2.548,1.092,-0.18908,1,18.49,7.28,2.548,1.092
-38.8,-18.055,-8.595,-0.18816,89.514,0.53266,45.614,2,7.3,2.555,1.095,-0.18816,1,18.512,7.3,2.555,1.095
-38.82,-18.062,-8.598,-0.18728,89.517,0.53299,45.669,2,7.32,2.562,1.098,-0.18728,1,18.533,7.32,2.562,1.098
-38.84,-18.069,-8.601,-0.18644,89.521,0.53332,45.723,2,7.34,2.569,1.101,-0.18644,1,18.555,7.34,2.569,1.101
-38.86,-18.076,-8.604,-0.18562,89.524,0.53364,45.778,2,7.36,2.576,1.104,-0.18562,1,18.576,7.36,2.576,1.104
-38.88,-18.083,-8.607,-0.18484,89.527,0.53397,45.833,2,7.38,2.583,1.107,-0.18484,1,18.597,7.38,2.583,1.107
-38.9,-18.09,-8.61,-0.1841,89.53,0.5343,45.887,2,7.4,2.59,1.11,-0.1841,1,18.619,7.4,2.59,1.11
-38.92,-18.097,-8.613,-0.18338,89.534,0.53463,45.942,2,7.42,2.597,1.113,-0.18338,1,18.64,7.42,2.597,1.113
-38.94,-18.104,-8.616,-0.18269,89.537,0.53495,45.996,2,7.44,2.604,1.116,-0.18269,1,18.662,7.44,2.604,1.116
-38.96,-18.111,-8.619,-0.18204,89.54,0.53528,46.051,2,7.46,2.611,1.119,-0.18204,1,18.683,7.46,2.611,1.119
-38.98,-18.118,-8.622,-0.18141,89.543,0.53561,46.106,2,7.48,2.618,1.122,-0.18141,1,18.704,7.48,2.618,1.122
-39,-18.125,-8.625,-0.1808,89.545,0.53594,46.16,2,7.5,2.625,1.125,-0.1808,1,18.726,7.5,2.625,1.125
-39.02,-18.132,-8.628,-0.18023,89.548,0.53626,46.214,2,7.52,2.632,1.128,-0.18023,1,18.747,7.52,2.632,1.128
-39.04,-18.139,-8.631,-0.17968,89.551,0.53659,46.269,2,7.54,2.639,1.131,-0.17968,1,18.769,7.54,2.639,1.131
-39.06,-18.146,-8.634,-0.17915,89.554,0.53692,46.323,2,7.56,2.646,1.134,-0.17915,1,18.79,7.56,2.646,1.134
-39.08,-18.153,-8.637,-0.17864,89.556,0.53724,46.378,2,7.58,2.653,1.137,-0.17864,1,18.811,7.58,2.653,1.137
-39.1,-18.16,-8.64,-0.17816,89.559,0.53757,46.432,2,7.6,2.66,1.14,-0.17816,1,18.833,7.6,2.66,1.14
-39.12,-18.167,-8.643,-0.1777,89.561,0.53789,46.486,2,7.62,2.667,1.143,-0.1777,1,18.854,7.62,2.667,1.143
-39.14,-18.174,-8.646,-0.17726,89.564,0.53822,46.541,2,7.64,2.674,1.146,-0.17726,1,18.876,7.64,2.674,1.146
-39.16,-18.181,-8.649,-0.17684,89.566,0.53855,46.595,2,7.66,2.681,1.149,-0.17684,1,18.897,7.66,2.681,1.149
-39.18,-18.188,-8.652,-0.17643,89.568,0.53887,46.649,2,7.68,2.688,1.152,-0.17643,1,18.918,7.68,2.688,1.152
-39.2,-18.195,-8.655,-0.17604,89.57,0.5392,46.703,2,7.7,2.695,1.155,-0.17604,1,18.94,7.7,2.695,1.155
-39.22,-18.202,-8.658,-0.17567,89.573,0.53952,46.757,2,7.72,2.702,1.158,-0.17567,1,18.961,7.72,2.702,1.158
-39.24,-18.209,-8.661,-0.17531,89.575,0.53985,46.811,2,7.74,2.709,1.161,-0.17531,1,18.983,7.74,2.709,1.161
-39.26,-18.216,-8.664,-0.17484,89.576,0.54017,46.865,2,7.76,2.716,1.164,-0.17484,1,19.004,7.76,2.716,1.164
-39.28,-18.223,-8.667,-0.17427,89.578,0.5405,46.919,2,7.78,2.723,1.167,-0.17427,1,19.025,7.78,2.723,1.167
-39.3,-18.23,-8.67,-0.17372,89.579,0.54082,46.972,2,7.8,2.73,1.17,-0.17372,1,19.047,7.8,2.73,1.17
-39.32,-18.237,-8.673,-0.17319,89.581,0.54115,47.026,2,7.82,2.737,1.173,-0.17319,1,19.068,7.82,2.737,1.173
-39.34,-18.244,-8.676,-0.17268,89.582,0.54148,47.079,2,7.84,2.744,1.176,-0.17268,1,19.09,7.84,2.744,1.176
-39.36,-18.251,-8.679,-0.172,89.583,0.5418,47.132,2,7.86,2.751,1.179,-0.172,1,19.111,7.86,2.751,1.179
-39.38,-18.258,-8.682,-0.17015,89.584,0.54214,47.186,2,7.88,2.758,1.182,-0.17015,1,19.132,7.88,2.758,1.182
-39.4,-18.265,-8.685,-0.16833,89.585,0.54247,47.24,2,7.9,2.765,1.185,-0.16833,1,19.154,7.9,2.765,1.185
-39.42,-18.272,-8.688,-0.16654,89.585,0.5428,47.293,2,7.92,2.772,1.188,-0.16654,1,19.175,7.92,2.772,1.188
-39.44,-18.279,-8.691,-0.16478,89.586,0.54313,47.347,2,7.94,2.779,1.191,-0.16478,1,19.197,7.94,2.779,1.191
-39.46,-18.286,-8.694,-0.16304,89.586,0.54346,47.401,2,7.96,2.786,1.194,-0.16304,1,19.218,7.96,2.786,1.194
-39.48,-18.293,-8.697,-0.16134,89.587,0.5438,47.455,2,7.98,2.793,1.197,-0.16134,1,19.239,7.98,2.793,1.197
-39.5,-18.3,-8.7,-0.15966,89.588,0.54413,47.508,2,8,2.8,1.2,-0.15966,1,19.261,8,2.8,1.2
-39.52,-18.307,-8.703,-0.15801,89.588,0.54446,47.562,2,8.02,2.807,1.203,-0.15801,1,19.282,8.02,2.807,1.203
-39.54,-18.314,-8.706,-0.15638,89.588,0.54479,47.616,2,8.04,2.814,1.206,-0.15638,1,19.304,8.04,2.814,1.206
-39.56,-18.321,-8.709,-0.15478,89.589,0.54512,47.67,2,8.06,2.821,1.209,-0.15478,1,19.325,8.06,2.821,1.209
-39.58,-18.328,-8.712,-0.1532,89.589,0.54546,47.724,2,8.08,2.828,1.212,-0.1532,1,19.346,8.08,2.828,1.212
-39.6,-18.335,-8.715,-0.15165,89.59,0.54579,47.778,2,8.1,2.835,1.215,-0.15165,1,19.368,8.1,2.835,1.215
-39.62,-18.342,-8.718,-0.15011,89.59,0.54612,47.831,2,8.12,2.842,1.218,-0.15011,1,19.389,8.12,2.842,1.218
-39.64,-18.349,-8.721,-0.1486,89.59,0.54645,47.885,2,8.14,2.849,1.221,-0.1486,1,19.411,8.14,2.849,1.221
-39.66,-18.356,-8.724,-0.14711,89.591,0.54678,47.939,2,8.16,2.856,1.224,-0.14711,1,19.432,8.16,2.856,1.224
-39.68,-18.363,-8.727,-0.14564,89.591,0.54712,47.993,2,8.18,2.863,1.227,-0.14564,1,19.453,8.18,2.863,1.227
-39.7,-18.37,-8.73,-0.14418,89.591,0.54745,48.047,2,8.2,2.87,1.23,-0.14418,1,19.475,8.2,2.87,1.23
-39.72,-18.377,-8.733,-0.14275,89.591,0.54778,48.101,2,8.22,2.877,1.233,-0.14275,1,19.496,8.22,2.877,1.233
-39.74,-18.384,-8.736,-0.14133,89.591,0.54811,48.155,2,8.24,2.884,1.236,-0.14133,1,19.518,8.24,2.884,1.236
-39.76,-18.391,-8.739,-0.13934,89.591,0.54844,48.209,2,8.26,2.891,1.239,-0.13934,1,19.539,8.26,2.891,1.239
-39.78,-18.398,-8.742,-0.1368,89.591,0.54877,48.263,2,8.28,2.898,1.242,-0.1368,1,19.56,8.28,2.898,1.242
-39.8,-18.405,-8.745,-0.13432,89.59,0.5491,48.318,2,8.3,2.905,1.245,-0.13432,1,19.582,8.3,2.905,1.245
-39.82,-18.412,-8.748,-0.13189,89.589,0.54943,48.372,2,8.32,2.912,1.248,-0.13189,1,19.603,8.32,2.912,1.248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.625,8.34,2.919,1.251
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.646,8.36,2.926,1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.667,8.38,2.933,1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.689,8.4,2.94,1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.71,8.42,2.947,1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.732,8.44,2.954,1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.753,8.46,2.961,1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.774,8.48,2.968,1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.796,8.5,2.975,1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.817,8.52,2.982,1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.839,8.54,2.989,1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.86,8.56,2.996,1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.881,8.58,3.003,1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.903,8.6,3.01,1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.924,8.62,3.017,1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.946,8.64,3.024,1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.967,8.66,3.031,1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.988,8.68,3.038,1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.01,8.7,3.045,1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.031,8.72,3.052,1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.053,8.74,3.059,1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.074,8.76,3.066,1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.095,8.78,3.073,1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.117,8.8,3.08,1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.138,8.82,3.087,1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.16,8.84,3.094,1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.181,8.86,3.101,1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.202,8.88,3.108,1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.224,8.9,3.115,1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.245,8.92,3.122,1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.267,8.94,3.129,1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.288,8.96,3.136,1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.309,8.98,3.143,1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.331,9,3.15,1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.352,9.02,3.157,1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.374,9.04,3.164,1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.395,9.06,3.171,1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.416,9.08,3.178,1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.438,9.1,3.185,1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.459,9.12,3.192,1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.481,9.14,3.199,1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_05_0050.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.89884,-9.16,-3.206,-1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.92024,-9.14,-3.199,-1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.94164,-9.12,-3.192,-1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.96304,-9.1,-3.185,-1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.98444,-9.08,-3.178,-1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0058,-9.06,-3.171,-1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0272,-9.04,-3.164,-1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0486,-9.02,-3.157,-1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.07,-9,-3.15,-1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0914,-8.98,-3.143,-1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1128,-8.96,-3.136,-1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1342,-8.94,-3.129,-1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1557,-8.92,-3.122,-1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1771,-8.9,-3.115,-1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1985,-8.88,-3.108,-1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2199,-8.86,-3.101,-1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2413,-8.84,-3.094,-1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2627,-8.82,-3.087,-1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2841,-8.8,-3.08,-1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3055,-8.78,-3.073,-1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3269,-8.76,-3.066,-1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3483,-8.74,-3.059,-1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3697,-8.72,-3.052,-1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3911,-8.7,-3.045,-1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4125,-8.68,-3.038,-1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4339,-8.66,-3.031,-1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4553,-8.64,-3.024,-1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4767,-8.62,-3.017,-1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4981,-8.6,-3.01,-1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5195,-8.58,-3.003,-1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5409,-8.56,-2.996,-1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5623,-8.54,-2.989,-1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5837,-8.52,-2.982,-1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6051,-8.5,-2.975,-1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6265,-8.48,-2.968,-1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6479,-8.46,-2.961,-1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6693,-8.44,-2.954,-1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6907,-8.42,-2.947,-1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7121,-8.4,-2.94,-1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7335,-8.38,-2.933,-1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7549,-8.36,-2.926,-1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7763,-8.34,-2.919,-1.251
-23.18,-12.588,-6.252,-0.13189,0.010358,0.91905,3.0768,2,-8.32,-2.912,-1.248,-0.13189,1,1.7977,-8.32,-2.912,-1.248
-23.2,-12.595,-6.255,-0.13432,0.010156,0.9191,3.1991,2,-8.3,-2.905,-1.245,-0.13432,1,1.8191,-8.3,-2.905,-1.245
-23.22,-12.602,-6.258,-0.1368,0.0099713,0.91916,3.3199,2,-8.28,-2.898,-1.242,-0.1368,1,1.8405,-8.28,-2.898,-1.242
-23.24,-12.609,-6.261,-0.13934,0.0098044,0.91921,3.4394,2,-8.26,-2.891,-1.239,-0.13934,1,1.8619,-8.26,-2.891,-1.239
-23.26,-12.616,-6.264,-0.14133,0.0096124,0.91927,3.5156,2,-8.24,-2.884,-1.236,-0.14133,1,1.8833,-8.24,-2.884,-1.236
-23.28,-12.623,-6.267,-0.14275,0.0093786,0.91933,3.5507,2,-8.22,-2.877,-1.233,-0.14275,1,1.9047,-8.22,-2.877,-1.233
-23.3,-12.63,-6.27,-0.14418,0.0091401,0.9194,3.5872,2,-8.2,-2.87,-1.23,-0.14418,1,1.9261,-8.2,-2.87,-1.23
-23.32,-12.637,-6.273,-0.14564,0.0088971,0.91946,3.6249,2,-8.18,-2.863,-1.227,-0.14564,1,1.9475,-8.18,-2.863,-1.227
-23.34,-12.644,-6.276,-0.14711,0.0086497,0.91953,3.6639,2,-8.16,-2.856,-1.224,-0.14711,1,1.9689,-8.16,-2.856,-1.224
-23.36,-12.651,-6.279,-0.1486,0.0083982,0.91959,3.7042,2,-8.14,-2.849,-1.221,-0.1486,1,1.9903,-8.14,-2.849,-1.221
-23.38,-12.658,-6.282,-0.15011,0.0081428,0.91966,3.7458,2,-8.12,-2.842,-1.218,-0.15011,1,2.0117,-8.12,-2.842,-1.218
-23.4,-12.665,-6.285,-0.15165,0.0078835,0.91972,3.7887,2,-8.1,-2.835,-1.215,-0.15165,1,2.0331,-8.1,-2.835,-1.215
-23.42,-12.672,-6.288,-0.1532,0.0076205,0.91979,3.8328,2,-8.08,-2.828,-1.212,-0.1532,1,2.0545,-8.08,-2.828,-1.212
-23.44,-12.679,-6.291,-0.15478,0.0073541,0.91986,3.8782,2,-8.06,-2.821,-1.209,-0.15478,1,2.0759,-8.06,-2.821,-1.209
-23.46,-12.686,-6.294,-0.15638,0.0070844,0.91992,3.9248,2,-8.04,-2.814,-1.206,-0.15638,1,2.0973,-8.04,-2.814,-1.206
-23.48,-12.693,-6.297,-0.15801,0.0068115,0.91999,3.9727,2,-8.02,-2.807,-1.203,-0.15801,1,2.1187,-8.02,-2.807,-1.203
-23.5,-12.7,-6.3,-0.15966,0.0065357,0.92006,4.0217,2,-8,-2.8,-1.2,-0.15966,1,2.1401,-8,-2.8,-1.2
-23.52,-12.707,-6.303,-0.16134,0.0062571,0.92013,4.072,2,-7.98,-2.793,-1.197,-0.16134,1,2.1615,-7.98,-2.793,-1.197
-23.54,-12.714,-6.306,-0.16304,0.0059759,0.92019,4.1235,2,-7.96,-2.786,-1.194,-0.16304,1,2.1829,-7.96,-2.786,-1.194
-23.56,-12.721,-6.309,-0.16478,0.0056922,0.92026,4.1763,2,-7.94,-2.779,-1.191,-0.16478,1,2.2043,-7.94,-2.779,-1.191
-23.58,-12.728,-6.312,-0.16654,0.0054063,0.92033,4.2301,2,-7.92,-2.772,-1.188,-0.16654,1,2.2257,-7.92,-2.772,-1.188
-23.6,-12.735,-6.315,-0.16833,0.0051183,0.9204,4.2852,2,-7.9,-2.765,-1.185,-0.16833,1,2.2471,-7.9,-2.765,-1.185
-23.62,-12.742,-6.318,-0.17015,0.0048283,0.92047,4.3414,2,-7.88,-2.758,-1.182,-0.17015,1,2.2685,-7.88,-2.758,-1.182
-23.64,-12.749,-6.321,-0.172,0.0045366,0.92054,4.3988,2,-7.86,-2.751,-1.179,-0.172,1,2.2899,-7.86,-2.751,-1.179
-23.66,-12.756,-6.324,-0.17268,0.0043587,0.92062,4.474,2,-7.84,-2.744,-1.176,-0.17268,1,2.3113,-7.84,-2.744,-1.176
-23.68,-12.763,-6.327,-0.17319,0.004207,0.9207,4.5509,2,-7.82,-2.737,-1.173,-0.17319,1,2.3327,-7.82,-2.737,-1.173
-23.7,-12.77,-6.33,-0.17372,0.0040631,0.92077,4.6269,2,-7.8,-2.73,-1.17,-0.17372,1,2.3541,-7.8,-2.73,-1.17
-23.72,-12.777,-6.333,-0.17427,0.0039266,0.92085,4.7018,2,-7.78,-2.723,-1.167,-0.17427,1,2.3755,-7.78,-2.723,-1.167
-23.74,-12.784,-6.336,-0.17484,0.0037975,0.92093,4.7757,2,-7.76,-2.716,-1.164,-0.17484,1,2.3969,-7.76,-2.716,-1.164
-23.76,-12.791,-6.339,-0.17531,0.0037419,0.92099,4.8391,2,-7.74,-2.709,-1.161,-0.17531,1,2.4183,-7.74,-2.709,-1.161
-23.78,-12.798,-6.342,-0.17567,0.0037521,0.92105,4.8926,2,-7.72,-2.702,-1.158,-0.17567,1,2.4397,-7.72,-2.702,-1.158
-23.8,-12.805,-6.345,-0.17604,0.0037593,0.92111,4.946,2,-7.7,-2.695,-1.155,-0.17604,1,2.4611,-7.7,-2.695,-1.155
-23.82,-12.812,-6.348,-0.17643,0.0037636,0.92117,4.9994,2,-7.68,-2.688,-1.152,-0.17643,1,2.4825,-7.68,-2.688,-1.152
-23.84,-12.819,-6.351,-0.17684,0.0037649,0.92123,5.0526,2,-7.66,-2.681,-1.149,-0.17684,1,2.5039,-7.66,-2.681,-1.149
-23.86,-12.826,-6.354,-0.17726,0.0037634,0.92129,5.1058,2,-7.64,-2.674,-1.146,-0.17726,1,2.5253,-7.64,-2.674,-1.146
-23.88,-12.833,-6.357,-0.1777,0.0037591,0.92135,5.1588,2,-7.62,-2.667,-1.143,-0.1777,1,2.5467,-7.62,-2.667,-1.143
-23.9,-12.84,-6.36,-0.17816,0.0037521,0.92141,5.2118,2,-7.6,-2.66,-1.14,-0.17816,1,2.5681,-7.6,-2.66,-1.14
-23.92,-12.847,-6.363,-0.17864,0.0037423,0.92147,5.2646,2,-7.58,-2.653,-1.137,-0.17864,1,2.5895,-7.58,-2.653,-1.137
-23.94,-12.854,-6.366,-0.17915,0.0037299,0.92152,5.3174,2,-7.56,-2.646,-1.134,-0.17915,1,2.6109,-7.56,-2.646,-1.134
-23.96,-12.861,-6.369,-0.17968,0.0037149,0.92158,5.37,2,-7.54,-2.639,-1.131,-0.17968,1,2.6323,-7.54,-2.639,-1.131
-23.98,-12.868,-6.372,-0.18023,0.0036973,0.92164,5.4226,2,-7.52,-2.632,-1.128,-0.18023,1,2.6537,-7.52,-2.632,-1.128
-24,-12.875,-6.375,-0.1808,0.0036773,0.92169,5.475,2,-7.5,-2.625,-1.125,-0.1808,1,2.6751,-7.5,-2.625,-1.125
-24.02,-12.882,-6.378,-0.18141,0.0036548,0.92175,5.5274,2,-7.48,-2.618,-1.122,-0.18141,1,2.6965,-7.48,-2.618,-1.122
-24.04,-12.889,-6.381,-0.18204,0.0036299,0.92181,5.5796,2,-7.46,-2.611,-1.119,-0.18204,1,2.7179,-7.46,-2.611,-1.119
-24.06,-12.896,-6.384,-0.18269,0.0036027,0.92186,5.6318,2,-7.44,-2.604,-1.116,-0.18269,1,2.7393,-7.44,-2.604,-1.116
-24.08,-12.903,-6.387,-0.18338,0.0035732,0.92192,5.6838,2,-7.42,-2.597,-1.113,-0.18338,1,2.7607,-7.42,-2.597,-1.113
-24.1,-12.91,-6.39,-0.1841,0.0035414,0.92197,5.7358,2,-7.4,-2.59,-1.11,-0.1841,1,2.7821,-7.4,-2.59,-1.11
-24.12,-12.917,-6.393,-0.18484,0.0035075,0.92203,5.7876,2,-7.38,-2.583,-1.107,-0.18484,1,2.8035,-7.38,-2.583,-1.107
-24.14,-12.924,-6.396,-0.18562,0.0034714,0.92208,5.8394,2,-7.36,-2.576,-1.104,-0.18562,1,2.8249,-7.36,-2.576,-1.104
-24.16,-12.931,-6.399,-0.18644,0.0034332,0.92214,5.891,2,-7.34,-2.569,-1.101,-0.18644,1,2.8463,-7.34,-2.569,-1.101
-24.18,-12.938,-6.402,-0.18728,0.0033931,0.92219,5.9426,2,-7.32,-2.562,-1.098,-0.18728,1,2.8677,-7.32,-2.562,-1.098
-24.2,-12.945,-6.405,-0.18816,0.0033509,0.92224,5.994,2,-7.3,-2.555,-1.095,-0.18816,1,2.8891,-7.3,-2.555,-1.095
-24.22,-12.952,-6.408,-0.18908,0.0033068,0.9223,6.0454,2,-7.28,-2.548,-1.092,-0.18908,1,2.9105,-7.28,-2.548,-1.092
-24.24,-12.959,-6.411,-0.19004,0.0032608,0.92235,6.0967,2,-7.26,-2.541,-1.089,-0.19004,1,2.9319,-7.26,-2.541,-1.089
-24.26,-12.966,-6.414,-0.19103,0.0032086,0.9224,6.1487,2,-7.24,-2.534,-1.086,-0.19103,1,2.9533,-7.24,-2.534,-1.086
-24.28,-12.973,-6.417,-0.19206,0.0031526,0.92245,6.2014,2,-7.22,-2.527,-1.083,-0.19206,1,2.9747,-7.22,-2.527,-1.083
-24.3,-12.98,-6.42,-0.19313,0.0030981,0.9225,6.2539,2,-7.2,-2.52,-1.08,-0.19313,1,2.9961,-7.2,-2.52,-1.08
-24.32,-12.987,-6.423,-0.19425,0.0030451,0.92255,6.306,2,-7.18,-2.513,-1.077,-0.19425,1,3.0175,-7.18,-2.513,-1.077
-24.34,-12.994,-6.426,-0.1954,0.0029935,0.92259,6.3579,2,-7.16,-2.506,-1.074,-0.1954,1,3.0389,-7.16,-2.506,-1.074
-24.36,-13.001,-6.429,-0.1966,0.0029434,0.92264,6.4095,2,-7.14,-2.499,-1.071,-0.1966,1,3.0603,-7.14,-2.499,-1.071
-24.38,-13.008,-6.432,-0.19785,0.0028947,0.92269,6.4609,2,-7.12,-2.492,-1.068,-0.19785,1,3.0817,-7.12,-2.492,-1.068
-24.4,-13.015,-6.435,-0.19913,0.0028473,0.92273,6.5119,2,-7.1,-2.485,-1.065,-0.19913,1,3.1031,-7.1,-2.485,-1.065
-24.42,-13.022,-6.438,-0.20047,0.0028012,0.92278,6.5627,2,-7.08,-2.478,-1.062,-0.20047,1,3.1245,-7.08,-2.478,-1.062
-24.44,-13.029,-6.441,-0.20185,0.0027565,0.92282,6.6132,2,-7.06,-2.471,-1.059,-0.20185,1,3.1459,-7.06,-2.471,-1.059
-24.46,-13.036,-6.444,-0.20328,0.0027131,0.92287,6.6634,2,-7.04,-2.464,-1.056,-0.20328,1,3.1673,-7.04,-2.464,-1.056
-24.48,-13.043,-6.447,-0.20476,0.0026709,0.92291,6.7133,2,-7.02,-2.457,-1.053,-0.20476,1,3.1887,-7.02,-2.457,-1.053
-24.5,-13.05,-6.45,-0.20629,0.0026299,0.92296,6.763,2,-7,-2.45,-1.05,-0.20629,1,3.2101,-7,-2.45,-1.05
-24.52,-13.057,-6.453,-0.20787,0.0025901,0.923,6.8124,2,-6.98,-2.443,-1.047,-0.20787,1,3.2315,-6.98,-2.443,-1.047
-24.54,-13.064,-6.456,-0.2095,0.0025515,0.92304,6.8615,2,-6.96,-2.436,-1.044,-0.2095,1,3.2529,-6.96,-2.436,-1.044
-24.56,-13.071,-6.459,-0.21118,0.002514,0.92309,6.9102,2,-6.94,-2.429,-1.041,-0.21118,1,3.2743,-6.94,-2.429,-1.041
-24.58,-13.078,-6.462,-0.21292,0.0024776,0.92313,6.9588,2,-6.92,-2.422,-1.038,-0.21292,1,3.2957,-6.92,-2.422,-1.038
-24.6,-13.085,-6.465,-0.21472,0.0024422,0.92317,7.007,2,-6.9,-2.415,-1.035,-0.21472,1,3.3171,-6.9,-2.415,-1.035
-24.62,-13.092,-6.468,-0.21657,0.002408,0.92321,7.0549,2,-6.88,-2.408,-1.032,-0.21657,1,3.3385,-6.88,-2.408,-1.032
-24.64,-13.099,-6.471,-0.21848,0.0023747,0.92325,7.1025,2,-6.86,-2.401,-1.029,-0.21848,1,3.3599,-6.86,-2.401,-1.029
-24.66,-13.106,-6.474,-0.22044,0.0023424,0.92329,7.1499,2,-6.84,-2.394,-1.026,-0.22044,1,3.3813,-6.84,-2.394,-1.026
-24.68,-13.113,-6.477,-0.22247,0.0023111,0.92333,7.197,2,-6.82,-2.387,-1.023,-0.22247,1,3.4027,-6.82,-2.387,-1.023
-24.7,-13.12,-6.48,-0.22456,0.0022807,0.92337,7.2437,2,-6.8,-2.38,-1.02,-0.22456,1,3.4241,-6.8,-2.38,-1.02
-24.72,-13.127,-6.483,-0.2267,0.0022512,0.92341,7.2902,2,-6.78,-2.373,-1.017,-0.2267,1,3.4456,-6.78,-2.373,-1.017
-24.74,-13.134,-6.486,-0.22891,0.0022225,0.92345,7.3364,2,-6.76,-2.366,-1.014,-0.22891,1,3.467,-6.76,-2.366,-1.014
-24.76,-13.141,-6.489,-0.23105,0.0021908,0.92349,7.3824,2,-6.74,-2.359,-1.011,-0.23105,1,3.4884,-6.74,-2.359,-1.011
-24.78,-13.148,-6.492,-0.23311,0.0021552,0.92352,7.4285,2,-6.72,-2.352,-1.008,-0.23311,1,3.5098,-6.72,-2.352,-1.008
-24.8,-13.155,-6.495,-0.23522,0.0021197,0.92356,7.4744,2,-6.7,-2.345,-1.005,-0.23522,1,3.5312,-6.7,-2.345,-1.005
-24.82,-13.162,-6.498,-0.23737,0.0020841,0.92359,7.5202,2,-6.68,-2.338,-1.002,-0.23737,1,3.5526,-6.68,-2.338,-1.002
-24.84,-13.169,-6.501,-0.23958,0.0020485,0.92363,7.5659,2,-6.66,-2.331,-0.999,-0.23958,1,3.574,-6.66,-2.331,-0.999
-24.86,-13.176,-6.504,-0.24184,0.0020128,0.92366,7.6114,2,-6.64,-2.324,-0.996,-0.24184,1,3.5954,-6.64,-2.324,-0.996
-24.88,-13.183,-6.507,-0.24414,0.0019771,0.92369,7.6569,2,-6.62,-2.317,-0.993,-0.24414,1,3.6168,-6.62,-2.317,-0.993
-24.9,-13.19,-6.51,-0.2465,0.0019413,0.92372,7.7021,2,-6.6,-2.31,-0.99,-0.2465,1,3.6382,-6.6,-2.31,-0.99
-24.92,-13.197,-6.513,-0.24892,0.0019055,0.92375,7.7473,2,-6.58,-2.303,-0.987,-0.24892,1,3.6596,-6.58,-2.303,-0.987
-24.94,-13.204,-6.516,-0.25138,0.0018695,0.92379,7.7923,2,-6.56,-2.296,-0.984,-0.25138,1,3.681,-6.56,-2.296,-0.984
-24.96,-13.211,-6.519,-0.2539,0.0018335,0.92382,7.8372,2,-6.54,-2.289,-0.981,-0.2539,1,3.7024,-6.54,-2.289,-0.981
-24.98,-13.218,-6.522,-0.25647,0.0017973,0.92385,7.882,2,-6.52,-2.282,-0.978,-0.25647,1,3.7238,-6.52,-2.282,-0.978
-25,-13.225,-6.525,-0.2591,0.001761,0.92388,7.9267,2,-6.5,-2.275,-0.975,-0.2591,1,3.7452,-6.5,-2.275,-0.975
-25.02,-13.232,-6.528,-0.26179,0.0017246,0.92391,7.9712,2,-6.48,-2.268,-0.972,-0.26179,1,3.7666,-6.48,-2.268,-0.972
-25.04,-13.239,-6.531,-0.26453,0.0016881,0.92394,8.0156,2,-6.46,-2.261,-0.969,-0.26453,1,3.788,-6.46,-2.261,-0.969
-25.06,-13.246,-6.534,-0.26733,0.0016514,0.92397,8.0599,2,-6.44,-2.254,-0.966,-0.26733,1,3.8094,-6.44,-2.254,-0.966
-25.08,-13.253,-6.537,-0.26977,0.0016174,0.92399,8.1127,2,-6.42,-2.247,-0.963,-0.26977,1,3.8308,-6.42,-2.247,-0.963
-25.1,-13.26,-6.54,-0.27169,0.0015876,0.924,8.1766,2,-6.4,-2.24,-0.96,-0.27169,1,3.8522,-6.4,-2.24,-0.96
-25.12,-13.267,-6.543,-0.27365,0.0015583,0.92401,8.2402,2,-6.38,-2.233,-0.957,-0.27365,1,3.8736,-6.38,-2.233,-0.957
-25.14,-13.274,-6.546,-0.27564,0.0015296,0.92403,8.3034,2,-6.36,-2.226,-0.954,-0.27564,1,3.895,-6.36,-2.226,-0.954
-25.16,-13.281,-6.549,-0.27765,0.0015013,0.92404,8.3662,2,-6.34,-2.219,-0.951,-0.27765,1,3.9164,-6.34,-2.219,-0.951
-25.18,-13.288,-6.552,-0.2797,0.0014736,0.92405,8.4287,2,-6.32,-2.212,-0.948,-0.2797,1,3.9378,-6.32,-2.212,-0.948
-25.2,-13.295,-6.555,-0.28178,0.0014464,0.92406,8.4908,2,-6.3,-2.205,-0.945,-0.28178,1,3.9592,-6.3,-2.205,-0.945
-25.22,-13.302,-6.558,-0.28389,0.0014197,0.92408,8.5526,2,-6.28,-2.198,-0.942,-0.28389,1,3.9806,-6.28,-2.198,-0.942
-25.24,-13.309,-6.561,-0.28603,0.0013936,0.92409,8.614,2,-6.26,-2.191,-0.939,-0.28603,1,4.002,-6.26,-2.191,-0.939
-25.26,-13.316,-6.564,-0.28785,0.001368,0.9241,8.675,2,-6.24,-2.184,-0.936,-0.28785,1,4.0234,-6.24,-2.184,-0.936
-25.28,-13.323,-6.567,-0.28936,0.001343,0.92411,8.7357,2,-6.22,-2.177,-0.933,-0.28936,1,4.0448,-6.22,-2.177,-0.933
-25.3,-13.33,-6.57,-0.29091,0.0013187,0.92412,8.7962,2,-6.2,-2.17,-0.93,-0.29091,1,4.0662,-6.2,-2.17,-0.93
-25.32,-13.337,-6.573,-0.29251,0.0012949,0.92413,8.8566,2,-6.18,-2.163,-0.927,-0.29251,1,4.0876,-6.18,-2.163,-0.927
-25.34,-13.344,-6.576,-0.29415,0.0012718,0.92414,8.9167,2,-6.16,-2.156,-0.924,-0.29415,1,4.109,-6.16,-2.156,-0.924
-25.36,-13.351,-6.579,-0.29584,0.0012492,0.92415,8.9767,2,-6.14,-2.149,-0.921,-0.29584,1,4.1304,-6.14,-2.149,-0.921
-25.38,-13.358,-6.582,-0.29757,0.0012273,0.92416,9.0365,2,-6.12,-2.142,-0.918,-0.29757,1,4.1518,-6.12,-2.142,-0.918
-25.4,-13.365,-6.585,-0.29935,0.0012059,0.92417,9.096,2,-6.1,-2.135,-0.915,-0.29935,1,4.1732,-6.1,-2.135,-0.915
-25.42,-13.372,-6.588,-0.30118,0.001185,0.92419,9.1554,2,-6.08,-2.128,-0.912,-0.30118,1,4.1946,-6.08,-2.128,-0.912
-25.44,-13.379,-6.591,-0.30306,0.0011647,0.9242,9.2146,2,-6.06,-2.121,-0.909,-0.30306,1,4.216,-6.06,-2.121,-0.909
-25.46,-13.386,-6.594,-0.30499,0.001145,0.92421,9.2736,2,-6.04,-2.114,-0.906,-0.30499,1,4.2374,-6.04,-2.114,-0.906
-25.48,-13.393,-6.597,-0.30697,0.0011257,0.92422,9.3324,2,-6.02,-2.107,-0.903,-0.30697,1,4.2588,-6.02,-2.107,-0.903
-25.5,-13.4,-6.6,-0.309,0.001107,0.92423,9.391,2,-6,-2.1,-0.9,-0.309,1,4.2802,-6,-2.1,-0.9
-25.52,-13.407,-6.603,-0.31109,0.0010888,0.92424,9.4494,2,-5.98,-2.093,-0.897,-0.31109,1,4.3016,-5.98,-2.093,-0.897
-25.54,-13.414,-6.606,-0.31323,0.0010711,0.92425,9.5076,2,-5.96,-2.086,-0.894,-0.31323,1,4.323,-5.96,-2.086,-0.894
-25.56,-13.421,-6.609,-0.31543,0.0010539,0.92427,9.5657,2,-5.94,-2.079,-0.891,-0.31543,1,4.3444,-5.94,-2.079,-0.891
-25.58,-13.428,-6.612,-0.31768,0.0010371,0.92428,9.6235,2,-5.92,-2.072,-0.888,-0.31768,1,4.3658,-5.92,-2.072,-0.888
-25.6,-13.435,-6.615,-0.31999,0.0010209,0.92429,9.6811,2,-5.9,-2.065,-0.885,-0.31999,1,4.3872,-5.9,-2.065,-0.885
-25.62,-13.442,-6.618,-0.32236,0.001005,0.9243,9.7386,2,-5.88,-2.058,-0.882,-0.32236,1,4.4086,-5.88,-2.058,-0.882
-25.64,-13.449,-6.621,-0.32479,0.00098964,0.92431,9.7958,2,-5.86,-2.051,-0.879,-0.32479,1,4.43,-5.86,-2.051,-0.879
-25.66,-13.456,-6.624,-0.32728,0.00097469,0.92433,9.8529,2,-5.84,-2.044,-0.876,-0.32728,1,4.4514,-5.84,-2.044,-0.876
-25.68,-13.463,-6.627,-0.32983,0.00096017,0.92434,9.9098,2,-5.82,-2.037,-0.873,-0.32983,1,4.4728,-5.82,-2.037,-0.873
-25.7,-13.47,-6.63,-0.33245,0.00094606,0.92435,9.9664,2,-5.8,-2.03,-0.87,-0.33245,1,4.4942,-5.8,-2.03,-0.87
-25.72,-13.477,-6.633,-0.33513,0.00093236,0.92436,10.023,2,-5.78,-2.023,-0.867,-0.33513,1,4.5156,-5.78,-2.023,-0.867
-25.74,-13.484,-6.636,-0.33787,0.00091905,0.92438,10.079,2,-5.76,-2.016,-0.864,-0.33787,1,4.537,-5.76,-2.016,-0.864
-25.76,-13.491,-6.639,-0.34068,0.00090654,0.92439,10.136,2,-5.74,-2.009,-0.861,-0.34068,1,4.5584,-5.74,-2.009,-0.861
-25.78,-13.498,-6.642,-0.34355,0.00089468,0.9244,10.193,2,-5.72,-2.002,-0.858,-0.34355,1,4.5798,-5.72,-2.002,-0.858
-25.8,-13.505,-6.645,-0.3465,0.000883,0.92441,10.249,2,-5.7,-1.995,-0.855,-0.3465,1,4.6012,-5.7,-1.995,-0.855
-25.82,-13.512,-6.648,-0.34951,0.0008715,0.92442,10.306,2,-5.68,-1.988,-0.852,-0.34951,1,4.6226,-5.68,-1.988,-0.852
-25.84,-13.519,-6.651,-0.35259,0.00086021,0.92443,10.362,2,-5.66,-1.981,-0.849,-0.35259,1,4.644,-5.66,-1.981,-0.849
-25.86,-13.526,-6.654,-0.35574,0.00084913,0.92444,10.418,2,-5.64,-1.974,-0.846,-0.35574,1,4.6654,-5.64,-1.974,-0.846
-25.88,-13.533,-6.657,-0.35897,0.00083828,0.92445,10.473,2,-5.62,-1.967,-0.843,-0.35897,1,4.6868,-5.62,-1.967,-0.843
-25.9,-13.54,-6.66,-0.36226,0.00082767,0.92446,10.529,2,-5.6,-1.96,-0.84,-0.36226,1,4.7082,-5.6,-1.96,-0.84
-25.92,-13.547,-6.663,-0.36563,0.00081731,0.92448,10.584,2,-5.58,-1.953,-0.837,-0.36563,1,4.7296,-5.58,-1.953,-0.837
-25.94,-13.554,-6.666,-0.36908,0.00080721,0.92449,10.639,2,-5.56,-1.946,-0.834,-0.36908,1,4.751,-5.56,-1.946,-0.834
-25.96,-13.561,-6.669,-0.3726,0.00079738,0.9245,10.694,2,-5.54,-1.939,-0.831,-0.3726,1,4.7724,-5.54,-1.939,-0.831
-25.98,-13.568,-6.672,-0.3762,0.00078785,0.92451,10.748,2,-5.52,-1.932,-0.828,-0.3762,1,4.7938,-5.52,-1.932,-0.828
-26,-13.575,-6.675,-0.37987,0.00077861,0.92453,10.802,2,-5.5,-1.925,-0.825,-0.37987,1,4.8152,-5.5,-1.925,-0.825
-26.02,-13.582,-6.678,-0.38363,0.00076968,0.92454,10.856,2,-5.48,-1.918,-0.822,-0.38363,1,4.8366,-5.48,-1.918,-0.822
-26.04,-13.589,-6.681,-0.38746,0.00076108,0.92455,10.91,2,-5.46,-1.911,-0.819,-0.38746,1,4.858,-5.46,-1.911,-0.819
-26.06,-13.596,-6.684,-0.39138,0.00075281,0.92456,10.963,2,-5.44,-1.904,-0.816,-0.39138,1,4.8794,-5.44,-1.904,-0.816
-26.08,-13.603,-6.687,-0.39538,0.00074489,0.92458,11.016,2,-5.42,-1.897,-0.813,-0.39538,1,4.9008,-5.42,-1.897,-0.813
-26.1,-13.61,-6.69,-0.39946,0.00073733,0.92459,11.069,2,-5.4,-1.89,-0.81,-0.39946,1,4.9222,-5.4,-1.89,-0.81
-26.12,-13.617,-6.693,-0.40362,0.00073014,0.9246,11.122,2,-5.38,-1.883,-0.807,-0.40362,1,4.9436,-5.38,-1.883,-0.807
-26.14,-13.624,-6.696,-0.40787,0.00072334,0.92462,11.174,2,-5.36,-1.876,-0.804,-0.40787,1,4.965,-5.36,-1.876,-0.804
-26.16,-13.631,-6.699,-0.4122,0.00071693,0.92463,11.226,2,-5.34,-1.869,-0.801,-0.4122,1,4.9864,-5.34,-1.869,-0.801
-26.18,-13.638,-6.702,-0.41662,0.00071093,0.92465,11.278,2,-5.32,-1.862,-0.798,-0.41662,1,5.0078,-5.32,-1.862,-0.798
-26.2,-13.645,-6.705,-0.42113,0.00070535,0.92466,11.33,2,-5.3,-1.855,-0.795,-0.42113,1,5.0292,-5.3,-1.855,-0.795
-26.22,-13.652,-6.708,-0.42573,0.00070021,0.92467,11.381,2,-5.28,-1.848,-0.792,-0.42573,1,5.0506,-5.28,-1.848,-0.792
-26.24,-13.659,-6.711,-0.43042,0.0006955,0.92469,11.433,2,-5.26,-1.841,-0.789,-0.43042,1,5.072,-5.26,-1.841,-0.789
-26.26,-13.666,-6.714,-0.43481,0.00069164,0.9247,11.483,2,-5.24,-1.834,-0.786,-0.43481,1,5.0934,-5.24,-1.834,-0.786
-26.28,-13.673,-6.717,-0.43888,0.00068852,0.92471,11.534,2,-5.22,-1.827,-0.783,-0.43888,1,5.1148,-5.22,-1.827,-0.783
-26.3,-13.68,-6.72,-0.44301,0.00068572,0.92473,11.584,2,-5.2,-1.82,-0.78,-0.44301,1,5.1362,-5.2,-1.82,-0.78
-26.32,-13.687,-6.723,-0.4472,0.00068324,0.92474,11.634,2,-5.18,-1.813,-0.777,-0.4472,1,5.1576,-5.18,-1.813,-0.777
-26.34,-13.694,-6.726,-0.45144,0.00068107,0.92475,11.684,2,-5.16,-1.806,-0.774,-0.45144,1,5.179,-5.16,-1.806,-0.774
-26.36,-13.701,-6.729,-0.45574,0.00067919,0.92476,11.734,2,-5.14,-1.799,-0.771,-0.45574,1,5.2004,-5.14,-1.799,-0.771
-26.38,-13.708,-6.732,-0.4601,0.00067761,0.92478,11.783,2,-5.12,-1.792,-0.768,-0.4601,1,5.2218,-5.12,-1.792,-0.768
-26.4,-13.715,-6.735,-0.46451,0.00067631,0.92479,11.832,2,-5.1,-1.785,-0.765,-0.46451,1,5.2432,-5.1,-1.785,-0.765
-26.42,-13.722,-6.738,-0.46899,0.00067528,0.9248,11.881,2,-5.08,-1.778,-0.762,-0.46899,1,5.2646,-5.08,-1.778,-0.762
-26.44,-13.729,-6.741,-0.47353,0.00067451,0.92482,11.93,2,-5.06,-1.771,-0.759,-0.47353,1,5.286,-5.06,-1.771,-0.759
-26.46,-13.736,-6.744,-0.47812,0.00067399,0.92483,11.979,2,-5.04,-1.764,-0.756,-0.47812,1,5.3074,-5.04,-1.764,-0.756
-26.48,-13.743,-6.747,-0.48278,0.00067371,0.92484,12.027,2,-5.02,-1.757,-0.753,-0.48278,1,5.3288,-5.02,-1.757,-0.753
-26.5,-13.75,-6.75,-0.4875,0.00067367,0.92486,12.075,2,-5,-1.75,-0.75,-0.4875,1,5.3502,-5,-1.75,-0.75
-26.52,-13.757,-6.753,-0.4885,0.00066397,0.92484,12.138,2,-4.98,-1.743,-0.747,-0.4885,1,5.3716,-4.98,-1.743,-0.747
-26.54,-13.764,-6.756,-0.4895,0.00065436,0.92483,12.201,2,-4.96,-1.736,-0.744,-0.4895,1,5.393,-4.96,-1.736,-0.744
-26.56,-13.771,-6.759,-0.49051,0.00064482,0.92482,12.263,2,-4.94,-1.729,-0.741,-0.49051,1,5.4144,-4.94,-1.729,-0.741
-26.58,-13.778,-6.762,-0.49152,0.00063537,0.92481,12.326,2,-4.92,-1.722,-0.738,-0.49152,1,5.4358,-4.92,-1.722,-0.738
-26.6,-13.785,-6.765,-0.49254,0.000626,0.9248,12.388,2,-4.9,-1.715,-0.735,-0.49254,1,5.4572,-4.9,-1.715,-0.735
-26.62,-13.792,-6.768,-0.49356,0.00061672,0.92478,12.45,2,-4.88,-1.708,-0.732,-0.49356,1,5.4786,-4.88,-1.708,-0.732
-26.64,-13.799,-6.771,-0.49458,0.00060752,0.92477,12.512,2,-4.86,-1.701,-0.729,-0.49458,1,5.5,-4.86,-1.701,-0.729
-26.66,-13.806,-6.774,-0.49561,0.0005984,0.92476,12.574,2,-4.84,-1.694,-0.726,-0.49561,1,5.5214,-4.84,-1.694,-0.726
-26.68,-13.813,-6.777,-0.49665,0.00058936,0.92475,12.635,2,-4.82,-1.687,-0.723,-0.49665,1,5.5428,-4.82,-1.687,-0.723
-26.7,-13.82,-6.78,-0.49769,0.00058041,0.92474,12.697,2,-4.8,-1.68,-0.72,-0.49769,1,5.5642,-4.8,-1.68,-0.72
-26.72,-13.827,-6.783,-0.49874,0.00057154,0.92473,12.758,2,-4.78,-1.673,-0.717,-0.49874,1,5.5856,-4.78,-1.673,-0.717
-26.74,-13.834,-6.786,-0.4998,0.00056275,0.92471,12.819,2,-4.76,-1.666,-0.714,-0.4998,1,5.607,-4.76,-1.666,-0.714
-26.76,-13.841,-6.789,-0.50037,0.00055412,0.9247,12.881,2,-4.74,-1.659,-0.711,-0.50037,1,5.6284,-4.74,-1.659,-0.711
-26.78,-13.848,-6.792,-0.50046,0.00054564,0.92469,12.944,2,-4.72,-1.652,-0.708,-0.50046,1,5.6498,-4.72,-1.652,-0.708
-26.8,-13.855,-6.795,-0.50057,0.00053724,0.92467,13.006,2,-4.7,-1.645,-0.705,-0.50057,1,5.6712,-4.7,-1.645,-0.705
-26.82,-13.862,-6.798,-0.50069,0.00052891,0.92466,13.068,2,-4.68,-1.638,-0.702,-0.50069,1,5.6926,-4.68,-1.638,-0.702
-26.84,-13.869,-6.801,-0.50083,0.00052067,0.92465,13.13,2,-4.66,-1.631,-0.699,-0.50083,1,5.714,-4.66,-1.631,-0.699
-26.86,-13.876,-6.804,-0.50098,0.0005125,0.92463,13.192,2,-4.64,-1.624,-0.696,-0.50098,1,5.7355,-4.64,-1.624,-0.696
-26.88,-13.883,-6.807,-0.50115,0.00050442,0.92462,13.253,2,-4.62,-1.617,-0.693,-0.50115,1,5.7569,-4.62,-1.617,-0.693
-26.9,-13.89,-6.81,-0.50134,0.00049641,0.92461,13.315,2,-4.6,-1.61,-0.69,-0.50134,1,5.7783,-4.6,-1.61,-0.69
-26.92,-13.897,-6.813,-0.50156,0.00048848,0.92459,13.376,2,-4.58,-1.603,-0.687,-0.50156,1,5.7997,-4.58,-1.603,-0.687
-26.94,-13.904,-6.816,-0.50179,0.00048062,0.92458,13.437,2,-4.56,-1.596,-0.684,-0.50179,1,5.8211,-4.56,-1.596,-0.684
-26.96,-13.911,-6.819,-0.50204,0.00047285,0.92457,13.498,2,-4.54,-1.589,-0.681,-0.50204,1,5.8425,-4.54,-1.589,-0.681
-26.98,-13.918,-6.822,-0.50232,0.00046515,0.92455,13.558,2,-4.52,-1.582,-0.678,-0.50232,1,5.8639,-4.52,-1.582,-0.678
-27,-13.925,-6.825,-0.50262,0.00045752,0.92454,13.619,2,-4.5,-1.575,-0.675,-0.50262,1,5.8853,-4.5,-1.575,-0.675
-27.02,-13.932,-6.828,-0.50295,0.00044998,0.92453,13.679,2,-4.48,-1.568,-0.672,-0.50295,1,5.9067,-4.48,-1.568,-0.672
-27.04,-13.939,-6.831,-0.50331,0.00044251,0.92452,13.739,2,-4.46,-1.561,-0.669,-0.50331,1,5.9281,-4.46,-1.561,-0.669
-27.06,-13.946,-6.834,-0.50369,0.00043512,0.9245,13.799,2,-4.44,-1.554,-0.666,-0.50369,1,5.9495,-4.44,-1.554,-0.666
-27.08,-13.953,-6.837,-0.5041,0.0004278,0.92449,13.858,2,-4.42,-1.547,-0.663,-0.5041,1,5.9709,-4.42,-1.547,-0.663
-27.1,-13.96,-6.84,-0.50454,0.00042057,0.92448,13.918,2,-4.4,-1.54,-0.66,-0.50454,1,5.9923,-4.4,-1.54,-0.66
-27.12,-13.967,-6.843,-0.505,0.0004134,0.92447,13.977,2,-4.38,-1.533,-0.657,-0.505,1,6.0137,-4.38,-1.533,-0.657
-27.14,-13.974,-6.846,-0.50551,0.00040632,0.92446,14.036,2,-4.36,-1.526,-0.654,-0.50551,1,6.0351,-4.36,-1.526,-0.654
-27.16,-13.981,-6.849,-0.50604,0.0003993,0.92444,14.095,2,-4.34,-1.519,-0.651,-0.50604,1,6.0565,-4.34,-1.519,-0.651
-27.18,-13.988,-6.852,-0.5066,0.00039237,0.92443,14.154,2,-4.32,-1.512,-0.648,-0.5066,1,6.0779,-4.32,-1.512,-0.648
-27.2,-13.995,-6.855,-0.5072,0.00038551,0.92442,14.212,2,-4.3,-1.505,-0.645,-0.5072,1,6.0993,-4.3,-1.505,-0.645
-27.22,-14.002,-6.858,-0.50784,0.00037872,0.92441,14.271,2,-4.28,-1.498,-0.642,-0.50784,1,6.1207,-4.28,-1.498,-0.642
-27.24,-14.009,-6.861,-0.50851,0.00037201,0.9244,14.329,2,-4.26,-1.491,-0.639,-0.50851,1,6.1421,-4.26,-1.491,-0.639
-27.26,-14.016,-6.864,-0.50922,0.00036547,0.92439,14.387,2,-4.24,-1.484,-0.636,-0.50922,1,6.1635,-4.24,-1.484,-0.636
-27.28,-14.023,-6.867,-0.50997,0.00035908,0.92437,14.445,2,-4.22,-1.477,-0.633,-0.50997,1,6.1849,-4.22,-1.477,-0.633
-27.3,-14.03,-6.87,-0.51075,0.00035274,0.92436,14.503,2,-4.2,-1.47,-0.63,-0.51075,1,6.2063,-4.2,-1.47,-0.63
-27.32,-14.037,-6.873,-0.51158,0.00034646,0.92435,14.561,2,-4.18,-1.463,-0.627,-0.51158,1,6.2277,-4.18,-1.463,-0.627
-27.34,-14.044,-6.876,-0.51245,0.00034024,0.92434,14.618,2,-4.16,-1.456,-0.624,-0.51245,1,6.2491,-4.16,-1.456,-0.624
-27.36,-14.051,-6.879,-0.51336,0.00033407,0.92433,14.675,2,-4.14,-1.449,-0.621,-0.51336,1,6.2705,-4.14,-1.449,-0.621
-27.38,-14.058,-6.882,-0.51431,0.00032796,0.92431,14.733,2,-4.12,-1.442,-0.618,-0.51431,1,6.2919,-4.12,-1.442,-0.618
-27.4,-14.065,-6.885,-0.51531,0.0003219,0.9243,14.79,2,-4.1,-1.435,-0.615,-0.51531,1,6.3133,-4.1,-1.435,-0.615
-27.42,-14.072,-6.888,-0.51635,0.0003159,0.92429,14.846,2,-4.08,-1.428,-0.612,-0.51635,1,6.3347,-4.08,-1.428,-0.612
-27.44,-14.079,-6.891,-0.51744,0.00030996,0.92428,14.903,2,-4.06,-1.421,-0.609,-0.51744,1,6.3561,-4.06,-1.421,-0.609
-27.46,-14.086,-6.894,-0.51858,0.00030408,0.92427,14.96,2,-4.04,-1.414,-0.606,-0.51858,1,6.3775,-4.04,-1.414,-0.606
-27.48,-14.093,-6.897,-0.51977,0.00029825,0.92425,15.016,2,-4.02,-1.407,-0.603,-0.51977,1,6.3989,-4.02,-1.407,-0.603
-27.5,-14.1,-6.9,-0.521,0.00029248,0.92424,15.072,2,-4,-1.4,-0.6,-0.521,1,6.4203,-4,-1.4,-0.6
-27.52,-14.107,-6.903,-0.52229,0.00028677,0.92423,15.128,2,-3.98,-1.393,-0.597,-0.52229,1,6.4417,-3.98,-1.393,-0.597
-27.54,-14.114,-6.906,-0.52362,0.00028112,0.92422,15.184,2,-3.96,-1.386,-0.594,-0.52362,1,6.4631,-3.96,-1.386,-0.594
-27.56,-14.121,-6.909,-0.52501,0.00027554,0.92421,15.239,2,-3.94,-1.379,-0.591,-0.52501,1,6.4845,-3.94,-1.379,-0.591
-27.58,-14.128,-6.912,-0.52645,0.00027001,0.9242,15.295,2,-3.92,-1.372,-0.588,-0.52645,1,6.5059,-3.92,-1.372,-0.588
-27.6,-14.135,-6.915,-0.52795,0.00026454,0.92419,15.35,2,-3.9,-1.365,-0.585,-0.52795,1,6.5273,-3.9,-1.365,-0.585
-27.62,-14.142,-6.918,-0.5295,0.00025913,0.92417,15.405,2,-3.88,-1.358,-0.582,-0.5295,1,6.5487,-3.88,-1.358,-0.582
-27.64,-14.149,-6.921,-0.53111,0.00025378,0.92416,15.46,2,-3.86,-1.351,-0.579,-0.53111,1,6.5701,-3.86,-1.351,-0.579
-27.66,-14.156,-6.924,-0.53278,0.0002485,0.92415,15.515,2,-3.84,-1.344,-0.576,-0.53278,1,6.5915,-3.84,-1.344,-0.576
-27.68,-14.163,-6.927,-0.5345,0.00024327,0.92414,15.569,2,-3.82,-1.337,-0.573,-0.5345,1,6.6129,-3.82,-1.337,-0.573
-27.7,-14.17,-6.93,-0.53629,0.00023811,0.92413,15.623,2,-3.8,-1.33,-0.57,-0.53629,1,6.6343,-3.8,-1.33,-0.57
-27.72,-14.177,-6.933,-0.53813,0.00023301,0.92412,15.678,2,-3.78,-1.323,-0.567,-0.53813,1,6.6557,-3.78,-1.323,-0.567
-27.74,-14.184,-6.936,-0.54004,0.00022798,0.92411,15.732,2,-3.76,-1.316,-0.564,-0.54004,1,6.6771,-3.76,-1.316,-0.564
-27.76,-14.191,-6.939,-0.54179,0.00022316,0.9241,15.786,2,-3.74,-1.309,-0.561,-0.54179,1,6.6985,-3.74,-1.309,-0.561
-27.78,-14.198,-6.942,-0.54338,0.00021857,0.92408,15.841,2,-3.72,-1.302,-0.558,-0.54338,1,6.7199,-3.72,-1.302,-0.558
-27.8,-14.205,-6.945,-0.545,0.00021405,0.92407,15.895,2,-3.7,-1.295,-0.555,-0.545,1,6.7413,-3.7,-1.295,-0.555
-27.82,-14.212,-6.948,-0.54665,0.0002096,0.92406,15.95,2,-3.68,-1.288,-0.552,-0.54665,1,6.7627,-3.68,-1.288,-0.552
-27.84,-14.219,-6.951,-0.54835,0.00020522,0.92405,16.004,2,-3.66,-1.281,-0.549,-0.54835,1,6.7841,-3.66,-1.281,-0.549
-27.86,-14.226,-6.954,-0.55008,0.00020091,0.92404,16.058,2,-3.64,-1.274,-0.546,-0.55008,1,6.8055,-3.64,-1.274,-0.546
-27.88,-14.233,-6.957,-0.55185,0.00019667,0.92402,16.112,2,-3.62,-1.267,-0.543,-0.55185,1,6.8269,-3.62,-1.267,-0.543
-27.9,-14.24,-6.96,-0.55365,0.00019251,0.92401,16.166,2,-3.6,-1.26,-0.54,-0.55365,1,6.8483,-3.6,-1.26,-0.54
-27.92,-14.247,-6.963,-0.5555,0.00018841,0.924,16.219,2,-3.58,-1.253,-0.537,-0.5555,1,6.8697,-3.58,-1.253,-0.537
-27.94,-14.254,-6.966,-0.55697,0.00018626,0.92399,16.276,2,-3.56,-1.246,-0.534,-0.55697,1,6.8911,-3.56,-1.246,-0.534
-27.96,-14.261,-6.969,-0.55817,0.00018551,0.92397,16.335,2,-3.54,-1.239,-0.531,-0.55817,1,6.9125,-3.54,-1.239,-0.531
-27.98,-14.268,-6.972,-0.55938,0.00018474,0.92395,16.394,2,-3.52,-1.232,-0.528,-0.55938,1,6.9339,-3.52,-1.232,-0.528
-28,-14.275,-6.975,-0.56063,0.00018396,0.92394,16.453,2,-3.5,-1.225,-0.525,-0.56063,1,6.9553,-3.5,-1.225,-0.525
-28.02,-14.282,-6.978,-0.5619,0.00018315,0.92392,16.511,2,-3.48,-1.218,-0.522,-0.5619,1,6.9767,-3.48,-1.218,-0.522
-28.04,-14.289,-6.981,-0.56321,0.00018233,0.92391,16.57,2,-3.46,-1.211,-0.519,-0.56321,1,6.9981,-3.46,-1.211,-0.519
-28.06,-14.296,-6.984,-0.56454,0.00018149,0.92389,16.628,2,-3.44,-1.204,-0.516,-0.56454,1,7.0195,-3.44,-1.204,-0.516
-28.08,-14.303,-6.987,-0.5659,0.00018063,0.92387,16.686,2,-3.42,-1.197,-0.513,-0.5659,1,7.0409,-3.42,-1.197,-0.513
-28.1,-14.31,-6.99,-0.5673,0.00017975,0.92386,16.744,2,-3.4,-1.19,-0.51,-0.5673,1,7.0623,-3.4,-1.19,-0.51
-28.12,-14.317,-6.993,-0.56872,0.00017885,0.92384,16.802,2,-3.38,-1.183,-0.507,-0.56872,1,7.0837,-3.38,-1.183,-0.507
-28.14,-14.324,-6.996,-0.57018,0.00017794,0.92382,16.859,2,-3.36,-1.176,-0.504,-0.57018,1,7.1051,-3.36,-1.176,-0.504
-28.16,-14.331,-6.999,-0.57167,0.00017701,0.92381,16.917,2,-3.34,-1.169,-0.501,-0.57167,1,7.1265,-3.34,-1.169,-0.501
-28.18,-14.338,-7.002,-0.57319,0.00017606,0.92379,16.974,2,-3.32,-1.162,-0.498,-0.57319,1,7.1479,-3.32,-1.162,-0.498
-28.2,-14.345,-7.005,-0.57475,0.00017509,0.92378,17.032,2,-3.3,-1.155,-0.495,-0.57475,1,7.1693,-3.3,-1.155,-0.495
-28.22,-14.352,-7.008,-0.57634,0.00017411,0.92376,17.089,2,-3.28,-1.148,-0.492,-0.57634,1,7.1907,-3.28,-1.148,-0.492
-28.24,-14.359,-7.011,-0.57797,0.00017311,0.92374,17.146,2,-3.26,-1.141,-0.489,-0.57797,1,7.2121,-3.26,-1.141,-0.489
-28.26,-14.366,-7.014,-0.57949,0.00017208,0.92373,17.203,2,-3.24,-1.134,-0.486,-0.57949,1,7.2335,-3.24,-1.134,-0.486
-28.28,-14.373,-7.017,-0.5809,0.00017102,0.92371,17.262,2,-3.22,-1.127,-0.483,-0.5809,1,7.2549,-3.22,-1.127,-0.483
-28.3,-14.38,-7.02,-0.58236,0.00016996,0.92369,17.321,2,-3.2,-1.12,-0.48,-0.58236,1,7.2763,-3.2,-1.12,-0.48
-28.32,-14.387,-7.023,-0.58386,0.0001689,0.92367,17.379,2,-3.18,-1.113,-0.477,-0.58386,1,7.2977,-3.18,-1.113,-0.477
-28.34,-14.394,-7.026,-0.5854,0.00016783,0.92366,17.437,2,-3.16,-1.106,-0.474,-0.5854,1,7.3191,-3.16,-1.106,-0.474
-28.36,-14.401,-7.029,-0.58698,0.00016675,0.92364,17.495,2,-3.14,-1.099,-0.471,-0.58698,1,7.3405,-3.14,-1.099,-0.471
-28.38,-14.408,-7.032,-0.58862,0.00016567,0.92362,17.553,2,-3.12,-1.092,-0.468,-0.58862,1,7.3619,-3.12,-1.092,-0.468
-28.4,-14.415,-7.035,-0.5903,0.00016459,0.92361,17.611,2,-3.1,-1.085,-0.465,-0.5903,1,7.3833,-3.1,-1.085,-0.465
-28.42,-14.422,-7.038,-0.59202,0.00016349,0.92359,17.669,2,-3.08,-1.078,-0.462,-0.59202,1,7.4047,-3.08,-1.078,-0.462
-28.44,-14.429,-7.041,-0.5938,0.00016239,0.92357,17.726,2,-3.06,-1.071,-0.459,-0.5938,1,7.4261,-3.06,-1.071,-0.459
-28.46,-14.436,-7.044,-0.59562,0.00016128,0.92355,17.784,2,-3.04,-1.064,-0.456,-0.59562,1,7.4475,-3.04,-1.064,-0.456
-28.48,-14.443,-7.047,-0.5975,0.00016017,0.92354,17.841,2,-3.02,-1.057,-0.453,-0.5975,1,7.4689,-3.02,-1.057,-0.453
-28.5,-14.45,-7.05,-0.59943,0.00015905,0.92352,17.898,2,-3,-1.05,-0.45,-0.59943,1,7.4903,-3,-1.05,-0.45
-28.52,-14.457,-7.053,-0.60141,0.00015792,0.9235,17.955,2,-2.98,-1.043,-0.447,-0.60141,1,7.5117,-2.98,-1.043,-0.447
-28.54,-14.464,-7.056,-0.60344,0.00015678,0.92348,18.012,2,-2.96,-1.036,-0.444,-0.60344,1,7.5331,-2.96,-1.036,-0.444
-28.56,-14.471,-7.059,-0.60553,0.00015563,0.92347,18.068,2,-2.94,-1.029,-0.441,-0.60553,1,7.5545,-2.94,-1.029,-0.441
-28.58,-14.478,-7.062,-0.60768,0.00015448,0.92345,18.125,2,-2.92,-1.022,-0.438,-0.60768,1,7.5759,-2.92,-1.022,-0.438
-28.6,-14.485,-7.065,-0.60988,0.00015332,0.92343,18.181,2,-2.9,-1.015,-0.435,-0.60988,1,7.5973,-2.9,-1.015,-0.435
-28.62,-14.492,-7.068,-0.61214,0.00015214,0.92341,18.237,2,-2.88,-1.008,-0.432,-0.61214,1,7.6187,-2.88,-1.008,-0.432
-28.64,-14.499,-7.071,-0.61446,0.00015096,0.9234,18.294,2,-2.86,-1.001,-0.429,-0.61446,1,7.6401,-2.86,-1.001,-0.429
-28.66,-14.506,-7.074,-0.61684,0.00014977,0.92338,18.349,2,-2.84,-0.994,-0.426,-0.61684,1,7.6615,-2.84,-0.994,-0.426
-28.68,-14.513,-7.077,-0.61928,0.00014857,0.92336,18.405,2,-2.82,-0.987,-0.423,-0.61928,1,7.6829,-2.82,-0.987,-0.423
-28.7,-14.52,-7.08,-0.62178,0.00014736,0.92335,18.461,2,-2.8,-0.98,-0.42,-0.62178,1,7.7043,-2.8,-0.98,-0.42
-28.72,-14.527,-7.083,-0.62434,0.00014614,0.92333,18.516,2,-2.78,-0.973,-0.417,-0.62434,1,7.7257,-2.78,-0.973,-0.417
-28.74,-14.534,-7.086,-0.62697,0.00014491,0.92331,18.572,2,-2.76,-0.966,-0.414,-0.62697,1,7.7471,-2.76,-0.966,-0.414
-28.76,-14.541,-7.089,-0.62966,0.0001437,0.92329,18.627,2,-2.74,-0.959,-0.411,-0.62966,1,7.7685,-2.74,-0.959,-0.411
-28.78,-14.548,-7.092,-0.63242,0.00014249,0.92328,18.681,2,-2.72,-0.952,-0.408,-0.63242,1,7.7899,-2.72,-0.952,-0.408
-28.8,-14.555,-7.095,-0.63525,0.00014126,0.92326,18.735,2,-2.7,-0.945,-0.405,-0.63525,1,7.8113,-2.7,-0.945,-0.405
-28.82,-14.562,-7.098,-0.63814,0.00014001,0.92324,18.79,2,-2.68,-0.938,-0.402,-0.63814,1,7.8327,-2.68,-0.938,-0.402
-28.84,-14.569,-7.101,-0.64111,0.00013875,0.92323,18.844,2,-2.66,-0.931,-0.399,-0.64111,1,7.8541,-2.66,-0.931,-0.399
-28.86,-14.576,-7.104,-0.64414,0.00013747,0.92321,18.898,2,-2.64,-0.924,-0.396,-0.64414,1,7.8755,-2.64,-0.924,-0.396
-28.88,-14.583,-7.107,-0.64724,0.00013618,0.92319,18.951,2,-2.62,-0.917,-0.393,-0.64724,1,7.8969,-2.62,-0.917,-0.393
-28.9,-14.59,-7.11,-0.65042,0.00013487,0.92318,19.005,2,-2.6,-0.91,-0.39,-0.65042,1,7.9183,-2.6,-0.91,-0.39
-28.92,-14.597,-7.113,-0.65367,0.00013354,0.92316,19.059,2,-2.58,-0.903,-0.387,-0.65367,1,7.9397,-2.58,-0.903,-0.387
-28.94,-14.604,-7.116,-0.65699,0.00013219,0.92314,19.112,2,-2.56,-0.896,-0.384,-0.65699,1,7.9611,-2.56,-0.896,-0.384
-28.96,-14.611,-7.119,-0.66039,0.00013083,0.92312,19.166,2,-2.54,-0.889,-0.381,-0.66039,1,7.9825,-2.54,-0.889,-0.381
-28.98,-14.618,-7.122,-0.66386,0.00012945,0.92311,19.219,2,-2.52,-0.882,-0.378,-0.66386,1,8.0039,-2.52,-0.882,-0.378
-29,-14.625,-7.125,-0.66741,0.00012806,0.92309,19.272,2,-2.5,-0.875,-0.375,-0.66741,1,8.0254,-2.5,-0.875,-0.375
-29.02,-14.632,-7.128,-0.67104,0.00012665,0.92307,19.325,2,-2.48,-0.868,-0.372,-0.67104,1,8.0468,-2.48,-0.868,-0.372
-29.04,-14.639,-7.131,-0.67475,0.00012522,0.92306,19.378,2,-2.46,-0.861,-0.369,-0.67475,1,8.0682,-2.46,-0.861,-0.369
-29.06,-14.646,-7.134,-0.67853,0.00012377,0.92304,19.43,2,-2.44,-0.854,-0.366,-0.67853,1,8.0896,-2.44,-0.854,-0.366
-29.08,-14.653,-7.137,-0.6824,0.00012231,0.92302,19.483,2,-2.42,-0.847,-0.363,-0.6824,1,8.111,-2.42,-0.847,-0.363
-29.1,-14.66,-7.14,-0.68635,0.00012083,0.92301,19.536,2,-2.4,-0.84,-0.36,-0.68635,1,8.1324,-2.4,-0.84,-0.36
-29.12,-14.667,-7.143,-0.69039,0.00011934,0.92299,19.588,2,-2.38,-0.833,-0.357,-0.69039,1,8.1538,-2.38,-0.833,-0.357
-29.14,-14.674,-7.146,-0.6945,0.00011783,0.92297,19.64,2,-2.36,-0.826,-0.354,-0.6945,1,8.1752,-2.36,-0.826,-0.354
-29.16,-14.681,-7.149,-0.69871,0.0001163,0.92296,19.692,2,-2.34,-0.819,-0.351,-0.69871,1,8.1966,-2.34,-0.819,-0.351
-29.18,-14.688,-7.152,-0.703,0.00011476,0.92294,19.744,2,-2.32,-0.812,-0.348,-0.703,1,8.218,-2.32,-0.812,-0.348
-29.2,-14.695,-7.155,-0.70737,0.0001132,0.92293,19.796,2,-2.3,-0.805,-0.345,-0.70737,1,8.2394,-2.3,-0.805,-0.345
-29.22,-14.702,-7.158,-0.71184,0.00011162,0.92291,19.848,2,-2.28,-0.798,-0.342,-0.71184,1,8.2608,-2.28,-0.798,-0.342
-29.24,-14.709,-7.161,-0.71639,0.00011003,0.92289,19.9,2,-2.26,-0.791,-0.339,-0.71639,1,8.2822,-2.26,-0.791,-0.339
-29.26,-14.716,-7.164,-0.72043,0.00010846,0.92288,19.952,2,-2.24,-0.784,-0.336,-0.72043,1,8.3036,-2.24,-0.784,-0.336
-29.28,-14.723,-7.167,-0.72391,0.00010691,0.92286,20.003,2,-2.22,-0.777,-0.333,-0.72391,1,8.325,-2.22,-0.777,-0.333
-29.3,-14.73,-7.17,-0.72742,0.00010534,0.92284,20.055,2,-2.2,-0.77,-0.33,-0.72742,1,8.3464,-2.2,-0.77,-0.33
-29.32,-14.737,-7.173,-0.73098,0.00010376,0.92282,20.106,2,-2.18,-0.763,-0.327,-0.73098,1,8.3678,-2.18,-0.763,-0.327
-29.34,-14.744,-7.176,-0.73457,0.00010216,0.9228,20.158,2,-2.16,-0.756,-0.324,-0.73457,1,8.3892,-2.16,-0.756,-0.324
-29.36,-14.751,-7.179,-0.73799,0.00010068,0.92278,20.209,2,-2.14,-0.749,-0.321,-0.73799,1,8.4106,-2.14,-0.749,-0.321
-29.38,-14.758,-7.182,-0.74015,0.00010002,0.92276,20.264,2,-2.12,-0.742,-0.318,-0.74015,1,8.432,-2.12,-0.742,-0.318
-29.4,-14.765,-7.185,-0.74235,9.9361e-05,0.92274,20.319,2,-2.1,-0.735,-0.315,-0.74235,1,8.4534,-2.1,-0.735,-0.315
-29.42,-14.772,-7.188,-0.74461,9.8709e-05,0.92272,20.373,2,-2.08,-0.728,-0.312,-0.74461,1,8.4748,-2.08,-0.728,-0.312
-29.44,-14.779,-7.191,-0.7469,9.8064e-05,0.9227,20.428,2,-2.06,-0.721,-0.309,-0.7469,1,8.4962,-2.06,-0.721,-0.309
-29.46,-14.786,-7.194,-0.74925,9.7425e-05,0.92267,20.482,2,-2.04,-0.714,-0.306,-0.74925,1,8.5176,-2.04,-0.714,-0.306
-29.48,-14.793,-7.197,-0.75165,9.6792e-05,0.92265,20.537,2,-2.02,-0.707,-0.303,-0.75165,1,8.539,-2.02,-0.707,-0.303
-29.5,-14.8,-7.2,-0.75409,9.6165e-05,0.92263,20.591,2,-2,-0.7,-0.3,-0.75409,1,8.5604,-2,-0.7,-0.3
-29.52,-14.807,-7.203,-0.75658,9.5545e-05,0.92261,20.645,2,-1.98,-0.693,-0.297,-0.75658,1,8.5818,-1.98,-0.693,-0.297
-29.54,-14.814,-7.206,-0.75913,9.4931e-05,0.92259,20.699,2,-1.96,-0.686,-0.294,-0.75913,1,8.6032,-1.96,-0.686,-0.294
-29.56,-14.821,-7.209,-0.76172,9.4324e-05,0.92257,20.753,2,-1.94,-0.679,-0.291,-0.76172,1,8.6246,-1.94,-0.679,-0.291
-29.58,-14.828,-7.212,-0.76437,9.3723e-05,0.92254,20.807,2,-1.92,-0.672,-0.288,-0.76437,1,8.646,-1.92,-0.672,-0.288
-29.6,-14.835,-7.215,-0.76707,9.3129e-05,0.92252,20.86,2,-1.9,-0.665,-0.285,-0.76707,1,8.6674,-1.9,-0.665,-0.285
-29.62,-14.842,-7.218,-0.76983,9.2542e-05,0.9225,20.914,2,-1.88,-0.658,-0.282,-0.76983,1,8.6888,-1.88,-0.658,-0.282
-29.64,-14.849,-7.221,-0.77264,9.1962e-05,0.92248,20.967,2,-1.86,-0.651,-0.279,-0.77264,1,8.7102,-1.86,-0.651,-0.279
-29.66,-14.856,-7.224,-0.7755,9.1388e-05,0.92246,21.021,2,-1.84,-0.644,-0.276,-0.7755,1,8.7316,-1.84,-0.644,-0.276
-29.68,-14.863,-7.227,-0.77842,9.0822e-05,0.92244,21.074,2,-1.82,-0.637,-0.273,-0.77842,1,8.753,-1.82,-0.637,-0.273
-29.7,-14.87,-7.23,-0.7814,9.0263e-05,0.92242,21.128,2,-1.8,-0.63,-0.27,-0.7814,1,8.7744,-1.8,-0.63,-0.27
-29.72,-14.877,-7.233,-0.78444,8.971e-05,0.92239,21.181,2,-1.78,-0.623,-0.267,-0.78444,1,8.7958,-1.78,-0.623,-0.267
-29.74,-14.884,-7.236,-0.78754,8.9165e-05,0.92237,21.234,2,-1.76,-0.616,-0.264,-0.78754,1,8.8172,-1.76,-0.616,-0.264
-29.76,-14.891,-7.239,-0.79031,8.8641e-05,0.92235,21.288,2,-1.74,-0.609,-0.261,-0.79031,1,8.8386,-1.74,-0.609,-0.261
-29.78,-14.898,-7.242,-0.79273,8.8138e-05,0.92233,21.343,2,-1.72,-0.602,-0.258,-0.79273,1,8.86,-1.72,-0.602,-0.258
-29.8,-14.905,-7.245,-0.79517,8.7643e-05,0.92231,21.398,2,-1.7,-0.595,-0.255,-0.79517,1,8.8814,-1.7,-0.595,-0.255
-29.82,-14.912,-7.248,-0.79763,8.7156e-05,0.92229,21.452,2,-1.68,-0.588,-0.252,-0.79763,1,8.9028,-1.68,-0.588,-0.252
-29.84,-14.919,-7.251,-0.7995,8.6733e-05,0.92226,21.508,2,-1.66,-0.581,-0.249,-0.7995,1,8.9242,-1.66,-0.581,-0.249
-29.86,-14.926,-7.254,-0.80019,8.6427e-05,0.92223,21.566,2,-1.64,-0.574,-0.246,-0.80019,1,8.9456,-1.64,-0.574,-0.246
-29.88,-14.933,-7.257,-0.80089,8.6122e-05,0.92221,21.623,2,-1.62,-0.567,-0.243,-0.80089,1,8.967,-1.62,-0.567,-0.243
-29.9,-14.94,-7.26,-0.80159,8.5819e-05,0.92218,21.68,2,-1.6,-0.56,-0.24,-0.80159,1,8.9884,-1.6,-0.56,-0.24
-29.92,-14.947,-7.263,-0.80231,8.5517e-05,0.92215,21.737,2,-1.58,-0.553,-0.237,-0.80231,1,9.0098,-1.58,-0.553,-0.237
-29.94,-14.954,-7.266,-0.80303,8.5215e-05,0.92212,21.795,2,-1.56,-0.546,-0.234,-0.80303,1,9.0312,-1.56,-0.546,-0.234
-29.96,-14.961,-7.269,-0.80377,8.4915e-05,0.92209,21.852,2,-1.54,-0.539,-0.231,-0.80377,1,9.0526,-1.54,-0.539,-0.231
-29.98,-14.968,-7.272,-0.80451,8.4617e-05,0.92207,21.908,2,-1.52,-0.532,-0.228,-0.80451,1,9.074,-1.52,-0.532,-0.228
-30,-14.975,-7.275,-0.80527,8.4319e-05,0.92204,21.965,2,-1.5,-0.525,-0.225,-0.80527,1,9.0954,-1.5,-0.525,-0.225
-30.02,-14.982,-7.278,-0.80603,8.4022e-05,0.92201,22.022,2,-1.48,-0.518,-0.222,-0.80603,1,9.1168,-1.48,-0.518,-0.222
-30.04,-14.989,-7.281,-0.8068,8.3727e-05,0.92199,22.079,2,-1.46,-0.511,-0.219,-0.8068,1,9.1382,-1.46,-0.511,-0.219
-30.06,-14.996,-7.284,-0.80758,8.3433e-05,0.92196,22.135,2,-1.44,-0.504,-0.216,-0.80758,1,9.1596,-1.44,-0.504,-0.216
-30.08,-15.003,-7.287,-0.80838,8.3139e-05,0.92193,22.192,2,-1.42,-0.497,-0.213,-0.80838,1,9.181,-1.42,-0.497,-0.213
-30.1,-15.01,-7.29,-0.80918,8.2847e-05,0.9219,22.248,2,-1.4,-0.49,-0.21,-0.80918,1,9.2024,-1.4,-0.49,-0.21
-30.12,-15.017,-7.293,-0.80999,8.2557e-05,0.92188,22.304,2,-1.38,-0.483,-0.207,-0.80999,1,9.2238,-1.38,-0.483,-0.207
-30.14,-15.024,-7.296,-0.8108,8.2267e-05,0.92185,22.36,2,-1.36,-0.476,-0.204,-0.8108,1,9.2452,-1.36,-0.476,-0.204
-30.16,-15.031,-7.299,-0.81163,8.1978e-05,0.92182,22.416,2,-1.34,-0.469,-0.201,-0.81163,1,9.2666,-1.34,-0.469,-0.201
-30.18,-15.038,-7.302,-0.81247,8.1691e-05,0.9218,22.472,2,-1.32,-0.462,-0.198,-0.81247,1,9.288,-1.32,-0.462,-0.198
-30.2,-15.045,-7.305,-0.81332,8.1404e-05,0.92177,22.528,2,-1.3,-0.455,-0.195,-0.81332,1,9.3094,-1.3,-0.455,-0.195
-30.22,-15.052,-7.308,-0.81417,8.1119e-05,0.92174,22.584,2,-1.28,-0.448,-0.192,-0.81417,1,9.3308,-1.28,-0.448,-0.192
-30.24,-15.059,-7.311,-0.81504,8.0835e-05,0.92172,22.639,2,-1.26,-0.441,-0.189,-0.81504,1,9.3522,-1.26,-0.441,-0.189
-30.26,-15.066,-7.314,-0.81581,8.0566e-05,0.92169,22.695,2,-1.24,-0.434,-0.186,-0.81581,1,9.3736,-1.24,-0.434,-0.186
-30.28,-15.073,-7.317,-0.81648,8.0312e-05,0.92166,22.751,2,-1.22,-0.427,-0.183,-0.81648,1,9.395,-1.22,-0.427,-0.183
-30.3,-15.08,-7.32,-0.81714,8.0059e-05,0.92163,22.807,2,-1.2,-0.42,-0.18,-0.81714,1,9.4164,-1.2,-0.42,-0.18
-30.32,-15.087,-7.323,-0.81781,7.9806e-05,0.9216,22.863,2,-1.18,-0.413,-0.177,-0.81781,1,9.4378,-1.18,-0.413,-0.177
-30.34,-15.094,-7.326,-0.81848,7.9554e-05,0.92157,22.919,2,-1.16,-0.406,-0.174,-0.81848,1,9.4592,-1.16,-0.406,-0.174
-30.36,-15.101,-7.329,-0.81914,7.9302e-05,0.92155,22.975,2,-1.14,-0.399,-0.171,-0.81914,1,9.4806,-1.14,-0.399,-0.171
-30.38,-15.108,-7.332,-0.81981,7.905e-05,0.92152,23.03,2,-1.12,-0.392,-0.168,-0.81981,1,9.502,-1.12,-0.392,-0.168
-30.4,-15.115,-7.335,-0.82048,7.8799e-05,0.92149,23.085,2,-1.1,-0.385,-0.165,-0.82048,1,9.5234,-1.1,-0.385,-0.165
-30.42,-15.122,-7.338,-0.82114,7.8548e-05,0.92146,23.14,2,-1.08,-0.378,-0.162,-0.82114,1,9.5448,-1.08,-0.378,-0.162
-30.44,-15.129,-7.341,-0.82181,7.8298e-05,0.92143,23.195,2,-1.06,-0.371,-0.159,-0.82181,1,9.5662,-1.06,-0.371,-0.159
-30.46,-15.136,-7.344,-0.82248,7.8048e-05,0.9214,23.25,2,-1.04,-0.364,-0.156,-0.82248,1,9.5876,-1.04,-0.364,-0.156
-30.48,-15.143,-7.347,-0.82314,7.7798e-05,0.92137,23.305,2,-1.02,-0.357,-0.153,-0.82314,1,9.609,-1.02,-0.357,-0.153
-30.5,-15.15,-7.35,-0.82381,7.7549e-05,0.92135,23.359,2,-1,-0.35,-0.15,-0.82381,1,9.6304,-1,-0.35,-0.15
-30.52,-15.157,-7.353,-0.82448,7.7301e-05,0.92132,23.413,2,-0.98,-0.343,-0.147,-0.82448,1,9.6518,-0.98,-0.343,-0.147
-30.54,-15.164,-7.356,-0.82514,7.7053e-05,0.92129,23.467,2,-0.96,-0.336,-0.144,-0.82514,1,9.6732,-0.96,-0.336,-0.144
-30.56,-15.171,-7.359,-0.82581,7.6805e-05,0.92126,23.521,2,-0.94,-0.329,-0.141,-0.82581,1,9.6946,-0.94,-0.329,-0.141
-30.58,-15.178,-7.362,-0.82648,7.6558e-05,0.92123,23.575,2,-0.92,-0.322,-0.138,-0.82648,1,9.716,-0.92,-0.322,-0.138
-30.6,-15.185,-7.365,-0.82714,7.6311e-05,0.9212,23.629,2,-0.9,-0.315,-0.135,-0.82714,1,9.7374,-0.9,-0.315,-0.135
-30.62,-15.192,-7.368,-0.82781,7.6064e-05,0.92117,23.683,2,-0.88,-0.308,-0.132,-0.82781,1,9.7588,-0.88,-0.308,-0.132
-30.64,-15.199,-7.371,-0.82848,7.5818e-05,0.92115,23.736,2,-0.86,-0.301,-0.129,-0.82848,1,9.7802,-0.86,-0.301,-0.129
-30.66,-15.206,-7.374,-0.82914,7.5572e-05,0.92112,23.789,2,-0.84,-0.294,-0.126,-0.82914,1,9.8016,-0.84,-0.294,-0.126
-30.68,-15.213,-7.377,-0.82981,7.5327e-05,0.92109,23.842,2,-0.82,-0.287,-0.123,-0.82981,1,9.823,-0.82,-0.287,-0.123
-30.7,-15.22,-7.38,-0.83048,7.5082e-05,0.92106,23.895,2,-0.8,-0.28,-0.12,-0.83048,1,9.8444,-0.8,-0.28,-0.12
-30.72,-15.227,-7.383,-0.83114,7.4838e-05,0.92103,23.948,2,-0.78,-0.273,-0.117,-0.83114,1,9.8658,-0.78,-0.273,-0.117
-30.74,-15.234,-7.386,-0.83181,7.4594e-05,0.921,24.001,2,-0.76,-0.266,-0.114,-0.83181,1,9.8872,-0.76,-0.266,-0.114
-30.76,-15.241,-7.389,-0.83248,7.4364e-05,0.92098,24.053,2,-0.74,-0.259,-0.111,-0.83248,1,9.9086,-0.74,-0.259,-0.111
-30.78,-15.248,-7.392,-0.83314,7.4148e-05,0.92095,24.106,2,-0.72,-0.252,-0.108,-0.83314,1,9.93,-0.72,-0.252,-0.108
-30.8,-15.255,-7.395,-0.83333,7.4224e-05,0.92092,24.161,2,-0.7,-0.245,-0.105,-0.83333,1,9.9514,-0.7,-0.245,-0.105
-30.82,-15.262,-7.398,-0.83333,7.4417e-05,0.92089,24.216,2,-0.68,-0.238,-0.102,-0.83333,1,9.9728,-0.68,-0.238,-0.102
-30.84,-15.269,-7.401,-0.83333,7.4609e-05,0.92086,24.271,2,-0.66,-0.231,-0.099,-0.83333,1,9.9942,-0.66,-0.231,-0.099
-30.86,-15.276,-7.404,-0.83333,7.4801e-05,0.92083,24.327,2,-0.64,-0.224,-0.096,-0.83333,1,10.016,-0.64,-0.224,-0.096
-30.88,-15.283,-7.407,-0.83333,7.4992e-05,0.9208,24.382,2,-0.62,-0.217,-0.093,-0.83333,1,10.037,-0.62,-0.217,-0.093
-30.9,-15.29,-7.41,-0.83333,7.5182e-05,0.92077,24.437,2,-0.6,-0.21,-0.09,-0.83333,1,10.058,-0.6,-0.21,-0.09
-30.92,-15.297,-7.413,-0.83333,7.5372e-05,0.92074,24.492,2,-0.58,-0.203,-0.087,-0.83333,1,10.08,-0.58,-0.203,-0.087
-30.94,-15.304,-7.416,-0.83333,7.5561e-05,0.92071,24.547,2,-0.56,-0.196,-0.084,-0.83333,1,10.101,-0.56,-0.196,-0.084
-30.96,-15.311,-7.419,-0.83333,7.575e-05,0.92068,24.602,2,-0.54,-0.189,-0.081,-0.83333,1,10.123,-0.54,-0.189,-0.081
-30.98,-15.318,-7.422,-0.83333,7.5938e-05,0.92065,24.656,2,-0.52,-0.182,-0.078,-0.83333,1,10.144,-0.52,-0.182,-0.078
-31,-15.325,-7.425,-0.83333,7.6125e-05,0.92062,24.711,2,-0.5,-0.175,-0.075,-0.83333,1,10.165,-0.5,-0.175,-0.075
-31.02,-15.332,-7.428,-0.83333,7.6313e-05,0.92059,24.766,2,-0.48,-0.168,-0.072,-0.83333,1,10.187,-0.48,-0.168,-0.072
-31.04,-15.339,-7.431,-0.83333,7.6499e-05,0.92056,24.821,2,-0.46,-0.161,-0.069,-0.83333,1,10.208,-0.46,-0.161,-0.069
-31.06,-15.346,-7.434,-0.83333,7.6685e-05,0.92052,24.875,2,-0.44,-0.154,-0.066,-0.83333,1,10.23,-0.44,-0.154,-0.066
-31.08,-15.353,-7.437,-0.83333,7.687e-05,0.92049,24.93,2,-0.42,-0.147,-0.063,-0.83333,1,10.251,-0.42,-0.147,-0.063
-31.1,-15.36,-7.44,-0.83333,7.7055e-05,0.92046,24.984,2,-0.4,-0.14,-0.06,-0.83333,1,10.272,-0.4,-0.14,-0.06
-31.12,-15.367,-7.443,-0.83333,7.724e-05,0.92043,25.039,2,-0.38,-0.133,-0.057,-0.83333,1,10.294,-0.38,-0.133,-0.057
-31.14,-15.374,-7.446,-0.83333,7.7424e-05,0.9204,25.093,2,-0.36,-0.126,-0.054,-0.83333,1,10.315,-0.36,-0.126,-0.054
-31.16,-15.381,-7.449,-0.83333,7.7607e-05,0.92037,25.147,2,-0.34,-0.119,-0.051,-0.83333,1,10.337,-0.34,-0.119,-0.051
-31.18,-15.388,-7.452,-0.83333,7.779e-05,0.92034,25.202,2,-0.32,-0.112,-0.048,-0.83333,1,10.358,-0.32,-0.112,-0.048
-31.2,-15.395,-7.455,-0.83333,7.7972e-05,0.92031,25.256,2,-0.3,-0.105,-0.045,-0.83333,1,10.379,-0.3,-0.105,-0.045
-31.22,-15.402,-7.458,-0.83333,7.8154e-05,0.92028,25.31,2,-0.28,-0.098,-0.042,-0.83333,1,10.401,-0.28,-0.098,-0.042
-31.24,-15.409,-7.461,-0.83333,7.8335e-05,0.92025,25.364,2,-0.26,-0.091,-0.039,-0.83333,1,10.422,-0.26,-0.091,-0.039
-31.26,-15.416,-7.464,-0.83333,7.8528e-05,0.92022,25.418,2,-0.24,-0.084,-0.036,-0.83333,1,10.444,-0.24,-0.084,-0.036
-31.28,-15.423,-7.467,-0.83333,7.8733e-05,0.92019,25.473,2,-0.22,-0.077,-0.033,-0.83333,1,10.465,-0.22,-0.077,-0.033
-31.3,-15.43,-7.47,-0.83333,7.8938e-05,0.92016,25.527,2,-0.2,-0.07,-0.03,-0.83333,1,10.486,-0.2,-0.07,-0.03
-31.32,-15.437,-7.473,-0.83333,7.9143e-05,0.92013,25.582,2,-0.18,-0.063,-0.027,-0.83333,1,10.508,-0.18,-0.063,-0.027
-31.34,-15.444,-7.476,-0.83333,7.9347e-05,0.9201,25.636,2,-0.16,-0.056,-0.024,-0.83333,1,10.529,-0.16,-0.056,-0.024
-31.36,-15.451,-7.479,-0.83333,7.9551e-05,0.92007,25.69,2,-0.14,-0.049,-0.021,-0.83333,1,10.551,-0.14,-0.049,-0.021
-31.38,-15.458,-7.482,-0.83333,7.9754e-05,0.92004,25.744,2,-0.12,-0.042,-0.018,-0.83333,1,10.572,-0.12,-0.042,-0.018
-31.4,-15.465,-7.485,-0.83333,7.9957e-05,0.92,25.798,2,-0.1,-0.035,-0.015,-0.83333,1,10.593,-0.1,-0.035,-0.015
-31.42,-15.472,-7.488,-0.83333,8.016e-05,0.91997,25.853,2,-0.08,-0.028,-0.012,-0.83333,1,10.615,-0.08,-0.028,-0.012
-31.44,-15.479,-7.491,-0.83333,8.0362e-05,0.91994,25.907,2,-0.06,-0.021,-0.009,-0.83333,1,10.636,-0.06,-0.021,-0.009
-31.46,-15.486,-7.494,-0.83333,8.0565e-05,0.91991,25.961,2,-0.04,-0.014,-0.006,-0.83333,1,10.658,-0.04,-0.014,-0.006
-31.48,-15.493,-7.497,-0.83333,8.0766e-05,0.91988,26.015,2,-0.02,-0.007,-0.003,-0.83333,1,10.679,-0.02,-0.007,-0.003
-31.5,-15.5,-7.5,-0.83333,8.0968e-05,0.91985,26.069,2,0,0,0,-0.83333,1,10.7,0,0,0
-31.52,-15.507,-7.503,-0.83333,8.1169e-05,0.91982,26.123,2,0.02,0.007,0.003,-0.83333,1,10.722,0.02,0.007,0.003
-31.54,-15.514,-7.506,-0.83333,8.137e-05,0.91979,26.177,2,0.04,0.014,0.006,-0.83333,1,10.743,0.04,0.014,0.006
-31.56,-15.521,-7.509,-0.83333,8.157e-05,0.91976,26.23,2,0.06,0.021,0.009,-0.83333,1,10.765,0.06,0.021,0.009
-31.58,-15.528,-7.512,-0.83333,8.177e-05,0.91973,26.284,2,0.08,0.028,0.012,-0.83333,1,10.786,0.08,0.028,0.012
-31.6,-15.535,-7.515,-0.83333,8.197e-05,0.9197,26.338,2,0.1,0.035,0.015,-0.83333,1,10.807,0.1,0.035,0.015
-31.62,-15.542,-7.518,-0.83333,8.2169e-05,0.91967,26.392,2,0.12,0.042,0.018,-0.83333,1,10.829,0.12,0.042,0.018
-31.64,-15.549,-7.521,-0.83333,8.2368e-05,0.91963,26.445,2,0.14,0.049,0.021,-0.83333,1,10.85,0.14,0.049,0.021
-31.66,-15.556,-7.524,-0.83333,8.2567e-05,0.9196,26.499,2,0.16,0.056,0.024,-0.83333,1,10.872,0.16,0.056,0.024
-31.68,-15.563,-7.527,-0.83333,8.2766e-05,0.91957,26.552,2,0.18,0.063,0.027,-0.83333,1,10.893,0.18,0.063,0.027
-31.7,-15.57,-7.53,-0.83333,8.2964e-05,0.91954,26.606,2,0.2,0.07,0.03,-0.83333,1,10.914,0.2,0.07,0.03
-31.72,-15.577,-7.533,-0.83333,8.3162e-05,0.91951,26.659,2,0.22,0.077,0.033,-0.83333,1,10.936,0.22,0.077,0.033
-31.74,-15.584,-7.536,-0.83333,8.3359e-05,0.91948,26.713,2,0.24,0.084,0.036,-0.83333,1,10.957,0.24,0.084,0.036
-31.76,-15.591,-7.539,-0.83333,8.357e-05,0.91945,26.766,2,0.26,0.091,0.039,-0.83333,1,10.979,0.26,0.091,0.039
-31.78,-15.598,-7.542,-0.83333,8.3793e-05,0.91942,26.819,2,0.28,0.098,0.042,-0.83333,1,11,0.28,0.098,0.042
-31.8,-15.605,-7.545,-0.83333,8.4016e-05,0.91939,26.872,2,0.3,0.105,0.045,-0.83333,1,11.021,0.3,0.105,0.045
-31.82,-15.612,-7.548,-0.83333,8.4239e-05,0.91936,26.925,2,0.32,0.112,0.048,-0.83333,1,11.043,0.32,0.112,0.048
-31.84,-15.619,-7.551,-0.83333,8.4462e-05,0.91932,26.978,2,0.34,0.119,0.051,-0.83333,1,11.064,0.34,0.119,0.051
-31.86,-15.626,-7.554,-0.83333,8.4684e-05,0.91929,27.031,2,0.36,0.126,0.054,-0.83333,1,11.086,0.36,0.126,0.054
-31.88,-15.633,-7.557,-0.83333,8.4905e-05,0.91926,27.084,2,0.38,0.133,0.057,-0.83333,1,11.107,0.38,0.133,0.057
-31.9,-15.64,-7.56,-0.83333,8.5127e-05,0.91923,27.136,2,0.4,0.14,0.06,-0.83333,1,11.128,0.4,0.14,0.06
-31.92,-15.647,-7.563,-0.83333,8.5348e-05,0.9192,27.189,2,0.42,0.147,0.063,-0.83333,1,11.15,0.42,0.147,0.063
-31.94,-15.654,-7.566,-0.83333,8.5568e-05,0.91917,27.241,2,0.44,0.154,0.066,-0.83333,1,11.171,0.44,0.154,0.066
-31.96,-15.661,-7.569,-0.83333,8.5788e-05,0.91914,27.293,2,0.46,0.161,0.069,-0.83333,1,11.193,0.46,0.161,0.069
-31.98,-15.668,-7.572,-0.83333,8.6008e-05,0.9191,27.345,2,0.48,0.168,0.072,-0.83333,1,11.214,0.48,0.168,0.072
-32,-15.675,-7.575,-0.83333,8.6227e-05,0.91907,27.397,2,0.5,0.175,0.075,-0.83333,1,11.235,0.5,0.175,0.075
-32.02,-15.682,-7.578,-0.83333,8.6446e-05,0.91904,27.449,2,0.52,0.182,0.078,-0.83333,1,11.257,0.52,0.182,0.078
-32.04,-15.689,-7.581,-0.83333,8.6665e-05,0.91901,27.501,2,0.54,0.189,0.081,-0.83333,1,11.278,0.54,0.189,0.081
-32.06,-15.696,-7.584,-0.83333,8.6883e-05,0.91898,27.553,2,0.56,0.196,0.084,-0.83333,1,11.3,0.56,0.196,0.084
-32.08,-15.703,-7.587,-0.83333,8.7101e-05,0.91895,27.604,2,0.58,0.203,0.087,-0.83333,1,11.321,0.58,0.203,0.087
-32.1,-15.71,-7.59,-0.83333,8.7318e-05,0.91892,27.655,2,0.6,0.21,0.09,-0.83333,1,11.342,0.6,0.21,0.09
-32.12,-15.717,-7.593,-0.83333,8.7535e-05,0.91888,27.707,2,0.62,0.217,0.093,-0.83333,1,11.364,0.62,0.217,0.093
-32.14,-15.724,-7.596,-0.83333,8.7752e-05,0.91885,27.758,2,0.64,0.224,0.096,-0.83333,1,11.385,0.64,0.224,0.096
-32.16,-15.731,-7.599,-0.83333,8.7968e-05,0.91882,27.809,2,0.66,0.231,0.099,-0.83333,1,11.407,0.66,0.231,0.099
-32.18,-15.738,-7.602,-0.83333,8.8184e-05,0.91879,27.86,2,0.68,0.238,0.102,-0.83333,1,11.428,0.68,0.238,0.102
-32.2,-15.745,-7.605,-0.83333,8.8399e-05,0.91876,27.91,2,0.7,0.245,0.105,-0.83333,1,11.45,0.7,0.245,0.105
-32.22,-15.752,-7.608,-0.83314,8.8706e-05,0.91873,27.962,2,0.72,0.252,0.108,-0.83314,1,11.471,0.72,0.252,0.108
-32.24,-15.759,-7.611,-0.83248,8.9243e-05,0.91869,28.015,2,0.74,0.259,0.111,-0.83248,1,11.492,0.74,0.259,0.111
-32.26,-15.766,-7.614,-0.83181,8.9797e-05,0.91866,28.069,2,0.76,0.266,0.114,-0.83181,1,11.514,0.76,0.266,0.114
-32.28,-15.773,-7.617,-0.83114,9.0368e-05,0.91863,28.124,2,0.78,0.273,0.117,-0.83114,1,11.535,0.78,0.273,0.117
-32.3,-15.78,-7.62,-0.83048,9.094e-05,0.91859,28.179,2,0.8,0.28,0.12,-0.83048,1,11.557,0.8,0.28,0.12
-32.32,-15.787,-7.623,-0.82981,9.1513e-05,0.91856,28.234,2,0.82,0.287,0.123,-0.82981,1,11.578,0.82,0.287,0.123
-32.34,-15.794,-7.626,-0.82914,9.2088e-05,0.91853,28.289,2,0.84,0.294,0.126,-0.82914,1,11.599,0.84,0.294,0.126
-32.36,-15.801,-7.629,-0.82848,9.2664e-05,0.9185,28.344,2,0.86,0.301,0.129,-0.82848,1,11.621,0.86,0.301,0.129
-32.38,-15.808,-7.632,-0.82781,9.3241e-05,0.91846,28.398,2,0.88,0.308,0.132,-0.82781,1,11.642,0.88,0.308,0.132
-32.4,-15.815,-7.635,-0.82714,9.382e-05,0.91843,28.453,2,0.9,0.315,0.135,-0.82714,1,11.664,0.9,0.315,0.135
-32.42,-15.822,-7.638,-0.82648,9.4399e-05,0.9184,28.507,2,0.92,0.322,0.138,-0.82648,1,11.685,0.92,0.322,0.138
-32.44,-15.829,-7.641,-0.82581,9.498e-05,0.91836,28.561,2,0.94,0.329,0.141,-0.82581,1,11.706,0.94,0.329,0.141
-32.46,-15.836,-7.644,-0.82514,9.5563e-05,0.91833,28.615,2,0.96,0.336,0.144,-0.82514,1,11.728,0.96,0.336,0.144
-32.48,-15.843,-7.647,-0.82448,9.6146e-05,0.9183,28.669,2,0.98,0.343,0.147,-0.82448,1,11.749,0.98,0.343,0.147
-32.5,-15.85,-7.65,-0.82381,9.673e-05,0.91827,28.723,2,1,0.35,0.15,-0.82381,1,11.771,1,0.35,0.15
-32.52,-15.857,-7.653,-0.82314,9.7316e-05,0.91823,28.777,2,1.02,0.357,0.153,-0.82314,1,11.792,1.02,0.357,0.153
-32.54,-15.864,-7.656,-0.82248,9.7903e-05,0.9182,28.83,2,1.04,0.364,0.156,-0.82248,1,11.813,1.04,0.364,0.156
-32.56,-15.871,-7.659,-0.82181,9.8491e-05,0.91817,28.884,2,1.06,0.371,0.159,-0.82181,1,11.835,1.06,0.371,0.159
-32.58,-15.878,-7.662,-0.82114,9.908e-05,0.91814,28.937,2,1.08,0.378,0.162,-0.82114,1,11.856,1.08,0.378,0.162
-32.6,-15.885,-7.665,-0.82048,9.9671e-05,0.9181,28.991,2,1.1,0.385,0.165,-0.82048,1,11.878,1.1,0.385,0.165
-32.62,-15.892,-7.668,-0.81981,0.00010026,0.91807,29.044,2,1.12,0.392,0.168,-0.81981,1,11.899,1.12,0.392,0.168
-32.64,-15.899,-7.671,-0.81914,0.00010086,0.91804,29.097,2,1.14,0.399,0.171,-0.81914,1,11.92,1.14,0.399,0.171
-32.66,-15.906,-7.674,-0.81848,0.00010145,0.91801,29.15,2,1.16,0.406,0.174,-0.81848,1,11.942,1.16,0.406,0.174
-32.68,-15.913,-7.677,-0.81781,0.00010204,0.91797,29.202,2,1.18,0.413,0.177,-0.81781,1,11.963,1.18,0.413,0.177
-32.7,-15.92,-7.68,-0.81714,0.00010264,0.91794,29.255,2,1.2,0.42,0.18,-0.81714,1,11.985,1.2,0.42,0.18
-32.72,-15.927,-7.683,-0.81648,0.00010324,0.91791,29.307,2,1.22,0.427,0.183,-0.81648,1,12.006,1.22,0.427,0.183
-32.74,-15.934,-7.686,-0.81581,0.00010384,0.91788,29.36,2,1.24,0.434,0.186,-0.81581,1,12.027,1.24,0.434,0.186
-32.76,-15.941,-7.689,-0.81504,0.00010445,0.91784,29.412,2,1.26,0.441,0.189,-0.81504,1,12.049,1.26,0.441,0.189
-32.78,-15.948,-7.692,-0.81417,0.00010509,0.91781,29.465,2,1.28,0.448,0.192,-0.81417,1,12.07,1.28,0.448,0.192
-32.8,-15.955,-7.695,-0.81332,0.00010573,0.91778,29.518,2,1.3,0.455,0.195,-0.81332,1,12.092,1.3,0.455,0.195
-32.82,-15.962,-7.698,-0.81247,0.00010637,0.91774,29.571,2,1.32,0.462,0.198,-0.81247,1,12.113,1.32,0.462,0.198
-32.84,-15.969,-7.701,-0.81163,0.00010701,0.91771,29.623,2,1.34,0.469,0.201,-0.81163,1,12.134,1.34,0.469,0.201
-32.86,-15.976,-7.704,-0.8108,0.00010766,0.91767,29.676,2,1.36,0.476,0.204,-0.8108,1,12.156,1.36,0.476,0.204
-32.88,-15.983,-7.707,-0.80999,0.0001083,0.91764,29.728,2,1.38,0.483,0.207,-0.80999,1,12.177,1.38,0.483,0.207
-32.9,-15.99,-7.71,-0.80918,0.00010895,0.91761,29.781,2,1.4,0.49,0.21,-0.80918,1,12.199,1.4,0.49,0.21
-32.92,-15.997,-7.713,-0.80838,0.0001096,0.91757,29.833,2,1.42,0.497,0.213,-0.80838,1,12.22,1.42,0.497,0.213
-32.94,-16.004,-7.716,-0.80758,0.00011026,0.91754,29.885,2,1.44,0.504,0.216,-0.80758,1,12.241,1.44,0.504,0.216
-32.96,-16.011,-7.719,-0.8068,0.00011091,0.9175,29.937,2,1.46,0.511,0.219,-0.8068,1,12.263,1.46,0.511,0.219
-32.98,-16.018,-7.722,-0.80603,0.00011157,0.91747,29.989,2,1.48,0.518,0.222,-0.80603,1,12.284,1.48,0.518,0.222
-33,-16.025,-7.725,-0.80527,0.00011223,0.91744,30.042,2,1.5,0.525,0.225,-0.80527,1,12.306,1.5,0.525,0.225
-33.02,-16.032,-7.728,-0.80451,0.00011289,0.9174,30.093,2,1.52,0.532,0.228,-0.80451,1,12.327,1.52,0.532,0.228
-33.04,-16.039,-7.731,-0.80377,0.00011356,0.91737,30.145,2,1.54,0.539,0.231,-0.80377,1,12.348,1.54,0.539,0.231
-33.06,-16.046,-7.734,-0.80303,0.00011422,0.91733,30.197,2,1.56,0.546,0.234,-0.80303,1,12.37,1.56,0.546,0.234
-33.08,-16.053,-7.737,-0.80231,0.00011489,0.9173,30.249,2,1.58,0.553,0.237,-0.80231,1,12.391,1.58,0.553,0.237
-33.1,-16.06,-7.74,-0.80159,0.00011556,0.91726,30.301,2,1.6,0.56,0.24,-0.80159,1,12.413,1.6,0.56,0.24
-33.12,-16.067,-7.743,-0.80089,0.00011623,0.91723,30.352,2,1.62,0.567,0.243,-0.80089,1,12.434,1.62,0.567,0.243
-33.14,-16.074,-7.746,-0.80019,0.00011691,0.9172,30.404,2,1.64,0.574,0.246,-0.80019,1,12.455,1.64,0.574,0.246
-33.16,-16.081,-7.749,-0.7995,0.00011759,0.91716,30.455,2,1.66,0.581,0.249,-0.7995,1,12.477,1.66,0.581,0.249
-33.18,-16.088,-7.752,-0.79763,0.00011845,0.91712,30.508,2,1.68,0.588,0.252,-0.79763,1,12.498,1.68,0.588,0.252
-33.2,-16.095,-7.755,-0.79517,0.00011942,0.91708,30.562,2,1.7,0.595,0.255,-0.79517,1,12.52,1.7,0.595,0.255
-33.22,-16.102,-7.758,-0.79273,0.0001204,0.91704,30.616,2,1.72,0.602,0.258,-0.79273,1,12.541,1.72,0.602,0.258
-33.24,-16.109,-7.761,-0.79031,0.0001214,0.917,30.669,2,1.74,0.609,0.261,-0.79031,1,12.562,1.74,0.609,0.261
-33.26,-16.116,-7.764,-0.78754,0.00012244,0.91696,30.724,2,1.76,0.616,0.264,-0.78754,1,12.584,1.76,0.616,0.264
-33.28,-16.123,-7.767,-0.78444,0.00012351,0.91692,30.779,2,1.78,0.623,0.267,-0.78444,1,12.605,1.78,0.623,0.267
-33.3,-16.13,-7.77,-0.7814,0.00012459,0.91688,30.834,2,1.8,0.63,0.27,-0.7814,1,12.627,1.8,0.63,0.27
-33.32,-16.137,-7.773,-0.77842,0.0001257,0.91684,30.889,2,1.82,0.637,0.273,-0.77842,1,12.648,1.82,0.637,0.273
-33.34,-16.144,-7.776,-0.7755,0.00012681,0.91679,30.944,2,1.84,0.644,0.276,-0.7755,1,12.669,1.84,0.644,0.276
-33.36,-16.151,-7.779,-0.77264,0.00012795,0.91675,30.999,2,1.86,0.651,0.279,-0.77264,1,12.691,1.86,0.651,0.279
-33.38,-16.158,-7.782,-0.76983,0.0001291,0.91671,31.054,2,1.88,0.658,0.282,-0.76983,1,12.712,1.88,0.658,0.282
-33.4,-16.165,-7.785,-0.76707,0.00013027,0.91667,31.109,2,1.9,0.665,0.285,-0.76707,1,12.734,1.9,0.665,0.285
-33.42,-16.172,-7.788,-0.76437,0.00013145,0.91663,31.164,2,1.92,0.672,0.288,-0.76437,1,12.755,1.92,0.672,0.288
-33.44,-16.179,-7.791,-0.76172,0.00013265,0.91659,31.218,2,1.94,0.679,0.291,-0.76172,1,12.776,1.94,0.679,0.291
-33.46,-16.186,-7.794,-0.75913,0.00013387,0.91655,31.273,2,1.96,0.686,0.294,-0.75913,1,12.798,1.96,0.686,0.294
-33.48,-16.193,-7.797,-0.75658,0.0001351,0.91651,31.328,2,1.98,0.693,0.297,-0.75658,1,12.819,1.98,0.693,0.297
-33.5,-16.2,-7.8,-0.75409,0.00013635,0.91647,31.383,2,2,0.7,0.3,-0.75409,1,12.841,2,0.7,0.3
-33.52,-16.207,-7.803,-0.75165,0.00013762,0.91642,31.437,2,2.02,0.707,0.303,-0.75165,1,12.862,2.02,0.707,0.303
-33.54,-16.214,-7.806,-0.74925,0.0001389,0.91638,31.492,2,2.04,0.714,0.306,-0.74925,1,12.883,2.04,0.714,0.306
-33.56,-16.221,-7.809,-0.7469,0.0001402,0.91634,31.547,2,2.06,0.721,0.309,-0.7469,1,12.905,2.06,0.721,0.309
-33.58,-16.228,-7.812,-0.74461,0.00014151,0.9163,31.601,2,2.08,0.728,0.312,-0.74461,1,12.926,2.08,0.728,0.312
-33.6,-16.235,-7.815,-0.74235,0.00014284,0.91626,31.656,2,2.1,0.735,0.315,-0.74235,1,12.948,2.1,0.735,0.315
-33.62,-16.242,-7.818,-0.74015,0.00014419,0.91622,31.711,2,2.12,0.742,0.318,-0.74015,1,12.969,2.12,0.742,0.318
-33.64,-16.249,-7.821,-0.73799,0.00014555,0.91618,31.765,2,2.14,0.749,0.321,-0.73799,1,12.99,2.14,0.749,0.321
-33.66,-16.256,-7.824,-0.73457,0.00014821,0.91614,31.821,2,2.16,0.756,0.324,-0.73457,1,13.012,2.16,0.756,0.324
-33.68,-16.263,-7.827,-0.73098,0.00015105,0.91609,31.877,2,2.18,0.763,0.327,-0.73098,1,13.033,2.18,0.763,0.327
-33.7,-16.27,-7.83,-0.72742,0.00015388,0.91605,31.933,2,2.2,0.77,0.33,-0.72742,1,13.055,2.2,0.77,0.33
-33.72,-16.277,-7.833,-0.72391,0.00015667,0.91601,31.989,2,2.22,0.777,0.333,-0.72391,1,13.076,2.22,0.777,0.333
-33.74,-16.284,-7.836,-0.72043,0.00015945,0.91597,32.045,2,2.24,0.784,0.336,-0.72043,1,13.097,2.24,0.784,0.336
-33.76,-16.291,-7.839,-0.71639,0.00016223,0.91592,32.1,2,2.26,0.791,0.339,-0.71639,1,13.119,2.26,0.791,0.339
-33.78,-16.298,-7.842,-0.71184,0.00016502,0.91588,32.155,2,2.28,0.798,0.342,-0.71184,1,13.14,2.28,0.798,0.342
-33.8,-16.305,-7.845,-0.70737,0.00016779,0.91584,32.21,2,2.3,0.805,0.345,-0.70737,1,13.162,2.3,0.805,0.345
-33.82,-16.312,-7.848,-0.703,0.00017054,0.9158,32.264,2,2.32,0.812,0.348,-0.703,1,13.183,2.32,0.812,0.348
-33.84,-16.319,-7.851,-0.69871,0.00017326,0.91576,32.319,2,2.34,0.819,0.351,-0.69871,1,13.204,2.34,0.819,0.351
-33.86,-16.326,-7.854,-0.6945,0.00017596,0.91571,32.374,2,2.36,0.826,0.354,-0.6945,1,13.226,2.36,0.826,0.354
-33.88,-16.333,-7.857,-0.69039,0.00017864,0.91567,32.428,2,2.38,0.833,0.357,-0.69039,1,13.247,2.38,0.833,0.357
-33.9,-16.34,-7.86,-0.68635,0.0001813,0.91563,32.483,2,2.4,0.84,0.36,-0.68635,1,13.269,2.4,0.84,0.36
-33.92,-16.347,-7.863,-0.6824,0.00018393,0.91559,32.538,2,2.42,0.847,0.363,-0.6824,1,13.29,2.42,0.847,0.363
-33.94,-16.354,-7.866,-0.67853,0.00018655,0.91554,32.592,2,2.44,0.854,0.366,-0.67853,1,13.311,2.44,0.854,0.366
-33.96,-16.361,-7.869,-0.67475,0.00018914,0.9155,32.647,2,2.46,0.861,0.369,-0.67475,1,13.333,2.46,0.861,0.369
-33.98,-16.368,-7.872,-0.67104,0.00019171,0.91546,32.702,2,2.48,0.868,0.372,-0.67104,1,13.354,2.48,0.868,0.372
-34,-16.375,-7.875,-0.66741,0.00019425,0.91542,32.756,2,2.5,0.875,0.375,-0.66741,1,13.376,2.5,0.875,0.375
-34.02,-16.382,-7.878,-0.66386,0.00019678,0.91537,32.811,2,2.52,0.882,0.378,-0.66386,1,13.397,2.52,0.882,0.378
-34.04,-16.389,-7.881,-0.66039,0.00019928,0.91533,32.865,2,2.54,0.889,0.381,-0.66039,1,13.418,2.54,0.889,0.381
-34.06,-16.396,-7.884,-0.65699,0.00020176,0.91529,32.92,2,2.56,0.896,0.384,-0.65699,1,13.44,2.56,0.896,0.384
-34.08,-16.403,-7.887,-0.65367,0.00020422,0.91525,32.974,2,2.58,0.903,0.387,-0.65367,1,13.461,2.58,0.903,0.387
-34.1,-16.41,-7.89,-0.65042,0.00020665,0.9152,33.029,2,2.6,0.91,0.39,-0.65042,1,13.483,2.6,0.91,0.39
-34.12,-16.417,-7.893,-0.64724,0.00020907,0.91516,33.083,2,2.62,0.917,0.393,-0.64724,1,13.504,2.62,0.917,0.393
-34.14,-16.424,-7.896,-0.64414,0.00021146,0.91512,33.138,2,2.64,0.924,0.396,-0.64414,1,13.525,2.64,0.924,0.396
-34.16,-16.431,-7.899,-0.64111,0.00021382,0.91507,33.192,2,2.66,0.931,0.399,-0.64111,1,13.547,2.66,0.931,0.399
-34.18,-16.438,-7.902,-0.63814,0.00021617,0.91503,33.247,2,2.68,0.938,0.402,-0.63814,1,13.568,2.68,0.938,0.402
-34.2,-16.445,-7.905,-0.63525,0.00021849,0.91499,33.301,2,2.7,0.945,0.405,-0.63525,1,13.59,2.7,0.945,0.405
-34.22,-16.452,-7.908,-0.63242,0.00022079,0.91494,33.355,2,2.72,0.952,0.408,-0.63242,1,13.611,2.72,0.952,0.408
-34.24,-16.459,-7.911,-0.62966,0.00022307,0.9149,33.41,2,2.74,0.959,0.411,-0.62966,1,13.632,2.74,0.959,0.411
-34.26,-16.466,-7.914,-0.62697,0.00022536,0.91486,33.464,2,2.76,0.966,0.414,-0.62697,1,13.654,2.76,0.966,0.414
-34.28,-16.473,-7.917,-0.62434,0.00022768,0.91481,33.519,2,2.78,0.973,0.417,-0.62434,1,13.675,2.78,0.973,0.417
-34.3,-16.48,-7.92,-0.62178,0.00022997,0.91477,33.574,2,2.8,0.98,0.42,-0.62178,1,13.697,2.8,0.98,0.42
-34.32,-16.487,-7.923,-0.61928,0.00023224,0.91473,33.629,2,2.82,0.987,0.423,-0.61928,1,13.718,2.82,0.987,0.423
-34.34,-16.494,-7.926,-0.61684,0.00023449,0.91468,33.683,2,2.84,0.994,0.426,-0.61684,1,13.739,2.84,0.994,0.426
-34.36,-16.501,-7.929,-0.61446,0.00023672,0.91464,33.738,2,2.86,1.001,0.429,-0.61446,1,13.761,2.86,1.001,0.429
-34.38,-16.508,-7.932,-0.61214,0.00023893,0.91459,33.793,2,2.88,1.008,0.432,-0.61214,1,13.782,2.88,1.008,0.432
-34.4,-16.515,-7.935,-0.60988,0.00024112,0.91455,33.847,2,2.9,1.015,0.435,-0.60988,1,13.804,2.9,1.015,0.435
-34.42,-16.522,-7.938,-0.60768,0.00024329,0.91451,33.902,2,2.92,1.022,0.438,-0.60768,1,13.825,2.92,1.022,0.438
-34.44,-16.529,-7.941,-0.60553,0.00024544,0.91446,33.956,2,2.94,1.029,0.441,-0.60553,1,13.846,2.94,1.029,0.441
-34.46,-16.536,-7.944,-0.60344,0.00024757,0.91442,34.01,2,2.96,1.036,0.444,-0.60344,1,13.868,2.96,1.036,0.444
-34.48,-16.543,-7.947,-0.60141,0.00024968,0.91438,34.065,2,2.98,1.043,0.447,-0.60141,1,13.889,2.98,1.043,0.447
-34.5,-16.55,-7.95,-0.59943,0.00025177,0.91433,34.119,2,3,1.05,0.45,-0.59943,1,13.911,3,1.05,0.45
-34.52,-16.557,-7.953,-0.5975,0.00025384,0.91429,34.173,2,3.02,1.057,0.453,-0.5975,1,13.932,3.02,1.057,0.453
-34.54,-16.564,-7.956,-0.59562,0.00025589,0.91425,34.227,2,3.04,1.064,0.456,-0.59562,1,13.953,3.04,1.064,0.456
-34.56,-16.571,-7.959,-0.5938,0.00025792,0.9142,34.282,2,3.06,1.071,0.459,-0.5938,1,13.975,3.06,1.071,0.459
-34.58,-16.578,-7.962,-0.59202,0.00025993,0.91416,34.336,2,3.08,1.078,0.462,-0.59202,1,13.996,3.08,1.078,0.462
-34.6,-16.585,-7.965,-0.5903,0.00026192,0.91411,34.39,2,3.1,1.085,0.465,-0.5903,1,14.018,3.1,1.085,0.465
-34.62,-16.592,-7.968,-0.58862,0.00026388,0.91407,34.444,2,3.12,1.092,0.468,-0.58862,1,14.039,3.12,1.092,0.468
-34.64,-16.599,-7.971,-0.58698,0.00026583,0.91403,34.498,2,3.14,1.099,0.471,-0.58698,1,14.06,3.14,1.099,0.471
-34.66,-16.606,-7.974,-0.5854,0.00026776,0.91398,34.552,2,3.16,1.106,0.474,-0.5854,1,14.082,3.16,1.106,0.474
-34.68,-16.613,-7.977,-0.58386,0.00026967,0.91394,34.605,2,3.18,1.113,0.477,-0.58386,1,14.103,3.18,1.113,0.477
-34.7,-16.62,-7.98,-0.58236,0.00027155,0.9139,34.659,2,3.2,1.12,0.48,-0.58236,1,14.125,3.2,1.12,0.48
-34.72,-16.627,-7.983,-0.5809,0.00027342,0.91385,34.713,2,3.22,1.127,0.483,-0.5809,1,14.146,3.22,1.127,0.483
-34.74,-16.634,-7.986,-0.57949,0.00027527,0.91381,34.767,2,3.24,1.134,0.486,-0.57949,1,14.167,3.24,1.134,0.486
-34.76,-16.641,-7.989,-0.57797,0.00027715,0.91377,34.821,2,3.26,1.141,0.489,-0.57797,1,14.189,3.26,1.141,0.489
-34.78,-16.648,-7.992,-0.57634,0.00027906,0.91372,34.875,2,3.28,1.148,0.492,-0.57634,1,14.21,3.28,1.148,0.492
-34.8,-16.655,-7.995,-0.57475,0.00028096,0.91368,34.928,2,3.3,1.155,0.495,-0.57475,1,14.232,3.3,1.155,0.495
-34.82,-16.662,-7.998,-0.57319,0.00028284,0.91363,34.982,2,3.32,1.162,0.498,-0.57319,1,14.253,3.32,1.162,0.498
-34.84,-16.669,-8.001,-0.57167,0.00028469,0.91359,35.036,2,3.34,1.169,0.501,-0.57167,1,14.274,3.34,1.169,0.501
-34.86,-16.676,-8.004,-0.57018,0.00028653,0.91355,35.09,2,3.36,1.176,0.504,-0.57018,1,14.296,3.36,1.176,0.504
-34.88,-16.683,-8.007,-0.56872,0.00028835,0.9135,35.143,2,3.38,1.183,0.507,-0.56872,1,14.317,3.38,1.183,0.507
-34.9,-16.69,-8.01,-0.5673,0.00029015,0.91346,35.197,2,3.4,1.19,0.51,-0.5673,1,14.339,3.4,1.19,0.51
-34.92,-16.697,-8.013,-0.5659,0.00029194,0.91341,35.25,2,3.42,1.197,0.513,-0.5659,1,14.36,3.42,1.197,0.513
-34.94,-16.704,-8.016,-0.56454,0.0002937,0.91337,35.304,2,3.44,1.204,0.516,-0.56454,1,14.381,3.44,1.204,0.516
-34.96,-16.711,-8.019,-0.56321,0.00029544,0.91333,35.357,2,3.46,1.211,0.519,-0.56321,1,14.403,3.46,1.211,0.519
-34.98,-16.718,-8.022,-0.5619,0.00029717,0.91328,35.41,2,3.48,1.218,0.522,-0.5619,1,14.424,3.48,1.218,0.522
-35,-16.725,-8.025,-0.56063,0.00029887,0.91324,35.464,2,3.5,1.225,0.525,-0.56063,1,14.446,3.5,1.225,0.525
-35.02,-16.732,-8.028,-0.55938,0.00030056,0.9132,35.517,2,3.52,1.232,0.528,-0.55938,1,14.467,3.52,1.232,0.528
-35.04,-16.739,-8.031,-0.55817,0.00030223,0.91315,35.57,2,3.54,1.239,0.531,-0.55817,1,14.488,3.54,1.239,0.531
-35.06,-16.746,-8.034,-0.55697,0.00030387,0.91311,35.623,2,3.56,1.246,0.534,-0.55697,1,14.51,3.56,1.246,0.534
-35.08,-16.753,-8.037,-0.5555,0.00030791,0.91306,35.677,2,3.58,1.253,0.537,-0.5555,1,14.531,3.58,1.253,0.537
-35.1,-16.76,-8.04,-0.55365,0.00031524,0.91302,35.732,2,3.6,1.26,0.54,-0.55365,1,14.553,3.6,1.26,0.54
-35.12,-16.767,-8.043,-0.55185,0.0003227,0.91297,35.786,2,3.62,1.267,0.543,-0.55185,1,14.574,3.62,1.267,0.543
-35.14,-16.774,-8.046,-0.55008,0.00033028,0.91292,35.841,2,3.64,1.274,0.546,-0.55008,1,14.595,3.64,1.274,0.546
-35.16,-16.781,-8.049,-0.54835,0.00033799,0.91288,35.895,2,3.66,1.281,0.549,-0.54835,1,14.617,3.66,1.281,0.549
-35.18,-16.788,-8.052,-0.54665,0.00034582,0.91283,35.95,2,3.68,1.288,0.552,-0.54665,1,14.638,3.68,1.288,0.552
-35.2,-16.795,-8.055,-0.545,0.00035378,0.91278,36.004,2,3.7,1.295,0.555,-0.545,1,14.66,3.7,1.295,0.555
-35.22,-16.802,-8.058,-0.54338,0.00036187,0.91274,36.058,2,3.72,1.302,0.558,-0.54338,1,14.681,3.72,1.302,0.558
-35.24,-16.809,-8.061,-0.54179,0.00037009,0.91269,36.113,2,3.74,1.309,0.561,-0.54179,1,14.702,3.74,1.309,0.561
-35.26,-16.816,-8.064,-0.54004,0.00037851,0.91264,36.167,2,3.76,1.316,0.564,-0.54004,1,14.724,3.76,1.316,0.564
-35.28,-16.823,-8.067,-0.53813,0.00038715,0.91259,36.221,2,3.78,1.323,0.567,-0.53813,1,14.745,3.78,1.323,0.567
-35.3,-16.83,-8.07,-0.53629,0.00039592,0.91254,36.276,2,3.8,1.33,0.57,-0.53629,1,14.767,3.8,1.33,0.57
-35.32,-16.837,-8.073,-0.5345,0.00040482,0.9125,36.33,2,3.82,1.337,0.573,-0.5345,1,14.788,3.82,1.337,0.573
-35.34,-16.844,-8.076,-0.53278,0.00041386,0.91245,36.385,2,3.84,1.344,0.576,-0.53278,1,14.809,3.84,1.344,0.576
-35.36,-16.851,-8.079,-0.53111,0.00042303,0.9124,36.439,2,3.86,1.351,0.579,-0.53111,1,14.831,3.86,1.351,0.579
-35.38,-16.858,-8.082,-0.5295,0.00043234,0.91235,36.493,2,3.88,1.358,0.582,-0.5295,1,14.852,3.88,1.358,0.582
-35.4,-16.865,-8.085,-0.52795,0.00044178,0.9123,36.548,2,3.9,1.365,0.585,-0.52795,1,14.874,3.9,1.365,0.585
-35.42,-16.872,-8.088,-0.52645,0.00045136,0.91225,36.602,2,3.92,1.372,0.588,-0.52645,1,14.895,3.92,1.372,0.588
-35.44,-16.879,-8.091,-0.52501,0.00046106,0.91221,36.657,2,3.94,1.379,0.591,-0.52501,1,14.916,3.94,1.379,0.591
-35.46,-16.886,-8.094,-0.52362,0.00047091,0.91216,36.711,2,3.96,1.386,0.594,-0.52362,1,14.938,3.96,1.386,0.594
-35.48,-16.893,-8.097,-0.52229,0.00048089,0.91211,36.765,2,3.98,1.393,0.597,-0.52229,1,14.959,3.98,1.393,0.597
-35.5,-16.9,-8.1,-0.521,0.000491,0.91206,36.819,2,4,1.4,0.6,-0.521,1,14.981,4,1.4,0.6
-35.52,-16.907,-8.103,-0.51977,0.00050125,0.91201,36.874,2,4.02,1.407,0.603,-0.51977,1,15.002,4.02,1.407,0.603
-35.54,-16.914,-8.106,-0.51858,0.00051163,0.91196,36.928,2,4.04,1.414,0.606,-0.51858,1,15.023,4.04,1.414,0.606
-35.56,-16.921,-8.109,-0.51744,0.00052215,0.91192,36.982,2,4.06,1.421,0.609,-0.51744,1,15.045,4.06,1.421,0.609
-35.58,-16.928,-8.112,-0.51635,0.00053281,0.91187,37.037,2,4.08,1.428,0.612,-0.51635,1,15.066,4.08,1.428,0.612
-35.6,-16.935,-8.115,-0.51531,0.0005436,0.91182,37.091,2,4.1,1.435,0.615,-0.51531,1,15.088,4.1,1.435,0.615
-35.62,-16.942,-8.118,-0.51431,0.00055453,0.91177,37.145,2,4.12,1.442,0.618,-0.51431,1,15.109,4.12,1.442,0.618
-35.64,-16.949,-8.121,-0.51336,0.00056559,0.91172,37.2,2,4.14,1.449,0.621,-0.51336,1,15.13,4.14,1.449,0.621
-35.66,-16.956,-8.124,-0.51245,0.00057679,0.91168,37.254,2,4.16,1.456,0.624,-0.51245,1,15.152,4.16,1.456,0.624
-35.68,-16.963,-8.127,-0.51158,0.00058812,0.91163,37.308,2,4.18,1.463,0.627,-0.51158,1,15.173,4.18,1.463,0.627
-35.7,-16.97,-8.13,-0.51075,0.0005996,0.91158,37.362,2,4.2,1.47,0.63,-0.51075,1,15.195,4.2,1.47,0.63
-35.72,-16.977,-8.133,-0.50997,0.00061121,0.91153,37.417,2,4.22,1.477,0.633,-0.50997,1,15.216,4.22,1.477,0.633
-35.74,-16.984,-8.136,-0.50922,0.00062295,0.91148,37.471,2,4.24,1.484,0.636,-0.50922,1,15.237,4.24,1.484,0.636
-35.76,-16.991,-8.139,-0.50851,0.00063495,0.91144,37.525,2,4.26,1.491,0.639,-0.50851,1,15.259,4.26,1.491,0.639
-35.78,-16.998,-8.142,-0.50784,0.00064721,0.91139,37.58,2,4.28,1.498,0.642,-0.50784,1,15.28,4.28,1.498,0.642
-35.8,-17.005,-8.145,-0.5072,0.00065961,0.91134,37.635,2,4.3,1.505,0.645,-0.5072,1,15.302,4.3,1.505,0.645
-35.82,-17.012,-8.148,-0.5066,0.00067215,0.9113,37.69,2,4.32,1.512,0.648,-0.5066,1,15.323,4.32,1.512,0.648
-35.84,-17.019,-8.151,-0.50604,0.00068484,0.91125,37.745,2,4.34,1.519,0.651,-0.50604,1,15.344,4.34,1.519,0.651
-35.86,-17.026,-8.154,-0.50551,0.00069767,0.9112,37.8,2,4.36,1.526,0.654,-0.50551,1,15.366,4.36,1.526,0.654
-35.88,-17.033,-8.157,-0.505,0.00071065,0.91116,37.854,2,4.38,1.533,0.657,-0.505,1,15.387,4.38,1.533,0.657
-35.9,-17.04,-8.16,-0.50454,0.00072378,0.91111,37.909,2,4.4,1.54,0.66,-0.50454,1,15.409,4.4,1.54,0.66
-35.92,-17.047,-8.163,-0.5041,0.00073705,0.91106,37.964,2,4.42,1.547,0.663,-0.5041,1,15.43,4.42,1.547,0.663
-35.94,-17.054,-8.166,-0.50369,0.00075046,0.91102,38.018,2,4.44,1.554,0.666,-0.50369,1,15.451,4.44,1.554,0.666
-35.96,-17.061,-8.169,-0.50331,0.00076402,0.91097,38.072,2,4.46,1.561,0.669,-0.50331,1,15.473,4.46,1.561,0.669
-35.98,-17.068,-8.172,-0.50295,0.00077773,0.91093,38.127,2,4.48,1.568,0.672,-0.50295,1,15.494,4.48,1.568,0.672
-36,-17.075,-8.175,-0.50262,0.00079158,0.91088,38.181,2,4.5,1.575,0.675,-0.50262,1,15.516,4.5,1.575,0.675
-36.02,-17.082,-8.178,-0.50232,0.00080558,0.91083,38.235,2,4.52,1.582,0.678,-0.50232,1,15.537,4.52,1.582,0.678
-36.04,-17.089,-8.181,-0.50204,0.00081973,0.91079,38.29,2,4.54,1.589,0.681,-0.50204,1,15.558,4.54,1.589,0.681
-36.06,-17.096,-8.184,-0.50179,0.00083402,0.91074,38.344,2,4.56,1.596,0.684,-0.50179,1,15.58,4.56,1.596,0.684
-36.08,-17.103,-8.187,-0.50156,0.00084846,0.9107,38.398,2,4.58,1.603,0.687,-0.50156,1,15.601,4.58,1.603,0.687
-36.1,-17.11,-8.19,-0.50134,0.00086305,0.91065,38.452,2,4.6,1.61,0.69,-0.50134,1,15.623,4.6,1.61,0.69
-36.12,-17.117,-8.193,-0.50115,0.00087779,0.9106,38.506,2,4.62,1.617,0.693,-0.50115,1,15.644,4.62,1.617,0.693
-36.14,-17.124,-8.196,-0.50098,0.00089267,0.91056,38.56,2,4.64,1.624,0.696,-0.50098,1,15.665,4.64,1.624,0.696
-36.16,-17.131,-8.199,-0.50083,0.0009077,0.91051,38.614,2,4.66,1.631,0.699,-0.50083,1,15.687,4.66,1.631,0.699
-36.18,-17.138,-8.202,-0.50069,0.00092288,0.91047,38.668,2,4.68,1.638,0.702,-0.50069,1,15.708,4.68,1.638,0.702
-36.2,-17.145,-8.205,-0.50057,0.00093821,0.91042,38.722,2,4.7,1.645,0.705,-0.50057,1,15.73,4.7,1.645,0.705
-36.22,-17.152,-8.208,-0.50046,0.00095369,0.91038,38.776,2,4.72,1.652,0.708,-0.50046,1,15.751,4.72,1.652,0.708
-36.24,-17.159,-8.211,-0.50037,0.00096932,0.91033,38.829,2,4.74,1.659,0.711,-0.50037,1,15.772,4.74,1.659,0.711
-36.26,-17.166,-8.214,-0.4998,0.00098526,0.91028,38.883,2,4.76,1.666,0.714,-0.4998,1,15.794,4.76,1.666,0.714
-36.28,-17.173,-8.217,-0.49874,0.0010015,0.91024,38.937,2,4.78,1.673,0.717,-0.49874,1,15.815,4.78,1.673,0.717
-36.3,-17.18,-8.22,-0.49769,0.001018,0.91019,38.99,2,4.8,1.68,0.72,-0.49769,1,15.837,4.8,1.68,0.72
-36.32,-17.187,-8.223,-0.49665,0.0010346,0.91014,39.044,2,4.82,1.687,0.723,-0.49665,1,15.858,4.82,1.687,0.723
-36.34,-17.194,-8.226,-0.49561,0.0010513,0.91009,39.097,2,4.84,1.694,0.726,-0.49561,1,15.879,4.84,1.694,0.726
-36.36,-17.201,-8.229,-0.49458,0.0010682,0.91004,39.151,2,4.86,1.701,0.729,-0.49458,1,15.901,4.86,1.701,0.729
-36.38,-17.208,-8.232,-0.49356,0.0010853,0.91,39.204,2,4.88,1.708,0.732,-0.49356,1,15.922,4.88,1.708,0.732
-36.4,-17.215,-8.235,-0.49254,0.0011025,0.90995,39.258,2,4.9,1.715,0.735,-0.49254,1,15.944,4.9,1.715,0.735
-36.42,-17.222,-8.238,-0.49152,0.0011199,0.9099,39.311,2,4.92,1.722,0.738,-0.49152,1,15.965,4.92,1.722,0.738
-36.44,-17.229,-8.241,-0.49051,0.0011375,0.90985,39.365,2,4.94,1.729,0.741,-0.49051,1,15.986,4.94,1.729,0.741
-36.46,-17.236,-8.244,-0.4895,0.0011552,0.9098,39.418,2,4.96,1.736,0.744,-0.4895,1,16.008,4.96,1.736,0.744
-36.48,-17.243,-8.247,-0.4885,0.001173,0.90975,39.472,2,4.98,1.743,0.747,-0.4885,1,16.029,4.98,1.743,0.747
-36.5,-17.25,-8.25,-0.4875,0.0011911,0.9097,39.525,2,5,1.75,0.75,-0.4875,1,16.051,5,1.75,0.75
-36.52,-17.257,-8.253,-0.48278,0.0011906,0.90963,39.583,2,5.02,1.757,0.753,-0.48278,1,16.072,5.02,1.757,0.753
-36.54,-17.264,-8.256,-0.47812,0.0011906,0.90956,39.64,2,5.04,1.764,0.756,-0.47812,1,16.094,5.04,1.764,0.756
-36.56,-17.271,-8.259,-0.47353,0.0011912,0.90949,39.697,2,5.06,1.771,0.759,-0.47353,1,16.115,5.06,1.771,0.759
-36.58,-17.278,-8.262,-0.46899,0.0011925,0.90942,39.755,2,5.08,1.778,0.762,-0.46899,1,16.136,5.08,1.778,0.762
-36.6,-17.285,-8.265,-0.46451,0.0011942,0.90934,39.812,2,5.1,1.785,0.765,-0.46451,1,16.158,5.1,1.785,0.765
-36.62,-17.292,-8.268,-0.4601,0.0011966,0.90927,39.869,2,5.12,1.792,0.768,-0.4601,1,16.179,5.12,1.792,0.768
-36.64,-17.299,-8.271,-0.45574,0.0011995,0.9092,39.926,2,5.14,1.799,0.771,-0.45574,1,16.201,5.14,1.799,0.771
-36.66,-17.306,-8.274,-0.45144,0.001203,0.90913,39.984,2,5.16,1.806,0.774,-0.45144,1,16.222,5.16,1.806,0.774
-36.68,-17.313,-8.277,-0.4472,0.0012071,0.90906,40.041,2,5.18,1.813,0.777,-0.4472,1,16.243,5.18,1.813,0.777
-36.7,-17.32,-8.28,-0.44301,0.0012118,0.90899,40.098,2,5.2,1.82,0.78,-0.44301,1,16.265,5.2,1.82,0.78
-36.72,-17.327,-8.283,-0.43888,0.0012171,0.90892,40.155,2,5.22,1.827,0.783,-0.43888,1,16.286,5.22,1.827,0.783
-36.74,-17.334,-8.286,-0.43481,0.0012229,0.90885,40.212,2,5.24,1.834,0.786,-0.43481,1,16.308,5.24,1.834,0.786
-36.76,-17.341,-8.289,-0.43042,0.0012296,0.90878,40.269,2,5.26,1.841,0.789,-0.43042,1,16.329,5.26,1.841,0.789
-36.78,-17.348,-8.292,-0.42573,0.0012371,0.90871,40.326,2,5.28,1.848,0.792,-0.42573,1,16.35,5.28,1.848,0.792
-36.8,-17.355,-8.295,-0.42113,0.0012453,0.90864,40.383,2,5.3,1.855,0.795,-0.42113,1,16.372,5.3,1.855,0.795
-36.82,-17.362,-8.298,-0.41662,0.0012541,0.90857,40.44,2,5.32,1.862,0.798,-0.41662,1,16.393,5.32,1.862,0.798
-36.84,-17.369,-8.301,-0.4122,0.0012635,0.9085,40.497,2,5.34,1.869,0.801,-0.4122,1,16.415,5.34,1.869,0.801
-36.86,-17.376,-8.304,-0.40787,0.0012736,0.90843,40.555,2,5.36,1.876,0.804,-0.40787,1,16.436,5.36,1.876,0.804
-36.88,-17.383,-8.307,-0.40362,0.0012843,0.90836,40.612,2,5.38,1.883,0.807,-0.40362,1,16.457,5.38,1.883,0.807
-36.9,-17.39,-8.31,-0.39946,0.0012956,0.90829,40.669,2,5.4,1.89,0.81,-0.39946,1,16.479,5.4,1.89,0.81
-36.92,-17.397,-8.313,-0.39538,0.0013076,0.90822,40.726,2,5.42,1.897,0.813,-0.39538,1,16.5,5.42,1.897,0.813
-36.94,-17.404,-8.316,-0.39138,0.0013202,0.90815,40.783,2,5.44,1.904,0.816,-0.39138,1,16.522,5.44,1.904,0.816
-36.96,-17.411,-8.319,-0.38746,0.0013334,0.90809,40.841,2,5.46,1.911,0.819,-0.38746,1,16.543,5.46,1.911,0.819
-36.98,-17.418,-8.322,-0.38363,0.0013473,0.90802,40.898,2,5.48,1.918,0.822,-0.38363,1,16.564,5.48,1.918,0.822
-37,-17.425,-8.325,-0.37987,0.0013618,0.90795,40.955,2,5.5,1.925,0.825,-0.37987,1,16.586,5.5,1.925,0.825
-37.02,-17.432,-8.328,-0.3762,0.001377,0.90788,41.012,2,5.52,1.932,0.828,-0.3762,1,16.607,5.52,1.932,0.828
-37.04,-17.439,-8.331,-0.3726,0.0013928,0.90781,41.069,2,5.54,1.939,0.831,-0.3726,1,16.629,5.54,1.939,0.831
-37.06,-17.446,-8.334,-0.36908,0.0014092,0.90774,41.127,2,5.56,1.946,0.834,-0.36908,1,16.65,5.56,1.946,0.834
-37.08,-17.453,-8.337,-0.36563,0.0014263,0.90767,41.184,2,5.58,1.953,0.837,-0.36563,1,16.671,5.58,1.953,0.837
-37.1,-17.46,-8.34,-0.36226,0.001444,0.9076,41.241,2,5.6,1.96,0.84,-0.36226,1,16.693,5.6,1.96,0.84
-37.12,-17.467,-8.343,-0.35897,0.0014624,0.90753,41.298,2,5.62,1.967,0.843,-0.35897,1,16.714,5.62,1.967,0.843
-37.14,-17.474,-8.346,-0.35574,0.0014813,0.90746,41.355,2,5.64,1.974,0.846,-0.35574,1,16.736,5.64,1.974,0.846
-37.16,-17.481,-8.349,-0.35259,0.001501,0.90739,41.413,2,5.66,1.981,0.849,-0.35259,1,16.757,5.66,1.981,0.849
-37.18,-17.488,-8.352,-0.34951,0.0015213,0.90732,41.47,2,5.68,1.988,0.852,-0.34951,1,16.778,5.68,1.988,0.852
-37.2,-17.495,-8.355,-0.3465,0.0015422,0.90726,41.527,2,5.7,1.995,0.855,-0.3465,1,16.8,5.7,1.995,0.855
-37.22,-17.502,-8.358,-0.34355,0.0015637,0.90719,41.584,2,5.72,2.002,0.858,-0.34355,1,16.821,5.72,2.002,0.858
-37.24,-17.509,-8.361,-0.34068,0.0015859,0.90712,41.641,2,5.74,2.009,0.861,-0.34068,1,16.843,5.74,2.009,0.861
-37.26,-17.516,-8.364,-0.33787,0.0016091,0.90705,41.698,2,5.76,2.016,0.864,-0.33787,1,16.864,5.76,2.016,0.864
-37.28,-17.523,-8.367,-0.33513,0.0016333,0.90698,41.755,2,5.78,2.023,0.867,-0.33513,1,16.885,5.78,2.023,0.867
-37.3,-17.53,-8.37,-0.33245,0.0016582,0.90691,41.811,2,5.8,2.03,0.87,-0.33245,1,16.907,5.8,2.03,0.87
-37.32,-17.537,-8.373,-0.32983,0.0016838,0.90684,41.868,2,5.82,2.037,0.873,-0.32983,1,16.928,5.82,2.037,0.873
-37.34,-17.544,-8.376,-0.32728,0.00171,0.90677,41.924,2,5.84,2.044,0.876,-0.32728,1,16.95,5.84,2.044,0.876
-37.36,-17.551,-8.379,-0.32479,0.0017369,0.9067,41.981,2,5.86,2.051,0.879,-0.32479,1,16.971,5.86,2.051,0.879
-37.38,-17.558,-8.382,-0.32236,0.0017644,0.90663,42.037,2,5.88,2.058,0.882,-0.32236,1,16.992,5.88,2.058,0.882
-37.4,-17.565,-8.385,-0.31999,0.0017927,0.90657,42.094,2,5.9,2.065,0.885,-0.31999,1,17.014,5.9,2.065,0.885
-37.42,-17.572,-8.388,-0.31768,0.0018216,0.9065,42.15,2,5.92,2.072,0.888,-0.31768,1,17.035,5.92,2.072,0.888
-37.44,-17.579,-8.391,-0.31543,0.0018512,0.90643,42.206,2,5.94,2.079,0.891,-0.31543,1,17.057,5.94,2.079,0.891
-37.46,-17.586,-8.394,-0.31323,0.0018815,0.90636,42.263,2,5.96,2.086,0.894,-0.31323,1,17.078,5.96,2.086,0.894
-37.48,-17.593,-8.397,-0.31109,0.0019124,0.90629,42.319,2,5.98,2.093,0.897,-0.31109,1,17.099,5.98,2.093,0.897
-37.5,-17.6,-8.4,-0.309,0.0019441,0.90622,42.375,2,6,2.1,0.9,-0.309,1,17.121,6,2.1,0.9
-37.52,-17.607,-8.403,-0.30697,0.0019764,0.90615,42.431,2,6.02,2.107,0.903,-0.30697,1,17.142,6.02,2.107,0.903
-37.54,-17.614,-8.406,-0.30499,0.0020094,0.90609,42.487,2,6.04,2.114,0.906,-0.30499,1,17.164,6.04,2.114,0.906
-37.56,-17.621,-8.409,-0.30306,0.0020432,0.90602,42.543,2,6.06,2.121,0.909,-0.30306,1,17.185,6.06,2.121,0.909
-37.58,-17.628,-8.412,-0.30118,0.0020776,0.90595,42.6,2,6.08,2.128,0.912,-0.30118,1,17.206,6.08,2.128,0.912
-37.6,-17.635,-8.415,-0.29935,0.0021127,0.90588,42.656,2,6.1,2.135,0.915,-0.29935,1,17.228,6.1,2.135,0.915
-37.62,-17.642,-8.418,-0.29757,0.0021484,0.90581,42.712,2,6.12,2.142,0.918,-0.29757,1,17.249,6.12,2.142,0.918
-37.64,-17.649,-8.421,-0.29584,0.0021849,0.90575,42.768,2,6.14,2.149,0.921,-0.29584,1,17.271,6.14,2.149,0.921
-37.66,-17.656,-8.424,-0.29415,0.0022221,0.90568,42.824,2,6.16,2.156,0.924,-0.29415,1,17.292,6.16,2.156,0.924
-37.68,-17.663,-8.427,-0.29251,0.00226,0.90561,42.88,2,6.18,2.163,0.927,-0.29251,1,17.313,6.18,2.163,0.927
-37.7,-17.67,-8.43,-0.29091,0.0022986,0.90554,42.935,2,6.2,2.17,0.93,-0.29091,1,17.335,6.2,2.17,0.93
-37.72,-17.677,-8.433,-0.28936,0.0023379,0.90548,42.991,2,6.22,2.177,0.933,-0.28936,1,17.356,6.22,2.177,0.933
-37.74,-17.684,-8.436,-0.28785,0.0023779,0.90541,43.047,2,6.24,2.184,0.936,-0.28785,1,17.378,6.24,2.184,0.936
-37.76,-17.691,-8.439,-0.28603,0.0024198,0.90534,43.103,2,6.26,2.191,0.939,-0.28603,1,17.399,6.26,2.191,0.939
-37.78,-17.698,-8.442,-0.28389,0.0024637,0.90527,43.159,2,6.28,2.198,0.942,-0.28389,1,17.42,6.28,2.198,0.942
-37.8,-17.705,-8.445,-0.28178,0.0025084,0.9052,43.215,2,6.3,2.205,0.945,-0.28178,1,17.442,6.3,2.205,0.945
-37.82,-17.712,-8.448,-0.2797,0.0025539,0.90513,43.272,2,6.32,2.212,0.948,-0.2797,1,17.463,6.32,2.212,0.948
-37.84,-17.719,-8.451,-0.27765,0.0026003,0.90507,43.328,2,6.34,2.219,0.951,-0.27765,1,17.485,6.34,2.219,0.951
-37.86,-17.726,-8.454,-0.27564,0.0026476,0.905,43.383,2,6.36,2.226,0.954,-0.27564,1,17.506,6.36,2.226,0.954
-37.88,-17.733,-8.457,-0.27365,0.0026957,0.90493,43.439,2,6.38,2.233,0.957,-0.27365,1,17.527,6.38,2.233,0.957
-37.9,-17.74,-8.46,-0.27169,0.0027447,0.90486,43.495,2,6.4,2.24,0.96,-0.27169,1,17.549,6.4,2.24,0.96
-37.92,-17.747,-8.463,-0.26977,0.0027945,0.90479,43.551,2,6.42,2.247,0.963,-0.26977,1,17.57,6.42,2.247,0.963
-37.94,-17.754,-8.466,-0.26733,0.0028536,0.90472,43.607,2,6.44,2.254,0.966,-0.26733,1,17.592,6.44,2.254,0.966
-37.96,-17.761,-8.469,-0.26453,0.002919,0.90463,43.663,2,6.46,2.261,0.969,-0.26453,1,17.613,6.46,2.261,0.969
-37.98,-17.768,-8.472,-0.26179,0.0029841,0.90455,43.72,2,6.48,2.268,0.972,-0.26179,1,17.634,6.48,2.268,0.972
-38,-17.775,-8.475,-0.2591,0.0030489,0.90446,43.776,2,6.5,2.275,0.975,-0.2591,1,17.656,6.5,2.275,0.975
-38.02,-17.782,-8.478,-0.25647,0.0031134,0.90437,43.833,2,6.52,2.282,0.978,-0.25647,1,17.677,6.52,2.282,0.978
-38.04,-17.789,-8.481,-0.2539,0.0031777,0.90429,43.889,2,6.54,2.289,0.981,-0.2539,1,17.699,6.54,2.289,0.981
-38.06,-17.796,-8.484,-0.25138,0.0032417,0.9042,43.945,2,6.56,2.296,0.984,-0.25138,1,17.72,6.56,2.296,0.984
-38.08,-17.803,-8.487,-0.24892,0.0033055,0.90411,44.002,2,6.58,2.303,0.987,-0.24892,1,17.741,6.58,2.303,0.987
-38.1,-17.81,-8.49,-0.2465,0.003369,0.90403,44.058,2,6.6,2.31,0.99,-0.2465,1,17.763,6.6,2.31,0.99
-38.12,-17.817,-8.493,-0.24414,0.0034323,0.90394,44.115,2,6.62,2.317,0.993,-0.24414,1,17.784,6.62,2.317,0.993
-38.14,-17.824,-8.496,-0.24184,0.0034953,0.90385,44.171,2,6.64,2.324,0.996,-0.24184,1,17.806,6.64,2.324,0.996
-38.16,-17.831,-8.499,-0.23958,0.0035581,0.90376,44.227,2,6.66,2.331,0.999,-0.23958,1,17.827,6.66,2.331,0.999
-38.18,-17.838,-8.502,-0.23737,0.0036207,0.90367,44.283,2,6.68,2.338,1.002,-0.23737,1,17.848,6.68,2.338,1.002
-38.2,-17.845,-8.505,-0.23522,0.003683,0.90358,44.34,2,6.7,2.345,1.005,-0.23522,1,17.87,6.7,2.345,1.005
-38.22,-17.852,-8.508,-0.23311,0.0037452,0.90349,44.396,2,6.72,2.352,1.008,-0.23311,1,17.891,6.72,2.352,1.008
-38.24,-17.859,-8.511,-0.23105,0.0038071,0.9034,44.452,2,6.74,2.359,1.011,-0.23105,1,17.913,6.74,2.359,1.011
-38.26,-17.866,-8.514,-0.22891,0.0038675,0.90331,44.508,2,6.76,2.366,1.014,-0.22891,1,17.934,6.76,2.366,1.014
-38.28,-17.873,-8.517,-0.2267,0.0039269,0.90322,44.565,2,6.78,2.373,1.017,-0.2267,1,17.955,6.78,2.373,1.017
-38.3,-17.88,-8.52,-0.22456,0.0039867,0.90312,44.622,2,6.8,2.38,1.02,-0.22456,1,17.977,6.8,2.38,1.02
-38.32,-17.887,-8.523,-0.22247,0.0040469,0.90303,44.678,2,6.82,2.387,1.023,-0.22247,1,17.998,6.82,2.387,1.023
-38.34,-17.894,-8.526,-0.22044,0.0041077,0.90294,44.735,2,6.84,2.394,1.026,-0.22044,1,18.02,6.84,2.394,1.026
-38.36,-17.901,-8.529,-0.21848,0.004169,0.90284,44.791,2,6.86,2.401,1.029,-0.21848,1,18.041,6.86,2.401,1.029
-38.38,-17.908,-8.532,-0.21657,0.0042308,0.90275,44.848,2,6.88,2.408,1.032,-0.21657,1,18.062,6.88,2.408,1.032
-38.4,-17.915,-8.535,-0.21472,0.0042932,0.90265,44.904,2,6.9,2.415,1.035,-0.21472,1,18.084,6.9,2.415,1.035
-38.42,-17.922,-8.538,-0.21292,0.0043562,0.90255,44.96,2,6.92,2.422,1.038,-0.21292,1,18.105,6.92,2.422,1.038
-38.44,-17.929,-8.541,-0.21118,0.0044197,0.90246,45.017,2,6.94,2.429,1.041,-0.21118,1,18.127,6.94,2.429,1.041
-38.46,-17.936,-8.544,-0.2095,0.0044839,0.90236,45.073,2,6.96,2.436,1.044,-0.2095,1,18.148,6.96,2.436,1.044
-38.48,-17.943,-8.547,-0.20787,0.0045488,0.90226,45.129,2,6.98,2.443,1.047,-0.20787,1,18.169,6.98,2.443,1.047
-38.5,-17.95,-8.55,-0.20629,0.0046143,0.90216,45.185,2,7,2.45,1.05,-0.20629,1,18.191,7,2.45,1.05
-38.52,-17.957,-8.553,-0.20476,0.0046805,0.90206,45.241,2,7.02,2.457,1.053,-0.20476,1,18.212,7.02,2.457,1.053
-38.54,-17.964,-8.556,-0.20328,0.0047474,0.90197,45.297,2,7.04,2.464,1.056,-0.20328,1,18.234,7.04,2.464,1.056
-38.56,-17.971,-8.559,-0.20185,0.004815,0.90187,45.353,2,7.06,2.471,1.059,-0.20185,1,18.255,7.06,2.471,1.059
-38.58,-17.978,-8.562,-0.20047,0.0048835,0.90177,45.409,2,7.08,2.478,1.062,-0.20047,1,18.276,7.08,2.478,1.062
-38.6,-17.985,-8.565,-0.19913,0.0049527,0.90166,45.465,2,7.1,2.485,1.065,-0.19913,1,18.298,7.1,2.485,1.065
-38.62,-17.992,-8.568,-0.19785,0.0050227,0.90156,45.52,2,7.12,2.492,1.068,-0.19785,1,18.319,7.12,2.492,1.068
-38.64,-17.999,-8.571,-0.1966,0.0050935,0.90146,45.576,2,7.14,2.499,1.071,-0.1966,1,18.341,7.14,2.499,1.071
-38.66,-18.006,-8.574,-0.1954,0.0051652,0.90136,45.632,2,7.16,2.506,1.074,-0.1954,1,18.362,7.16,2.506,1.074
-38.68,-18.013,-8.577,-0.19425,0.0052377,0.90126,45.687,2,7.18,2.513,1.077,-0.19425,1,18.383,7.18,2.513,1.077
-38.7,-18.02,-8.58,-0.19313,0.0053112,0.90115,45.743,2,7.2,2.52,1.08,-0.19313,1,18.405,7.2,2.52,1.08
-38.72,-18.027,-8.583,-0.19206,0.0053856,0.90105,45.798,2,7.22,2.527,1.083,-0.19206,1,18.426,7.22,2.527,1.083
-38.74,-18.034,-8.586,-0.19103,0.0054609,0.90095,45.854,2,7.24,2.534,1.086,-0.19103,1,18.448,7.24,2.534,1.086
-38.76,-18.041,-8.589,-0.19004,0.0055346,0.90084,45.909,2,7.26,2.541,1.089,-0.19004,1,18.469,7.26,2.541,1.089
-38.78,-18.048,-8.592,-0.18908,0.0056054,0.90073,45.964,2,7.28,2.548,1.092,-0.18908,1,18.49,7.28,2.548,1.092
-38.8,-18.055,-8.595,-0.18816,0.0056756,0.90062,46.019,2,7.3,2.555,1.095,-0.18816,1,18.512,7.3,2.555,1.095
-38.82,-18.062,-8.598,-0.18728,0.005745,0.90051,46.075,2,7.32,2.562,1.098,-0.18728,1,18.533,7.32,2.562,1.098
-38.84,-18.069,-8.601,-0.18644,0.0058137,0.9004,46.13,2,7.34,2.569,1.101,-0.18644,1,18.555,7.34,2.569,1.101
-38.86,-18.076,-8.604,-0.18562,0.0058816,0.90029,46.185,2,7.36,2.576,1.104,-0.18562,1,18.576,7.36,2.576,1.104
-38.88,-18.083,-8.607,-0.18484,0.0059488,0.90018,46.24,2,7.38,2.583,1.107,-0.18484,1,18.597,7.38,2.583,1.107
-38.9,-18.09,-8.61,-0.1841,0.0060152,0.90007,46.295,2,7.4,2.59,1.11,-0.1841,1,18.619,7.4,2.59,1.11
-38.92,-18.097,-8.613,-0.18338,0.0060808,0.89996,46.35,2,7.42,2.597,1.113,-0.18338,1,18.64,7.42,2.597,1.113
-38.94,-18.104,-8.616,-0.18269,0.0061455,0.89985,46.405,2,7.44,2.604,1.116,-0.18269,1,18.662,7.44,2.604,1.116
-38.96,-18.111,-8.619,-0.18204,0.0062094,0.89973,46.459,2,7.46,2.611,1.119,-0.18204,1,18.683,7.46,2.611,1.119
-38.98,-18.118,-8.622,-0.18141,0.0062725,0.89962,46.514,2,7.48,2.618,1.122,-0.18141,1,18.704,7.48,2.618,1.122
-39,-18.125,-8.625,-0.1808,0.0063347,0.89951,46.569,2,7.5,2.625,1.125,-0.1808,1,18.726,7.5,2.625,1.125
-39.02,-18.132,-8.628,-0.18023,0.0063959,0.89939,46.623,2,7.52,2.632,1.128,-0.18023,1,18.747,7.52,2.632,1.128
-39.04,-18.139,-8.631,-0.17968,0.0064563,0.89927,46.678,2,7.54,2.639,1.131,-0.17968,1,18.769,7.54,2.639,1.131
-39.06,-18.146,-8.634,-0.17915,0.0065157,0.89916,46.732,2,7.56,2.646,1.134,-0.17915,1,18.79,7.56,2.646,1.134
-39.08,-18.153,-8.637,-0.17864,0.0065742,0.89904,46.787,2,7.58,2.653,1.137,-0.17864,1,18.811,7.58,2.653,1.137
-39.1,-18.16,-8.64,-0.17816,0.0066317,0.89892,46.841,2,7.6,2.66,1.14,-0.17816,1,18.833,7.6,2.66,1.14
-39.12,-18.167,-8.643,-0.1777,0.0066883,0.89881,46.896,2,7.62,2.667,1.143,-0.1777,1,18.854,7.62,2.667,1.143
-39.14,-18.174,-8.646,-0.17726,0.0067438,0.89869,46.95,2,7.64,2.674,1.146,-0.17726,1,18.876,7.64,2.674,1.146
-39.16,-18.181,-8.649,-0.17684,0.0067983,0.89857,47.004,2,7.66,2.681,1.149,-0.17684,1,18.897,7.66,2.681,1.149
-39.18,-18.188,-8.652,-0.17643,0.0068518,0.89845,47.058,2,7.68,2.688,1.152,-0.17643,1,18.918,7.68,2.688,1.152
-39.2,-18.195,-8.655,-0.17604,0.0069042,0.89833,47.112,2,7.7,2.695,1.155,-0.17604,1,18.94,7.7,2.695,1.155
-39.22,-18.202,-8.658,-0.17567,0.0069556,0.89821,47.167,2,7.72,2.702,1.158,-0.17567,1,18.961,7.72,2.702,1.158
-39.24,-18.209,-8.661,-0.17531,0.0070058,0.89809,47.221,2,7.74,2.709,1.161,-0.17531,1,18.983,7.74,2.709,1.161
-39.26,-18.216,-8.664,-0.17484,0.0070992,0.89796,47.274,2,7.76,2.716,1.164,-0.17484,1,19.004,7.76,2.716,1.164
-39.28,-18.223,-8.667,-0.17427,0.0072407,0.89784,47.328,2,7.78,2.723,1.167,-0.17427,1,19.025,7.78,2.723,1.167
-39.3,-18.23,-8.67,-0.17372,0.0073878,0.89771,47.382,2,7.8,2.73,1.17,-0.17372,1,19.047,7.8,2.73,1.17
-39.32,-18.237,-8.673,-0.17319,0.0075406,0.89759,47.436,2,7.82,2.737,1.173,-0.17319,1,19.068,7.82,2.737,1.173
-39.34,-18.244,-8.676,-0.17268,0.0076992,0.89746,47.49,2,7.84,2.744,1.176,-0.17268,1,19.09,7.84,2.744,1.176
-39.36,-18.251,-8.679,-0.172,0.0078962,0.89734,47.543,2,7.86,2.751,1.179,-0.172,1,19.111,7.86,2.751,1.179
-39.38,-18.258,-8.682,-0.17015,0.0082932,0.89722,47.598,2,7.88,2.758,1.182,-0.17015,1,19.132,7.88,2.758,1.182
-39.4,-18.265,-8.685,-0.16833,0.0086938,0.89711,47.652,2,7.9,2.765,1.185,-0.16833,1,19.154,7.9,2.765,1.185
-39.42,-18.272,-8.688,-0.16654,0.009098,0.89699,47.706,2,7.92,2.772,1.188,-0.16654,1,19.175,7.92,2.772,1.188
-39.44,-18.279,-8.691,-0.16478,0.0095056,0.89688,47.76,2,7.94,2.779,1.191,-0.16478,1,19.197,7.94,2.779,1.191
-39.46,-18.286,-8.694,-0.16304,0.0099167,0.89676,47.815,2,7.96,2.786,1.194,-0.16304,1,19.218,7.96,2.786,1.194
-39.48,-18.293,-8.697,-0.16134,0.010331,0.89665,47.869,2,7.98,2.793,1.197,-0.16134,1,19.239,7.98,2.793,1.197
-39.5,-18.3,-8.7,-0.15966,0.010749,0.89653,47.924,2,8,2.8,1.2,-0.15966,1,19.261,8,2.8,1.2
-39.52,-18.307,-8.703,-0.15801,0.01117,0.89642,47.978,2,8.02,2.807,1.203,-0.15801,1,19.282,8.02,2.807,1.203
-39.54,-18.314,-8.706,-0.15638,0.011594,0.89631,48.032,2,8.04,2.814,1.206,-0.15638,1,19.304,8.04,2.814,1.206
-39.56,-18.321,-8.709,-0.15478,0.012021,0.89619,48.087,2,8.06,2.821,1.209,-0.15478,1,19.325,8.06,2.821,1.209
-39.58,-18.328,-8.712,-0.1532,0.012451,0.89608,48.141,2,8.08,2.828,1.212,-0.1532,1,19.346,8.08,2.828,1.212
-39.6,-18.335,-8.715,-0.15165,0.012884,0.89596,48.196,2,8.1,2.835,1.215,-0.15165,1,19.368,8.1,2.835,1.215
-39.62,-18.342,-8.718,-0.15011,0.013319,0.89585,48.25,2,8.12,2.842,1.218,-0.15011,1,19.389,8.12,2.842,1.218
-39.64,-18.349,-8.721,-0.1486,0.013758,0.89573,48.305,2,8.14,2.849,1.221,-0.1486,1,19.411,8.14,2.849,1.221
-39.66,-18.356,-8.724,-0.14711,0.014199,0.89562,48.359,2,8.16,2.856,1.224,-0.14711,1,19.432,8.16,2.856,1.224
-39.68,-18.363,-8.727,-0.14564,0.014643,0.89551,48.414,2,8.18,2.863,1.227,-0.14564,1,19.453,8.18,2.863,1.227
-39.7,-18.37,-8.73,-0.14418,0.01509,0.89539,48.469,2,8.2,2.87,1.23,-0.14418,1,19.475,8.2,2.87,1.23
-39.72,-18.377,-8.733,-0.14275,0.015538,0.89528,48.523,2,8.22,2.877,1.233,-0.14275,1,19.496,8.22,2.877,1.233
-39.74,-18.384,-8.736,-0.14133,0.01599,0.89517,48.578,2,8.24,2.884,1.236,-0.14133,1,19.518,8.24,2.884,1.236
-39.76,-18.391,-8.739,-0.13934,0.01641,0.89505,48.633,2,8.26,2.891,1.239,-0.13934,1,19.539,8.26,2.891,1.239
-39.78,-18.398,-8.742,-0.1368,0.016812,0.89493,48.687,2,8.28,2.898,1.242,-0.1368,1,19.56,8.28,2.898,1.242
-39.8,-18.405,-8.745,-0.13432,0.017234,0.89481,48.742,2,8.3,2.905,1.245,-0.13432,1,19.582,8.3,2.905,1.245
-39.82,-18.412,-8.748,-0.13189,0.017677,0.89469,48.797,2,8.32,2.912,1.248,-0.13189,1,19.603,8.32,2.912,1.248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.625,8.34,2.919,1.251
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.646,8.36,2.926,1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.667,8.38,2.933,1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.689,8.4,2.94,1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.71,8.42,2.947,1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.732,8.44,2.954,1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.753,8.46,2.961,1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.774,8.48,2.968,1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.796,8.5,2.975,1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.817,8.52,2.982,1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.839,8.54,2.989,1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.86,8.56,2.996,1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.881,8.58,3.003,1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.903,8.6,3.01,1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.924,8.62,3.017,1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.946,8.64,3.024,1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.967,8.66,3.031,1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.988,8.68,3.038,1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.01,8.7,3.045,1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.031,8.72,3.052,1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.053,8.74,3.059,1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.074,8.76,3.066,1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.095,8.78,3.073,1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.117,8.8,3.08,1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.138,8.82,3.087,1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.16,8.84,3.094,1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.181,8.86,3.101,1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.202,8.88,3.108,1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.224,8.9,3.115,1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.245,8.92,3.122,1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.267,8.94,3.129,1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.288,8.96,3.136,1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.309,8.98,3.143,1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.331,9,3.15,1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.352,9.02,3.157,1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.374,9.04,3.164,1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.395,9.06,3.171,1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.416,9.08,3.178,1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.438,9.1,3.185,1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.459,9.12,3.192,1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.481,9.14,3.199,1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_05_0100.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.89884,-9.16,-3.206,-1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.92024,-9.14,-3.199,-1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.94164,-9.12,-3.192,-1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.96304,-9.1,-3.185,-1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.98444,-9.08,-3.178,-1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0058,-9.06,-3.171,-1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0272,-9.04,-3.164,-1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0486,-9.02,-3.157,-1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.07,-9,-3.15,-1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0914,-8.98,-3.143,-1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1128,-8.96,-3.136,-1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1342,-8.94,-3.129,-1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1557,-8.92,-3.122,-1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1771,-8.9,-3.115,-1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1985,-8.88,-3.108,-1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2199,-8.86,-3.101,-1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2413,-8.84,-3.094,-1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2627,-8.82,-3.087,-1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2841,-8.8,-3.08,-1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3055,-8.78,-3.073,-1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3269,-8.76,-3.066,-1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3483,-8.74,-3.059,-1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3697,-8.72,-3.052,-1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3911,-8.7,-3.045,-1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4125,-8.68,-3.038,-1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4339,-8.66,-3.031,-1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4553,-8.64,-3.024,-1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4767,-8.62,-3.017,-1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4981,-8.6,-3.01,-1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5195,-8.58,-3.003,-1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5409,-8.56,-2.996,-1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5623,-8.54,-2.989,-1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5837,-8.52,-2.982,-1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6051,-8.5,-2.975,-1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6265,-8.48,-2.968,-1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6479,-8.46,-2.961,-1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6693,-8.44,-2.954,-1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6907,-8.42,-2.947,-1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7121,-8.4,-2.94,-1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7335,-8.38,-2.933,-1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7549,-8.36,-2.926,-1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7763,-8.34,-2.919,-1.251
-23.18,-12.588,-6.252,-0.13189,0.0019297,0.97372,3.1517,2,-8.32,-2.912,-1.248,-0.13189,1,1.7977,-8.32,-2.912,-1.248
-23.2,-12.595,-6.255,-0.13432,0.0019081,0.97374,3.2692,2,-8.3,-2.905,-1.245,-0.13432,1,1.8191,-8.3,-2.905,-1.245
-23.22,-12.602,-6.258,-0.1368,0.0018901,0.97376,3.3846,2,-8.28,-2.898,-1.242,-0.1368,1,1.8405,-8.28,-2.898,-1.242
-23.24,-12.609,-6.261,-0.13934,0.0018756,0.97378,3.4978,2,-8.26,-2.891,-1.239,-0.13934,1,1.8619,-8.26,-2.891,-1.239
-23.26,-12.616,-6.264,-0.14133,0.0018539,0.97379,3.5665,2,-8.24,-2.884,-1.236,-0.14133,1,1.8833,-8.24,-2.884,-1.236
-23.28,-12.623,-6.267,-0.14275,0.0018201,0.97381,3.5936,2,-8.22,-2.877,-1.233,-0.14275,1,1.9047,-8.22,-2.877,-1.233
-23.3,-12.63,-6.27,-0.14418,0.0017832,0.97383,3.6222,2,-8.2,-2.87,-1.23,-0.14418,1,1.9261,-8.2,-2.87,-1.23
-23.32,-12.637,-6.273,-0.14564,0.0017433,0.97386,3.6524,2,-8.18,-2.863,-1.227,-0.14564,1,1.9475,-8.18,-2.863,-1.227
-23.34,-12.644,-6.276,-0.14711,0.0017006,0.97388,3.6843,2,-8.16,-2.856,-1.224,-0.14711,1,1.9689,-8.16,-2.856,-1.224
-23.36,-12.651,-6.279,-0.1486,0.001655,0.9739,3.7178,2,-8.14,-2.849,-1.221,-0.1486,1,1.9903,-8.14,-2.849,-1.221
-23.38,-12.658,-6.282,-0.15011,0.0016067,0.97392,3.753,2,-8.12,-2.842,-1.218,-0.15011,1,2.0117,-8.12,-2.842,-1.218
-23.4,-12.665,-6.285,-0.15165,0.0015557,0.97394,3.7898,2,-8.1,-2.835,-1.215,-0.15165,1,2.0331,-8.1,-2.835,-1.215
-23.42,-12.672,-6.288,-0.1532,0.0015022,0.97396,3.8283,2,-8.08,-2.828,-1.212,-0.1532,1,2.0545,-8.08,-2.828,-1.212
-23.44,-12.679,-6.291,-0.15478,0.0014462,0.97398,3.8685,2,-8.06,-2.821,-1.209,-0.15478,1,2.0759,-8.06,-2.821,-1.209
-23.46,-12.686,-6.294,-0.15638,0.0013878,0.974,3.9105,2,-8.04,-2.814,-1.206,-0.15638,1,2.0973,-8.04,-2.814,-1.206
-23.48,-12.693,-6.297,-0.15801,0.0013271,0.97402,3.9541,2,-8.02,-2.807,-1.203,-0.15801,1,2.1187,-8.02,-2.807,-1.203
-23.5,-12.7,-6.3,-0.15966,0.0012642,0.97404,3.9995,2,-8,-2.8,-1.2,-0.15966,1,2.1401,-8,-2.8,-1.2
-23.52,-12.707,-6.303,-0.16134,0.0011991,0.97406,4.0466,2,-7.98,-2.793,-1.197,-0.16134,1,2.1615,-7.98,-2.793,-1.197
-23.54,-12.714,-6.306,-0.16304,0.001132,0.97409,4.0955,2,-7.96,-2.786,-1.194,-0.16304,1,2.1829,-7.96,-2.786,-1.194
-23.56,-12.721,-6.309,-0.16478,0.0010629,0.97411,4.1462,2,-7.94,-2.779,-1.191,-0.16478,1,2.2043,-7.94,-2.779,-1.191
-23.58,-12.728,-6.312,-0.16654,0.00099187,0.97413,4.1987,2,-7.92,-2.772,-1.188,-0.16654,1,2.2257,-7.92,-2.772,-1.188
-23.6,-12.735,-6.315,-0.16833,0.00091908,0.97415,4.253,2,-7.9,-2.765,-1.185,-0.16833,1,2.2471,-7.9,-2.765,-1.185
-23.62,-12.742,-6.318,-0.17015,0.00084456,0.97417,4.3091,2,-7.88,-2.758,-1.182,-0.17015,1,2.2685,-7.88,-2.758,-1.182
-23.64,-12.749,-6.321,-0.172,0.00076841,0.97419,4.3671,2,-7.86,-2.751,-1.179,-0.172,1,2.2899,-7.86,-2.751,-1.179
-23.66,-12.756,-6.324,-0.17268,0.00071234,0.97422,4.4458,2,-7.84,-2.744,-1.176,-0.17268,1,2.3113,-7.84,-2.744,-1.176
-23.68,-12.763,-6.327,-0.17319,0.00066257,0.97424,4.5272,2,-7.82,-2.737,-1.173,-0.17319,1,2.3327,-7.82,-2.737,-1.173
-23.7,-12.77,-6.33,-0.17372,0.00061573,0.97427,4.608,2,-7.8,-2.73,-1.17,-0.17372,1,2.3541,-7.8,-2.73,-1.17
-23.72,-12.777,-6.333,-0.17427,0.00057179,0.97429,4.6882,2,-7.78,-2.723,-1.167,-0.17427,1,2.3755,-7.78,-2.723,-1.167
-23.74,-12.784,-6.336,-0.17484,0.00053068,0.97432,4.7677,2,-7.76,-2.716,-1.164,-0.17484,1,2.3969,-7.76,-2.716,-1.164
-23.76,-12.791,-6.339,-0.17531,0.00052328,0.97434,4.8344,2,-7.74,-2.709,-1.161,-0.17531,1,2.4183,-7.74,-2.709,-1.161
-23.78,-12.798,-6.342,-0.17567,0.00054604,0.97436,4.8887,2,-7.72,-2.702,-1.158,-0.17567,1,2.4397,-7.72,-2.702,-1.158
-23.8,-12.805,-6.345,-0.17604,0.00056689,0.97438,4.9429,2,-7.7,-2.695,-1.155,-0.17604,1,2.4611,-7.7,-2.695,-1.155
-23.82,-12.812,-6.348,-0.17643,0.00058584,0.9744,4.9972,2,-7.68,-2.688,-1.152,-0.17643,1,2.4825,-7.68,-2.688,-1.152
-23.84,-12.819,-6.351,-0.17684,0.00060295,0.97442,5.0514,2,-7.66,-2.681,-1.149,-0.17684,1,2.5039,-7.66,-2.681,-1.149
-23.86,-12.826,-6.354,-0.17726,0.00061825,0.97443,5.1056,2,-7.64,-2.674,-1.146,-0.17726,1,2.5253,-7.64,-2.674,-1.146
-23.88,-12.833,-6.357,-0.1777,0.00063176,0.97445,5.1598,2,-7.62,-2.667,-1.143,-0.1777,1,2.5467,-7.62,-2.667,-1.143
-23.9,-12.84,-6.36,-0.17816,0.00064354,0.97447,5.214,2,-7.6,-2.66,-1.14,-0.17816,1,2.5681,-7.6,-2.66,-1.14
-23.92,-12.847,-6.363,-0.17864,0.00065361,0.97449,5.2681,2,-7.58,-2.653,-1.137,-0.17864,1,2.5895,-7.58,-2.653,-1.137
-23.94,-12.854,-6.366,-0.17915,0.00066201,0.97451,5.3222,2,-7.56,-2.646,-1.134,-0.17915,1,2.6109,-7.56,-2.646,-1.134
-23.96,-12.861,-6.369,-0.17968,0.00066878,0.97453,5.3763,2,-7.54,-2.639,-1.131,-0.17968,1,2.6323,-7.54,-2.639,-1.131
-23.98,-12.868,-6.372,-0.18023,0.00067395,0.97455,5.4304,2,-7.52,-2.632,-1.128,-0.18023,1,2.6537,-7.52,-2.632,-1.128
-24,-12.875,-6.375,-0.1808,0.00067756,0.97457,5.4844,2,-7.5,-2.625,-1.125,-0.1808,1,2.6751,-7.5,-2.625,-1.125
-24.02,-12.882,-6.378,-0.18141,0.00067964,0.97459,5.5384,2,-7.48,-2.618,-1.122,-0.18141,1,2.6965,-7.48,-2.618,-1.122
-24.04,-12.889,-6.381,-0.18204,0.00068024,0.9746,5.5923,2,-7.46,-2.611,-1.119,-0.18204,1,2.7179,-7.46,-2.611,-1.119
-24.06,-12.896,-6.384,-0.18269,0.00067938,0.97462,5.6462,2,-7.44,-2.604,-1.116,-0.18269,1,2.7393,-7.44,-2.604,-1.116
-24.08,-12.903,-6.387,-0.18338,0.0006771,0.97464,5.7001,2,-7.42,-2.597,-1.113,-0.18338,1,2.7607,-7.42,-2.597,-1.113
-24.1,-12.91,-6.39,-0.1841,0.00067345,0.97466,5.7539,2,-7.4,-2.59,-1.11,-0.1841,1,2.7821,-7.4,-2.59,-1.11
-24.12,-12.917,-6.393,-0.18484,0.00066845,0.97468,5.8077,2,-7.38,-2.583,-1.107,-0.18484,1,2.8035,-7.38,-2.583,-1.107
-24.14,-12.924,-6.396,-0.18562,0.00066214,0.97469,5.8614,2,-7.36,-2.576,-1.104,-0.18562,1,2.8249,-7.36,-2.576,-1.104
-24.16,-12.931,-6.399,-0.18644,0.00065455,0.97471,5.9151,2,-7.34,-2.569,-1.101,-0.18644,1,2.8463,-7.34,-2.569,-1.101
-24.18,-12.938,-6.402,-0.18728,0.00064573,0.97473,5.9687,2,-7.32,-2.562,-1.098,-0.18728,1,2.8677,-7.32,-2.562,-1.098
-24.2,-12.945,-6.405,-0.18816,0.00063571,0.97475,6.0223,2,-7.3,-2.555,-1.095,-0.18816,1,2.8891,-7.3,-2.555,-1.095
-24.22,-12.952,-6.408,-0.18908,0.00062453,0.97476,6.0758,2,-7.28,-2.548,-1.092,-0.18908,1,2.9105,-7.28,-2.548,-1.092
-24.24,-12.959,-6.411,-0.19004,0.00061221,0.97478,6.1292,2,-7.26,-2.541,-1.089,-0.19004,1,2.9319,-7.26,-2.541,-1.089
-24.26,-12.966,-6.414,-0.19103,0.00059456,0.9748,6.1832,2,-7.24,-2.534,-1.086,-0.19103,1,2.9533,-7.24,-2.534,-1.086
-24.28,-12.973,-6.417,-0.19206,0.00057334,0.97481,6.2375,2,-7.22,-2.527,-1.083,-0.19206,1,2.9747,-7.22,-2.527,-1.083
-24.3,-12.98,-6.42,-0.19313,0.00055336,0.97483,6.2914,2,-7.2,-2.52,-1.08,-0.19313,1,2.9961,-7.2,-2.52,-1.08
-24.32,-12.987,-6.423,-0.19425,0.00053459,0.97484,6.3449,2,-7.18,-2.513,-1.077,-0.19425,1,3.0175,-7.18,-2.513,-1.077
-24.34,-12.994,-6.426,-0.1954,0.00051701,0.97486,6.3981,2,-7.16,-2.506,-1.074,-0.1954,1,3.0389,-7.16,-2.506,-1.074
-24.36,-13.001,-6.429,-0.1966,0.00050058,0.97487,6.4509,2,-7.14,-2.499,-1.071,-0.1966,1,3.0603,-7.14,-2.499,-1.071
-24.38,-13.008,-6.432,-0.19785,0.00048529,0.97489,6.5033,2,-7.12,-2.492,-1.068,-0.19785,1,3.0817,-7.12,-2.492,-1.068
-24.4,-13.015,-6.435,-0.19913,0.00047111,0.9749,6.5554,2,-7.1,-2.485,-1.065,-0.19913,1,3.1031,-7.1,-2.485,-1.065
-24.42,-13.022,-6.438,-0.20047,0.00045801,0.97492,6.607,2,-7.08,-2.478,-1.062,-0.20047,1,3.1245,-7.08,-2.478,-1.062
-24.44,-13.029,-6.441,-0.20185,0.00044596,0.97493,6.6583,2,-7.06,-2.471,-1.059,-0.20185,1,3.1459,-7.06,-2.471,-1.059
-24.46,-13.036,-6.444,-0.20328,0.00043494,0.97495,6.7093,2,-7.04,-2.464,-1.056,-0.20328,1,3.1673,-7.04,-2.464,-1.056
-24.48,-13.043,-6.447,-0.20476,0.00042492,0.97496,6.7598,2,-7.02,-2.457,-1.053,-0.20476,1,3.1887,-7.02,-2.457,-1.053
-24.5,-13.05,-6.45,-0.20629,0.00041588,0.97498,6.81,2,-7,-2.45,-1.05,-0.20629,1,3.2101,-7,-2.45,-1.05
-24.52,-13.057,-6.453,-0.20787,0.00040779,0.97499,6.8598,2,-6.98,-2.443,-1.047,-0.20787,1,3.2315,-6.98,-2.443,-1.047
-24.54,-13.064,-6.456,-0.2095,0.00040063,0.975,6.9093,2,-6.96,-2.436,-1.044,-0.2095,1,3.2529,-6.96,-2.436,-1.044
-24.56,-13.071,-6.459,-0.21118,0.00039436,0.97502,6.9583,2,-6.94,-2.429,-1.041,-0.21118,1,3.2743,-6.94,-2.429,-1.041
-24.58,-13.078,-6.462,-0.21292,0.00038896,0.97503,7.007,2,-6.92,-2.422,-1.038,-0.21292,1,3.2957,-6.92,-2.422,-1.038
-24.6,-13.085,-6.465,-0.21472,0.00038441,0.97504,7.0553,2,-6.9,-2.415,-1.035,-0.21472,1,3.3171,-6.9,-2.415,-1.035
-24.62,-13.092,-6.468,-0.21657,0.00038068,0.97506,7.1033,2,-6.88,-2.408,-1.032,-0.21657,1,3.3385,-6.88,-2.408,-1.032
-24.64,-13.099,-6.471,-0.21848,0.00037775,0.97507,7.1509,2,-6.86,-2.401,-1.029,-0.21848,1,3.3599,-6.86,-2.401,-1.029
-24.66,-13.106,-6.474,-0.22044,0.00037558,0.97508,7.1981,2,-6.84,-2.394,-1.026,-0.22044,1,3.3813,-6.84,-2.394,-1.026
-24.68,-13.113,-6.477,-0.22247,0.00037415,0.9751,7.2449,2,-6.82,-2.387,-1.023,-0.22247,1,3.4027,-6.82,-2.387,-1.023
-24.7,-13.12,-6.48,-0.22456,0.00037344,0.97511,7.2914,2,-6.8,-2.38,-1.02,-0.22456,1,3.4241,-6.8,-2.38,-1.02
-24.72,-13.127,-6.483,-0.2267,0.00037342,0.97512,7.3375,2,-6.78,-2.373,-1.017,-0.2267,1,3.4456,-6.78,-2.373,-1.017
-24.74,-13.134,-6.486,-0.22891,0.00037406,0.97513,7.3832,2,-6.76,-2.366,-1.014,-0.22891,1,3.467,-6.76,-2.366,-1.014
-24.76,-13.141,-6.489,-0.23105,0.00037093,0.97514,7.4293,2,-6.74,-2.359,-1.011,-0.23105,1,3.4884,-6.74,-2.359,-1.011
-24.78,-13.148,-6.492,-0.23311,0.00036335,0.97516,7.4761,2,-6.72,-2.352,-1.008,-0.23311,1,3.5098,-6.72,-2.352,-1.008
-24.8,-13.155,-6.495,-0.23522,0.00035554,0.97517,7.5227,2,-6.7,-2.345,-1.005,-0.23522,1,3.5312,-6.7,-2.345,-1.005
-24.82,-13.162,-6.498,-0.23737,0.00034751,0.97518,7.5691,2,-6.68,-2.338,-1.002,-0.23737,1,3.5526,-6.68,-2.338,-1.002
-24.84,-13.169,-6.501,-0.23958,0.00033926,0.97519,7.6154,2,-6.66,-2.331,-0.999,-0.23958,1,3.574,-6.66,-2.331,-0.999
-24.86,-13.176,-6.504,-0.24184,0.00033081,0.9752,7.6616,2,-6.64,-2.324,-0.996,-0.24184,1,3.5954,-6.64,-2.324,-0.996
-24.88,-13.183,-6.507,-0.24414,0.00032216,0.97521,7.7077,2,-6.62,-2.317,-0.993,-0.24414,1,3.6168,-6.62,-2.317,-0.993
-24.9,-13.19,-6.51,-0.2465,0.00031333,0.97522,7.7536,2,-6.6,-2.31,-0.99,-0.2465,1,3.6382,-6.6,-2.31,-0.99
-24.92,-13.197,-6.513,-0.24892,0.00030431,0.97523,7.7994,2,-6.58,-2.303,-0.987,-0.24892,1,3.6596,-6.58,-2.303,-0.987
-24.94,-13.204,-6.516,-0.25138,0.00029513,0.97524,7.8451,2,-6.56,-2.296,-0.984,-0.25138,1,3.681,-6.56,-2.296,-0.984
-24.96,-13.211,-6.519,-0.2539,0.00028579,0.97525,7.8906,2,-6.54,-2.289,-0.981,-0.2539,1,3.7024,-6.54,-2.289,-0.981
-24.98,-13.218,-6.522,-0.25647,0.0002763,0.97526,7.936,2,-6.52,-2.282,-0.978,-0.25647,1,3.7238,-6.52,-2.282,-0.978
-25,-13.225,-6.525,-0.2591,0.00026666,0.97527,7.9813,2,-6.5,-2.275,-0.975,-0.2591,1,3.7452,-6.5,-2.275,-0.975
-25.02,-13.232,-6.528,-0.26179,0.0002569,0.97528,8.0264,2,-6.48,-2.268,-0.972,-0.26179,1,3.7666,-6.48,-2.268,-0.972
-25.04,-13.239,-6.531,-0.26453,0.00024701,0.97529,8.0714,2,-6.46,-2.261,-0.969,-0.26453,1,3.788,-6.46,-2.261,-0.969
-25.06,-13.246,-6.534,-0.26733,0.00023702,0.97529,8.1163,2,-6.44,-2.254,-0.966,-0.26733,1,3.8094,-6.44,-2.254,-0.966
-25.08,-13.253,-6.537,-0.26977,0.00022737,0.9753,8.1696,2,-6.42,-2.247,-0.963,-0.26977,1,3.8308,-6.42,-2.247,-0.963
-25.1,-13.26,-6.54,-0.27169,0.00021862,0.97531,8.234,2,-6.4,-2.24,-0.96,-0.27169,1,3.8522,-6.4,-2.24,-0.96
-25.12,-13.267,-6.543,-0.27365,0.0002103,0.97531,8.2981,2,-6.38,-2.233,-0.957,-0.27365,1,3.8736,-6.38,-2.233,-0.957
-25.14,-13.274,-6.546,-0.27564,0.00020239,0.97531,8.3617,2,-6.36,-2.226,-0.954,-0.27564,1,3.895,-6.36,-2.226,-0.954
-25.16,-13.281,-6.549,-0.27765,0.00019488,0.97532,8.425,2,-6.34,-2.219,-0.951,-0.27765,1,3.9164,-6.34,-2.219,-0.951
-25.18,-13.288,-6.552,-0.2797,0.00018778,0.97532,8.4879,2,-6.32,-2.212,-0.948,-0.2797,1,3.9378,-6.32,-2.212,-0.948
-25.2,-13.295,-6.555,-0.28178,0.00018106,0.97533,8.5503,2,-6.3,-2.205,-0.945,-0.28178,1,3.9592,-6.3,-2.205,-0.945
-25.22,-13.302,-6.558,-0.28389,0.00017471,0.97533,8.6124,2,-6.28,-2.198,-0.942,-0.28389,1,3.9806,-6.28,-2.198,-0.942
-25.24,-13.309,-6.561,-0.28603,0.00016873,0.97534,8.674,2,-6.26,-2.191,-0.939,-0.28603,1,4.002,-6.26,-2.191,-0.939
-25.26,-13.316,-6.564,-0.28785,0.00016537,0.97534,8.736,2,-6.24,-2.184,-0.936,-0.28785,1,4.0234,-6.24,-2.184,-0.936
-25.28,-13.323,-6.567,-0.28936,0.00016429,0.97534,8.7986,2,-6.22,-2.177,-0.933,-0.28936,1,4.0448,-6.22,-2.177,-0.933
-25.3,-13.33,-6.57,-0.29091,0.00016313,0.97535,8.861,2,-6.2,-2.17,-0.93,-0.29091,1,4.0662,-6.2,-2.17,-0.93
-25.32,-13.337,-6.573,-0.29251,0.00016191,0.97535,8.9231,2,-6.18,-2.163,-0.927,-0.29251,1,4.0876,-6.18,-2.163,-0.927
-25.34,-13.344,-6.576,-0.29415,0.00016061,0.97535,8.9851,2,-6.16,-2.156,-0.924,-0.29415,1,4.109,-6.16,-2.156,-0.924
-25.36,-13.351,-6.579,-0.29584,0.00015925,0.97536,9.0469,2,-6.14,-2.149,-0.921,-0.29584,1,4.1304,-6.14,-2.149,-0.921
-25.38,-13.358,-6.582,-0.29757,0.00015783,0.97536,9.1085,2,-6.12,-2.142,-0.918,-0.29757,1,4.1518,-6.12,-2.142,-0.918
-25.4,-13.365,-6.585,-0.29935,0.00015634,0.97537,9.1699,2,-6.1,-2.135,-0.915,-0.29935,1,4.1732,-6.1,-2.135,-0.915
-25.42,-13.372,-6.588,-0.30118,0.00015479,0.97537,9.2311,2,-6.08,-2.128,-0.912,-0.30118,1,4.1946,-6.08,-2.128,-0.912
-25.44,-13.379,-6.591,-0.30306,0.00015318,0.97537,9.2921,2,-6.06,-2.121,-0.909,-0.30306,1,4.216,-6.06,-2.121,-0.909
-25.46,-13.386,-6.594,-0.30499,0.00015152,0.97538,9.3529,2,-6.04,-2.114,-0.906,-0.30499,1,4.2374,-6.04,-2.114,-0.906
-25.48,-13.393,-6.597,-0.30697,0.00014981,0.97538,9.4136,2,-6.02,-2.107,-0.903,-0.30697,1,4.2588,-6.02,-2.107,-0.903
-25.5,-13.4,-6.6,-0.309,0.00014804,0.97539,9.474,2,-6,-2.1,-0.9,-0.309,1,4.2802,-6,-2.1,-0.9
-25.52,-13.407,-6.603,-0.31109,0.00014623,0.97539,9.5342,2,-5.98,-2.093,-0.897,-0.31109,1,4.3016,-5.98,-2.093,-0.897
-25.54,-13.414,-6.606,-0.31323,0.00014436,0.97539,9.5943,2,-5.96,-2.086,-0.894,-0.31323,1,4.323,-5.96,-2.086,-0.894
-25.56,-13.421,-6.609,-0.31543,0.00014246,0.9754,9.6542,2,-5.94,-2.079,-0.891,-0.31543,1,4.3444,-5.94,-2.079,-0.891
-25.58,-13.428,-6.612,-0.31768,0.00014051,0.9754,9.7138,2,-5.92,-2.072,-0.888,-0.31768,1,4.3658,-5.92,-2.072,-0.888
-25.6,-13.435,-6.615,-0.31999,0.00013852,0.97541,9.7733,2,-5.9,-2.065,-0.885,-0.31999,1,4.3872,-5.9,-2.065,-0.885
-25.62,-13.442,-6.618,-0.32236,0.00013649,0.97541,9.8326,2,-5.88,-2.058,-0.882,-0.32236,1,4.4086,-5.88,-2.058,-0.882
-25.64,-13.449,-6.621,-0.32479,0.00013443,0.97541,9.8917,2,-5.86,-2.051,-0.879,-0.32479,1,4.43,-5.86,-2.051,-0.879
-25.66,-13.456,-6.624,-0.32728,0.00013234,0.97542,9.9506,2,-5.84,-2.044,-0.876,-0.32728,1,4.4514,-5.84,-2.044,-0.876
-25.68,-13.463,-6.627,-0.32983,0.00013021,0.97542,10.009,2,-5.82,-2.037,-0.873,-0.32983,1,4.4728,-5.82,-2.037,-0.873
-25.7,-13.47,-6.63,-0.33245,0.00012806,0.97543,10.068,2,-5.8,-2.03,-0.87,-0.33245,1,4.4942,-5.8,-2.03,-0.87
-25.72,-13.477,-6.633,-0.33513,0.00012588,0.97543,10.126,2,-5.78,-2.023,-0.867,-0.33513,1,4.5156,-5.78,-2.023,-0.867
-25.74,-13.484,-6.636,-0.33787,0.00012367,0.97543,10.184,2,-5.76,-2.016,-0.864,-0.33787,1,4.537,-5.76,-2.016,-0.864
-25.76,-13.491,-6.639,-0.34068,0.00012146,0.97544,10.242,2,-5.74,-2.009,-0.861,-0.34068,1,4.5584,-5.74,-2.009,-0.861
-25.78,-13.498,-6.642,-0.34355,0.00011927,0.97544,10.298,2,-5.72,-2.002,-0.858,-0.34355,1,4.5798,-5.72,-2.002,-0.858
-25.8,-13.505,-6.645,-0.3465,0.00011711,0.97544,10.355,2,-5.7,-1.995,-0.855,-0.3465,1,4.6012,-5.7,-1.995,-0.855
-25.82,-13.512,-6.648,-0.34951,0.00011497,0.97545,10.411,2,-5.68,-1.988,-0.852,-0.34951,1,4.6226,-5.68,-1.988,-0.852
-25.84,-13.519,-6.651,-0.35259,0.00011287,0.97545,10.467,2,-5.66,-1.981,-0.849,-0.35259,1,4.644,-5.66,-1.981,-0.849
-25.86,-13.526,-6.654,-0.35574,0.00011079,0.97545,10.523,2,-5.64,-1.974,-0.846,-0.35574,1,4.6654,-5.64,-1.974,-0.846
-25.88,-13.533,-6.657,-0.35897,0.00010876,0.97545,10.579,2,-5.62,-1.967,-0.843,-0.35897,1,4.6868,-5.62,-1.967,-0.843
-25.9,-13.54,-6.66,-0.36226,0.00010676,0.97546,10.635,2,-5.6,-1.96,-0.84,-0.36226,1,4.7082,-5.6,-1.96,-0.84
-25.92,-13.547,-6.663,-0.36563,0.0001048,0.97546,10.691,2,-5.58,-1.953,-0.837,-0.36563,1,4.7296,-5.58,-1.953,-0.837
-25.94,-13.554,-6.666,-0.36908,0.00010288,0.97546,10.746,2,-5.56,-1.946,-0.834,-0.36908,1,4.751,-5.56,-1.946,-0.834
-25.96,-13.561,-6.669,-0.3726,0.000101,0.97547,10.802,2,-5.54,-1.939,-0.831,-0.3726,1,4.7724,-5.54,-1.939,-0.831
-25.98,-13.568,-6.672,-0.3762,9.9168e-05,0.97547,10.857,2,-5.52,-1.932,-0.828,-0.3762,1,4.7938,-5.52,-1.932,-0.828
-26,-13.575,-6.675,-0.37987,9.7383e-05,0.97547,10.912,2,-5.5,-1.925,-0.825,-0.37987,1,4.8152,-5.5,-1.925,-0.825
-26.02,-13.582,-6.678,-0.38363,9.5648e-05,0.97548,10.967,2,-5.48,-1.918,-0.822,-0.38363,1,4.8366,-5.48,-1.918,-0.822
-26.04,-13.589,-6.681,-0.38746,9.3965e-05,0.97548,11.022,2,-5.46,-1.911,-0.819,-0.38746,1,4.858,-5.46,-1.911,-0.819
-26.06,-13.596,-6.684,-0.39138,9.2335e-05,0.97549,11.077,2,-5.44,-1.904,-0.816,-0.39138,1,4.8794,-5.44,-1.904,-0.816
-26.08,-13.603,-6.687,-0.39538,9.0761e-05,0.97549,11.132,2,-5.42,-1.897,-0.813,-0.39538,1,4.9008,-5.42,-1.897,-0.813
-26.1,-13.61,-6.69,-0.39946,8.9244e-05,0.97549,11.186,2,-5.4,-1.89,-0.81,-0.39946,1,4.9222,-5.4,-1.89,-0.81
-26.12,-13.617,-6.693,-0.40362,8.7788e-05,0.9755,11.241,2,-5.38,-1.883,-0.807,-0.40362,1,4.9436,-5.38,-1.883,-0.807
-26.14,-13.624,-6.696,-0.40787,8.6393e-05,0.9755,11.295,2,-5.36,-1.876,-0.804,-0.40787,1,4.965,-5.36,-1.876,-0.804
-26.16,-13.631,-6.699,-0.4122,8.5062e-05,0.9755,11.349,2,-5.34,-1.869,-0.801,-0.4122,1,4.9864,-5.34,-1.869,-0.801
-26.18,-13.638,-6.702,-0.41662,8.3798e-05,0.97551,11.403,2,-5.32,-1.862,-0.798,-0.41662,1,5.0078,-5.32,-1.862,-0.798
-26.2,-13.645,-6.705,-0.42113,8.2601e-05,0.97551,11.457,2,-5.3,-1.855,-0.795,-0.42113,1,5.0292,-5.3,-1.855,-0.795
-26.22,-13.652,-6.708,-0.42573,8.1475e-05,0.97552,11.511,2,-5.28,-1.848,-0.792,-0.42573,1,5.0506,-5.28,-1.848,-0.792
-26.24,-13.659,-6.711,-0.43042,8.0421e-05,0.97552,11.564,2,-5.26,-1.841,-0.789,-0.43042,1,5.072,-5.26,-1.841,-0.789
-26.26,-13.666,-6.714,-0.43481,7.9441e-05,0.97552,11.618,2,-5.24,-1.834,-0.786,-0.43481,1,5.0934,-5.24,-1.834,-0.786
-26.28,-13.673,-6.717,-0.43888,7.8496e-05,0.97553,11.671,2,-5.22,-1.827,-0.783,-0.43888,1,5.1148,-5.22,-1.827,-0.783
-26.3,-13.68,-6.72,-0.44301,7.7568e-05,0.97553,11.725,2,-5.2,-1.82,-0.78,-0.44301,1,5.1362,-5.2,-1.82,-0.78
-26.32,-13.687,-6.723,-0.4472,7.6655e-05,0.97553,11.778,2,-5.18,-1.813,-0.777,-0.4472,1,5.1576,-5.18,-1.813,-0.777
-26.34,-13.694,-6.726,-0.45144,7.5751e-05,0.97554,11.831,2,-5.16,-1.806,-0.774,-0.45144,1,5.179,-5.16,-1.806,-0.774
-26.36,-13.701,-6.729,-0.45574,7.4854e-05,0.97554,11.884,2,-5.14,-1.799,-0.771,-0.45574,1,5.2004,-5.14,-1.799,-0.771
-26.38,-13.708,-6.732,-0.4601,7.3959e-05,0.97554,11.936,2,-5.12,-1.792,-0.768,-0.4601,1,5.2218,-5.12,-1.792,-0.768
-26.4,-13.715,-6.735,-0.46451,7.3062e-05,0.97555,11.989,2,-5.1,-1.785,-0.765,-0.46451,1,5.2432,-5.1,-1.785,-0.765
-26.42,-13.722,-6.738,-0.46899,7.2161e-05,0.97555,12.041,2,-5.08,-1.778,-0.762,-0.46899,1,5.2646,-5.08,-1.778,-0.762
-26.44,-13.729,-6.741,-0.47353,7.125e-05,0.97556,12.094,2,-5.06,-1.771,-0.759,-0.47353,1,5.286,-5.06,-1.771,-0.759
-26.46,-13.736,-6.744,-0.47812,7.0326e-05,0.97556,12.146,2,-5.04,-1.764,-0.756,-0.47812,1,5.3074,-5.04,-1.764,-0.756
-26.48,-13.743,-6.747,-0.48278,6.9385e-05,0.97556,12.198,2,-5.02,-1.757,-0.753,-0.48278,1,5.3288,-5.02,-1.757,-0.753
-26.5,-13.75,-6.75,-0.4875,6.8424e-05,0.97557,12.25,2,-5,-1.75,-0.75,-0.4875,1,5.3502,-5,-1.75,-0.75
-26.52,-13.757,-6.753,-0.4885,6.7218e-05,0.97556,12.315,2,-4.98,-1.743,-0.747,-0.4885,1,5.3716,-4.98,-1.743,-0.747
-26.54,-13.764,-6.756,-0.4895,6.6033e-05,0.97556,12.379,2,-4.96,-1.736,-0.744,-0.4895,1,5.393,-4.96,-1.736,-0.744
-26.56,-13.771,-6.759,-0.49051,6.4869e-05,0.97556,12.444,2,-4.94,-1.729,-0.741,-0.49051,1,5.4144,-4.94,-1.729,-0.741
-26.58,-13.778,-6.762,-0.49152,6.3725e-05,0.97555,12.508,2,-4.92,-1.722,-0.738,-0.49152,1,5.4358,-4.92,-1.722,-0.738
-26.6,-13.785,-6.765,-0.49254,6.2601e-05,0.97555,12.572,2,-4.9,-1.715,-0.735,-0.49254,1,5.4572,-4.9,-1.715,-0.735
-26.62,-13.792,-6.768,-0.49356,6.1497e-05,0.97554,12.636,2,-4.88,-1.708,-0.732,-0.49356,1,5.4786,-4.88,-1.708,-0.732
-26.64,-13.799,-6.771,-0.49458,6.0414e-05,0.97554,12.7,2,-4.86,-1.701,-0.729,-0.49458,1,5.5,-4.86,-1.701,-0.729
-26.66,-13.806,-6.774,-0.49561,5.9351e-05,0.97554,12.763,2,-4.84,-1.694,-0.726,-0.49561,1,5.5214,-4.84,-1.694,-0.726
-26.68,-13.813,-6.777,-0.49665,5.8307e-05,0.97553,12.827,2,-4.82,-1.687,-0.723,-0.49665,1,5.5428,-4.82,-1.687,-0.723
-26.7,-13.82,-6.78,-0.49769,5.7283e-05,0.97553,12.89,2,-4.8,-1.68,-0.72,-0.49769,1,5.5642,-4.8,-1.68,-0.72
-26.72,-13.827,-6.783,-0.49874,5.6278e-05,0.97553,12.953,2,-4.78,-1.673,-0.717,-0.49874,1,5.5856,-4.78,-1.673,-0.717
-26.74,-13.834,-6.786,-0.4998,5.5293e-05,0.97552,13.016,2,-4.76,-1.666,-0.714,-0.4998,1,5.607,-4.76,-1.666,-0.714
-26.76,-13.841,-6.789,-0.50037,5.4401e-05,0.97552,13.079,2,-4.74,-1.659,-0.711,-0.50037,1,5.6284,-4.74,-1.659,-0.711
-26.78,-13.848,-6.792,-0.50046,5.3593e-05,0.97551,13.141,2,-4.72,-1.652,-0.708,-0.50046,1,5.6498,-4.72,-1.652,-0.708
-26.8,-13.855,-6.795,-0.50057,5.279e-05,0.97551,13.203,2,-4.7,-1.645,-0.705,-0.50057,1,5.6712,-4.7,-1.645,-0.705
-26.82,-13.862,-6.798,-0.50069,5.1993e-05,0.97551,13.265,2,-4.68,-1.638,-0.702,-0.50069,1,5.6926,-4.68,-1.638,-0.702
-26.84,-13.869,-6.801,-0.50083,5.1201e-05,0.9755,13.326,2,-4.66,-1.631,-0.699,-0.50083,1,5.714,-4.66,-1.631,-0.699
-26.86,-13.876,-6.804,-0.50098,5.0415e-05,0.9755,13.387,2,-4.64,-1.624,-0.696,-0.50098,1,5.7355,-4.64,-1.624,-0.696
-26.88,-13.883,-6.807,-0.50115,4.9635e-05,0.9755,13.448,2,-4.62,-1.617,-0.693,-0.50115,1,5.7569,-4.62,-1.617,-0.693
-26.9,-13.89,-6.81,-0.50134,4.886e-05,0.97549,13.509,2,-4.6,-1.61,-0.69,-0.50134,1,5.7783,-4.6,-1.61,-0.69
-26.92,-13.897,-6.813,-0.50156,4.809e-05,0.97549,13.57,2,-4.58,-1.603,-0.687,-0.50156,1,5.7997,-4.58,-1.603,-0.687
-26.94,-13.904,-6.816,-0.50179,4.7326e-05,0.97548,13.63,2,-4.56,-1.596,-0.684,-0.50179,1,5.8211,-4.56,-1.596,-0.684
-26.96,-13.911,-6.819,-0.50204,4.6568e-05,0.97548,13.69,2,-4.54,-1.589,-0.681,-0.50204,1,5.8425,-4.54,-1.589,-0.681
-26.98,-13.918,-6.822,-0.50232,4.5815e-05,0.97548,13.75,2,-4.52,-1.582,-0.678,-0.50232,1,5.8639,-4.52,-1.582,-0.678
-27,-13.925,-6.825,-0.50262,4.5068e-05,0.97547,13.81,2,-4.5,-1.575,-0.675,-0.50262,1,5.8853,-4.5,-1.575,-0.675
-27.02,-13.932,-6.828,-0.50295,4.4325e-05,0.97547,13.869,2,-4.48,-1.568,-0.672,-0.50295,1,5.9067,-4.48,-1.568,-0.672
-27.04,-13.939,-6.831,-0.50331,4.3589e-05,0.97547,13.929,2,-4.46,-1.561,-0.669,-0.50331,1,5.9281,-4.46,-1.561,-0.669
-27.06,-13.946,-6.834,-0.50369,4.2857e-05,0.97546,13.988,2,-4.44,-1.554,-0.666,-0.50369,1,5.9495,-4.44,-1.554,-0.666
-27.08,-13.953,-6.837,-0.5041,4.2131e-05,0.97546,14.047,2,-4.42,-1.547,-0.663,-0.5041,1,5.9709,-4.42,-1.547,-0.663
-27.1,-13.96,-6.84,-0.50454,4.141e-05,0.97545,14.105,2,-4.4,-1.54,-0.66,-0.50454,1,5.9923,-4.4,-1.54,-0.66
-27.12,-13.967,-6.843,-0.505,4.0695e-05,0.97545,14.164,2,-4.38,-1.533,-0.657,-0.505,1,6.0137,-4.38,-1.533,-0.657
-27.14,-13.974,-6.846,-0.50551,3.9984e-05,0.97545,14.222,2,-4.36,-1.526,-0.654,-0.50551,1,6.0351,-4.36,-1.526,-0.654
-27.16,-13.981,-6.849,-0.50604,3.9279e-05,0.97544,14.28,2,-4.34,-1.519,-0.651,-0.50604,1,6.0565,-4.34,-1.519,-0.651
-27.18,-13.988,-6.852,-0.5066,3.8579e-05,0.97544,14.337,2,-4.32,-1.512,-0.648,-0.5066,1,6.0779,-4.32,-1.512,-0.648
-27.2,-13.995,-6.855,-0.5072,3.7884e-05,0.97544,14.395,2,-4.3,-1.505,-0.645,-0.5072,1,6.0993,-4.3,-1.505,-0.645
-27.22,-14.002,-6.858,-0.50784,3.7195e-05,0.97543,14.452,2,-4.28,-1.498,-0.642,-0.50784,1,6.1207,-4.28,-1.498,-0.642
-27.24,-14.009,-6.861,-0.50851,3.651e-05,0.97543,14.509,2,-4.26,-1.491,-0.639,-0.50851,1,6.1421,-4.26,-1.491,-0.639
-27.26,-14.016,-6.864,-0.50922,3.5863e-05,0.97543,14.567,2,-4.24,-1.484,-0.636,-0.50922,1,6.1635,-4.24,-1.484,-0.636
-27.28,-14.023,-6.867,-0.50997,3.5252e-05,0.97542,14.625,2,-4.22,-1.477,-0.633,-0.50997,1,6.1849,-4.22,-1.477,-0.633
-27.3,-14.03,-6.87,-0.51075,3.4646e-05,0.97542,14.683,2,-4.2,-1.47,-0.63,-0.51075,1,6.2063,-4.2,-1.47,-0.63
-27.32,-14.037,-6.873,-0.51158,3.4045e-05,0.97541,14.741,2,-4.18,-1.463,-0.627,-0.51158,1,6.2277,-4.18,-1.463,-0.627
-27.34,-14.044,-6.876,-0.51245,3.3448e-05,0.97541,14.799,2,-4.16,-1.456,-0.624,-0.51245,1,6.2491,-4.16,-1.456,-0.624
-27.36,-14.051,-6.879,-0.51336,3.2856e-05,0.9754,14.856,2,-4.14,-1.449,-0.621,-0.51336,1,6.2705,-4.14,-1.449,-0.621
-27.38,-14.058,-6.882,-0.51431,3.2268e-05,0.9754,14.914,2,-4.12,-1.442,-0.618,-0.51431,1,6.2919,-4.12,-1.442,-0.618
-27.4,-14.065,-6.885,-0.51531,3.1686e-05,0.9754,14.971,2,-4.1,-1.435,-0.615,-0.51531,1,6.3133,-4.1,-1.435,-0.615
-27.42,-14.072,-6.888,-0.51635,3.1108e-05,0.97539,15.028,2,-4.08,-1.428,-0.612,-0.51635,1,6.3347,-4.08,-1.428,-0.612
-27.44,-14.079,-6.891,-0.51744,3.0536e-05,0.97539,15.085,2,-4.06,-1.421,-0.609,-0.51744,1,6.3561,-4.06,-1.421,-0.609
-27.46,-14.086,-6.894,-0.51858,2.9968e-05,0.97539,15.142,2,-4.04,-1.414,-0.606,-0.51858,1,6.3775,-4.04,-1.414,-0.606
-27.48,-14.093,-6.897,-0.51977,2.9407e-05,0.97538,15.198,2,-4.02,-1.407,-0.603,-0.51977,1,6.3989,-4.02,-1.407,-0.603
-27.5,-14.1,-6.9,-0.521,2.885e-05,0.97538,15.255,2,-4,-1.4,-0.6,-0.521,1,6.4203,-4,-1.4,-0.6
-27.52,-14.107,-6.903,-0.52229,2.8299e-05,0.97537,15.311,2,-3.98,-1.393,-0.597,-0.52229,1,6.4417,-3.98,-1.393,-0.597
-27.54,-14.114,-6.906,-0.52362,2.7754e-05,0.97537,15.367,2,-3.96,-1.386,-0.594,-0.52362,1,6.4631,-3.96,-1.386,-0.594
-27.56,-14.121,-6.909,-0.52501,2.7215e-05,0.97537,15.422,2,-3.94,-1.379,-0.591,-0.52501,1,6.4845,-3.94,-1.379,-0.591
-27.58,-14.128,-6.912,-0.52645,2.6681e-05,0.97536,15.478,2,-3.92,-1.372,-0.588,-0.52645,1,6.5059,-3.92,-1.372,-0.588
-27.6,-14.135,-6.915,-0.52795,2.6154e-05,0.97536,15.533,2,-3.9,-1.365,-0.585,-0.52795,1,6.5273,-3.9,-1.365,-0.585
-27.62,-14.142,-6.918,-0.5295,2.5632e-05,0.97536,15.588,2,-3.88,-1.358,-0.582,-0.5295,1,6.5487,-3.88,-1.358,-0.582
-27.64,-14.149,-6.921,-0.53111,2.5117e-05,0.97535,15.643,2,-3.86,-1.351,-0.579,-0.53111,1,6.5701,-3.86,-1.351,-0.579
-27.66,-14.156,-6.924,-0.53278,2.4608e-05,0.97535,15.698,2,-3.84,-1.344,-0.576,-0.53278,1,6.5915,-3.84,-1.344,-0.576
-27.68,-14.163,-6.927,-0.5345,2.4106e-05,0.97535,15.753,2,-3.82,-1.337,-0.573,-0.5345,1,6.6129,-3.82,-1.337,-0.573
-27.7,-14.17,-6.93,-0.53629,2.3609e-05,0.97534,15.807,2,-3.8,-1.33,-0.57,-0.53629,1,6.6343,-3.8,-1.33,-0.57
-27.72,-14.177,-6.933,-0.53813,2.312e-05,0.97534,15.861,2,-3.78,-1.323,-0.567,-0.53813,1,6.6557,-3.78,-1.323,-0.567
-27.74,-14.184,-6.936,-0.54004,2.2637e-05,0.97534,15.915,2,-3.76,-1.316,-0.564,-0.54004,1,6.6771,-3.76,-1.316,-0.564
-27.76,-14.191,-6.939,-0.54179,2.2187e-05,0.97533,15.97,2,-3.74,-1.309,-0.561,-0.54179,1,6.6985,-3.74,-1.309,-0.561
-27.78,-14.198,-6.942,-0.54338,2.177e-05,0.97533,16.024,2,-3.72,-1.302,-0.558,-0.54338,1,6.7199,-3.72,-1.302,-0.558
-27.8,-14.205,-6.945,-0.545,2.1361e-05,0.97532,16.079,2,-3.7,-1.295,-0.555,-0.545,1,6.7413,-3.7,-1.295,-0.555
-27.82,-14.212,-6.948,-0.54665,2.0959e-05,0.97532,16.134,2,-3.68,-1.288,-0.552,-0.54665,1,6.7627,-3.68,-1.288,-0.552
-27.84,-14.219,-6.951,-0.54835,2.0565e-05,0.97532,16.188,2,-3.66,-1.281,-0.549,-0.54835,1,6.7841,-3.66,-1.281,-0.549
-27.86,-14.226,-6.954,-0.55008,2.0178e-05,0.97531,16.243,2,-3.64,-1.274,-0.546,-0.55008,1,6.8055,-3.64,-1.274,-0.546
-27.88,-14.233,-6.957,-0.55185,1.9798e-05,0.97531,16.297,2,-3.62,-1.267,-0.543,-0.55185,1,6.8269,-3.62,-1.267,-0.543
-27.9,-14.24,-6.96,-0.55365,1.9425e-05,0.9753,16.351,2,-3.6,-1.26,-0.54,-0.55365,1,6.8483,-3.6,-1.26,-0.54
-27.92,-14.247,-6.963,-0.5555,1.906e-05,0.9753,16.405,2,-3.58,-1.253,-0.537,-0.5555,1,6.8697,-3.58,-1.253,-0.537
-27.94,-14.254,-6.966,-0.55697,1.8817e-05,0.97529,16.463,2,-3.56,-1.246,-0.534,-0.55697,1,6.8911,-3.56,-1.246,-0.534
-27.96,-14.261,-6.969,-0.55817,1.8662e-05,0.97529,16.523,2,-3.54,-1.239,-0.531,-0.55817,1,6.9125,-3.54,-1.239,-0.531
-27.98,-14.268,-6.972,-0.55938,1.8505e-05,0.97528,16.584,2,-3.52,-1.232,-0.528,-0.55938,1,6.9339,-3.52,-1.232,-0.528
-28,-14.275,-6.975,-0.56063,1.8346e-05,0.97528,16.644,2,-3.5,-1.225,-0.525,-0.56063,1,6.9553,-3.5,-1.225,-0.525
-28.02,-14.282,-6.978,-0.5619,1.8186e-05,0.97527,16.704,2,-3.48,-1.218,-0.522,-0.5619,1,6.9767,-3.48,-1.218,-0.522
-28.04,-14.289,-6.981,-0.56321,1.8024e-05,0.97527,16.764,2,-3.46,-1.211,-0.519,-0.56321,1,6.9981,-3.46,-1.211,-0.519
-28.06,-14.296,-6.984,-0.56454,1.786e-05,0.97526,16.824,2,-3.44,-1.204,-0.516,-0.56454,1,7.0195,-3.44,-1.204,-0.516
-28.08,-14.303,-6.987,-0.5659,1.7695e-05,0.97525,16.884,2,-3.42,-1.197,-0.513,-0.5659,1,7.0409,-3.42,-1.197,-0.513
-28.1,-14.31,-6.99,-0.5673,1.7528e-05,0.97525,16.944,2,-3.4,-1.19,-0.51,-0.5673,1,7.0623,-3.4,-1.19,-0.51
-28.12,-14.317,-6.993,-0.56872,1.736e-05,0.97524,17.004,2,-3.38,-1.183,-0.507,-0.56872,1,7.0837,-3.38,-1.183,-0.507
-28.14,-14.324,-6.996,-0.57018,1.7191e-05,0.97524,17.064,2,-3.36,-1.176,-0.504,-0.57018,1,7.1051,-3.36,-1.176,-0.504
-28.16,-14.331,-6.999,-0.57167,1.7021e-05,0.97523,17.123,2,-3.34,-1.169,-0.501,-0.57167,1,7.1265,-3.34,-1.169,-0.501
-28.18,-14.338,-7.002,-0.57319,1.6849e-05,0.97523,17.183,2,-3.32,-1.162,-0.498,-0.57319,1,7.1479,-3.32,-1.162,-0.498
-28.2,-14.345,-7.005,-0.57475,1.6677e-05,0.97522,17.242,2,-3.3,-1.155,-0.495,-0.57475,1,7.1693,-3.3,-1.155,-0.495
-28.22,-14.352,-7.008,-0.57634,1.6503e-05,0.97522,17.302,2,-3.28,-1.148,-0.492,-0.57634,1,7.1907,-3.28,-1.148,-0.492
-28.24,-14.359,-7.011,-0.57797,1.6329e-05,0.97521,17.361,2,-3.26,-1.141,-0.489,-0.57797,1,7.2121,-3.26,-1.141,-0.489
-28.26,-14.366,-7.014,-0.57949,1.6146e-05,0.97521,17.42,2,-3.24,-1.134,-0.486,-0.57949,1,7.2335,-3.24,-1.134,-0.486
-28.28,-14.373,-7.017,-0.5809,1.5958e-05,0.9752,17.479,2,-3.22,-1.127,-0.483,-0.5809,1,7.2549,-3.22,-1.127,-0.483
-28.3,-14.38,-7.02,-0.58236,1.5773e-05,0.97519,17.537,2,-3.2,-1.12,-0.48,-0.58236,1,7.2763,-3.2,-1.12,-0.48
-28.32,-14.387,-7.023,-0.58386,1.5591e-05,0.97519,17.596,2,-3.18,-1.113,-0.477,-0.58386,1,7.2977,-3.18,-1.113,-0.477
-28.34,-14.394,-7.026,-0.5854,1.5412e-05,0.97518,17.654,2,-3.16,-1.106,-0.474,-0.5854,1,7.3191,-3.16,-1.106,-0.474
-28.36,-14.401,-7.029,-0.58698,1.5236e-05,0.97518,17.712,2,-3.14,-1.099,-0.471,-0.58698,1,7.3405,-3.14,-1.099,-0.471
-28.38,-14.408,-7.032,-0.58862,1.5063e-05,0.97517,17.77,2,-3.12,-1.092,-0.468,-0.58862,1,7.3619,-3.12,-1.092,-0.468
-28.4,-14.415,-7.035,-0.5903,1.4893e-05,0.97516,17.828,2,-3.1,-1.085,-0.465,-0.5903,1,7.3833,-3.1,-1.085,-0.465
-28.42,-14.422,-7.038,-0.59202,1.4725e-05,0.97516,17.886,2,-3.08,-1.078,-0.462,-0.59202,1,7.4047,-3.08,-1.078,-0.462
-28.44,-14.429,-7.041,-0.5938,1.4559e-05,0.97515,17.944,2,-3.06,-1.071,-0.459,-0.5938,1,7.4261,-3.06,-1.071,-0.459
-28.46,-14.436,-7.044,-0.59562,1.4397e-05,0.97515,18.001,2,-3.04,-1.064,-0.456,-0.59562,1,7.4475,-3.04,-1.064,-0.456
-28.48,-14.443,-7.047,-0.5975,1.4236e-05,0.97514,18.059,2,-3.02,-1.057,-0.453,-0.5975,1,7.4689,-3.02,-1.057,-0.453
-28.5,-14.45,-7.05,-0.59943,1.4078e-05,0.97514,18.116,2,-3,-1.05,-0.45,-0.59943,1,7.4903,-3,-1.05,-0.45
-28.52,-14.457,-7.053,-0.60141,1.3922e-05,0.97513,18.173,2,-2.98,-1.043,-0.447,-0.60141,1,7.5117,-2.98,-1.043,-0.447
-28.54,-14.464,-7.056,-0.60344,1.3768e-05,0.97512,18.23,2,-2.96,-1.036,-0.444,-0.60344,1,7.5331,-2.96,-1.036,-0.444
-28.56,-14.471,-7.059,-0.60553,1.3616e-05,0.97512,18.287,2,-2.94,-1.029,-0.441,-0.60553,1,7.5545,-2.94,-1.029,-0.441
-28.58,-14.478,-7.062,-0.60768,1.3466e-05,0.97511,18.344,2,-2.92,-1.022,-0.438,-0.60768,1,7.5759,-2.92,-1.022,-0.438
-28.6,-14.485,-7.065,-0.60988,1.3318e-05,0.97511,18.4,2,-2.9,-1.015,-0.435,-0.60988,1,7.5973,-2.9,-1.015,-0.435
-28.62,-14.492,-7.068,-0.61214,1.3172e-05,0.9751,18.457,2,-2.88,-1.008,-0.432,-0.61214,1,7.6187,-2.88,-1.008,-0.432
-28.64,-14.499,-7.071,-0.61446,1.3027e-05,0.9751,18.513,2,-2.86,-1.001,-0.429,-0.61446,1,7.6401,-2.86,-1.001,-0.429
-28.66,-14.506,-7.074,-0.61684,1.2884e-05,0.97509,18.57,2,-2.84,-0.994,-0.426,-0.61684,1,7.6615,-2.84,-0.994,-0.426
-28.68,-14.513,-7.077,-0.61928,1.2742e-05,0.97508,18.626,2,-2.82,-0.987,-0.423,-0.61928,1,7.6829,-2.82,-0.987,-0.423
-28.7,-14.52,-7.08,-0.62178,1.2602e-05,0.97508,18.682,2,-2.8,-0.98,-0.42,-0.62178,1,7.7043,-2.8,-0.98,-0.42
-28.72,-14.527,-7.083,-0.62434,1.2463e-05,0.97507,18.738,2,-2.78,-0.973,-0.417,-0.62434,1,7.7257,-2.78,-0.973,-0.417
-28.74,-14.534,-7.086,-0.62697,1.2325e-05,0.97507,18.793,2,-2.76,-0.966,-0.414,-0.62697,1,7.7471,-2.76,-0.966,-0.414
-28.76,-14.541,-7.089,-0.62966,1.219e-05,0.97506,18.849,2,-2.74,-0.959,-0.411,-0.62966,1,7.7685,-2.74,-0.959,-0.411
-28.78,-14.548,-7.092,-0.63242,1.2058e-05,0.97505,18.905,2,-2.72,-0.952,-0.408,-0.63242,1,7.7899,-2.72,-0.952,-0.408
-28.8,-14.555,-7.095,-0.63525,1.1924e-05,0.97505,18.961,2,-2.7,-0.945,-0.405,-0.63525,1,7.8113,-2.7,-0.945,-0.405
-28.82,-14.562,-7.098,-0.63814,1.179e-05,0.97504,19.017,2,-2.68,-0.938,-0.402,-0.63814,1,7.8327,-2.68,-0.938,-0.402
-28.84,-14.569,-7.101,-0.64111,1.1654e-05,0.97504,19.072,2,-2.66,-0.931,-0.399,-0.64111,1,7.8541,-2.66,-0.931,-0.399
-28.86,-14.576,-7.104,-0.64414,1.1518e-05,0.97503,19.127,2,-2.64,-0.924,-0.396,-0.64414,1,7.8755,-2.64,-0.924,-0.396
-28.88,-14.583,-7.107,-0.64724,1.1381e-05,0.97503,19.182,2,-2.62,-0.917,-0.393,-0.64724,1,7.8969,-2.62,-0.917,-0.393
-28.9,-14.59,-7.11,-0.65042,1.1242e-05,0.97502,19.237,2,-2.6,-0.91,-0.39,-0.65042,1,7.9183,-2.6,-0.91,-0.39
-28.92,-14.597,-7.113,-0.65367,1.1103e-05,0.97502,19.292,2,-2.58,-0.903,-0.387,-0.65367,1,7.9397,-2.58,-0.903,-0.387
-28.94,-14.604,-7.116,-0.65699,1.0964e-05,0.97501,19.347,2,-2.56,-0.896,-0.384,-0.65699,1,7.9611,-2.56,-0.896,-0.384
-28.96,-14.611,-7.119,-0.66039,1.0823e-05,0.97501,19.401,2,-2.54,-0.889,-0.381,-0.66039,1,7.9825,-2.54,-0.889,-0.381
-28.98,-14.618,-7.122,-0.66386,1.0682e-05,0.975,19.455,2,-2.52,-0.882,-0.378,-0.66386,1,8.0039,-2.52,-0.882,-0.378
-29,-14.625,-7.125,-0.66741,1.054e-05,0.975,19.509,2,-2.5,-0.875,-0.375,-0.66741,1,8.0254,-2.5,-0.875,-0.375
-29.02,-14.632,-7.128,-0.67104,1.0398e-05,0.97499,19.563,2,-2.48,-0.868,-0.372,-0.67104,1,8.0468,-2.48,-0.868,-0.372
-29.04,-14.639,-7.131,-0.67475,1.0256e-05,0.97498,19.617,2,-2.46,-0.861,-0.369,-0.67475,1,8.0682,-2.46,-0.861,-0.369
-29.06,-14.646,-7.134,-0.67853,1.0113e-05,0.97498,19.671,2,-2.44,-0.854,-0.366,-0.67853,1,8.0896,-2.44,-0.854,-0.366
-29.08,-14.653,-7.137,-0.6824,9.9698e-06,0.97497,19.724,2,-2.42,-0.847,-0.363,-0.6824,1,8.111,-2.42,-0.847,-0.363
-29.1,-14.66,-7.14,-0.68635,9.8262e-06,0.97497,19.777,2,-2.4,-0.84,-0.36,-0.68635,1,8.1324,-2.4,-0.84,-0.36
-29.12,-14.667,-7.143,-0.69039,9.6825e-06,0.97496,19.831,2,-2.38,-0.833,-0.357,-0.69039,1,8.1538,-2.38,-0.833,-0.357
-29.14,-14.674,-7.146,-0.6945,9.5386e-06,0.97496,19.884,2,-2.36,-0.826,-0.354,-0.6945,1,8.1752,-2.36,-0.826,-0.354
-29.16,-14.681,-7.149,-0.69871,9.3946e-06,0.97495,19.936,2,-2.34,-0.819,-0.351,-0.69871,1,8.1966,-2.34,-0.819,-0.351
-29.18,-14.688,-7.152,-0.703,9.2506e-06,0.97495,19.989,2,-2.32,-0.812,-0.348,-0.703,1,8.218,-2.32,-0.812,-0.348
-29.2,-14.695,-7.155,-0.70737,9.1066e-06,0.97494,20.042,2,-2.3,-0.805,-0.345,-0.70737,1,8.2394,-2.3,-0.805,-0.345
-29.22,-14.702,-7.158,-0.71184,8.9626e-06,0.97494,20.094,2,-2.28,-0.798,-0.342,-0.71184,1,8.2608,-2.28,-0.798,-0.342
-29.24,-14.709,-7.161,-0.71639,8.8188e-06,0.97493,20.146,2,-2.26,-0.791,-0.339,-0.71639,1,8.2822,-2.26,-0.791,-0.339
-29.26,-14.716,-7.164,-0.72043,8.6872e-06,0.97493,20.199,2,-2.24,-0.784,-0.336,-0.72043,1,8.3036,-2.24,-0.784,-0.336
-29.28,-14.723,-7.167,-0.72391,8.5678e-06,0.97492,20.251,2,-2.22,-0.777,-0.333,-0.72391,1,8.325,-2.22,-0.777,-0.333
-29.3,-14.73,-7.17,-0.72742,8.4485e-06,0.97491,20.304,2,-2.2,-0.77,-0.33,-0.72742,1,8.3464,-2.2,-0.77,-0.33
-29.32,-14.737,-7.173,-0.73098,8.3293e-06,0.97491,20.356,2,-2.18,-0.763,-0.327,-0.73098,1,8.3678,-2.18,-0.763,-0.327
-29.34,-14.744,-7.176,-0.73457,8.2101e-06,0.9749,20.408,2,-2.16,-0.756,-0.324,-0.73457,1,8.3892,-2.16,-0.756,-0.324
-29.36,-14.751,-7.179,-0.73799,8.1004e-06,0.97489,20.461,2,-2.14,-0.749,-0.321,-0.73799,1,8.4106,-2.14,-0.749,-0.321
-29.38,-14.758,-7.182,-0.74015,8.0466e-06,0.97489,20.516,2,-2.12,-0.742,-0.318,-0.74015,1,8.432,-2.12,-0.742,-0.318
-29.4,-14.765,-7.185,-0.74235,7.9925e-06,0.97488,20.571,2,-2.1,-0.735,-0.315,-0.74235,1,8.4534,-2.1,-0.735,-0.315
-29.42,-14.772,-7.188,-0.74461,7.938e-06,0.97487,20.626,2,-2.08,-0.728,-0.312,-0.74461,1,8.4748,-2.08,-0.728,-0.312
-29.44,-14.779,-7.191,-0.7469,7.8833e-06,0.97486,20.681,2,-2.06,-0.721,-0.309,-0.7469,1,8.4962,-2.06,-0.721,-0.309
-29.46,-14.786,-7.194,-0.74925,7.8283e-06,0.97486,20.736,2,-2.04,-0.714,-0.306,-0.74925,1,8.5176,-2.04,-0.714,-0.306
-29.48,-14.793,-7.197,-0.75165,7.7731e-06,0.97485,20.791,2,-2.02,-0.707,-0.303,-0.75165,1,8.539,-2.02,-0.707,-0.303
-29.5,-14.8,-7.2,-0.75409,7.7177e-06,0.97484,20.846,2,-2,-0.7,-0.3,-0.75409,1,8.5604,-2,-0.7,-0.3
-29.52,-14.807,-7.203,-0.75658,7.6622e-06,0.97483,20.9,2,-1.98,-0.693,-0.297,-0.75658,1,8.5818,-1.98,-0.693,-0.297
-29.54,-14.814,-7.206,-0.75913,7.6066e-06,0.97482,20.955,2,-1.96,-0.686,-0.294,-0.75913,1,8.6032,-1.96,-0.686,-0.294
-29.56,-14.821,-7.209,-0.76172,7.5509e-06,0.97482,21.009,2,-1.94,-0.679,-0.291,-0.76172,1,8.6246,-1.94,-0.679,-0.291
-29.58,-14.828,-7.212,-0.76437,7.4952e-06,0.97481,21.064,2,-1.92,-0.672,-0.288,-0.76437,1,8.646,-1.92,-0.672,-0.288
-29.6,-14.835,-7.215,-0.76707,7.4395e-06,0.9748,21.118,2,-1.9,-0.665,-0.285,-0.76707,1,8.6674,-1.9,-0.665,-0.285
-29.62,-14.842,-7.218,-0.76983,7.3839e-06,0.97479,21.173,2,-1.88,-0.658,-0.282,-0.76983,1,8.6888,-1.88,-0.658,-0.282
-29.64,-14.849,-7.221,-0.77264,7.3284e-06,0.97479,21.227,2,-1.86,-0.651,-0.279,-0.77264,1,8.7102,-1.86,-0.651,-0.279
-29.66,-14.856,-7.224,-0.7755,7.2729e-06,0.97478,21.281,2,-1.84,-0.644,-0.276,-0.7755,1,8.7316,-1.84,-0.644,-0.276
-29.68,-14.863,-7.227,-0.77842,7.2177e-06,0.97477,21.336,2,-1.82,-0.637,-0.273,-0.77842,1,8.753,-1.82,-0.637,-0.273
-29.7,-14.87,-7.23,-0.7814,7.1626e-06,0.97476,21.39,2,-1.8,-0.63,-0.27,-0.7814,1,8.7744,-1.8,-0.63,-0.27
-29.72,-14.877,-7.233,-0.78444,7.1078e-06,0.97476,21.444,2,-1.78,-0.623,-0.267,-0.78444,1,8.7958,-1.78,-0.623,-0.267
-29.74,-14.884,-7.236,-0.78754,7.0533e-06,0.97475,21.498,2,-1.76,-0.616,-0.264,-0.78754,1,8.8172,-1.76,-0.616,-0.264
-29.76,-14.891,-7.239,-0.79031,6.9994e-06,0.97474,21.553,2,-1.74,-0.609,-0.261,-0.79031,1,8.8386,-1.74,-0.609,-0.261
-29.78,-14.898,-7.242,-0.79273,6.9468e-06,0.97474,21.61,2,-1.72,-0.602,-0.258,-0.79273,1,8.86,-1.72,-0.602,-0.258
-29.8,-14.905,-7.245,-0.79517,6.895e-06,0.97473,21.667,2,-1.7,-0.595,-0.255,-0.79517,1,8.8814,-1.7,-0.595,-0.255
-29.82,-14.912,-7.248,-0.79763,6.8441e-06,0.97472,21.723,2,-1.68,-0.588,-0.252,-0.79763,1,8.9028,-1.68,-0.588,-0.252
-29.84,-14.919,-7.251,-0.7995,6.7972e-06,0.97471,21.781,2,-1.66,-0.581,-0.249,-0.7995,1,8.9242,-1.66,-0.581,-0.249
-29.86,-14.926,-7.254,-0.80019,6.757e-06,0.97471,21.84,2,-1.64,-0.574,-0.246,-0.80019,1,8.9456,-1.64,-0.574,-0.246
-29.88,-14.933,-7.257,-0.80089,6.7173e-06,0.9747,21.9,2,-1.62,-0.567,-0.243,-0.80089,1,8.967,-1.62,-0.567,-0.243
-29.9,-14.94,-7.26,-0.80159,6.678e-06,0.97469,21.959,2,-1.6,-0.56,-0.24,-0.80159,1,8.9884,-1.6,-0.56,-0.24
-29.92,-14.947,-7.263,-0.80231,6.6392e-06,0.97468,22.018,2,-1.58,-0.553,-0.237,-0.80231,1,9.0098,-1.58,-0.553,-0.237
-29.94,-14.954,-7.266,-0.80303,6.6008e-06,0.97467,22.076,2,-1.56,-0.546,-0.234,-0.80303,1,9.0312,-1.56,-0.546,-0.234
-29.96,-14.961,-7.269,-0.80377,6.5628e-06,0.97466,22.135,2,-1.54,-0.539,-0.231,-0.80377,1,9.0526,-1.54,-0.539,-0.231
-29.98,-14.968,-7.272,-0.80451,6.5253e-06,0.97465,22.193,2,-1.52,-0.532,-0.228,-0.80451,1,9.074,-1.52,-0.532,-0.228
-30,-14.975,-7.275,-0.80527,6.4881e-06,0.97464,22.252,2,-1.5,-0.525,-0.225,-0.80527,1,9.0954,-1.5,-0.525,-0.225
-30.02,-14.982,-7.278,-0.80603,6.4514e-06,0.97464,22.31,2,-1.48,-0.518,-0.222,-0.80603,1,9.1168,-1.48,-0.518,-0.222
-30.04,-14.989,-7.281,-0.8068,6.4151e-06,0.97463,22.368,2,-1.46,-0.511,-0.219,-0.8068,1,9.1382,-1.46,-0.511,-0.219
-30.06,-14.996,-7.284,-0.80758,6.3793e-06,0.97462,22.425,2,-1.44,-0.504,-0.216,-0.80758,1,9.1596,-1.44,-0.504,-0.216
-30.08,-15.003,-7.287,-0.80838,6.3438e-06,0.97461,22.483,2,-1.42,-0.497,-0.213,-0.80838,1,9.181,-1.42,-0.497,-0.213
-30.1,-15.01,-7.29,-0.80918,6.3088e-06,0.9746,22.541,2,-1.4,-0.49,-0.21,-0.80918,1,9.2024,-1.4,-0.49,-0.21
-30.12,-15.017,-7.293,-0.80999,6.2742e-06,0.97459,22.598,2,-1.38,-0.483,-0.207,-0.80999,1,9.2238,-1.38,-0.483,-0.207
-30.14,-15.024,-7.296,-0.8108,6.2399e-06,0.97458,22.655,2,-1.36,-0.476,-0.204,-0.8108,1,9.2452,-1.36,-0.476,-0.204
-30.16,-15.031,-7.299,-0.81163,6.2061e-06,0.97457,22.712,2,-1.34,-0.469,-0.201,-0.81163,1,9.2666,-1.34,-0.469,-0.201
-30.18,-15.038,-7.302,-0.81247,6.1727e-06,0.97456,22.769,2,-1.32,-0.462,-0.198,-0.81247,1,9.288,-1.32,-0.462,-0.198
-30.2,-15.045,-7.305,-0.81332,6.1397e-06,0.97456,22.826,2,-1.3,-0.455,-0.195,-0.81332,1,9.3094,-1.3,-0.455,-0.195
-30.22,-15.052,-7.308,-0.81417,6.1071e-06,0.97455,22.882,2,-1.28,-0.448,-0.192,-0.81417,1,9.3308,-1.28,-0.448,-0.192
-30.24,-15.059,-7.311,-0.81504,6.0748e-06,0.97454,22.939,2,-1.26,-0.441,-0.189,-0.81504,1,9.3522,-1.26,-0.441,-0.189
-30.26,-15.066,-7.314,-0.81581,6.046e-06,0.97453,22.995,2,-1.24,-0.434,-0.186,-0.81581,1,9.3736,-1.24,-0.434,-0.186
-30.28,-15.073,-7.317,-0.81648,6.0201e-06,0.97452,23.052,2,-1.22,-0.427,-0.183,-0.81648,1,9.395,-1.22,-0.427,-0.183
-30.3,-15.08,-7.32,-0.81714,5.9942e-06,0.97451,23.108,2,-1.2,-0.42,-0.18,-0.81714,1,9.4164,-1.2,-0.42,-0.18
-30.32,-15.087,-7.323,-0.81781,5.9682e-06,0.9745,23.164,2,-1.18,-0.413,-0.177,-0.81781,1,9.4378,-1.18,-0.413,-0.177
-30.34,-15.094,-7.326,-0.81848,5.942e-06,0.97449,23.22,2,-1.16,-0.406,-0.174,-0.81848,1,9.4592,-1.16,-0.406,-0.174
-30.36,-15.101,-7.329,-0.81914,5.9158e-06,0.97448,23.275,2,-1.14,-0.399,-0.171,-0.81914,1,9.4806,-1.14,-0.399,-0.171
-30.38,-15.108,-7.332,-0.81981,5.8895e-06,0.97447,23.331,2,-1.12,-0.392,-0.168,-0.81981,1,9.502,-1.12,-0.392,-0.168
-30.4,-15.115,-7.335,-0.82048,5.8631e-06,0.97446,23.386,2,-1.1,-0.385,-0.165,-0.82048,1,9.5234,-1.1,-0.385,-0.165
-30.42,-15.122,-7.338,-0.82114,5.8366e-06,0.97446,23.442,2,-1.08,-0.378,-0.162,-0.82114,1,9.5448,-1.08,-0.378,-0.162
-30.44,-15.129,-7.341,-0.82181,5.8101e-06,0.97445,23.497,2,-1.06,-0.371,-0.159,-0.82181,1,9.5662,-1.06,-0.371,-0.159
-30.46,-15.136,-7.344,-0.82248,5.7834e-06,0.97444,23.552,2,-1.04,-0.364,-0.156,-0.82248,1,9.5876,-1.04,-0.364,-0.156
-30.48,-15.143,-7.347,-0.82314,5.7567e-06,0.97443,23.607,2,-1.02,-0.357,-0.153,-0.82314,1,9.609,-1.02,-0.357,-0.153
-30.5,-15.15,-7.35,-0.82381,5.7299e-06,0.97442,23.662,2,-1,-0.35,-0.15,-0.82381,1,9.6304,-1,-0.35,-0.15
-30.52,-15.157,-7.353,-0.82448,5.703e-06,0.97441,23.717,2,-0.98,-0.343,-0.147,-0.82448,1,9.6518,-0.98,-0.343,-0.147
-30.54,-15.164,-7.356,-0.82514,5.6761e-06,0.9744,23.772,2,-0.96,-0.336,-0.144,-0.82514,1,9.6732,-0.96,-0.336,-0.144
-30.56,-15.171,-7.359,-0.82581,5.6491e-06,0.97439,23.826,2,-0.94,-0.329,-0.141,-0.82581,1,9.6946,-0.94,-0.329,-0.141
-30.58,-15.178,-7.362,-0.82648,5.6221e-06,0.97438,23.881,2,-0.92,-0.322,-0.138,-0.82648,1,9.716,-0.92,-0.322,-0.138
-30.6,-15.185,-7.365,-0.82714,5.5949e-06,0.97437,23.935,2,-0.9,-0.315,-0.135,-0.82714,1,9.7374,-0.9,-0.315,-0.135
-30.62,-15.192,-7.368,-0.82781,5.5678e-06,0.97437,23.989,2,-0.88,-0.308,-0.132,-0.82781,1,9.7588,-0.88,-0.308,-0.132
-30.64,-15.199,-7.371,-0.82848,5.5405e-06,0.97436,24.043,2,-0.86,-0.301,-0.129,-0.82848,1,9.7802,-0.86,-0.301,-0.129
-30.66,-15.206,-7.374,-0.82914,5.5133e-06,0.97435,24.098,2,-0.84,-0.294,-0.126,-0.82914,1,9.8016,-0.84,-0.294,-0.126
-30.68,-15.213,-7.377,-0.82981,5.4859e-06,0.97434,24.152,2,-0.82,-0.287,-0.123,-0.82981,1,9.823,-0.82,-0.287,-0.123
-30.7,-15.22,-7.38,-0.83048,5.4586e-06,0.97433,24.206,2,-0.8,-0.28,-0.12,-0.83048,1,9.8444,-0.8,-0.28,-0.12
-30.72,-15.227,-7.383,-0.83114,5.4311e-06,0.97432,24.259,2,-0.78,-0.273,-0.117,-0.83114,1,9.8658,-0.78,-0.273,-0.117
-30.74,-15.234,-7.386,-0.83181,5.4037e-06,0.97431,24.313,2,-0.76,-0.266,-0.114,-0.83181,1,9.8872,-0.76,-0.266,-0.114
-30.76,-15.241,-7.389,-0.83248,5.3797e-06,0.9743,24.367,2,-0.74,-0.259,-0.111,-0.83248,1,9.9086,-0.74,-0.259,-0.111
-30.78,-15.248,-7.392,-0.83314,5.3593e-06,0.9743,24.42,2,-0.72,-0.252,-0.108,-0.83314,1,9.93,-0.72,-0.252,-0.108
-30.8,-15.255,-7.395,-0.83333,5.3604e-06,0.97429,24.476,2,-0.7,-0.245,-0.105,-0.83333,1,9.9514,-0.7,-0.245,-0.105
-30.82,-15.262,-7.398,-0.83333,5.37e-06,0.97428,24.531,2,-0.68,-0.238,-0.102,-0.83333,1,9.9728,-0.68,-0.238,-0.102
-30.84,-15.269,-7.401,-0.83333,5.3795e-06,0.97426,24.587,2,-0.66,-0.231,-0.099,-0.83333,1,9.9942,-0.66,-0.231,-0.099
-30.86,-15.276,-7.404,-0.83333,5.3889e-06,0.97425,24.643,2,-0.64,-0.224,-0.096,-0.83333,1,10.016,-0.64,-0.224,-0.096
-30.88,-15.283,-7.407,-0.83333,5.3983e-06,0.97424,24.698,2,-0.62,-0.217,-0.093,-0.83333,1,10.037,-0.62,-0.217,-0.093
-30.9,-15.29,-7.41,-0.83333,5.4076e-06,0.97423,24.754,2,-0.6,-0.21,-0.09,-0.83333,1,10.058,-0.6,-0.21,-0.09
-30.92,-15.297,-7.413,-0.83333,5.4168e-06,0.97422,24.809,2,-0.58,-0.203,-0.087,-0.83333,1,10.08,-0.58,-0.203,-0.087
-30.94,-15.304,-7.416,-0.83333,5.426e-06,0.97421,24.864,2,-0.56,-0.196,-0.084,-0.83333,1,10.101,-0.56,-0.196,-0.084
-30.96,-15.311,-7.419,-0.83333,5.4351e-06,0.9742,24.92,2,-0.54,-0.189,-0.081,-0.83333,1,10.123,-0.54,-0.189,-0.081
-30.98,-15.318,-7.422,-0.83333,5.4441e-06,0.97419,24.975,2,-0.52,-0.182,-0.078,-0.83333,1,10.144,-0.52,-0.182,-0.078
-31,-15.325,-7.425,-0.83333,5.453e-06,0.97418,25.03,2,-0.5,-0.175,-0.075,-0.83333,1,10.165,-0.5,-0.175,-0.075
-31.02,-15.332,-7.428,-0.83333,5.4619e-06,0.97417,25.085,2,-0.48,-0.168,-0.072,-0.83333,1,10.187,-0.48,-0.168,-0.072
-31.04,-15.339,-7.431,-0.83333,5.4707e-06,0.97416,25.14,2,-0.46,-0.161,-0.069,-0.83333,1,10.208,-0.46,-0.161,-0.069
-31.06,-15.346,-7.434,-0.83333,5.4794e-06,0.97415,25.195,2,-0.44,-0.154,-0.066,-0.83333,1,10.23,-0.44,-0.154,-0.066
-31.08,-15.353,-7.437,-0.83333,5.488e-06,0.97414,25.249,2,-0.42,-0.147,-0.063,-0.83333,1,10.251,-0.42,-0.147,-0.063
-31.1,-15.36,-7.44,-0.83333,5.4965e-06,0.97413,25.304,2,-0.4,-0.14,-0.06,-0.83333,1,10.272,-0.4,-0.14,-0.06
-31.12,-15.367,-7.443,-0.83333,5.505e-06,0.97412,25.359,2,-0.38,-0.133,-0.057,-0.83333,1,10.294,-0.38,-0.133,-0.057
-31.14,-15.374,-7.446,-0.83333,5.5133e-06,0.97411,25.413,2,-0.36,-0.126,-0.054,-0.83333,1,10.315,-0.36,-0.126,-0.054
-31.16,-15.381,-7.449,-0.83333,5.5216e-06,0.9741,25.468,2,-0.34,-0.119,-0.051,-0.83333,1,10.337,-0.34,-0.119,-0.051
-31.18,-15.388,-7.452,-0.83333,5.5298e-06,0.97409,25.522,2,-0.32,-0.112,-0.048,-0.83333,1,10.358,-0.32,-0.112,-0.048
-31.2,-15.395,-7.455,-0.83333,5.5379e-06,0.97408,25.577,2,-0.3,-0.105,-0.045,-0.83333,1,10.379,-0.3,-0.105,-0.045
-31.22,-15.402,-7.458,-0.83333,5.5459e-06,0.97407,25.631,2,-0.28,-0.098,-0.042,-0.83333,1,10.401,-0.28,-0.098,-0.042
-31.24,-15.409,-7.461,-0.83333,5.5538e-06,0.97406,25.685,2,-0.26,-0.091,-0.039,-0.83333,1,10.422,-0.26,-0.091,-0.039
-31.26,-15.416,-7.464,-0.83333,5.5635e-06,0.97405,25.74,2,-0.24,-0.084,-0.036,-0.83333,1,10.444,-0.24,-0.084,-0.036
-31.28,-15.423,-7.467,-0.83333,5.5751e-06,0.97404,25.794,2,-0.22,-0.077,-0.033,-0.83333,1,10.465,-0.22,-0.077,-0.033
-31.3,-15.43,-7.47,-0.83333,5.5867e-06,0.97403,25.848,2,-0.2,-0.07,-0.03,-0.83333,1,10.486,-0.2,-0.07,-0.03
-31.32,-15.437,-7.473,-0.83333,5.5982e-06,0.97402,25.903,2,-0.18,-0.063,-0.027,-0.83333,1,10.508,-0.18,-0.063,-0.027
-31.34,-15.444,-7.476,-0.83333,5.6097e-06,0.97401,25.957,2,-0.16,-0.056,-0.024,-0.83333,1,10.529,-0.16,-0.056,-0.024
-31.36,-15.451,-7.479,-0.83333,5.6212e-06,0.974,26.011,2,-0.14,-0.049,-0.021,-0.83333,1,10.551,-0.14,-0.049,-0.021
-31.38,-15.458,-7.482,-0.83333,5.6327e-06,0.97399,26.065,2,-0.12,-0.042,-0.018,-0.83333,1,10.572,-0.12,-0.042,-0.018
-31.4,-15.465,-7.485,-0.83333,5.6442e-06,0.97398,26.119,2,-0.1,-0.035,-0.015,-0.83333,1,10.593,-0.1,-0.035,-0.015
-31.42,-15.472,-7.488,-0.83333,5.6556e-06,0.97397,26.173,2,-0.08,-0.028,-0.012,-0.83333,1,10.615,-0.08,-0.028,-0.012
-31.44,-15.479,-7.491,-0.83333,5.6671e-06,0.97396,26.227,2,-0.06,-0.021,-0.009,-0.83333,1,10.636,-0.06,-0.021,-0.009
-31.46,-15.486,-7.494,-0.83333,5.6785e-06,0.97395,26.28,2,-0.04,-0.014,-0.006,-0.83333,1,10.658,-0.04,-0.014,-0.006
-31.48,-15.493,-7.497,-0.83333,5.69e-06,0.97394,26.334,2,-0.02,-0.007,-0.003,-0.83333,1,10.679,-0.02,-0.007,-0.003
-31.5,-15.5,-7.5,-0.83333,5.7014e-06,0.97393,26.388,2,0,0,0,-0.83333,1,10.7,0,0,0
-31.52,-15.507,-7.503,-0.83333,5.7128e-06,0.97392,26.441,2,0.02,0.007,0.003,-0.83333,1,10.722,0.02,0.007,0.003
-31.54,-15.514,-7.506,-0.83333,5.7243e-06,0.97391,26.494,2,0.04,0.014,0.006,-0.83333,1,10.743,0.04,0.014,0.006
-31.56,-15.521,-7.509,-0.83333,5.7357e-06,0.9739,26.548,2,0.06,0.021,0.009,-0.83333,1,10.765,0.06,0.021,0.009
-31.58,-15.528,-7.512,-0.83333,5.7472e-06,0.97389,26.601,2,0.08,0.028,0.012,-0.83333,1,10.786,0.08,0.028,0.012
-31.6,-15.535,-7.515,-0.83333,5.7587e-06,0.97388,26.654,2,0.1,0.035,0.015,-0.83333,1,10.807,0.1,0.035,0.015
-31.62,-15.542,-7.518,-0.83333,5.7701e-06,0.97387,26.707,2,0.12,0.042,0.018,-0.83333,1,10.829,0.12,0.042,0.018
-31.64,-15.549,-7.521,-0.83333,5.7816e-06,0.97386,26.76,2,0.14,0.049,0.021,-0.83333,1,10.85,0.14,0.049,0.021
-31.66,-15.556,-7.524,-0.83333,5.7932e-06,0.97385,26.812,2,0.16,0.056,0.024,-0.83333,1,10.872,0.16,0.056,0.024
-31.68,-15.563,-7.527,-0.83333,5.8047e-06,0.97384,26.865,2,0.18,0.063,0.027,-0.83333,1,10.893,0.18,0.063,0.027
-31.7,-15.57,-7.53,-0.83333,5.8162e-06,0.97383,26.918,2,0.2,0.07,0.03,-0.83333,1,10.914,0.2,0.07,0.03
-31.72,-15.577,-7.533,-0.83333,5.8278e-06,0.97382,26.97,2,0.22,0.077,0.033,-0.83333,1,10.936,0.22,0.077,0.033
-31.74,-15.584,-7.536,-0.83333,5.8394e-06,0.97381,27.023,2,0.24,0.084,0.036,-0.83333,1,10.957,0.24,0.084,0.036
-31.76,-15.591,-7.539,-0.83333,5.8533e-06,0.9738,27.076,2,0.26,0.091,0.039,-0.83333,1,10.979,0.26,0.091,0.039
-31.78,-15.598,-7.542,-0.83333,5.8696e-06,0.97379,27.13,2,0.28,0.098,0.042,-0.83333,1,11,0.28,0.098,0.042
-31.8,-15.605,-7.545,-0.83333,5.8858e-06,0.97378,27.184,2,0.3,0.105,0.045,-0.83333,1,11.021,0.3,0.105,0.045
-31.82,-15.612,-7.548,-0.83333,5.9019e-06,0.97377,27.238,2,0.32,0.112,0.048,-0.83333,1,11.043,0.32,0.112,0.048
-31.84,-15.619,-7.551,-0.83333,5.9181e-06,0.97376,27.292,2,0.34,0.119,0.051,-0.83333,1,11.064,0.34,0.119,0.051
-31.86,-15.626,-7.554,-0.83333,5.9341e-06,0.97375,27.346,2,0.36,0.126,0.054,-0.83333,1,11.086,0.36,0.126,0.054
-31.88,-15.633,-7.557,-0.83333,5.9502e-06,0.97373,27.4,2,0.38,0.133,0.057,-0.83333,1,11.107,0.38,0.133,0.057
-31.9,-15.64,-7.56,-0.83333,5.9662e-06,0.97372,27.454,2,0.4,0.14,0.06,-0.83333,1,11.128,0.4,0.14,0.06
-31.92,-15.647,-7.563,-0.83333,5.9821e-06,0.97371,27.508,2,0.42,0.147,0.063,-0.83333,1,11.15,0.42,0.147,0.063
-31.94,-15.654,-7.566,-0.83333,5.998e-06,0.9737,27.562,2,0.44,0.154,0.066,-0.83333,1,11.171,0.44,0.154,0.066
-31.96,-15.661,-7.569,-0.83333,6.0138e-06,0.97369,27.615,2,0.46,0.161,0.069,-0.83333,1,11.193,0.46,0.161,0.069
-31.98,-15.668,-7.572,-0.83333,6.0296e-06,0.97368,27.669,2,0.48,0.168,0.072,-0.83333,1,11.214,0.48,0.168,0.072
-32,-15.675,-7.575,-0.83333,6.0453e-06,0.97367,27.722,2,0.5,0.175,0.075,-0.83333,1,11.235,0.5,0.175,0.075
-32.02,-15.682,-7.578,-0.83333,6.0609e-06,0.97366,27.776,2,0.52,0.182,0.078,-0.83333,1,11.257,0.52,0.182,0.078
-32.04,-15.689,-7.581,-0.83333,6.0765e-06,0.97365,27.829,2,0.54,0.189,0.081,-0.83333,1,11.278,0.54,0.189,0.081
-32.06,-15.696,-7.584,-0.83333,6.0921e-06,0.97364,27.883,2,0.56,0.196,0.084,-0.83333,1,11.3,0.56,0.196,0.084
-32.08,-15.703,-7.587,-0.83333,6.1075e-06,0.97363,27.936,2,0.58,0.203,0.087,-0.83333,1,11.321,0.58,0.203,0.087
-32.1,-15.71,-7.59,-0.83333,6.1229e-06,0.97362,27.989,2,0.6,0.21,0.09,-0.83333,1,11.342,0.6,0.21,0.09
-32.12,-15.717,-7.593,-0.83333,6.1383e-06,0.97361,28.042,2,0.62,0.217,0.093,-0.83333,1,11.364,0.62,0.217,0.093
-32.14,-15.724,-7.596,-0.83333,6.1535e-06,0.9736,28.096,2,0.64,0.224,0.096,-0.83333,1,11.385,0.64,0.224,0.096
-32.16,-15.731,-7.599,-0.83333,6.1687e-06,0.97359,28.149,2,0.66,0.231,0.099,-0.83333,1,11.407,0.66,0.231,0.099
-32.18,-15.738,-7.602,-0.83333,6.1838e-06,0.97358,28.202,2,0.68,0.238,0.102,-0.83333,1,11.428,0.68,0.238,0.102
-32.2,-15.745,-7.605,-0.83333,6.1988e-06,0.97357,28.255,2,0.7,0.245,0.105,-0.83333,1,11.45,0.7,0.245,0.105
-32.22,-15.752,-7.608,-0.83314,6.2208e-06,0.97356,28.309,2,0.72,0.252,0.108,-0.83314,1,11.471,0.72,0.252,0.108
-32.24,-15.759,-7.611,-0.83248,6.2605e-06,0.97355,28.363,2,0.74,0.259,0.111,-0.83248,1,11.492,0.74,0.259,0.111
-32.26,-15.766,-7.614,-0.83181,6.303e-06,0.97354,28.418,2,0.76,0.266,0.114,-0.83181,1,11.514,0.76,0.266,0.114
-32.28,-15.773,-7.617,-0.83114,6.3485e-06,0.97353,28.473,2,0.78,0.273,0.117,-0.83114,1,11.535,0.78,0.273,0.117
-32.3,-15.78,-7.62,-0.83048,6.3943e-06,0.97352,28.527,2,0.8,0.28,0.12,-0.83048,1,11.557,0.8,0.28,0.12
-32.32,-15.787,-7.623,-0.82981,6.4403e-06,0.97351,28.582,2,0.82,0.287,0.123,-0.82981,1,11.578,0.82,0.287,0.123
-32.34,-15.794,-7.626,-0.82914,6.4865e-06,0.9735,28.637,2,0.84,0.294,0.126,-0.82914,1,11.599,0.84,0.294,0.126
-32.36,-15.801,-7.629,-0.82848,6.5329e-06,0.97349,28.691,2,0.86,0.301,0.129,-0.82848,1,11.621,0.86,0.301,0.129
-32.38,-15.808,-7.632,-0.82781,6.5796e-06,0.97347,28.746,2,0.88,0.308,0.132,-0.82781,1,11.642,0.88,0.308,0.132
-32.4,-15.815,-7.635,-0.82714,6.6265e-06,0.97346,28.8,2,0.9,0.315,0.135,-0.82714,1,11.664,0.9,0.315,0.135
-32.42,-15.822,-7.638,-0.82648,6.6736e-06,0.97345,28.855,2,0.92,0.322,0.138,-0.82648,1,11.685,0.92,0.322,0.138
-32.44,-15.829,-7.641,-0.82581,6.721e-06,0.97344,28.909,2,0.94,0.329,0.141,-0.82581,1,11.706,0.94,0.329,0.141
-32.46,-15.836,-7.644,-0.82514,6.7686e-06,0.97343,28.963,2,0.96,0.336,0.144,-0.82514,1,11.728,0.96,0.336,0.144
-32.48,-15.843,-7.647,-0.82448,6.8164e-06,0.97342,29.018,2,0.98,0.343,0.147,-0.82448,1,11.749,0.98,0.343,0.147
-32.5,-15.85,-7.65,-0.82381,6.8644e-06,0.97341,29.072,2,1,0.35,0.15,-0.82381,1,11.771,1,0.35,0.15
-32.52,-15.857,-7.653,-0.82314,6.9127e-06,0.9734,29.126,2,1.02,0.357,0.153,-0.82314,1,11.792,1.02,0.357,0.153
-32.54,-15.864,-7.656,-0.82248,6.9611e-06,0.97339,29.181,2,1.04,0.364,0.156,-0.82248,1,11.813,1.04,0.364,0.156
-32.56,-15.871,-7.659,-0.82181,7.0098e-06,0.97338,29.235,2,1.06,0.371,0.159,-0.82181,1,11.835,1.06,0.371,0.159
-32.58,-15.878,-7.662,-0.82114,7.0588e-06,0.97337,29.289,2,1.08,0.378,0.162,-0.82114,1,11.856,1.08,0.378,0.162
-32.6,-15.885,-7.665,-0.82048,7.1079e-06,0.97336,29.343,2,1.1,0.385,0.165,-0.82048,1,11.878,1.1,0.385,0.165
-32.62,-15.892,-7.668,-0.81981,7.1572e-06,0.97334,29.398,2,1.12,0.392,0.168,-0.81981,1,11.899,1.12,0.392,0.168
-32.64,-15.899,-7.671,-0.81914,7.2068e-06,0.97333,29.452,2,1.14,0.399,0.171,-0.81914,1,11.92,1.14,0.399,0.171
-32.66,-15.906,-7.674,-0.81848,7.2566e-06,0.97332,29.506,2,1.16,0.406,0.174,-0.81848,1,11.942,1.16,0.406,0.174
-32.68,-15.913,-7.677,-0.81781,7.3066e-06,0.97331,29.56,2,1.18,0.413,0.177,-0.81781,1,11.963,1.18,0.413,0.177
-32.7,-15.92,-7.68,-0.81714,7.3568e-06,0.9733,29.614,2,1.2,0.42,0.18,-0.81714,1,11.985,1.2,0.42,0.18
-32.72,-15.927,-7.683,-0.81648,7.4073e-06,0.97329,29.669,2,1.22,0.427,0.183,-0.81648,1,12.006,1.22,0.427,0.183
-32.74,-15.934,-7.686,-0.81581,7.4579e-06,0.97328,29.723,2,1.24,0.434,0.186,-0.81581,1,12.027,1.24,0.434,0.186
-32.76,-15.941,-7.689,-0.81504,7.5115e-06,0.97327,29.777,2,1.26,0.441,0.189,-0.81504,1,12.049,1.26,0.441,0.189
-32.78,-15.948,-7.692,-0.81417,7.5682e-06,0.97326,29.83,2,1.28,0.448,0.192,-0.81417,1,12.07,1.28,0.448,0.192
-32.8,-15.955,-7.695,-0.81332,7.6251e-06,0.97324,29.882,2,1.3,0.455,0.195,-0.81332,1,12.092,1.3,0.455,0.195
-32.82,-15.962,-7.698,-0.81247,7.6824e-06,0.97323,29.935,2,1.32,0.462,0.198,-0.81247,1,12.113,1.32,0.462,0.198
-32.84,-15.969,-7.701,-0.81163,7.7399e-06,0.97322,29.988,2,1.34,0.469,0.201,-0.81163,1,12.134,1.34,0.469,0.201
-32.86,-15.976,-7.704,-0.8108,7.7977e-06,0.97321,30.04,2,1.36,0.476,0.204,-0.8108,1,12.156,1.36,0.476,0.204
-32.88,-15.983,-7.707,-0.80999,7.8559e-06,0.9732,30.093,2,1.38,0.483,0.207,-0.80999,1,12.177,1.38,0.483,0.207
-32.9,-15.99,-7.71,-0.80918,7.9143e-06,0.97319,30.145,2,1.4,0.49,0.21,-0.80918,1,12.199,1.4,0.49,0.21
-32.92,-15.997,-7.713,-0.80838,7.973e-06,0.97317,30.197,2,1.42,0.497,0.213,-0.80838,1,12.22,1.42,0.497,0.213
-32.94,-16.004,-7.716,-0.80758,8.0319e-06,0.97316,30.249,2,1.44,0.504,0.216,-0.80758,1,12.241,1.44,0.504,0.216
-32.96,-16.011,-7.719,-0.8068,8.0912e-06,0.97315,30.301,2,1.46,0.511,0.219,-0.8068,1,12.263,1.46,0.511,0.219
-32.98,-16.018,-7.722,-0.80603,8.1508e-06,0.97314,30.352,2,1.48,0.518,0.222,-0.80603,1,12.284,1.48,0.518,0.222
-33,-16.025,-7.725,-0.80527,8.2106e-06,0.97313,30.404,2,1.5,0.525,0.225,-0.80527,1,12.306,1.5,0.525,0.225
-33.02,-16.032,-7.728,-0.80451,8.2708e-06,0.97312,30.455,2,1.52,0.532,0.228,-0.80451,1,12.327,1.52,0.532,0.228
-33.04,-16.039,-7.731,-0.80377,8.3312e-06,0.97311,30.507,2,1.54,0.539,0.231,-0.80377,1,12.348,1.54,0.539,0.231
-33.06,-16.046,-7.734,-0.80303,8.3919e-06,0.97309,30.558,2,1.56,0.546,0.234,-0.80303,1,12.37,1.56,0.546,0.234
-33.08,-16.053,-7.737,-0.80231,8.4529e-06,0.97308,30.609,2,1.58,0.553,0.237,-0.80231,1,12.391,1.58,0.553,0.237
-33.1,-16.06,-7.74,-0.80159,8.5142e-06,0.97307,30.659,2,1.6,0.56,0.24,-0.80159,1,12.413,1.6,0.56,0.24
-33.12,-16.067,-7.743,-0.80089,8.5758e-06,0.97306,30.71,2,1.62,0.567,0.243,-0.80089,1,12.434,1.62,0.567,0.243
-33.14,-16.074,-7.746,-0.80019,8.6376e-06,0.97305,30.761,2,1.64,0.574,0.246,-0.80019,1,12.455,1.64,0.574,0.246
-33.16,-16.081,-7.749,-0.7995,8.6998e-06,0.97304,30.811,2,1.66,0.581,0.249,-0.7995,1,12.477,1.66,0.581,0.249
-33.18,-16.088,-7.752,-0.79763,8.7719e-06,0.97303,30.863,2,1.68,0.588,0.252,-0.79763,1,12.498,1.68,0.588,0.252
-33.2,-16.095,-7.755,-0.79517,8.8498e-06,0.97301,30.916,2,1.7,0.595,0.255,-0.79517,1,12.52,1.7,0.595,0.255
-33.22,-16.102,-7.758,-0.79273,8.9287e-06,0.973,30.969,2,1.72,0.602,0.258,-0.79273,1,12.541,1.72,0.602,0.258
-33.24,-16.109,-7.761,-0.79031,9.0087e-06,0.97299,31.021,2,1.74,0.609,0.261,-0.79031,1,12.562,1.74,0.609,0.261
-33.26,-16.116,-7.764,-0.78754,9.0939e-06,0.97297,31.075,2,1.76,0.616,0.264,-0.78754,1,12.584,1.76,0.616,0.264
-33.28,-16.123,-7.767,-0.78444,9.1846e-06,0.97296,31.131,2,1.78,0.623,0.267,-0.78444,1,12.605,1.78,0.623,0.267
-33.3,-16.13,-7.77,-0.7814,9.2763e-06,0.97295,31.186,2,1.8,0.63,0.27,-0.7814,1,12.627,1.8,0.63,0.27
-33.32,-16.137,-7.773,-0.77842,9.3692e-06,0.97293,31.241,2,1.82,0.637,0.273,-0.77842,1,12.648,1.82,0.637,0.273
-33.34,-16.144,-7.776,-0.7755,9.4633e-06,0.97292,31.297,2,1.84,0.644,0.276,-0.7755,1,12.669,1.84,0.644,0.276
-33.36,-16.151,-7.779,-0.77264,9.5584e-06,0.97291,31.352,2,1.86,0.651,0.279,-0.77264,1,12.691,1.86,0.651,0.279
-33.38,-16.158,-7.782,-0.76983,9.6547e-06,0.9729,31.408,2,1.88,0.658,0.282,-0.76983,1,12.712,1.88,0.658,0.282
-33.4,-16.165,-7.785,-0.76707,9.7521e-06,0.97288,31.463,2,1.9,0.665,0.285,-0.76707,1,12.734,1.9,0.665,0.285
-33.42,-16.172,-7.788,-0.76437,9.8505e-06,0.97287,31.518,2,1.92,0.672,0.288,-0.76437,1,12.755,1.92,0.672,0.288
-33.44,-16.179,-7.791,-0.76172,9.95e-06,0.97286,31.574,2,1.94,0.679,0.291,-0.76172,1,12.776,1.94,0.679,0.291
-33.46,-16.186,-7.794,-0.75913,1.0051e-05,0.97284,31.629,2,1.96,0.686,0.294,-0.75913,1,12.798,1.96,0.686,0.294
-33.48,-16.193,-7.797,-0.75658,1.0152e-05,0.97283,31.685,2,1.98,0.693,0.297,-0.75658,1,12.819,1.98,0.693,0.297
-33.5,-16.2,-7.8,-0.75409,1.0255e-05,0.97282,31.74,2,2,0.7,0.3,-0.75409,1,12.841,2,0.7,0.3
-33.52,-16.207,-7.803,-0.75165,1.0359e-05,0.97281,31.795,2,2.02,0.707,0.303,-0.75165,1,12.862,2.02,0.707,0.303
-33.54,-16.214,-7.806,-0.74925,1.0464e-05,0.97279,31.851,2,2.04,0.714,0.306,-0.74925,1,12.883,2.04,0.714,0.306
-33.56,-16.221,-7.809,-0.7469,1.057e-05,0.97278,31.906,2,2.06,0.721,0.309,-0.7469,1,12.905,2.06,0.721,0.309
-33.58,-16.228,-7.812,-0.74461,1.0677e-05,0.97277,31.962,2,2.08,0.728,0.312,-0.74461,1,12.926,2.08,0.728,0.312
-33.6,-16.235,-7.815,-0.74235,1.0785e-05,0.97275,32.017,2,2.1,0.735,0.315,-0.74235,1,12.948,2.1,0.735,0.315
-33.62,-16.242,-7.818,-0.74015,1.0894e-05,0.97274,32.072,2,2.12,0.742,0.318,-0.74015,1,12.969,2.12,0.742,0.318
-33.64,-16.249,-7.821,-0.73799,1.1004e-05,0.97273,32.128,2,2.14,0.749,0.321,-0.73799,1,12.99,2.14,0.749,0.321
-33.66,-16.256,-7.824,-0.73457,1.1194e-05,0.97272,32.185,2,2.16,0.756,0.324,-0.73457,1,13.012,2.16,0.756,0.324
-33.68,-16.263,-7.827,-0.73098,1.1398e-05,0.9727,32.243,2,2.18,0.763,0.327,-0.73098,1,13.033,2.18,0.763,0.327
-33.7,-16.27,-7.83,-0.72742,1.1601e-05,0.97269,32.301,2,2.2,0.77,0.33,-0.72742,1,13.055,2.2,0.77,0.33
-33.72,-16.277,-7.833,-0.72391,1.1803e-05,0.97267,32.359,2,2.22,0.777,0.333,-0.72391,1,13.076,2.22,0.777,0.333
-33.74,-16.284,-7.836,-0.72043,1.2005e-05,0.97266,32.417,2,2.24,0.784,0.336,-0.72043,1,13.097,2.24,0.784,0.336
-33.76,-16.291,-7.839,-0.71639,1.2213e-05,0.97265,32.475,2,2.26,0.791,0.339,-0.71639,1,13.119,2.26,0.791,0.339
-33.78,-16.298,-7.842,-0.71184,1.2425e-05,0.97263,32.531,2,2.28,0.798,0.342,-0.71184,1,13.14,2.28,0.798,0.342
-33.8,-16.305,-7.845,-0.70737,1.2638e-05,0.97262,32.588,2,2.3,0.805,0.345,-0.70737,1,13.162,2.3,0.805,0.345
-33.82,-16.312,-7.848,-0.703,1.2851e-05,0.9726,32.645,2,2.32,0.812,0.348,-0.703,1,13.183,2.32,0.812,0.348
-33.84,-16.319,-7.851,-0.69871,1.3063e-05,0.97259,32.701,2,2.34,0.819,0.351,-0.69871,1,13.204,2.34,0.819,0.351
-33.86,-16.326,-7.854,-0.6945,1.3276e-05,0.97257,32.757,2,2.36,0.826,0.354,-0.6945,1,13.226,2.36,0.826,0.354
-33.88,-16.333,-7.857,-0.69039,1.3489e-05,0.97256,32.813,2,2.38,0.833,0.357,-0.69039,1,13.247,2.38,0.833,0.357
-33.9,-16.34,-7.86,-0.68635,1.3701e-05,0.97254,32.869,2,2.4,0.84,0.36,-0.68635,1,13.269,2.4,0.84,0.36
-33.92,-16.347,-7.863,-0.6824,1.3913e-05,0.97253,32.925,2,2.42,0.847,0.363,-0.6824,1,13.29,2.42,0.847,0.363
-33.94,-16.354,-7.866,-0.67853,1.4126e-05,0.97252,32.981,2,2.44,0.854,0.366,-0.67853,1,13.311,2.44,0.854,0.366
-33.96,-16.361,-7.869,-0.67475,1.4338e-05,0.9725,33.036,2,2.46,0.861,0.369,-0.67475,1,13.333,2.46,0.861,0.369
-33.98,-16.368,-7.872,-0.67104,1.455e-05,0.97249,33.092,2,2.48,0.868,0.372,-0.67104,1,13.354,2.48,0.868,0.372
-34,-16.375,-7.875,-0.66741,1.4763e-05,0.97247,33.147,2,2.5,0.875,0.375,-0.66741,1,13.376,2.5,0.875,0.375
-34.02,-16.382,-7.878,-0.66386,1.4975e-05,0.97246,33.202,2,2.52,0.882,0.378,-0.66386,1,13.397,2.52,0.882,0.378
-34.04,-16.389,-7.881,-0.66039,1.5187e-05,0.97244,33.257,2,2.54,0.889,0.381,-0.66039,1,13.418,2.54,0.889,0.381
-34.06,-16.396,-7.884,-0.65699,1.5398e-05,0.97243,33.312,2,2.56,0.896,0.384,-0.65699,1,13.44,2.56,0.896,0.384
-34.08,-16.403,-7.887,-0.65367,1.561e-05,0.97242,33.367,2,2.58,0.903,0.387,-0.65367,1,13.461,2.58,0.903,0.387
-34.1,-16.41,-7.89,-0.65042,1.5822e-05,0.9724,33.421,2,2.6,0.91,0.39,-0.65042,1,13.483,2.6,0.91,0.39
-34.12,-16.417,-7.893,-0.64724,1.6033e-05,0.97239,33.476,2,2.62,0.917,0.393,-0.64724,1,13.504,2.62,0.917,0.393
-34.14,-16.424,-7.896,-0.64414,1.6244e-05,0.97237,33.53,2,2.64,0.924,0.396,-0.64414,1,13.525,2.64,0.924,0.396
-34.16,-16.431,-7.899,-0.64111,1.6455e-05,0.97236,33.585,2,2.66,0.931,0.399,-0.64111,1,13.547,2.66,0.931,0.399
-34.18,-16.438,-7.902,-0.63814,1.6666e-05,0.97234,33.639,2,2.68,0.938,0.402,-0.63814,1,13.568,2.68,0.938,0.402
-34.2,-16.445,-7.905,-0.63525,1.6877e-05,0.97233,33.693,2,2.7,0.945,0.405,-0.63525,1,13.59,2.7,0.945,0.405
-34.22,-16.452,-7.908,-0.63242,1.7087e-05,0.97232,33.747,2,2.72,0.952,0.408,-0.63242,1,13.611,2.72,0.952,0.408
-34.24,-16.459,-7.911,-0.62966,1.7298e-05,0.9723,33.801,2,2.74,0.959,0.411,-0.62966,1,13.632,2.74,0.959,0.411
-34.26,-16.466,-7.914,-0.62697,1.7515e-05,0.97229,33.855,2,2.76,0.966,0.414,-0.62697,1,13.654,2.76,0.966,0.414
-34.28,-16.473,-7.917,-0.62434,1.7739e-05,0.97227,33.91,2,2.78,0.973,0.417,-0.62434,1,13.675,2.78,0.973,0.417
-34.3,-16.48,-7.92,-0.62178,1.7964e-05,0.97226,33.965,2,2.8,0.98,0.42,-0.62178,1,13.697,2.8,0.98,0.42
-34.32,-16.487,-7.923,-0.61928,1.8189e-05,0.97225,34.02,2,2.82,0.987,0.423,-0.61928,1,13.718,2.82,0.987,0.423
-34.34,-16.494,-7.926,-0.61684,1.8414e-05,0.97223,34.075,2,2.84,0.994,0.426,-0.61684,1,13.739,2.84,0.994,0.426
-34.36,-16.501,-7.929,-0.61446,1.864e-05,0.97222,34.13,2,2.86,1.001,0.429,-0.61446,1,13.761,2.86,1.001,0.429
-34.38,-16.508,-7.932,-0.61214,1.8867e-05,0.9722,34.184,2,2.88,1.008,0.432,-0.61214,1,13.782,2.88,1.008,0.432
-34.4,-16.515,-7.935,-0.60988,1.9093e-05,0.97219,34.239,2,2.9,1.015,0.435,-0.60988,1,13.804,2.9,1.015,0.435
-34.42,-16.522,-7.938,-0.60768,1.9321e-05,0.97218,34.294,2,2.92,1.022,0.438,-0.60768,1,13.825,2.92,1.022,0.438
-34.44,-16.529,-7.941,-0.60553,1.9548e-05,0.97216,34.348,2,2.94,1.029,0.441,-0.60553,1,13.846,2.94,1.029,0.441
-34.46,-16.536,-7.944,-0.60344,1.9777e-05,0.97215,34.403,2,2.96,1.036,0.444,-0.60344,1,13.868,2.96,1.036,0.444
-34.48,-16.543,-7.947,-0.60141,2.0005e-05,0.97213,34.457,2,2.98,1.043,0.447,-0.60141,1,13.889,2.98,1.043,0.447
-34.5,-16.55,-7.95,-0.59943,2.0235e-05,0.97212,34.512,2,3,1.05,0.45,-0.59943,1,13.911,3,1.05,0.45
-34.52,-16.557,-7.953,-0.5975,2.0465e-05,0.9721,34.567,2,3.02,1.057,0.453,-0.5975,1,13.932,3.02,1.057,0.453
-34.54,-16.564,-7.956,-0.59562,2.0695e-05,0.97209,34.621,2,3.04,1.064,0.456,-0.59562,1,13.953,3.04,1.064,0.456
-34.56,-16.571,-7.959,-0.5938,2.0926e-05,0.97208,34.675,2,3.06,1.071,0.459,-0.5938,1,13.975,3.06,1.071,0.459
-34.58,-16.578,-7.962,-0.59202,2.1157e-05,0.97206,34.73,2,3.08,1.078,0.462,-0.59202,1,13.996,3.08,1.078,0.462
-34.6,-16.585,-7.965,-0.5903,2.1389e-05,0.97205,34.784,2,3.1,1.085,0.465,-0.5903,1,14.018,3.1,1.085,0.465
-34.62,-16.592,-7.968,-0.58862,2.1622e-05,0.97203,34.839,2,3.12,1.092,0.468,-0.58862,1,14.039,3.12,1.092,0.468
-34.64,-16.599,-7.971,-0.58698,2.1855e-05,0.97202,34.893,2,3.14,1.099,0.471,-0.58698,1,14.06,3.14,1.099,0.471
-34.66,-16.606,-7.974,-0.5854,2.2089e-05,0.972,34.947,2,3.16,1.106,0.474,-0.5854,1,14.082,3.16,1.106,0.474
-34.68,-16.613,-7.977,-0.58386,2.2323e-05,0.97199,35.002,2,3.18,1.113,0.477,-0.58386,1,14.103,3.18,1.113,0.477
-34.7,-16.62,-7.98,-0.58236,2.2558e-05,0.97197,35.056,2,3.2,1.12,0.48,-0.58236,1,14.125,3.2,1.12,0.48
-34.72,-16.627,-7.983,-0.5809,2.2794e-05,0.97196,35.11,2,3.22,1.127,0.483,-0.5809,1,14.146,3.22,1.127,0.483
-34.74,-16.634,-7.986,-0.57949,2.303e-05,0.97195,35.165,2,3.24,1.134,0.486,-0.57949,1,14.167,3.24,1.134,0.486
-34.76,-16.641,-7.989,-0.57797,2.3277e-05,0.97193,35.219,2,3.26,1.141,0.489,-0.57797,1,14.189,3.26,1.141,0.489
-34.78,-16.648,-7.992,-0.57634,2.3533e-05,0.97192,35.273,2,3.28,1.148,0.492,-0.57634,1,14.21,3.28,1.148,0.492
-34.8,-16.655,-7.995,-0.57475,2.379e-05,0.9719,35.328,2,3.3,1.155,0.495,-0.57475,1,14.232,3.3,1.155,0.495
-34.82,-16.662,-7.998,-0.57319,2.4047e-05,0.97189,35.382,2,3.32,1.162,0.498,-0.57319,1,14.253,3.32,1.162,0.498
-34.84,-16.669,-8.001,-0.57167,2.4306e-05,0.97187,35.436,2,3.34,1.169,0.501,-0.57167,1,14.274,3.34,1.169,0.501
-34.86,-16.676,-8.004,-0.57018,2.4565e-05,0.97186,35.49,2,3.36,1.176,0.504,-0.57018,1,14.296,3.36,1.176,0.504
-34.88,-16.683,-8.007,-0.56872,2.4825e-05,0.97184,35.544,2,3.38,1.183,0.507,-0.56872,1,14.317,3.38,1.183,0.507
-34.9,-16.69,-8.01,-0.5673,2.5085e-05,0.97183,35.598,2,3.4,1.19,0.51,-0.5673,1,14.339,3.4,1.19,0.51
-34.92,-16.697,-8.013,-0.5659,2.5347e-05,0.97181,35.652,2,3.42,1.197,0.513,-0.5659,1,14.36,3.42,1.197,0.513
-34.94,-16.704,-8.016,-0.56454,2.5609e-05,0.9718,35.706,2,3.44,1.204,0.516,-0.56454,1,14.381,3.44,1.204,0.516
-34.96,-16.711,-8.019,-0.56321,2.5872e-05,0.97178,35.759,2,3.46,1.211,0.519,-0.56321,1,14.403,3.46,1.211,0.519
-34.98,-16.718,-8.022,-0.5619,2.6136e-05,0.97177,35.813,2,3.48,1.218,0.522,-0.5619,1,14.424,3.48,1.218,0.522
-35,-16.725,-8.025,-0.56063,2.64e-05,0.97175,35.866,2,3.5,1.225,0.525,-0.56063,1,14.446,3.5,1.225,0.525
-35.02,-16.732,-8.028,-0.55938,2.6666e-05,0.97174,35.919,2,3.52,1.232,0.528,-0.55938,1,14.467,3.52,1.232,0.528
-35.04,-16.739,-8.031,-0.55817,2.6932e-05,0.97172,35.973,2,3.54,1.239,0.531,-0.55817,1,14.488,3.54,1.239,0.531
-35.06,-16.746,-8.034,-0.55697,2.7198e-05,0.97171,36.026,2,3.56,1.246,0.534,-0.55697,1,14.51,3.56,1.246,0.534
-35.08,-16.753,-8.037,-0.5555,2.761e-05,0.9717,36.08,2,3.58,1.253,0.537,-0.5555,1,14.531,3.58,1.253,0.537
-35.1,-16.76,-8.04,-0.55365,2.8221e-05,0.97168,36.134,2,3.6,1.26,0.54,-0.55365,1,14.553,3.6,1.26,0.54
-35.12,-16.767,-8.043,-0.55185,2.8842e-05,0.97166,36.189,2,3.62,1.267,0.543,-0.55185,1,14.574,3.62,1.267,0.543
-35.14,-16.774,-8.046,-0.55008,2.9472e-05,0.97165,36.243,2,3.64,1.274,0.546,-0.55008,1,14.595,3.64,1.274,0.546
-35.16,-16.781,-8.049,-0.54835,3.0112e-05,0.97163,36.298,2,3.66,1.281,0.549,-0.54835,1,14.617,3.66,1.281,0.549
-35.18,-16.788,-8.052,-0.54665,3.0762e-05,0.97162,36.352,2,3.68,1.288,0.552,-0.54665,1,14.638,3.68,1.288,0.552
-35.2,-16.795,-8.055,-0.545,3.1421e-05,0.9716,36.407,2,3.7,1.295,0.555,-0.545,1,14.66,3.7,1.295,0.555
-35.22,-16.802,-8.058,-0.54338,3.209e-05,0.97159,36.461,2,3.72,1.302,0.558,-0.54338,1,14.681,3.72,1.302,0.558
-35.24,-16.809,-8.061,-0.54179,3.2768e-05,0.97157,36.515,2,3.74,1.309,0.561,-0.54179,1,14.702,3.74,1.309,0.561
-35.26,-16.816,-8.064,-0.54004,3.3471e-05,0.97156,36.57,2,3.76,1.316,0.564,-0.54004,1,14.724,3.76,1.316,0.564
-35.28,-16.823,-8.067,-0.53813,3.4198e-05,0.97154,36.627,2,3.78,1.323,0.567,-0.53813,1,14.745,3.78,1.323,0.567
-35.3,-16.83,-8.07,-0.53629,3.4937e-05,0.97153,36.683,2,3.8,1.33,0.57,-0.53629,1,14.767,3.8,1.33,0.57
-35.32,-16.837,-8.073,-0.5345,3.5686e-05,0.97151,36.739,2,3.82,1.337,0.573,-0.5345,1,14.788,3.82,1.337,0.573
-35.34,-16.844,-8.076,-0.53278,3.6447e-05,0.9715,36.796,2,3.84,1.344,0.576,-0.53278,1,14.809,3.84,1.344,0.576
-35.36,-16.851,-8.079,-0.53111,3.722e-05,0.97148,36.852,2,3.86,1.351,0.579,-0.53111,1,14.831,3.86,1.351,0.579
-35.38,-16.858,-8.082,-0.5295,3.8003e-05,0.97147,36.908,2,3.88,1.358,0.582,-0.5295,1,14.852,3.88,1.358,0.582
-35.4,-16.865,-8.085,-0.52795,3.8798e-05,0.97145,36.964,2,3.9,1.365,0.585,-0.52795,1,14.874,3.9,1.365,0.585
-35.42,-16.872,-8.088,-0.52645,3.9604e-05,0.97144,37.02,2,3.92,1.372,0.588,-0.52645,1,14.895,3.92,1.372,0.588
-35.44,-16.879,-8.091,-0.52501,4.0421e-05,0.97142,37.076,2,3.94,1.379,0.591,-0.52501,1,14.916,3.94,1.379,0.591
-35.46,-16.886,-8.094,-0.52362,4.125e-05,0.97141,37.133,2,3.96,1.386,0.594,-0.52362,1,14.938,3.96,1.386,0.594
-35.48,-16.893,-8.097,-0.52229,4.209e-05,0.97139,37.189,2,3.98,1.393,0.597,-0.52229,1,14.959,3.98,1.393,0.597
-35.5,-16.9,-8.1,-0.521,4.2942e-05,0.97138,37.244,2,4,1.4,0.6,-0.521,1,14.981,4,1.4,0.6
-35.52,-16.907,-8.103,-0.51977,4.3805e-05,0.97136,37.3,2,4.02,1.407,0.603,-0.51977,1,15.002,4.02,1.407,0.603
-35.54,-16.914,-8.106,-0.51858,4.468e-05,0.97135,37.356,2,4.04,1.414,0.606,-0.51858,1,15.023,4.04,1.414,0.606
-35.56,-16.921,-8.109,-0.51744,4.5566e-05,0.97133,37.412,2,4.06,1.421,0.609,-0.51744,1,15.045,4.06,1.421,0.609
-35.58,-16.928,-8.112,-0.51635,4.6464e-05,0.97132,37.468,2,4.08,1.428,0.612,-0.51635,1,15.066,4.08,1.428,0.612
-35.6,-16.935,-8.115,-0.51531,4.7373e-05,0.9713,37.524,2,4.1,1.435,0.615,-0.51531,1,15.088,4.1,1.435,0.615
-35.62,-16.942,-8.118,-0.51431,4.8294e-05,0.97129,37.58,2,4.12,1.442,0.618,-0.51431,1,15.109,4.12,1.442,0.618
-35.64,-16.949,-8.121,-0.51336,4.9227e-05,0.97127,37.636,2,4.14,1.449,0.621,-0.51336,1,15.13,4.14,1.449,0.621
-35.66,-16.956,-8.124,-0.51245,5.0171e-05,0.97126,37.691,2,4.16,1.456,0.624,-0.51245,1,15.152,4.16,1.456,0.624
-35.68,-16.963,-8.127,-0.51158,5.1127e-05,0.97124,37.747,2,4.18,1.463,0.627,-0.51158,1,15.173,4.18,1.463,0.627
-35.7,-16.97,-8.13,-0.51075,5.2095e-05,0.97123,37.803,2,4.2,1.47,0.63,-0.51075,1,15.195,4.2,1.47,0.63
-35.72,-16.977,-8.133,-0.50997,5.3075e-05,0.97121,37.859,2,4.22,1.477,0.633,-0.50997,1,15.216,4.22,1.477,0.633
-35.74,-16.984,-8.136,-0.50922,5.4066e-05,0.9712,37.915,2,4.24,1.484,0.636,-0.50922,1,15.237,4.24,1.484,0.636
-35.76,-16.991,-8.139,-0.50851,5.5089e-05,0.97118,37.97,2,4.26,1.491,0.639,-0.50851,1,15.259,4.26,1.491,0.639
-35.78,-16.998,-8.142,-0.50784,5.6142e-05,0.97117,38.024,2,4.28,1.498,0.642,-0.50784,1,15.28,4.28,1.498,0.642
-35.8,-17.005,-8.145,-0.5072,5.7208e-05,0.97115,38.079,2,4.3,1.505,0.645,-0.5072,1,15.302,4.3,1.505,0.645
-35.82,-17.012,-8.148,-0.5066,5.8285e-05,0.97114,38.133,2,4.32,1.512,0.648,-0.5066,1,15.323,4.32,1.512,0.648
-35.84,-17.019,-8.151,-0.50604,5.9373e-05,0.97112,38.188,2,4.34,1.519,0.651,-0.50604,1,15.344,4.34,1.519,0.651
-35.86,-17.026,-8.154,-0.50551,6.0474e-05,0.97111,38.242,2,4.36,1.526,0.654,-0.50551,1,15.366,4.36,1.526,0.654
-35.88,-17.033,-8.157,-0.505,6.1585e-05,0.97109,38.296,2,4.38,1.533,0.657,-0.505,1,15.387,4.38,1.533,0.657
-35.9,-17.04,-8.16,-0.50454,6.2709e-05,0.97107,38.35,2,4.4,1.54,0.66,-0.50454,1,15.409,4.4,1.54,0.66
-35.92,-17.047,-8.163,-0.5041,6.3844e-05,0.97106,38.404,2,4.42,1.547,0.663,-0.5041,1,15.43,4.42,1.547,0.663
-35.94,-17.054,-8.166,-0.50369,6.499e-05,0.97104,38.457,2,4.44,1.554,0.666,-0.50369,1,15.451,4.44,1.554,0.666
-35.96,-17.061,-8.169,-0.50331,6.6148e-05,0.97103,38.511,2,4.46,1.561,0.669,-0.50331,1,15.473,4.46,1.561,0.669
-35.98,-17.068,-8.172,-0.50295,6.7317e-05,0.97101,38.564,2,4.48,1.568,0.672,-0.50295,1,15.494,4.48,1.568,0.672
-36,-17.075,-8.175,-0.50262,6.8498e-05,0.971,38.617,2,4.5,1.575,0.675,-0.50262,1,15.516,4.5,1.575,0.675
-36.02,-17.082,-8.178,-0.50232,6.9691e-05,0.97098,38.671,2,4.52,1.582,0.678,-0.50232,1,15.537,4.52,1.582,0.678
-36.04,-17.089,-8.181,-0.50204,7.0895e-05,0.97097,38.724,2,4.54,1.589,0.681,-0.50204,1,15.558,4.54,1.589,0.681
-36.06,-17.096,-8.184,-0.50179,7.211e-05,0.97095,38.776,2,4.56,1.596,0.684,-0.50179,1,15.58,4.56,1.596,0.684
-36.08,-17.103,-8.187,-0.50156,7.3338e-05,0.97094,38.829,2,4.58,1.603,0.687,-0.50156,1,15.601,4.58,1.603,0.687
-36.1,-17.11,-8.19,-0.50134,7.4576e-05,0.97092,38.882,2,4.6,1.61,0.69,-0.50134,1,15.623,4.6,1.61,0.69
-36.12,-17.117,-8.193,-0.50115,7.5826e-05,0.97091,38.934,2,4.62,1.617,0.693,-0.50115,1,15.644,4.62,1.617,0.693
-36.14,-17.124,-8.196,-0.50098,7.7088e-05,0.97089,38.986,2,4.64,1.624,0.696,-0.50098,1,15.665,4.64,1.624,0.696
-36.16,-17.131,-8.199,-0.50083,7.8361e-05,0.97088,39.038,2,4.66,1.631,0.699,-0.50083,1,15.687,4.66,1.631,0.699
-36.18,-17.138,-8.202,-0.50069,7.9645e-05,0.97086,39.09,2,4.68,1.638,0.702,-0.50069,1,15.708,4.68,1.638,0.702
-36.2,-17.145,-8.205,-0.50057,8.0941e-05,0.97085,39.142,2,4.7,1.645,0.705,-0.50057,1,15.73,4.7,1.645,0.705
-36.22,-17.152,-8.208,-0.50046,8.2249e-05,0.97083,39.194,2,4.72,1.652,0.708,-0.50046,1,15.751,4.72,1.652,0.708
-36.24,-17.159,-8.211,-0.50037,8.3567e-05,0.97082,39.245,2,4.74,1.659,0.711,-0.50037,1,15.772,4.74,1.659,0.711
-36.26,-17.166,-8.214,-0.4998,8.4957e-05,0.9708,39.298,2,4.76,1.666,0.714,-0.4998,1,15.794,4.76,1.666,0.714
-36.28,-17.173,-8.217,-0.49874,8.6423e-05,0.97079,39.352,2,4.78,1.673,0.717,-0.49874,1,15.815,4.78,1.673,0.717
-36.3,-17.18,-8.22,-0.49769,8.7905e-05,0.97077,39.407,2,4.8,1.68,0.72,-0.49769,1,15.837,4.8,1.68,0.72
-36.32,-17.187,-8.223,-0.49665,8.9406e-05,0.97075,39.461,2,4.82,1.687,0.723,-0.49665,1,15.858,4.82,1.687,0.723
-36.34,-17.194,-8.226,-0.49561,9.0923e-05,0.97074,39.515,2,4.84,1.694,0.726,-0.49561,1,15.879,4.84,1.694,0.726
-36.36,-17.201,-8.229,-0.49458,9.2459e-05,0.97072,39.569,2,4.86,1.701,0.729,-0.49458,1,15.901,4.86,1.701,0.729
-36.38,-17.208,-8.232,-0.49356,9.4012e-05,0.97071,39.624,2,4.88,1.708,0.732,-0.49356,1,15.922,4.88,1.708,0.732
-36.4,-17.215,-8.235,-0.49254,9.5583e-05,0.97069,39.678,2,4.9,1.715,0.735,-0.49254,1,15.944,4.9,1.715,0.735
-36.42,-17.222,-8.238,-0.49152,9.7172e-05,0.97068,39.732,2,4.92,1.722,0.738,-0.49152,1,15.965,4.92,1.722,0.738
-36.44,-17.229,-8.241,-0.49051,9.8779e-05,0.97066,39.787,2,4.94,1.729,0.741,-0.49051,1,15.986,4.94,1.729,0.741
-36.46,-17.236,-8.244,-0.4895,0.0001004,0.97064,39.841,2,4.96,1.736,0.744,-0.4895,1,16.008,4.96,1.736,0.744
-36.48,-17.243,-8.247,-0.4885,0.00010205,0.97063,39.896,2,4.98,1.743,0.747,-0.4885,1,16.029,4.98,1.743,0.747
-36.5,-17.25,-8.25,-0.4875,0.00010371,0.97061,39.95,2,5,1.75,0.75,-0.4875,1,16.051,5,1.75,0.75
-36.52,-17.257,-8.253,-0.48278,0.00010481,0.97059,40.01,2,5.02,1.757,0.753,-0.48278,1,16.072,5.02,1.757,0.753
-36.54,-17.264,-8.256,-0.47812,0.00010595,0.97057,40.07,2,5.04,1.764,0.756,-0.47812,1,16.094,5.04,1.764,0.756
-36.56,-17.271,-8.259,-0.47353,0.00010713,0.97054,40.13,2,5.06,1.771,0.759,-0.47353,1,16.115,5.06,1.771,0.759
-36.58,-17.278,-8.262,-0.46899,0.00010835,0.97052,40.189,2,5.08,1.778,0.762,-0.46899,1,16.136,5.08,1.778,0.762
-36.6,-17.285,-8.265,-0.46451,0.00010962,0.9705,40.249,2,5.1,1.785,0.765,-0.46451,1,16.158,5.1,1.785,0.765
-36.62,-17.292,-8.268,-0.4601,0.00011093,0.97047,40.308,2,5.12,1.792,0.768,-0.4601,1,16.179,5.12,1.792,0.768
-36.64,-17.299,-8.271,-0.45574,0.00011228,0.97045,40.367,2,5.14,1.799,0.771,-0.45574,1,16.201,5.14,1.799,0.771
-36.66,-17.306,-8.274,-0.45144,0.00011367,0.97043,40.426,2,5.16,1.806,0.774,-0.45144,1,16.222,5.16,1.806,0.774
-36.68,-17.313,-8.277,-0.4472,0.00011511,0.9704,40.485,2,5.18,1.813,0.777,-0.4472,1,16.243,5.18,1.813,0.777
-36.7,-17.32,-8.28,-0.44301,0.00011659,0.97038,40.544,2,5.2,1.82,0.78,-0.44301,1,16.265,5.2,1.82,0.78
-36.72,-17.327,-8.283,-0.43888,0.00011811,0.97036,40.602,2,5.22,1.827,0.783,-0.43888,1,16.286,5.22,1.827,0.783
-36.74,-17.334,-8.286,-0.43481,0.00011967,0.97033,40.661,2,5.24,1.834,0.786,-0.43481,1,16.308,5.24,1.834,0.786
-36.76,-17.341,-8.289,-0.43042,0.00012127,0.97031,40.72,2,5.26,1.841,0.789,-0.43042,1,16.329,5.26,1.841,0.789
-36.78,-17.348,-8.292,-0.42573,0.00012292,0.97029,40.779,2,5.28,1.848,0.792,-0.42573,1,16.35,5.28,1.848,0.792
-36.8,-17.355,-8.295,-0.42113,0.00012463,0.97026,40.838,2,5.3,1.855,0.795,-0.42113,1,16.372,5.3,1.855,0.795
-36.82,-17.362,-8.298,-0.41662,0.0001264,0.97024,40.897,2,5.32,1.862,0.798,-0.41662,1,16.393,5.32,1.862,0.798
-36.84,-17.369,-8.301,-0.4122,0.00012823,0.97022,40.956,2,5.34,1.869,0.801,-0.4122,1,16.415,5.34,1.869,0.801
-36.86,-17.376,-8.304,-0.40787,0.00013012,0.9702,41.016,2,5.36,1.876,0.804,-0.40787,1,16.436,5.36,1.876,0.804
-36.88,-17.383,-8.307,-0.40362,0.00013208,0.97017,41.075,2,5.38,1.883,0.807,-0.40362,1,16.457,5.38,1.883,0.807
-36.9,-17.39,-8.31,-0.39946,0.00013409,0.97015,41.134,2,5.4,1.89,0.81,-0.39946,1,16.479,5.4,1.89,0.81
-36.92,-17.397,-8.313,-0.39538,0.00013617,0.97013,41.193,2,5.42,1.897,0.813,-0.39538,1,16.5,5.42,1.897,0.813
-36.94,-17.404,-8.316,-0.39138,0.00013832,0.9701,41.252,2,5.44,1.904,0.816,-0.39138,1,16.522,5.44,1.904,0.816
-36.96,-17.411,-8.319,-0.38746,0.00014053,0.97008,41.312,2,5.46,1.911,0.819,-0.38746,1,16.543,5.46,1.911,0.819
-36.98,-17.418,-8.322,-0.38363,0.00014281,0.97006,41.371,2,5.48,1.918,0.822,-0.38363,1,16.564,5.48,1.918,0.822
-37,-17.425,-8.325,-0.37987,0.00014515,0.97003,41.43,2,5.5,1.925,0.825,-0.37987,1,16.586,5.5,1.925,0.825
-37.02,-17.432,-8.328,-0.3762,0.00014756,0.97001,41.489,2,5.52,1.932,0.828,-0.3762,1,16.607,5.52,1.932,0.828
-37.04,-17.439,-8.331,-0.3726,0.00015004,0.96999,41.548,2,5.54,1.939,0.831,-0.3726,1,16.629,5.54,1.939,0.831
-37.06,-17.446,-8.334,-0.36908,0.00015259,0.96997,41.608,2,5.56,1.946,0.834,-0.36908,1,16.65,5.56,1.946,0.834
-37.08,-17.453,-8.337,-0.36563,0.00015521,0.96994,41.667,2,5.58,1.953,0.837,-0.36563,1,16.671,5.58,1.953,0.837
-37.1,-17.46,-8.34,-0.36226,0.0001579,0.96992,41.726,2,5.6,1.96,0.84,-0.36226,1,16.693,5.6,1.96,0.84
-37.12,-17.467,-8.343,-0.35897,0.00016065,0.9699,41.785,2,5.62,1.967,0.843,-0.35897,1,16.714,5.62,1.967,0.843
-37.14,-17.474,-8.346,-0.35574,0.00016348,0.96987,41.844,2,5.64,1.974,0.846,-0.35574,1,16.736,5.64,1.974,0.846
-37.16,-17.481,-8.349,-0.35259,0.00016639,0.96985,41.904,2,5.66,1.981,0.849,-0.35259,1,16.757,5.66,1.981,0.849
-37.18,-17.488,-8.352,-0.34951,0.00016936,0.96983,41.963,2,5.68,1.988,0.852,-0.34951,1,16.778,5.68,1.988,0.852
-37.2,-17.495,-8.355,-0.3465,0.00017241,0.96981,42.022,2,5.7,1.995,0.855,-0.3465,1,16.8,5.7,1.995,0.855
-37.22,-17.502,-8.358,-0.34355,0.00017553,0.96978,42.081,2,5.72,2.002,0.858,-0.34355,1,16.821,5.72,2.002,0.858
-37.24,-17.509,-8.361,-0.34068,0.00017873,0.96976,42.14,2,5.74,2.009,0.861,-0.34068,1,16.843,5.74,2.009,0.861
-37.26,-17.516,-8.364,-0.33787,0.000182,0.96974,42.198,2,5.76,2.016,0.864,-0.33787,1,16.864,5.76,2.016,0.864
-37.28,-17.523,-8.367,-0.33513,0.0001853,0.96971,42.253,2,5.78,2.023,0.867,-0.33513,1,16.885,5.78,2.023,0.867
-37.3,-17.53,-8.37,-0.33245,0.00018863,0.96969,42.309,2,5.8,2.03,0.87,-0.33245,1,16.907,5.8,2.03,0.87
-37.32,-17.537,-8.373,-0.32983,0.00019199,0.96967,42.365,2,5.82,2.037,0.873,-0.32983,1,16.928,5.82,2.037,0.873
-37.34,-17.544,-8.376,-0.32728,0.00019537,0.96965,42.42,2,5.84,2.044,0.876,-0.32728,1,16.95,5.84,2.044,0.876
-37.36,-17.551,-8.379,-0.32479,0.00019877,0.96962,42.476,2,5.86,2.051,0.879,-0.32479,1,16.971,5.86,2.051,0.879
-37.38,-17.558,-8.382,-0.32236,0.00020219,0.9696,42.531,2,5.88,2.058,0.882,-0.32236,1,16.992,5.88,2.058,0.882
-37.4,-17.565,-8.385,-0.31999,0.00020563,0.96958,42.587,2,5.9,2.065,0.885,-0.31999,1,17.014,5.9,2.065,0.885
-37.42,-17.572,-8.388,-0.31768,0.00020909,0.96956,42.643,2,5.92,2.072,0.888,-0.31768,1,17.035,5.92,2.072,0.888
-37.44,-17.579,-8.391,-0.31543,0.00021256,0.96953,42.698,2,5.94,2.079,0.891,-0.31543,1,17.057,5.94,2.079,0.891
-37.46,-17.586,-8.394,-0.31323,0.00021605,0.96951,42.754,2,5.96,2.086,0.894,-0.31323,1,17.078,5.96,2.086,0.894
-37.48,-17.593,-8.397,-0.31109,0.00021955,0.96949,42.809,2,5.98,2.093,0.897,-0.31109,1,17.099,5.98,2.093,0.897
-37.5,-17.6,-8.4,-0.309,0.00022306,0.96946,42.865,2,6,2.1,0.9,-0.309,1,17.121,6,2.1,0.9
-37.52,-17.607,-8.403,-0.30697,0.00022657,0.96944,42.92,2,6.02,2.107,0.903,-0.30697,1,17.142,6.02,2.107,0.903
-37.54,-17.614,-8.406,-0.30499,0.00023009,0.96942,42.975,2,6.04,2.114,0.906,-0.30499,1,17.164,6.04,2.114,0.906
-37.56,-17.621,-8.409,-0.30306,0.00023362,0.9694,43.031,2,6.06,2.121,0.909,-0.30306,1,17.185,6.06,2.121,0.909
-37.58,-17.628,-8.412,-0.30118,0.00023715,0.96937,43.086,2,6.08,2.128,0.912,-0.30118,1,17.206,6.08,2.128,0.912
-37.6,-17.635,-8.415,-0.29935,0.00024068,0.96935,43.141,2,6.1,2.135,0.915,-0.29935,1,17.228,6.1,2.135,0.915
-37.62,-17.642,-8.418,-0.29757,0.0002442,0.96933,43.197,2,6.12,2.142,0.918,-0.29757,1,17.249,6.12,2.142,0.918
-37.64,-17.649,-8.421,-0.29584,0.00024773,0.96931,43.252,2,6.14,2.149,0.921,-0.29584,1,17.271,6.14,2.149,0.921
-37.66,-17.656,-8.424,-0.29415,0.00025125,0.96928,43.307,2,6.16,2.156,0.924,-0.29415,1,17.292,6.16,2.156,0.924
-37.68,-17.663,-8.427,-0.29251,0.00025476,0.96926,43.362,2,6.18,2.163,0.927,-0.29251,1,17.313,6.18,2.163,0.927
-37.7,-17.67,-8.43,-0.29091,0.00025827,0.96924,43.417,2,6.2,2.17,0.93,-0.29091,1,17.335,6.2,2.17,0.93
-37.72,-17.677,-8.433,-0.28936,0.00026177,0.96922,43.472,2,6.22,2.177,0.933,-0.28936,1,17.356,6.22,2.177,0.933
-37.74,-17.684,-8.436,-0.28785,0.00026525,0.96919,43.527,2,6.24,2.184,0.936,-0.28785,1,17.378,6.24,2.184,0.936
-37.76,-17.691,-8.439,-0.28603,0.0002701,0.96917,43.583,2,6.26,2.191,0.939,-0.28603,1,17.399,6.26,2.191,0.939
-37.78,-17.698,-8.442,-0.28389,0.00027648,0.96915,43.639,2,6.28,2.198,0.942,-0.28389,1,17.42,6.28,2.198,0.942
-37.8,-17.705,-8.445,-0.28178,0.0002831,0.96913,43.696,2,6.3,2.205,0.945,-0.28178,1,17.442,6.3,2.205,0.945
-37.82,-17.712,-8.448,-0.2797,0.00028994,0.9691,43.752,2,6.32,2.212,0.948,-0.2797,1,17.463,6.32,2.212,0.948
-37.84,-17.719,-8.451,-0.27765,0.00029703,0.96908,43.808,2,6.34,2.219,0.951,-0.27765,1,17.485,6.34,2.219,0.951
-37.86,-17.726,-8.454,-0.27564,0.00030435,0.96906,43.865,2,6.36,2.226,0.954,-0.27564,1,17.506,6.36,2.226,0.954
-37.88,-17.733,-8.457,-0.27365,0.00031192,0.96904,43.921,2,6.38,2.233,0.957,-0.27365,1,17.527,6.38,2.233,0.957
-37.9,-17.74,-8.46,-0.27169,0.00031975,0.96902,43.978,2,6.4,2.24,0.96,-0.27169,1,17.549,6.4,2.24,0.96
-37.92,-17.747,-8.463,-0.26977,0.00032783,0.96899,44.034,2,6.42,2.247,0.963,-0.26977,1,17.57,6.42,2.247,0.963
-37.94,-17.754,-8.466,-0.26733,0.00033721,0.96897,44.091,2,6.44,2.254,0.966,-0.26733,1,17.592,6.44,2.254,0.966
-37.96,-17.761,-8.469,-0.26453,0.00034744,0.96894,44.148,2,6.46,2.261,0.969,-0.26453,1,17.613,6.46,2.261,0.969
-37.98,-17.768,-8.472,-0.26179,0.00035767,0.96891,44.205,2,6.48,2.268,0.972,-0.26179,1,17.634,6.48,2.268,0.972
-38,-17.775,-8.475,-0.2591,0.0003679,0.96889,44.263,2,6.5,2.275,0.975,-0.2591,1,17.656,6.5,2.275,0.975
-38.02,-17.782,-8.478,-0.25647,0.00037812,0.96886,44.32,2,6.52,2.282,0.978,-0.25647,1,17.677,6.52,2.282,0.978
-38.04,-17.789,-8.481,-0.2539,0.00038833,0.96883,44.377,2,6.54,2.289,0.981,-0.2539,1,17.699,6.54,2.289,0.981
-38.06,-17.796,-8.484,-0.25138,0.00039853,0.9688,44.435,2,6.56,2.296,0.984,-0.25138,1,17.72,6.56,2.296,0.984
-38.08,-17.803,-8.487,-0.24892,0.00040871,0.96877,44.492,2,6.58,2.303,0.987,-0.24892,1,17.741,6.58,2.303,0.987
-38.1,-17.81,-8.49,-0.2465,0.00041886,0.96875,44.55,2,6.6,2.31,0.99,-0.2465,1,17.763,6.6,2.31,0.99
-38.12,-17.817,-8.493,-0.24414,0.00042898,0.96872,44.607,2,6.62,2.317,0.993,-0.24414,1,17.784,6.62,2.317,0.993
-38.14,-17.824,-8.496,-0.24184,0.00043907,0.96869,44.665,2,6.64,2.324,0.996,-0.24184,1,17.806,6.64,2.324,0.996
-38.16,-17.831,-8.499,-0.23958,0.00044912,0.96866,44.722,2,6.66,2.331,0.999,-0.23958,1,17.827,6.66,2.331,0.999
-38.18,-17.838,-8.502,-0.23737,0.00045913,0.96863,44.78,2,6.68,2.338,1.002,-0.23737,1,17.848,6.68,2.338,1.002
-38.2,-17.845,-8.505,-0.23522,0.00046909,0.9686,44.838,2,6.7,2.345,1.005,-0.23522,1,17.87,6.7,2.345,1.005
-38.22,-17.852,-8.508,-0.23311,0.00047901,0.96857,44.896,2,6.72,2.352,1.008,-0.23311,1,17.891,6.72,2.352,1.008
-38.24,-17.859,-8.511,-0.23105,0.00048886,0.96854,44.954,2,6.74,2.359,1.011,-0.23105,1,17.913,6.74,2.359,1.011
-38.26,-17.866,-8.514,-0.22891,0.00049669,0.96851,45.011,2,6.76,2.366,1.014,-0.22891,1,17.934,6.76,2.366,1.014
-38.28,-17.873,-8.517,-0.2267,0.00050286,0.96848,45.069,2,6.78,2.373,1.017,-0.2267,1,17.955,6.78,2.373,1.017
-38.3,-17.88,-8.52,-0.22456,0.00050951,0.96845,45.127,2,6.8,2.38,1.02,-0.22456,1,17.977,6.8,2.38,1.02
-38.32,-17.887,-8.523,-0.22247,0.00051663,0.96842,45.184,2,6.82,2.387,1.023,-0.22247,1,17.998,6.82,2.387,1.023
-38.34,-17.894,-8.526,-0.22044,0.00052425,0.96839,45.242,2,6.84,2.394,1.026,-0.22044,1,18.02,6.84,2.394,1.026
-38.36,-17.901,-8.529,-0.21848,0.00053239,0.96836,45.299,2,6.86,2.401,1.029,-0.21848,1,18.041,6.86,2.401,1.029
-38.38,-17.908,-8.532,-0.21657,0.00054105,0.96833,45.357,2,6.88,2.408,1.032,-0.21657,1,18.062,6.88,2.408,1.032
-38.4,-17.915,-8.535,-0.21472,0.00055027,0.9683,45.414,2,6.9,2.415,1.035,-0.21472,1,18.084,6.9,2.415,1.035
-38.42,-17.922,-8.538,-0.21292,0.00056004,0.96827,45.471,2,6.92,2.422,1.038,-0.21292,1,18.105,6.92,2.422,1.038
-38.44,-17.929,-8.541,-0.21118,0.0005704,0.96824,45.528,2,6.94,2.429,1.041,-0.21118,1,18.127,6.94,2.429,1.041
-38.46,-17.936,-8.544,-0.2095,0.00058135,0.9682,45.586,2,6.96,2.436,1.044,-0.2095,1,18.148,6.96,2.436,1.044
-38.48,-17.943,-8.547,-0.20787,0.00059291,0.96817,45.643,2,6.98,2.443,1.047,-0.20787,1,18.169,6.98,2.443,1.047
-38.5,-17.95,-8.55,-0.20629,0.00060511,0.96814,45.7,2,7,2.45,1.05,-0.20629,1,18.191,7,2.45,1.05
-38.52,-17.957,-8.553,-0.20476,0.00061794,0.96811,45.757,2,7.02,2.457,1.053,-0.20476,1,18.212,7.02,2.457,1.053
-38.54,-17.964,-8.556,-0.20328,0.00063144,0.96808,45.814,2,7.04,2.464,1.056,-0.20328,1,18.234,7.04,2.464,1.056
-38.56,-17.971,-8.559,-0.20185,0.00064561,0.96804,45.871,2,7.06,2.471,1.059,-0.20185,1,18.255,7.06,2.471,1.059
-38.58,-17.978,-8.562,-0.20047,0.00066048,0.96801,45.928,2,7.08,2.478,1.062,-0.20047,1,18.276,7.08,2.478,1.062
-38.6,-17.985,-8.565,-0.19913,0.00067606,0.96798,45.985,2,7.1,2.485,1.065,-0.19913,1,18.298,7.1,2.485,1.065
-38.62,-17.992,-8.568,-0.19785,0.00069236,0.96794,46.042,2,7.12,2.492,1.068,-0.19785,1,18.319,7.12,2.492,1.068
-38.64,-17.999,-8.571,-0.1966,0.00070941,0.96791,46.099,2,7.14,2.499,1.071,-0.1966,1,18.341,7.14,2.499,1.071
-38.66,-18.006,-8.574,-0.1954,0.00072721,0.96788,46.155,2,7.16,2.506,1.074,-0.1954,1,18.362,7.16,2.506,1.074
-38.68,-18.013,-8.577,-0.19425,0.00074579,0.96785,46.212,2,7.18,2.513,1.077,-0.19425,1,18.383,7.18,2.513,1.077
-38.7,-18.02,-8.58,-0.19313,0.00076515,0.96781,46.269,2,7.2,2.52,1.08,-0.19313,1,18.405,7.2,2.52,1.08
-38.72,-18.027,-8.583,-0.19206,0.00078533,0.96778,46.325,2,7.22,2.527,1.083,-0.19206,1,18.426,7.22,2.527,1.083
-38.74,-18.034,-8.586,-0.19103,0.00080633,0.96774,46.382,2,7.24,2.534,1.086,-0.19103,1,18.448,7.24,2.534,1.086
-38.76,-18.041,-8.589,-0.19004,0.00082515,0.96771,46.438,2,7.26,2.541,1.089,-0.19004,1,18.469,7.26,2.541,1.089
-38.78,-18.048,-8.592,-0.18908,0.00084076,0.96767,46.494,2,7.28,2.548,1.092,-0.18908,1,18.49,7.28,2.548,1.092
-38.8,-18.055,-8.595,-0.18816,0.00085579,0.96764,46.551,2,7.3,2.555,1.095,-0.18816,1,18.512,7.3,2.555,1.095
-38.82,-18.062,-8.598,-0.18728,0.00087022,0.9676,46.607,2,7.32,2.562,1.098,-0.18728,1,18.533,7.32,2.562,1.098
-38.84,-18.069,-8.601,-0.18644,0.00088403,0.96757,46.663,2,7.34,2.569,1.101,-0.18644,1,18.555,7.34,2.569,1.101
-38.86,-18.076,-8.604,-0.18562,0.00089719,0.96753,46.719,2,7.36,2.576,1.104,-0.18562,1,18.576,7.36,2.576,1.104
-38.88,-18.083,-8.607,-0.18484,0.00090969,0.96749,46.775,2,7.38,2.583,1.107,-0.18484,1,18.597,7.38,2.583,1.107
-38.9,-18.09,-8.61,-0.1841,0.00092151,0.96746,46.831,2,7.4,2.59,1.11,-0.1841,1,18.619,7.4,2.59,1.11
-38.92,-18.097,-8.613,-0.18338,0.00093261,0.96742,46.887,2,7.42,2.597,1.113,-0.18338,1,18.64,7.42,2.597,1.113
-38.94,-18.104,-8.616,-0.18269,0.00094299,0.96738,46.943,2,7.44,2.604,1.116,-0.18269,1,18.662,7.44,2.604,1.116
-38.96,-18.111,-8.619,-0.18204,0.00095262,0.96734,46.998,2,7.46,2.611,1.119,-0.18204,1,18.683,7.46,2.611,1.119
-38.98,-18.118,-8.622,-0.18141,0.00096147,0.96731,47.054,2,7.48,2.618,1.122,-0.18141,1,18.704,7.48,2.618,1.122
-39,-18.125,-8.625,-0.1808,0.00096953,0.96727,47.109,2,7.5,2.625,1.125,-0.1808,1,18.726,7.5,2.625,1.125
-39.02,-18.132,-8.628,-0.18023,0.00097677,0.96723,47.165,2,7.52,2.632,1.128,-0.18023,1,18.747,7.52,2.632,1.128
-39.04,-18.139,-8.631,-0.17968,0.00098318,0.96719,47.22,2,7.54,2.639,1.131,-0.17968,1,18.769,7.54,2.639,1.131
-39.06,-18.146,-8.634,-0.17915,0.00098873,0.96715,47.276,2,7.56,2.646,1.134,-0.17915,1,18.79,7.56,2.646,1.134
-39.08,-18.153,-8.637,-0.17864,0.0009934,0.96711,47.331,2,7.58,2.653,1.137,-0.17864,1,18.811,7.58,2.653,1.137
-39.1,-18.16,-8.64,-0.17816,0.00099717,0.96707,47.386,2,7.6,2.66,1.14,-0.17816,1,18.833,7.6,2.66,1.14
-39.12,-18.167,-8.643,-0.1777,0.001,0.96703,47.441,2,7.62,2.667,1.143,-0.1777,1,18.854,7.62,2.667,1.143
-39.14,-18.174,-8.646,-0.17726,0.0010019,0.967,47.496,2,7.64,2.674,1.146,-0.17726,1,18.876,7.64,2.674,1.146
-39.16,-18.181,-8.649,-0.17684,0.0010029,0.96696,47.551,2,7.66,2.681,1.149,-0.17684,1,18.897,7.66,2.681,1.149
-39.18,-18.188,-8.652,-0.17643,0.0010028,0.96692,47.605,2,7.68,2.688,1.152,-0.17643,1,18.918,7.68,2.688,1.152
-39.2,-18.195,-8.655,-0.17604,0.0010017,0.96688,47.66,2,7.7,2.695,1.155,-0.17604,1,18.94,7.7,2.695,1.155
-39.22,-18.202,-8.658,-0.17567,0.00099966,0.96683,47.715,2,7.72,2.702,1.158,-0.17567,1,18.961,7.72,2.702,1.158
-39.24,-18.209,-8.661,-0.17531,0.00099652,0.96679,47.769,2,7.74,2.709,1.161,-0.17531,1,18.983,7.74,2.709,1.161
-39.26,-18.216,-8.664,-0.17484,0.0010163,0.96675,47.823,2,7.76,2.716,1.164,-0.17484,1,19.004,7.76,2.716,1.164
-39.28,-18.223,-8.667,-0.17427,0.0010616,0.96671,47.877,2,7.78,2.723,1.167,-0.17427,1,19.025,7.78,2.723,1.167
-39.3,-18.23,-8.67,-0.17372,0.0011094,0.96667,47.931,2,7.8,2.73,1.17,-0.17372,1,19.047,7.8,2.73,1.17
-39.32,-18.237,-8.673,-0.17319,0.0011597,0.96663,47.985,2,7.82,2.737,1.173,-0.17319,1,19.068,7.82,2.737,1.173
-39.34,-18.244,-8.676,-0.17268,0.0012127,0.9666,48.039,2,7.84,2.744,1.176,-0.17268,1,19.09,7.84,2.744,1.176
-39.36,-18.251,-8.679,-0.172,0.0012715,0.96656,48.094,2,7.86,2.751,1.179,-0.172,1,19.111,7.86,2.751,1.179
-39.38,-18.258,-8.682,-0.17015,0.00135,0.96652,48.148,2,7.88,2.758,1.182,-0.17015,1,19.132,7.88,2.758,1.182
-39.4,-18.265,-8.685,-0.16833,0.0014278,0.96648,48.202,2,7.9,2.765,1.185,-0.16833,1,19.154,7.9,2.765,1.185
-39.42,-18.272,-8.688,-0.16654,0.0015048,0.96645,48.257,2,7.92,2.772,1.188,-0.16654,1,19.175,7.92,2.772,1.188
-39.44,-18.279,-8.691,-0.16478,0.001581,0.96641,48.311,2,7.94,2.779,1.191,-0.16478,1,19.197,7.94,2.779,1.191
-39.46,-18.286,-8.694,-0.16304,0.0016562,0.96638,48.365,2,7.96,2.786,1.194,-0.16304,1,19.218,7.96,2.786,1.194
-39.48,-18.293,-8.697,-0.16134,0.0017305,0.96634,48.419,2,7.98,2.793,1.197,-0.16134,1,19.239,7.98,2.793,1.197
-39.5,-18.3,-8.7,-0.15966,0.0018038,0.96631,48.474,2,8,2.8,1.2,-0.15966,1,19.261,8,2.8,1.2
-39.52,-18.307,-8.703,-0.15801,0.001876,0.96627,48.527,2,8.02,2.807,1.203,-0.15801,1,19.282,8.02,2.807,1.203
-39.54,-18.314,-8.706,-0.15638,0.0019471,0.96623,48.581,2,8.04,2.814,1.206,-0.15638,1,19.304,8.04,2.814,1.206
-39.56,-18.321,-8.709,-0.15478,0.0020169,0.9662,48.635,2,8.06,2.821,1.209,-0.15478,1,19.325,8.06,2.821,1.209
-39.58,-18.328,-8.712,-0.1532,0.0020856,0.96616,48.689,2,8.08,2.828,1.212,-0.1532,1,19.346,8.08,2.828,1.212
-39.6,-18.335,-8.715,-0.15165,0.0021529,0.96613,48.743,2,8.1,2.835,1.215,-0.15165,1,19.368,8.1,2.835,1.215
-39.62,-18.342,-8.718,-0.15011,0.0022189,0.96609,48.796,2,8.12,2.842,1.218,-0.15011,1,19.389,8.12,2.842,1.218
-39.64,-18.349,-8.721,-0.1486,0.0022835,0.96606,48.85,2,8.14,2.849,1.221,-0.1486,1,19.411,8.14,2.849,1.221
-39.66,-18.356,-8.724,-0.14711,0.0023465,0.96602,48.903,2,8.16,2.856,1.224,-0.14711,1,19.432,8.16,2.856,1.224
-39.68,-18.363,-8.727,-0.14564,0.0024081,0.96598,48.956,2,8.18,2.863,1.227,-0.14564,1,19.453,8.18,2.863,1.227
-39.7,-18.37,-8.73,-0.14418,0.0024681,0.96595,49.009,2,8.2,2.87,1.23,-0.14418,1,19.475,8.2,2.87,1.23
-39.72,-18.377,-8.733,-0.14275,0.0025265,0.96591,49.062,2,8.22,2.877,1.233,-0.14275,1,19.496,8.22,2.877,1.233
-39.74,-18.384,-8.736,-0.14133,0.0025831,0.96588,49.115,2,8.24,2.884,1.236,-0.14133,1,19.518,8.24,2.884,1.236
-39.76,-18.391,-8.739,-0.13934,0.0026268,0.96584,49.169,2,8.26,2.891,1.239,-0.13934,1,19.539,8.26,2.891,1.239
-39.78,-18.398,-8.742,-0.1368,0.0026619,0.9658,49.223,2,8.28,2.898,1.242,-0.1368,1,19.56,8.28,2.898,1.242
-39.8,-18.405,-8.745,-0.13432,0.0027014,0.96576,49.277,2,8.3,2.905,1.245,-0.13432,1,19.582,8.3,2.905,1.245
-39.82,-18.412,-8.748,-0.13189,0.0027453,0.96572,49.331,2,8.32,2.912,1.248,-0.13189,1,19.603,8.32,2.912,1.248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.625,8.34,2.919,1.251
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.646,8.36,2.926,1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.667,8.38,2.933,1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.689,8.4,2.94,1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.71,8.42,2.947,1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.732,8.44,2.954,1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.753,8.46,2.961,1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.774,8.48,2.968,1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.796,8.5,2.975,1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.817,8.52,2.982,1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.839,8.54,2.989,1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.86,8.56,2.996,1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.881,8.58,3.003,1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.903,8.6,3.01,1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.924,8.62,3.017,1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.946,8.64,3.024,1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.967,8.66,3.031,1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.988,8.68,3.038,1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.01,8.7,3.045,1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.031,8.72,3.052,1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.053,8.74,3.059,1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.074,8.76,3.066,1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.095,8.78,3.073,1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.117,8.8,3.08,1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.138,8.82,3.087,1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.16,8.84,3.094,1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.181,8.86,3.101,1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.202,8.88,3.108,1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.224,8.9,3.115,1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.245,8.92,3.122,1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.267,8.94,3.129,1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.288,8.96,3.136,1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.309,8.98,3.143,1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.331,9,3.15,1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.352,9.02,3.157,1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.374,9.04,3.164,1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.395,9.06,3.171,1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.416,9.08,3.178,1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.438,9.1,3.185,1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.459,9.12,3.192,1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.481,9.14,3.199,1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5


==> img/niederer/act_05_0250.csv <==
"ele_def:0","ele_def:1","ele_def:2","ele_sdf","ele_uu:0","ele_uu:1","ele_uu:2","ele_uu:3","ele_xx:0","ele_xx:1","ele_xx:2","ele_xx:3","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0,-10,-3.5,-1.5
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.021401,-9.98,-3.493,-1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.042802,-9.96,-3.486,-1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.064203,-9.94,-3.479,-1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.085604,-9.92,-3.472,-1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.10701,-9.9,-3.465,-1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.12841,-9.88,-3.458,-1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.14981,-9.86,-3.451,-1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.17121,-9.84,-3.444,-1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.19261,-9.82,-3.437,-1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.21401,-9.8,-3.43,-1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.23541,-9.78,-3.423,-1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.25681,-9.76,-3.416,-1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.27821,-9.74,-3.409,-1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.29961,-9.72,-3.402,-1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.32101,-9.7,-3.395,-1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.34241,-9.68,-3.388,-1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.36382,-9.66,-3.381,-1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.38522,-9.64,-3.374,-1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.40662,-9.62,-3.367,-1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.42802,-9.6,-3.36,-1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.44942,-9.58,-3.353,-1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.47082,-9.56,-3.346,-1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.49222,-9.54,-3.339,-1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.51362,-9.52,-3.332,-1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.53502,-9.5,-3.325,-1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.55642,-9.48,-3.318,-1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.57783,-9.46,-3.311,-1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.59923,-9.44,-3.304,-1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.62063,-9.42,-3.297,-1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.64203,-9.4,-3.29,-1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.66343,-9.38,-3.283,-1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.68483,-9.36,-3.276,-1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.70623,-9.34,-3.269,-1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.72763,-9.32,-3.262,-1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.74903,-9.3,-3.255,-1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.77043,-9.28,-3.248,-1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.79183,-9.26,-3.241,-1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.81324,-9.24,-3.234,-1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.83464,-9.22,-3.227,-1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.85604,-9.2,-3.22,-1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.87744,-9.18,-3.213,-1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.89884,-9.16,-3.206,-1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.92024,-9.14,-3.199,-1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.94164,-9.12,-3.192,-1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.96304,-9.1,-3.185,-1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,0.98444,-9.08,-3.178,-1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0058,-9.06,-3.171,-1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0272,-9.04,-3.164,-1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0486,-9.02,-3.157,-1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.07,-9,-3.15,-1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.0914,-8.98,-3.143,-1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1128,-8.96,-3.136,-1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1342,-8.94,-3.129,-1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1557,-8.92,-3.122,-1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1771,-8.9,-3.115,-1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.1985,-8.88,-3.108,-1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2199,-8.86,-3.101,-1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2413,-8.84,-3.094,-1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2627,-8.82,-3.087,-1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.2841,-8.8,-3.08,-1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3055,-8.78,-3.073,-1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3269,-8.76,-3.066,-1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3483,-8.74,-3.059,-1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3697,-8.72,-3.052,-1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.3911,-8.7,-3.045,-1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4125,-8.68,-3.038,-1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4339,-8.66,-3.031,-1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4553,-8.64,-3.024,-1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4767,-8.62,-3.017,-1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.4981,-8.6,-3.01,-1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5195,-8.58,-3.003,-1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5409,-8.56,-2.996,-1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5623,-8.54,-2.989,-1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.5837,-8.52,-2.982,-1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6051,-8.5,-2.975,-1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6265,-8.48,-2.968,-1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6479,-8.46,-2.961,-1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6693,-8.44,-2.954,-1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.6907,-8.42,-2.947,-1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7121,-8.4,-2.94,-1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7335,-8.38,-2.933,-1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7549,-8.36,-2.926,-1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,1.7763,-8.34,-2.919,-1.251
-23.18,-12.588,-6.252,-0.13189,16.074,0.10288,3.3128,2,-8.32,-2.912,-1.248,-0.13189,1,1.7977,-8.32,-2.912,-1.248
-23.2,-12.595,-6.255,-0.13432,16.033,0.10309,3.4256,2,-8.3,-2.905,-1.245,-0.13432,1,1.8191,-8.3,-2.905,-1.245
-23.22,-12.602,-6.258,-0.1368,15.991,0.10332,3.5359,2,-8.28,-2.898,-1.242,-0.1368,1,1.8405,-8.28,-2.898,-1.242
-23.24,-12.609,-6.261,-0.13934,15.947,0.10355,3.6436,2,-8.26,-2.891,-1.239,-0.13934,1,1.8619,-8.26,-2.891,-1.239
-23.26,-12.616,-6.264,-0.14133,15.898,0.1038,3.7054,2,-8.24,-2.884,-1.236,-0.14133,1,1.8833,-8.24,-2.884,-1.236
-23.28,-12.623,-6.267,-0.14275,15.844,0.10405,3.7245,2,-8.22,-2.877,-1.233,-0.14275,1,1.9047,-8.22,-2.877,-1.233
-23.3,-12.63,-6.27,-0.14418,15.79,0.10432,3.7452,2,-8.2,-2.87,-1.23,-0.14418,1,1.9261,-8.2,-2.87,-1.23
-23.32,-12.637,-6.273,-0.14564,15.735,0.10458,3.7676,2,-8.18,-2.863,-1.227,-0.14564,1,1.9475,-8.18,-2.863,-1.227
-23.34,-12.644,-6.276,-0.14711,15.679,0.10485,3.7917,2,-8.16,-2.856,-1.224,-0.14711,1,1.9689,-8.16,-2.856,-1.224
-23.36,-12.651,-6.279,-0.1486,15.623,0.10512,3.8175,2,-8.14,-2.849,-1.221,-0.1486,1,1.9903,-8.14,-2.849,-1.221
-23.38,-12.658,-6.282,-0.15011,15.566,0.1054,3.8449,2,-8.12,-2.842,-1.218,-0.15011,1,2.0117,-8.12,-2.842,-1.218
-23.4,-12.665,-6.285,-0.15165,15.509,0.10568,3.874,2,-8.1,-2.835,-1.215,-0.15165,1,2.0331,-8.1,-2.835,-1.215
-23.42,-12.672,-6.288,-0.1532,15.451,0.10596,3.9049,2,-8.08,-2.828,-1.212,-0.1532,1,2.0545,-8.08,-2.828,-1.212
-23.44,-12.679,-6.291,-0.15478,15.393,0.10625,3.9374,2,-8.06,-2.821,-1.209,-0.15478,1,2.0759,-8.06,-2.821,-1.209
-23.46,-12.686,-6.294,-0.15638,15.334,0.10654,3.9716,2,-8.04,-2.814,-1.206,-0.15638,1,2.0973,-8.04,-2.814,-1.206
-23.48,-12.693,-6.297,-0.15801,15.275,0.10683,4.0074,2,-8.02,-2.807,-1.203,-0.15801,1,2.1187,-8.02,-2.807,-1.203
-23.5,-12.7,-6.3,-0.15966,15.216,0.10713,4.045,2,-8,-2.8,-1.2,-0.15966,1,2.1401,-8,-2.8,-1.2
-23.52,-12.707,-6.303,-0.16134,15.157,0.10742,4.0842,2,-7.98,-2.793,-1.197,-0.16134,1,2.1615,-7.98,-2.793,-1.197
-23.54,-12.714,-6.306,-0.16304,15.097,0.10772,4.1252,2,-7.96,-2.786,-1.194,-0.16304,1,2.1829,-7.96,-2.786,-1.194
-23.56,-12.721,-6.309,-0.16478,15.037,0.10802,4.1678,2,-7.94,-2.779,-1.191,-0.16478,1,2.2043,-7.94,-2.779,-1.191
-23.58,-12.728,-6.312,-0.16654,14.976,0.10833,4.2121,2,-7.92,-2.772,-1.188,-0.16654,1,2.2257,-7.92,-2.772,-1.188
-23.6,-12.735,-6.315,-0.16833,14.916,0.10863,4.258,2,-7.9,-2.765,-1.185,-0.16833,1,2.2471,-7.9,-2.765,-1.185
-23.62,-12.742,-6.318,-0.17015,14.855,0.10894,4.3057,2,-7.88,-2.758,-1.182,-0.17015,1,2.2685,-7.88,-2.758,-1.182
-23.64,-12.749,-6.321,-0.172,14.794,0.10925,4.3551,2,-7.86,-2.751,-1.179,-0.172,1,2.2899,-7.86,-2.751,-1.179
-23.66,-12.756,-6.324,-0.17268,14.725,0.10976,4.4301,2,-7.84,-2.744,-1.176,-0.17268,1,2.3113,-7.84,-2.744,-1.176
-23.68,-12.763,-6.327,-0.17319,14.655,0.11031,4.5086,2,-7.82,-2.737,-1.173,-0.17319,1,2.3327,-7.82,-2.737,-1.173
-23.7,-12.77,-6.33,-0.17372,14.587,0.11085,4.5864,2,-7.8,-2.73,-1.17,-0.17372,1,2.3541,-7.8,-2.73,-1.17
-23.72,-12.777,-6.333,-0.17427,14.519,0.11139,4.6635,2,-7.78,-2.723,-1.167,-0.17427,1,2.3755,-7.78,-2.723,-1.167
-23.74,-12.784,-6.336,-0.17484,14.453,0.11193,4.74,2,-7.76,-2.716,-1.164,-0.17484,1,2.3969,-7.76,-2.716,-1.164
-23.76,-12.791,-6.339,-0.17531,14.397,0.1125,4.8071,2,-7.74,-2.709,-1.161,-0.17531,1,2.4183,-7.74,-2.709,-1.161
-23.78,-12.798,-6.342,-0.17567,14.35,0.1131,4.8653,2,-7.72,-2.702,-1.158,-0.17567,1,2.4397,-7.72,-2.702,-1.158
-23.8,-12.805,-6.345,-0.17604,14.304,0.1137,4.9233,2,-7.7,-2.695,-1.155,-0.17604,1,2.4611,-7.7,-2.695,-1.155
-23.82,-12.812,-6.348,-0.17643,14.258,0.1143,4.9811,2,-7.68,-2.688,-1.152,-0.17643,1,2.4825,-7.68,-2.688,-1.152
-23.84,-12.819,-6.351,-0.17684,14.211,0.11489,5.0386,2,-7.66,-2.681,-1.149,-0.17684,1,2.5039,-7.66,-2.681,-1.149
-23.86,-12.826,-6.354,-0.17726,14.165,0.11548,5.096,2,-7.64,-2.674,-1.146,-0.17726,1,2.5253,-7.64,-2.674,-1.146
-23.88,-12.833,-6.357,-0.1777,14.118,0.11607,5.1531,2,-7.62,-2.667,-1.143,-0.1777,1,2.5467,-7.62,-2.667,-1.143
-23.9,-12.84,-6.36,-0.17816,14.072,0.11665,5.2101,2,-7.6,-2.66,-1.14,-0.17816,1,2.5681,-7.6,-2.66,-1.14
-23.92,-12.847,-6.363,-0.17864,14.026,0.11723,5.2668,2,-7.58,-2.653,-1.137,-0.17864,1,2.5895,-7.58,-2.653,-1.137
-23.94,-12.854,-6.366,-0.17915,13.979,0.1178,5.3234,2,-7.56,-2.646,-1.134,-0.17915,1,2.6109,-7.56,-2.646,-1.134
-23.96,-12.861,-6.369,-0.17968,13.933,0.11837,5.3799,2,-7.54,-2.639,-1.131,-0.17968,1,2.6323,-7.54,-2.639,-1.131
-23.98,-12.868,-6.372,-0.18023,13.887,0.11894,5.4361,2,-7.52,-2.632,-1.128,-0.18023,1,2.6537,-7.52,-2.632,-1.128
-24,-12.875,-6.375,-0.1808,13.841,0.1195,5.4922,2,-7.5,-2.625,-1.125,-0.1808,1,2.6751,-7.5,-2.625,-1.125
-24.02,-12.882,-6.378,-0.18141,13.795,0.12006,5.5481,2,-7.48,-2.618,-1.122,-0.18141,1,2.6965,-7.48,-2.618,-1.122
-24.04,-12.889,-6.381,-0.18204,13.749,0.12062,5.6039,2,-7.46,-2.611,-1.119,-0.18204,1,2.7179,-7.46,-2.611,-1.119
-24.06,-12.896,-6.384,-0.18269,13.703,0.12117,5.6595,2,-7.44,-2.604,-1.116,-0.18269,1,2.7393,-7.44,-2.604,-1.116
-24.08,-12.903,-6.387,-0.18338,13.657,0.12171,5.715,2,-7.42,-2.597,-1.113,-0.18338,1,2.7607,-7.42,-2.597,-1.113
-24.1,-12.91,-6.39,-0.1841,13.611,0.12226,5.7703,2,-7.4,-2.59,-1.11,-0.1841,1,2.7821,-7.4,-2.59,-1.11
-24.12,-12.917,-6.393,-0.18484,13.566,0.1228,5.8255,2,-7.38,-2.583,-1.107,-0.18484,1,2.8035,-7.38,-2.583,-1.107
-24.14,-12.924,-6.396,-0.18562,13.52,0.12333,5.8805,2,-7.36,-2.576,-1.104,-0.18562,1,2.8249,-7.36,-2.576,-1.104
-24.16,-12.931,-6.399,-0.18644,13.475,0.12386,5.9355,2,-7.34,-2.569,-1.101,-0.18644,1,2.8463,-7.34,-2.569,-1.101
-24.18,-12.938,-6.402,-0.18728,13.43,0.12439,5.9903,2,-7.32,-2.562,-1.098,-0.18728,1,2.8677,-7.32,-2.562,-1.098
-24.2,-12.945,-6.405,-0.18816,13.385,0.12491,6.045,2,-7.3,-2.555,-1.095,-0.18816,1,2.8891,-7.3,-2.555,-1.095
-24.22,-12.952,-6.408,-0.18908,13.34,0.12543,6.0996,2,-7.28,-2.548,-1.092,-0.18908,1,2.9105,-7.28,-2.548,-1.092
-24.24,-12.959,-6.411,-0.19004,13.295,0.12594,6.154,2,-7.26,-2.541,-1.089,-0.19004,1,2.9319,-7.26,-2.541,-1.089
-24.26,-12.966,-6.414,-0.19103,13.251,0.12643,6.2105,2,-7.24,-2.534,-1.086,-0.19103,1,2.9533,-7.24,-2.534,-1.086
-24.28,-12.973,-6.417,-0.19206,13.208,0.12689,6.2688,2,-7.22,-2.527,-1.083,-0.19206,1,2.9747,-7.22,-2.527,-1.083
-24.3,-12.98,-6.42,-0.19313,13.166,0.12735,6.327,2,-7.2,-2.52,-1.08,-0.19313,1,2.9961,-7.2,-2.52,-1.08
-24.32,-12.987,-6.423,-0.19425,13.124,0.1278,6.385,2,-7.18,-2.513,-1.077,-0.19425,1,3.0175,-7.18,-2.513,-1.077
-24.34,-12.994,-6.426,-0.1954,13.082,0.12826,6.4429,2,-7.16,-2.506,-1.074,-0.1954,1,3.0389,-7.16,-2.506,-1.074
-24.36,-13.001,-6.429,-0.1966,13.04,0.1287,6.5006,2,-7.14,-2.499,-1.071,-0.1966,1,3.0603,-7.14,-2.499,-1.071
-24.38,-13.008,-6.432,-0.19785,12.999,0.12915,6.5581,2,-7.12,-2.492,-1.068,-0.19785,1,3.0817,-7.12,-2.492,-1.068
-24.4,-13.015,-6.435,-0.19913,12.959,0.12959,6.6155,2,-7.1,-2.485,-1.065,-0.19913,1,3.1031,-7.1,-2.485,-1.065
-24.42,-13.022,-6.438,-0.20047,12.919,0.13002,6.6727,2,-7.08,-2.478,-1.062,-0.20047,1,3.1245,-7.08,-2.478,-1.062
-24.44,-13.029,-6.441,-0.20185,12.879,0.13045,6.7298,2,-7.06,-2.471,-1.059,-0.20185,1,3.1459,-7.06,-2.471,-1.059
-24.46,-13.036,-6.444,-0.20328,12.84,0.13088,6.7867,2,-7.04,-2.464,-1.056,-0.20328,1,3.1673,-7.04,-2.464,-1.056
-24.48,-13.043,-6.447,-0.20476,12.801,0.13131,6.8434,2,-7.02,-2.457,-1.053,-0.20476,1,3.1887,-7.02,-2.457,-1.053
-24.5,-13.05,-6.45,-0.20629,12.762,0.13173,6.9,2,-7,-2.45,-1.05,-0.20629,1,3.2101,-7,-2.45,-1.05
-24.52,-13.057,-6.453,-0.20787,12.724,0.13215,6.9564,2,-6.98,-2.443,-1.047,-0.20787,1,3.2315,-6.98,-2.443,-1.047
-24.54,-13.064,-6.456,-0.2095,12.686,0.13256,7.0127,2,-6.96,-2.436,-1.044,-0.2095,1,3.2529,-6.96,-2.436,-1.044
-24.56,-13.071,-6.459,-0.21118,12.648,0.13297,7.0688,2,-6.94,-2.429,-1.041,-0.21118,1,3.2743,-6.94,-2.429,-1.041
-24.58,-13.078,-6.462,-0.21292,12.611,0.13338,7.1247,2,-6.92,-2.422,-1.038,-0.21292,1,3.2957,-6.92,-2.422,-1.038
-24.6,-13.085,-6.465,-0.21472,12.574,0.13378,7.1805,2,-6.9,-2.415,-1.035,-0.21472,1,3.3171,-6.9,-2.415,-1.035
-24.62,-13.092,-6.468,-0.21657,12.538,0.13419,7.2361,2,-6.88,-2.408,-1.032,-0.21657,1,3.3385,-6.88,-2.408,-1.032
-24.64,-13.099,-6.471,-0.21848,12.502,0.13458,7.2916,2,-6.86,-2.401,-1.029,-0.21848,1,3.3599,-6.86,-2.401,-1.029
-24.66,-13.106,-6.474,-0.22044,12.466,0.13498,7.3469,2,-6.84,-2.394,-1.026,-0.22044,1,3.3813,-6.84,-2.394,-1.026
-24.68,-13.113,-6.477,-0.22247,12.431,0.13537,7.402,2,-6.82,-2.387,-1.023,-0.22247,1,3.4027,-6.82,-2.387,-1.023
-24.7,-13.12,-6.48,-0.22456,12.396,0.13576,7.457,2,-6.8,-2.38,-1.02,-0.22456,1,3.4241,-6.8,-2.38,-1.02
-24.72,-13.127,-6.483,-0.2267,12.361,0.13614,7.5118,2,-6.78,-2.373,-1.017,-0.2267,1,3.4456,-6.78,-2.373,-1.017
-24.74,-13.134,-6.486,-0.22891,12.327,0.13653,7.5665,2,-6.76,-2.366,-1.014,-0.22891,1,3.467,-6.76,-2.366,-1.014
-24.76,-13.141,-6.489,-0.23105,12.295,0.13691,7.6201,2,-6.74,-2.359,-1.011,-0.23105,1,3.4884,-6.74,-2.359,-1.011
-24.78,-13.148,-6.492,-0.23311,12.265,0.13729,7.6727,2,-6.72,-2.352,-1.008,-0.23311,1,3.5098,-6.72,-2.352,-1.008
-24.8,-13.155,-6.495,-0.23522,12.236,0.13768,7.7253,2,-6.7,-2.345,-1.005,-0.23522,1,3.5312,-6.7,-2.345,-1.005
-24.82,-13.162,-6.498,-0.23737,12.207,0.13806,7.7776,2,-6.68,-2.338,-1.002,-0.23737,1,3.5526,-6.68,-2.338,-1.002
-24.84,-13.169,-6.501,-0.23958,12.179,0.13843,7.8299,2,-6.66,-2.331,-0.999,-0.23958,1,3.574,-6.66,-2.331,-0.999
-24.86,-13.176,-6.504,-0.24184,12.15,0.1388,7.8821,2,-6.64,-2.324,-0.996,-0.24184,1,3.5954,-6.64,-2.324,-0.996
-24.88,-13.183,-6.507,-0.24414,12.121,0.13917,7.9341,2,-6.62,-2.317,-0.993,-0.24414,1,3.6168,-6.62,-2.317,-0.993
-24.9,-13.19,-6.51,-0.2465,12.093,0.13954,7.986,2,-6.6,-2.31,-0.99,-0.2465,1,3.6382,-6.6,-2.31,-0.99
-24.92,-13.197,-6.513,-0.24892,12.065,0.1399,8.0378,2,-6.58,-2.303,-0.987,-0.24892,1,3.6596,-6.58,-2.303,-0.987
-24.94,-13.204,-6.516,-0.25138,12.037,0.14025,8.0895,2,-6.56,-2.296,-0.984,-0.25138,1,3.681,-6.56,-2.296,-0.984
-24.96,-13.211,-6.519,-0.2539,12.009,0.14061,8.141,2,-6.54,-2.289,-0.981,-0.2539,1,3.7024,-6.54,-2.289,-0.981
-24.98,-13.218,-6.522,-0.25647,11.982,0.14096,8.1924,2,-6.52,-2.282,-0.978,-0.25647,1,3.7238,-6.52,-2.282,-0.978
-25,-13.225,-6.525,-0.2591,11.955,0.14131,8.2437,2,-6.5,-2.275,-0.975,-0.2591,1,3.7452,-6.5,-2.275,-0.975
-25.02,-13.232,-6.528,-0.26179,11.927,0.14166,8.2949,2,-6.48,-2.268,-0.972,-0.26179,1,3.7666,-6.48,-2.268,-0.972
-25.04,-13.239,-6.531,-0.26453,11.9,0.142,8.346,2,-6.46,-2.261,-0.969,-0.26453,1,3.788,-6.46,-2.261,-0.969
-25.06,-13.246,-6.534,-0.26733,11.874,0.14234,8.397,2,-6.44,-2.254,-0.966,-0.26733,1,3.8094,-6.44,-2.254,-0.966
-25.08,-13.253,-6.537,-0.26977,11.854,0.1426,8.4551,2,-6.42,-2.247,-0.963,-0.26977,1,3.8308,-6.42,-2.247,-0.963
-25.1,-13.26,-6.54,-0.27169,11.845,0.14277,8.5227,2,-6.4,-2.24,-0.96,-0.27169,1,3.8522,-6.4,-2.24,-0.96
-25.12,-13.267,-6.543,-0.27365,11.836,0.14294,8.5899,2,-6.38,-2.233,-0.957,-0.27365,1,3.8736,-6.38,-2.233,-0.957
-25.14,-13.274,-6.546,-0.27564,11.826,0.14311,8.6568,2,-6.36,-2.226,-0.954,-0.27564,1,3.895,-6.36,-2.226,-0.954
-25.16,-13.281,-6.549,-0.27765,11.817,0.14328,8.7234,2,-6.34,-2.219,-0.951,-0.27765,1,3.9164,-6.34,-2.219,-0.951
-25.18,-13.288,-6.552,-0.2797,11.806,0.14346,8.7897,2,-6.32,-2.212,-0.948,-0.2797,1,3.9378,-6.32,-2.212,-0.948
-25.2,-13.295,-6.555,-0.28178,11.796,0.14364,8.8557,2,-6.3,-2.205,-0.945,-0.28178,1,3.9592,-6.3,-2.205,-0.945
-25.22,-13.302,-6.558,-0.28389,11.786,0.14381,8.9215,2,-6.28,-2.198,-0.942,-0.28389,1,3.9806,-6.28,-2.198,-0.942
-25.24,-13.309,-6.561,-0.28603,11.775,0.144,8.9869,2,-6.26,-2.191,-0.939,-0.28603,1,4.002,-6.26,-2.191,-0.939
-25.26,-13.316,-6.564,-0.28785,11.766,0.14413,9.053,2,-6.24,-2.184,-0.936,-0.28785,1,4.0234,-6.24,-2.184,-0.936
-25.28,-13.323,-6.567,-0.28936,11.759,0.14421,9.1199,2,-6.22,-2.177,-0.933,-0.28936,1,4.0448,-6.22,-2.177,-0.933
-25.3,-13.33,-6.57,-0.29091,11.753,0.14429,9.1865,2,-6.2,-2.17,-0.93,-0.29091,1,4.0662,-6.2,-2.17,-0.93
-25.32,-13.337,-6.573,-0.29251,11.746,0.14437,9.2528,2,-6.18,-2.163,-0.927,-0.29251,1,4.0876,-6.18,-2.163,-0.927
-25.34,-13.344,-6.576,-0.29415,11.739,0.14446,9.319,2,-6.16,-2.156,-0.924,-0.29415,1,4.109,-6.16,-2.156,-0.924
-25.36,-13.351,-6.579,-0.29584,11.731,0.14454,9.3848,2,-6.14,-2.149,-0.921,-0.29584,1,4.1304,-6.14,-2.149,-0.921
-25.38,-13.358,-6.582,-0.29757,11.724,0.14462,9.4504,2,-6.12,-2.142,-0.918,-0.29757,1,4.1518,-6.12,-2.142,-0.918
-25.4,-13.365,-6.585,-0.29935,11.716,0.1447,9.5157,2,-6.1,-2.135,-0.915,-0.29935,1,4.1732,-6.1,-2.135,-0.915
-25.42,-13.372,-6.588,-0.30118,11.709,0.14479,9.5807,2,-6.08,-2.128,-0.912,-0.30118,1,4.1946,-6.08,-2.128,-0.912
-25.44,-13.379,-6.591,-0.30306,11.701,0.14487,9.6453,2,-6.06,-2.121,-0.909,-0.30306,1,4.216,-6.06,-2.121,-0.909
-25.46,-13.386,-6.594,-0.30499,11.693,0.14495,9.7097,2,-6.04,-2.114,-0.906,-0.30499,1,4.2374,-6.04,-2.114,-0.906
-25.48,-13.393,-6.597,-0.30697,11.685,0.14503,9.7738,2,-6.02,-2.107,-0.903,-0.30697,1,4.2588,-6.02,-2.107,-0.903
-25.5,-13.4,-6.6,-0.309,11.676,0.14512,9.8375,2,-6,-2.1,-0.9,-0.309,1,4.2802,-6,-2.1,-0.9
-25.52,-13.407,-6.603,-0.31109,11.668,0.1452,9.9009,2,-5.98,-2.093,-0.897,-0.31109,1,4.3016,-5.98,-2.093,-0.897
-25.54,-13.414,-6.606,-0.31323,11.659,0.14528,9.9639,2,-5.96,-2.086,-0.894,-0.31323,1,4.323,-5.96,-2.086,-0.894
-25.56,-13.421,-6.609,-0.31543,11.65,0.14537,10.027,2,-5.94,-2.079,-0.891,-0.31543,1,4.3444,-5.94,-2.079,-0.891
-25.58,-13.428,-6.612,-0.31768,11.642,0.14545,10.089,2,-5.92,-2.072,-0.888,-0.31768,1,4.3658,-5.92,-2.072,-0.888
-25.6,-13.435,-6.615,-0.31999,11.632,0.14553,10.151,2,-5.9,-2.065,-0.885,-0.31999,1,4.3872,-5.9,-2.065,-0.885
-25.62,-13.442,-6.618,-0.32236,11.623,0.14561,10.212,2,-5.88,-2.058,-0.882,-0.32236,1,4.4086,-5.88,-2.058,-0.882
-25.64,-13.449,-6.621,-0.32479,11.614,0.1457,10.273,2,-5.86,-2.051,-0.879,-0.32479,1,4.43,-5.86,-2.051,-0.879
-25.66,-13.456,-6.624,-0.32728,11.604,0.14578,10.334,2,-5.84,-2.044,-0.876,-0.32728,1,4.4514,-5.84,-2.044,-0.876
-25.68,-13.463,-6.627,-0.32983,11.594,0.14586,10.394,2,-5.82,-2.037,-0.873,-0.32983,1,4.4728,-5.82,-2.037,-0.873
-25.7,-13.47,-6.63,-0.33245,11.584,0.14594,10.454,2,-5.8,-2.03,-0.87,-0.33245,1,4.4942,-5.8,-2.03,-0.87
-25.72,-13.477,-6.633,-0.33513,11.574,0.14603,10.514,2,-5.78,-2.023,-0.867,-0.33513,1,4.5156,-5.78,-2.023,-0.867
-25.74,-13.484,-6.636,-0.33787,11.564,0.14611,10.572,2,-5.76,-2.016,-0.864,-0.33787,1,4.537,-5.76,-2.016,-0.864
-25.76,-13.491,-6.639,-0.34068,11.554,0.1462,10.631,2,-5.74,-2.009,-0.861,-0.34068,1,4.5584,-5.74,-2.009,-0.861
-25.78,-13.498,-6.642,-0.34355,11.545,0.1463,10.689,2,-5.72,-2.002,-0.858,-0.34355,1,4.5798,-5.72,-2.002,-0.858
-25.8,-13.505,-6.645,-0.3465,11.536,0.1464,10.747,2,-5.7,-1.995,-0.855,-0.3465,1,4.6012,-5.7,-1.995,-0.855
-25.82,-13.512,-6.648,-0.34951,11.526,0.1465,10.805,2,-5.68,-1.988,-0.852,-0.34951,1,4.6226,-5.68,-1.988,-0.852
-25.84,-13.519,-6.651,-0.35259,11.516,0.14661,10.863,2,-5.66,-1.981,-0.849,-0.35259,1,4.644,-5.66,-1.981,-0.849
-25.86,-13.526,-6.654,-0.35574,11.506,0.14672,10.92,2,-5.64,-1.974,-0.846,-0.35574,1,4.6654,-5.64,-1.974,-0.846
-25.88,-13.533,-6.657,-0.35897,11.496,0.14684,10.978,2,-5.62,-1.967,-0.843,-0.35897,1,4.6868,-5.62,-1.967,-0.843
-25.9,-13.54,-6.66,-0.36226,11.485,0.14695,11.036,2,-5.6,-1.96,-0.84,-0.36226,1,4.7082,-5.6,-1.96,-0.84
-25.92,-13.547,-6.663,-0.36563,11.474,0.14708,11.094,2,-5.58,-1.953,-0.837,-0.36563,1,4.7296,-5.58,-1.953,-0.837
-25.94,-13.554,-6.666,-0.36908,11.463,0.1472,11.152,2,-5.56,-1.946,-0.834,-0.36908,1,4.751,-5.56,-1.946,-0.834
-25.96,-13.561,-6.669,-0.3726,11.452,0.14733,11.209,2,-5.54,-1.939,-0.831,-0.3726,1,4.7724,-5.54,-1.939,-0.831
-25.98,-13.568,-6.672,-0.3762,11.441,0.14746,11.267,2,-5.52,-1.932,-0.828,-0.3762,1,4.7938,-5.52,-1.932,-0.828
-26,-13.575,-6.675,-0.37987,11.429,0.14759,11.324,2,-5.5,-1.925,-0.825,-0.37987,1,4.8152,-5.5,-1.925,-0.825
-26.02,-13.582,-6.678,-0.38363,11.417,0.14773,11.382,2,-5.48,-1.918,-0.822,-0.38363,1,4.8366,-5.48,-1.918,-0.822
-26.04,-13.589,-6.681,-0.38746,11.405,0.14788,11.439,2,-5.46,-1.911,-0.819,-0.38746,1,4.858,-5.46,-1.911,-0.819
-26.06,-13.596,-6.684,-0.39138,11.393,0.14802,11.497,2,-5.44,-1.904,-0.816,-0.39138,1,4.8794,-5.44,-1.904,-0.816
-26.08,-13.603,-6.687,-0.39538,11.381,0.14817,11.554,2,-5.42,-1.897,-0.813,-0.39538,1,4.9008,-5.42,-1.897,-0.813
-26.1,-13.61,-6.69,-0.39946,11.368,0.14833,11.612,2,-5.4,-1.89,-0.81,-0.39946,1,4.9222,-5.4,-1.89,-0.81
-26.12,-13.617,-6.693,-0.40362,11.355,0.14848,11.669,2,-5.38,-1.883,-0.807,-0.40362,1,4.9436,-5.38,-1.883,-0.807
-26.14,-13.624,-6.696,-0.40787,11.342,0.14864,11.726,2,-5.36,-1.876,-0.804,-0.40787,1,4.965,-5.36,-1.876,-0.804
-26.16,-13.631,-6.699,-0.4122,11.328,0.14881,11.783,2,-5.34,-1.869,-0.801,-0.4122,1,4.9864,-5.34,-1.869,-0.801
-26.18,-13.638,-6.702,-0.41662,11.315,0.14898,11.841,2,-5.32,-1.862,-0.798,-0.41662,1,5.0078,-5.32,-1.862,-0.798
-26.2,-13.645,-6.705,-0.42113,11.301,0.14915,11.898,2,-5.3,-1.855,-0.795,-0.42113,1,5.0292,-5.3,-1.855,-0.795
-26.22,-13.652,-6.708,-0.42573,11.287,0.14933,11.955,2,-5.28,-1.848,-0.792,-0.42573,1,5.0506,-5.28,-1.848,-0.792
-26.24,-13.659,-6.711,-0.43042,11.273,0.14951,12.012,2,-5.26,-1.841,-0.789,-0.43042,1,5.072,-5.26,-1.841,-0.789
-26.26,-13.666,-6.714,-0.43481,11.261,0.14966,12.069,2,-5.24,-1.834,-0.786,-0.43481,1,5.0934,-5.24,-1.834,-0.786
-26.28,-13.673,-6.717,-0.43888,11.251,0.14978,12.125,2,-5.22,-1.827,-0.783,-0.43888,1,5.1148,-5.22,-1.827,-0.783
-26.3,-13.68,-6.72,-0.44301,11.241,0.14991,12.182,2,-5.2,-1.82,-0.78,-0.44301,1,5.1362,-5.2,-1.82,-0.78
-26.32,-13.687,-6.723,-0.4472,11.231,0.15003,12.238,2,-5.18,-1.813,-0.777,-0.4472,1,5.1576,-5.18,-1.813,-0.777
-26.34,-13.694,-6.726,-0.45144,11.22,0.15015,12.295,2,-5.16,-1.806,-0.774,-0.45144,1,5.179,-5.16,-1.806,-0.774
-26.36,-13.701,-6.729,-0.45574,11.21,0.15028,12.352,2,-5.14,-1.799,-0.771,-0.45574,1,5.2004,-5.14,-1.799,-0.771
-26.38,-13.708,-6.732,-0.4601,11.199,0.15041,12.408,2,-5.12,-1.792,-0.768,-0.4601,1,5.2218,-5.12,-1.792,-0.768
-26.4,-13.715,-6.735,-0.46451,11.189,0.15054,12.465,2,-5.1,-1.785,-0.765,-0.46451,1,5.2432,-5.1,-1.785,-0.765
-26.42,-13.722,-6.738,-0.46899,11.178,0.15067,12.522,2,-5.08,-1.778,-0.762,-0.46899,1,5.2646,-5.08,-1.778,-0.762
-26.44,-13.729,-6.741,-0.47353,11.166,0.15081,12.579,2,-5.06,-1.771,-0.759,-0.47353,1,5.286,-5.06,-1.771,-0.759
-26.46,-13.736,-6.744,-0.47812,11.155,0.15094,12.636,2,-5.04,-1.764,-0.756,-0.47812,1,5.3074,-5.04,-1.764,-0.756
-26.48,-13.743,-6.747,-0.48278,11.144,0.15108,12.693,2,-5.02,-1.757,-0.753,-0.48278,1,5.3288,-5.02,-1.757,-0.753
-26.5,-13.75,-6.75,-0.4875,11.132,0.15122,12.75,2,-5,-1.75,-0.75,-0.4875,1,5.3502,-5,-1.75,-0.75
-26.52,-13.757,-6.753,-0.4885,11.151,0.15106,12.818,2,-4.98,-1.743,-0.747,-0.4885,1,5.3716,-4.98,-1.743,-0.747
-26.54,-13.764,-6.756,-0.4895,11.169,0.1509,12.886,2,-4.96,-1.736,-0.744,-0.4895,1,5.393,-4.96,-1.736,-0.744
-26.56,-13.771,-6.759,-0.49051,11.188,0.15074,12.954,2,-4.94,-1.729,-0.741,-0.49051,1,5.4144,-4.94,-1.729,-0.741
-26.58,-13.778,-6.762,-0.49152,11.206,0.15059,13.021,2,-4.92,-1.722,-0.738,-0.49152,1,5.4358,-4.92,-1.722,-0.738
-26.6,-13.785,-6.765,-0.49254,11.224,0.15044,13.087,2,-4.9,-1.715,-0.735,-0.49254,1,5.4572,-4.9,-1.715,-0.735
-26.62,-13.792,-6.768,-0.49356,11.242,0.1503,13.154,2,-4.88,-1.708,-0.732,-0.49356,1,5.4786,-4.88,-1.708,-0.732
-26.64,-13.799,-6.771,-0.49458,11.26,0.15015,13.22,2,-4.86,-1.701,-0.729,-0.49458,1,5.5,-4.86,-1.701,-0.729
-26.66,-13.806,-6.774,-0.49561,11.277,0.15001,13.285,2,-4.84,-1.694,-0.726,-0.49561,1,5.5214,-4.84,-1.694,-0.726
-26.68,-13.813,-6.777,-0.49665,11.295,0.14988,13.35,2,-4.82,-1.687,-0.723,-0.49665,1,5.5428,-4.82,-1.687,-0.723
-26.7,-13.82,-6.78,-0.49769,11.312,0.14974,13.415,2,-4.8,-1.68,-0.72,-0.49769,1,5.5642,-4.8,-1.68,-0.72
-26.72,-13.827,-6.783,-0.49874,11.33,0.14961,13.479,2,-4.78,-1.673,-0.717,-0.49874,1,5.5856,-4.78,-1.673,-0.717
-26.74,-13.834,-6.786,-0.4998,11.347,0.14949,13.543,2,-4.76,-1.666,-0.714,-0.4998,1,5.607,-4.76,-1.666,-0.714
-26.76,-13.841,-6.789,-0.50037,11.364,0.14935,13.604,2,-4.74,-1.659,-0.711,-0.50037,1,5.6284,-4.74,-1.659,-0.711
-26.78,-13.848,-6.792,-0.50046,11.383,0.1492,13.663,2,-4.72,-1.652,-0.708,-0.50046,1,5.6498,-4.72,-1.652,-0.708
-26.8,-13.855,-6.795,-0.50057,11.401,0.14905,13.722,2,-4.7,-1.645,-0.705,-0.50057,1,5.6712,-4.7,-1.645,-0.705
-26.82,-13.862,-6.798,-0.50069,11.42,0.1489,13.781,2,-4.68,-1.638,-0.702,-0.50069,1,5.6926,-4.68,-1.638,-0.702
-26.84,-13.869,-6.801,-0.50083,11.438,0.14875,13.84,2,-4.66,-1.631,-0.699,-0.50083,1,5.714,-4.66,-1.631,-0.699
-26.86,-13.876,-6.804,-0.50098,11.456,0.1486,13.9,2,-4.64,-1.624,-0.696,-0.50098,1,5.7355,-4.64,-1.624,-0.696
-26.88,-13.883,-6.807,-0.50115,11.474,0.14844,13.96,2,-4.62,-1.617,-0.693,-0.50115,1,5.7569,-4.62,-1.617,-0.693
-26.9,-13.89,-6.81,-0.50134,11.493,0.14829,14.02,2,-4.6,-1.61,-0.69,-0.50134,1,5.7783,-4.6,-1.61,-0.69
-26.92,-13.897,-6.813,-0.50156,11.511,0.14814,14.08,2,-4.58,-1.603,-0.687,-0.50156,1,5.7997,-4.58,-1.603,-0.687
-26.94,-13.904,-6.816,-0.50179,11.529,0.14799,14.141,2,-4.56,-1.596,-0.684,-0.50179,1,5.8211,-4.56,-1.596,-0.684
-26.96,-13.911,-6.819,-0.50204,11.546,0.14783,14.202,2,-4.54,-1.589,-0.681,-0.50204,1,5.8425,-4.54,-1.589,-0.681
-26.98,-13.918,-6.822,-0.50232,11.564,0.14768,14.263,2,-4.52,-1.582,-0.678,-0.50232,1,5.8639,-4.52,-1.582,-0.678
-27,-13.925,-6.825,-0.50262,11.582,0.14753,14.324,2,-4.5,-1.575,-0.675,-0.50262,1,5.8853,-4.5,-1.575,-0.675
-27.02,-13.932,-6.828,-0.50295,11.6,0.14737,14.386,2,-4.48,-1.568,-0.672,-0.50295,1,5.9067,-4.48,-1.568,-0.672
-27.04,-13.939,-6.831,-0.50331,11.618,0.14722,14.448,2,-4.46,-1.561,-0.669,-0.50331,1,5.9281,-4.46,-1.561,-0.669
-27.06,-13.946,-6.834,-0.50369,11.635,0.14706,14.509,2,-4.44,-1.554,-0.666,-0.50369,1,5.9495,-4.44,-1.554,-0.666
-27.08,-13.953,-6.837,-0.5041,11.653,0.14691,14.571,2,-4.42,-1.547,-0.663,-0.5041,1,5.9709,-4.42,-1.547,-0.663
-27.1,-13.96,-6.84,-0.50454,11.67,0.14676,14.634,2,-4.4,-1.54,-0.66,-0.50454,1,5.9923,-4.4,-1.54,-0.66
-27.12,-13.967,-6.843,-0.505,11.688,0.1466,14.696,2,-4.38,-1.533,-0.657,-0.505,1,6.0137,-4.38,-1.533,-0.657
-27.14,-13.974,-6.846,-0.50551,11.705,0.14645,14.758,2,-4.36,-1.526,-0.654,-0.50551,1,6.0351,-4.36,-1.526,-0.654
-27.16,-13.981,-6.849,-0.50604,11.722,0.1463,14.821,2,-4.34,-1.519,-0.651,-0.50604,1,6.0565,-4.34,-1.519,-0.651
-27.18,-13.988,-6.852,-0.5066,11.74,0.14614,14.883,2,-4.32,-1.512,-0.648,-0.5066,1,6.0779,-4.32,-1.512,-0.648
-27.2,-13.995,-6.855,-0.5072,11.757,0.14599,14.946,2,-4.3,-1.505,-0.645,-0.5072,1,6.0993,-4.3,-1.505,-0.645
-27.22,-14.002,-6.858,-0.50784,11.774,0.14584,15.009,2,-4.28,-1.498,-0.642,-0.50784,1,6.1207,-4.28,-1.498,-0.642
-27.24,-14.009,-6.861,-0.50851,11.791,0.14569,15.072,2,-4.26,-1.491,-0.639,-0.50851,1,6.1421,-4.26,-1.491,-0.639
-27.26,-14.016,-6.864,-0.50922,11.81,0.14553,15.135,2,-4.24,-1.484,-0.636,-0.50922,1,6.1635,-4.24,-1.484,-0.636
-27.28,-14.023,-6.867,-0.50997,11.83,0.14536,15.197,2,-4.22,-1.477,-0.633,-0.50997,1,6.1849,-4.22,-1.477,-0.633
-27.3,-14.03,-6.87,-0.51075,11.851,0.1452,15.26,2,-4.2,-1.47,-0.63,-0.51075,1,6.2063,-4.2,-1.47,-0.63
-27.32,-14.037,-6.873,-0.51158,11.871,0.14504,15.322,2,-4.18,-1.463,-0.627,-0.51158,1,6.2277,-4.18,-1.463,-0.627
-27.34,-14.044,-6.876,-0.51245,11.891,0.14488,15.383,2,-4.16,-1.456,-0.624,-0.51245,1,6.2491,-4.16,-1.456,-0.624
-27.36,-14.051,-6.879,-0.51336,11.911,0.14472,15.445,2,-4.14,-1.449,-0.621,-0.51336,1,6.2705,-4.14,-1.449,-0.621
-27.38,-14.058,-6.882,-0.51431,11.931,0.14457,15.507,2,-4.12,-1.442,-0.618,-0.51431,1,6.2919,-4.12,-1.442,-0.618
-27.4,-14.065,-6.885,-0.51531,11.951,0.14442,15.568,2,-4.1,-1.435,-0.615,-0.51531,1,6.3133,-4.1,-1.435,-0.615
-27.42,-14.072,-6.888,-0.51635,11.97,0.14427,15.629,2,-4.08,-1.428,-0.612,-0.51635,1,6.3347,-4.08,-1.428,-0.612
-27.44,-14.079,-6.891,-0.51744,11.99,0.14413,15.69,2,-4.06,-1.421,-0.609,-0.51744,1,6.3561,-4.06,-1.421,-0.609
-27.46,-14.086,-6.894,-0.51858,12.01,0.14398,15.751,2,-4.04,-1.414,-0.606,-0.51858,1,6.3775,-4.04,-1.414,-0.606
-27.48,-14.093,-6.897,-0.51977,12.029,0.14384,15.812,2,-4.02,-1.407,-0.603,-0.51977,1,6.3989,-4.02,-1.407,-0.603
-27.5,-14.1,-6.9,-0.521,12.049,0.14371,15.873,2,-4,-1.4,-0.6,-0.521,1,6.4203,-4,-1.4,-0.6
-27.52,-14.107,-6.903,-0.52229,12.068,0.14357,15.933,2,-3.98,-1.393,-0.597,-0.52229,1,6.4417,-3.98,-1.393,-0.597
-27.54,-14.114,-6.906,-0.52362,12.087,0.14344,15.994,2,-3.96,-1.386,-0.594,-0.52362,1,6.4631,-3.96,-1.386,-0.594
-27.56,-14.121,-6.909,-0.52501,12.106,0.1433,16.054,2,-3.94,-1.379,-0.591,-0.52501,1,6.4845,-3.94,-1.379,-0.591
-27.58,-14.128,-6.912,-0.52645,12.125,0.14318,16.114,2,-3.92,-1.372,-0.588,-0.52645,1,6.5059,-3.92,-1.372,-0.588
-27.6,-14.135,-6.915,-0.52795,12.144,0.14305,16.174,2,-3.9,-1.365,-0.585,-0.52795,1,6.5273,-3.9,-1.365,-0.585
-27.62,-14.142,-6.918,-0.5295,12.163,0.14292,16.235,2,-3.88,-1.358,-0.582,-0.5295,1,6.5487,-3.88,-1.358,-0.582
-27.64,-14.149,-6.921,-0.53111,12.182,0.1428,16.295,2,-3.86,-1.351,-0.579,-0.53111,1,6.5701,-3.86,-1.351,-0.579
-27.66,-14.156,-6.924,-0.53278,12.2,0.14268,16.355,2,-3.84,-1.344,-0.576,-0.53278,1,6.5915,-3.84,-1.344,-0.576
-27.68,-14.163,-6.927,-0.5345,12.219,0.14256,16.415,2,-3.82,-1.337,-0.573,-0.5345,1,6.6129,-3.82,-1.337,-0.573
-27.7,-14.17,-6.93,-0.53629,12.237,0.14244,16.475,2,-3.8,-1.33,-0.57,-0.53629,1,6.6343,-3.8,-1.33,-0.57
-27.72,-14.177,-6.933,-0.53813,12.256,0.14232,16.535,2,-3.78,-1.323,-0.567,-0.53813,1,6.6557,-3.78,-1.323,-0.567
-27.74,-14.184,-6.936,-0.54004,12.274,0.14221,16.595,2,-3.76,-1.316,-0.564,-0.54004,1,6.6771,-3.76,-1.316,-0.564
-27.76,-14.191,-6.939,-0.54179,12.293,0.14206,16.654,2,-3.74,-1.309,-0.561,-0.54179,1,6.6985,-3.74,-1.309,-0.561
-27.78,-14.198,-6.942,-0.54338,12.313,0.14188,16.711,2,-3.72,-1.302,-0.558,-0.54338,1,6.7199,-3.72,-1.302,-0.558
-27.8,-14.205,-6.945,-0.545,12.334,0.14169,16.767,2,-3.7,-1.295,-0.555,-0.545,1,6.7413,-3.7,-1.295,-0.555
-27.82,-14.212,-6.948,-0.54665,12.354,0.1415,16.824,2,-3.68,-1.288,-0.552,-0.54665,1,6.7627,-3.68,-1.288,-0.552
-27.84,-14.219,-6.951,-0.54835,12.374,0.14131,16.88,2,-3.66,-1.281,-0.549,-0.54835,1,6.7841,-3.66,-1.281,-0.549
-27.86,-14.226,-6.954,-0.55008,12.394,0.14111,16.936,2,-3.64,-1.274,-0.546,-0.55008,1,6.8055,-3.64,-1.274,-0.546
-27.88,-14.233,-6.957,-0.55185,12.414,0.14091,16.991,2,-3.62,-1.267,-0.543,-0.55185,1,6.8269,-3.62,-1.267,-0.543
-27.9,-14.24,-6.96,-0.55365,12.434,0.14072,17.046,2,-3.6,-1.26,-0.54,-0.55365,1,6.8483,-3.6,-1.26,-0.54
-27.92,-14.247,-6.963,-0.5555,12.454,0.14052,17.102,2,-3.58,-1.253,-0.537,-0.5555,1,6.8697,-3.58,-1.253,-0.537
-27.94,-14.254,-6.966,-0.55697,12.479,0.14028,17.158,2,-3.56,-1.246,-0.534,-0.55697,1,6.8911,-3.56,-1.246,-0.534
-27.96,-14.261,-6.969,-0.55817,12.507,0.14001,17.216,2,-3.54,-1.239,-0.531,-0.55817,1,6.9125,-3.54,-1.239,-0.531
-27.98,-14.268,-6.972,-0.55938,12.535,0.13975,17.274,2,-3.52,-1.232,-0.528,-0.55938,1,6.9339,-3.52,-1.232,-0.528
-28,-14.275,-6.975,-0.56063,12.564,0.13949,17.332,2,-3.5,-1.225,-0.525,-0.56063,1,6.9553,-3.5,-1.225,-0.525
-28.02,-14.282,-6.978,-0.5619,12.592,0.13923,17.39,2,-3.48,-1.218,-0.522,-0.5619,1,6.9767,-3.48,-1.218,-0.522
-28.04,-14.289,-6.981,-0.56321,12.621,0.13896,17.447,2,-3.46,-1.211,-0.519,-0.56321,1,6.9981,-3.46,-1.211,-0.519
-28.06,-14.296,-6.984,-0.56454,12.649,0.1387,17.505,2,-3.44,-1.204,-0.516,-0.56454,1,7.0195,-3.44,-1.204,-0.516
-28.08,-14.303,-6.987,-0.5659,12.677,0.13844,17.563,2,-3.42,-1.197,-0.513,-0.5659,1,7.0409,-3.42,-1.197,-0.513
-28.1,-14.31,-6.99,-0.5673,12.706,0.13819,17.621,2,-3.4,-1.19,-0.51,-0.5673,1,7.0623,-3.4,-1.19,-0.51
-28.12,-14.317,-6.993,-0.56872,12.734,0.13793,17.678,2,-3.38,-1.183,-0.507,-0.56872,1,7.0837,-3.38,-1.183,-0.507
-28.14,-14.324,-6.996,-0.57018,12.763,0.13767,17.736,2,-3.36,-1.176,-0.504,-0.57018,1,7.1051,-3.36,-1.176,-0.504
-28.16,-14.331,-6.999,-0.57167,12.791,0.13742,17.793,2,-3.34,-1.169,-0.501,-0.57167,1,7.1265,-3.34,-1.169,-0.501
-28.18,-14.338,-7.002,-0.57319,12.82,0.13716,17.851,2,-3.32,-1.162,-0.498,-0.57319,1,7.1479,-3.32,-1.162,-0.498
-28.2,-14.345,-7.005,-0.57475,12.848,0.13691,17.908,2,-3.3,-1.155,-0.495,-0.57475,1,7.1693,-3.3,-1.155,-0.495
-28.22,-14.352,-7.008,-0.57634,12.876,0.13665,17.966,2,-3.28,-1.148,-0.492,-0.57634,1,7.1907,-3.28,-1.148,-0.492
-28.24,-14.359,-7.011,-0.57797,12.905,0.1364,18.023,2,-3.26,-1.141,-0.489,-0.57797,1,7.2121,-3.26,-1.141,-0.489
-28.26,-14.366,-7.014,-0.57949,12.934,0.13619,18.082,2,-3.24,-1.134,-0.486,-0.57949,1,7.2335,-3.24,-1.134,-0.486
-28.28,-14.373,-7.017,-0.5809,12.966,0.13603,18.143,2,-3.22,-1.127,-0.483,-0.5809,1,7.2549,-3.22,-1.127,-0.483
-28.3,-14.38,-7.02,-0.58236,12.997,0.13587,18.203,2,-3.2,-1.12,-0.48,-0.58236,1,7.2763,-3.2,-1.12,-0.48
-28.32,-14.387,-7.023,-0.58386,13.028,0.13571,18.264,2,-3.18,-1.113,-0.477,-0.58386,1,7.2977,-3.18,-1.113,-0.477
-28.34,-14.394,-7.026,-0.5854,13.059,0.13555,18.324,2,-3.16,-1.106,-0.474,-0.5854,1,7.3191,-3.16,-1.106,-0.474
-28.36,-14.401,-7.029,-0.58698,13.09,0.13539,18.383,2,-3.14,-1.099,-0.471,-0.58698,1,7.3405,-3.14,-1.099,-0.471
-28.38,-14.408,-7.032,-0.58862,13.121,0.13523,18.443,2,-3.12,-1.092,-0.468,-0.58862,1,7.3619,-3.12,-1.092,-0.468
-28.4,-14.415,-7.035,-0.5903,13.152,0.13507,18.502,2,-3.1,-1.085,-0.465,-0.5903,1,7.3833,-3.1,-1.085,-0.465
-28.42,-14.422,-7.038,-0.59202,13.183,0.13491,18.561,2,-3.08,-1.078,-0.462,-0.59202,1,7.4047,-3.08,-1.078,-0.462
-28.44,-14.429,-7.041,-0.5938,13.214,0.13475,18.62,2,-3.06,-1.071,-0.459,-0.5938,1,7.4261,-3.06,-1.071,-0.459
-28.46,-14.436,-7.044,-0.59562,13.246,0.13459,18.678,2,-3.04,-1.064,-0.456,-0.59562,1,7.4475,-3.04,-1.064,-0.456
-28.48,-14.443,-7.047,-0.5975,13.277,0.13444,18.737,2,-3.02,-1.057,-0.453,-0.5975,1,7.4689,-3.02,-1.057,-0.453
-28.5,-14.45,-7.05,-0.59943,13.308,0.13428,18.795,2,-3,-1.05,-0.45,-0.59943,1,7.4903,-3,-1.05,-0.45
-28.52,-14.457,-7.053,-0.60141,13.34,0.13412,18.853,2,-2.98,-1.043,-0.447,-0.60141,1,7.5117,-2.98,-1.043,-0.447
-28.54,-14.464,-7.056,-0.60344,13.371,0.13397,18.911,2,-2.96,-1.036,-0.444,-0.60344,1,7.5331,-2.96,-1.036,-0.444
-28.56,-14.471,-7.059,-0.60553,13.403,0.13381,18.968,2,-2.94,-1.029,-0.441,-0.60553,1,7.5545,-2.94,-1.029,-0.441
-28.58,-14.478,-7.062,-0.60768,13.434,0.13366,19.026,2,-2.92,-1.022,-0.438,-0.60768,1,7.5759,-2.92,-1.022,-0.438
-28.6,-14.485,-7.065,-0.60988,13.466,0.1335,19.083,2,-2.9,-1.015,-0.435,-0.60988,1,7.5973,-2.9,-1.015,-0.435
-28.62,-14.492,-7.068,-0.61214,13.497,0.13335,19.14,2,-2.88,-1.008,-0.432,-0.61214,1,7.6187,-2.88,-1.008,-0.432
-28.64,-14.499,-7.071,-0.61446,13.529,0.13319,19.197,2,-2.86,-1.001,-0.429,-0.61446,1,7.6401,-2.86,-1.001,-0.429
-28.66,-14.506,-7.074,-0.61684,13.561,0.13304,19.253,2,-2.84,-0.994,-0.426,-0.61684,1,7.6615,-2.84,-0.994,-0.426
-28.68,-14.513,-7.077,-0.61928,13.593,0.13289,19.31,2,-2.82,-0.987,-0.423,-0.61928,1,7.6829,-2.82,-0.987,-0.423
-28.7,-14.52,-7.08,-0.62178,13.625,0.13273,19.366,2,-2.8,-0.98,-0.42,-0.62178,1,7.7043,-2.8,-0.98,-0.42
-28.72,-14.527,-7.083,-0.62434,13.657,0.13258,19.422,2,-2.78,-0.973,-0.417,-0.62434,1,7.7257,-2.78,-0.973,-0.417
-28.74,-14.534,-7.086,-0.62697,13.69,0.13243,19.478,2,-2.76,-0.966,-0.414,-0.62697,1,7.7471,-2.76,-0.966,-0.414
-28.76,-14.541,-7.089,-0.62966,13.723,0.13226,19.534,2,-2.74,-0.959,-0.411,-0.62966,1,7.7685,-2.74,-0.959,-0.411
-28.78,-14.548,-7.092,-0.63242,13.757,0.13209,19.588,2,-2.72,-0.952,-0.408,-0.63242,1,7.7899,-2.72,-0.952,-0.408
-28.8,-14.555,-7.095,-0.63525,13.79,0.13193,19.642,2,-2.7,-0.945,-0.405,-0.63525,1,7.8113,-2.7,-0.945,-0.405
-28.82,-14.562,-7.098,-0.63814,13.824,0.13176,19.697,2,-2.68,-0.938,-0.402,-0.63814,1,7.8327,-2.68,-0.938,-0.402
-28.84,-14.569,-7.101,-0.64111,13.858,0.13159,19.751,2,-2.66,-0.931,-0.399,-0.64111,1,7.8541,-2.66,-0.931,-0.399
-28.86,-14.576,-7.104,-0.64414,13.891,0.13143,19.806,2,-2.64,-0.924,-0.396,-0.64414,1,7.8755,-2.64,-0.924,-0.396
-28.88,-14.583,-7.107,-0.64724,13.924,0.13127,19.861,2,-2.62,-0.917,-0.393,-0.64724,1,7.8969,-2.62,-0.917,-0.393
-28.9,-14.59,-7.11,-0.65042,13.957,0.13111,19.915,2,-2.6,-0.91,-0.39,-0.65042,1,7.9183,-2.6,-0.91,-0.39
-28.92,-14.597,-7.113,-0.65367,13.99,0.13095,19.969,2,-2.58,-0.903,-0.387,-0.65367,1,7.9397,-2.58,-0.903,-0.387
-28.94,-14.604,-7.116,-0.65699,14.023,0.13079,20.024,2,-2.56,-0.896,-0.384,-0.65699,1,7.9611,-2.56,-0.896,-0.384
-28.96,-14.611,-7.119,-0.66039,14.056,0.13064,20.079,2,-2.54,-0.889,-0.381,-0.66039,1,7.9825,-2.54,-0.889,-0.381
-28.98,-14.618,-7.122,-0.66386,14.088,0.13048,20.133,2,-2.52,-0.882,-0.378,-0.66386,1,8.0039,-2.52,-0.882,-0.378
-29,-14.625,-7.125,-0.66741,14.121,0.13033,20.188,2,-2.5,-0.875,-0.375,-0.66741,1,8.0254,-2.5,-0.875,-0.375
-29.02,-14.632,-7.128,-0.67104,14.153,0.13018,20.242,2,-2.48,-0.868,-0.372,-0.67104,1,8.0468,-2.48,-0.868,-0.372
-29.04,-14.639,-7.131,-0.67475,14.185,0.13002,20.296,2,-2.46,-0.861,-0.369,-0.67475,1,8.0682,-2.46,-0.861,-0.369
-29.06,-14.646,-7.134,-0.67853,14.217,0.12987,20.351,2,-2.44,-0.854,-0.366,-0.67853,1,8.0896,-2.44,-0.854,-0.366
-29.08,-14.653,-7.137,-0.6824,14.248,0.12972,20.406,2,-2.42,-0.847,-0.363,-0.6824,1,8.111,-2.42,-0.847,-0.363
-29.1,-14.66,-7.14,-0.68635,14.28,0.12957,20.46,2,-2.4,-0.84,-0.36,-0.68635,1,8.1324,-2.4,-0.84,-0.36
-29.12,-14.667,-7.143,-0.69039,14.311,0.12942,20.514,2,-2.38,-0.833,-0.357,-0.69039,1,8.1538,-2.38,-0.833,-0.357
-29.14,-14.674,-7.146,-0.6945,14.342,0.12927,20.569,2,-2.36,-0.826,-0.354,-0.6945,1,8.1752,-2.36,-0.826,-0.354
-29.16,-14.681,-7.149,-0.69871,14.373,0.12913,20.624,2,-2.34,-0.819,-0.351,-0.69871,1,8.1966,-2.34,-0.819,-0.351
-29.18,-14.688,-7.152,-0.703,14.403,0.12898,20.678,2,-2.32,-0.812,-0.348,-0.703,1,8.218,-2.32,-0.812,-0.348
-29.2,-14.695,-7.155,-0.70737,14.434,0.12883,20.733,2,-2.3,-0.805,-0.345,-0.70737,1,8.2394,-2.3,-0.805,-0.345
-29.22,-14.702,-7.158,-0.71184,14.464,0.12868,20.787,2,-2.28,-0.798,-0.342,-0.71184,1,8.2608,-2.28,-0.798,-0.342
-29.24,-14.709,-7.161,-0.71639,14.494,0.12853,20.841,2,-2.26,-0.791,-0.339,-0.71639,1,8.2822,-2.26,-0.791,-0.339
-29.26,-14.716,-7.164,-0.72043,14.528,0.12838,20.897,2,-2.24,-0.784,-0.336,-0.72043,1,8.3036,-2.24,-0.784,-0.336
-29.28,-14.723,-7.167,-0.72391,14.566,0.12823,20.954,2,-2.22,-0.777,-0.333,-0.72391,1,8.325,-2.22,-0.777,-0.333
-29.3,-14.73,-7.17,-0.72742,14.604,0.12808,21.01,2,-2.2,-0.77,-0.33,-0.72742,1,8.3464,-2.2,-0.77,-0.33
-29.32,-14.737,-7.173,-0.73098,14.642,0.12793,21.066,2,-2.18,-0.763,-0.327,-0.73098,1,8.3678,-2.18,-0.763,-0.327
-29.34,-14.744,-7.176,-0.73457,14.68,0.12778,21.121,2,-2.16,-0.756,-0.324,-0.73457,1,8.3892,-2.16,-0.756,-0.324
-29.36,-14.751,-7.179,-0.73799,14.72,0.12763,21.177,2,-2.14,-0.749,-0.321,-0.73799,1,8.4106,-2.14,-0.749,-0.321
-29.38,-14.758,-7.182,-0.74015,14.769,0.12754,21.236,2,-2.12,-0.742,-0.318,-0.74015,1,8.432,-2.12,-0.742,-0.318
-29.4,-14.765,-7.185,-0.74235,14.818,0.12746,21.295,2,-2.1,-0.735,-0.315,-0.74235,1,8.4534,-2.1,-0.735,-0.315
-29.42,-14.772,-7.188,-0.74461,14.867,0.12737,21.354,2,-2.08,-0.728,-0.312,-0.74461,1,8.4748,-2.08,-0.728,-0.312
-29.44,-14.779,-7.191,-0.7469,14.915,0.12729,21.413,2,-2.06,-0.721,-0.309,-0.7469,1,8.4962,-2.06,-0.721,-0.309
-29.46,-14.786,-7.194,-0.74925,14.963,0.1272,21.471,2,-2.04,-0.714,-0.306,-0.74925,1,8.5176,-2.04,-0.714,-0.306
-29.48,-14.793,-7.197,-0.75165,15.012,0.12712,21.529,2,-2.02,-0.707,-0.303,-0.75165,1,8.539,-2.02,-0.707,-0.303
-29.5,-14.8,-7.2,-0.75409,15.06,0.12704,21.587,2,-2,-0.7,-0.3,-0.75409,1,8.5604,-2,-0.7,-0.3
-29.52,-14.807,-7.203,-0.75658,15.108,0.12697,21.645,2,-1.98,-0.693,-0.297,-0.75658,1,8.5818,-1.98,-0.693,-0.297
-29.54,-14.814,-7.206,-0.75913,15.156,0.12689,21.703,2,-1.96,-0.686,-0.294,-0.75913,1,8.6032,-1.96,-0.686,-0.294
-29.56,-14.821,-7.209,-0.76172,15.203,0.12682,21.761,2,-1.94,-0.679,-0.291,-0.76172,1,8.6246,-1.94,-0.679,-0.291
-29.58,-14.828,-7.212,-0.76437,15.251,0.12674,21.819,2,-1.92,-0.672,-0.288,-0.76437,1,8.646,-1.92,-0.672,-0.288
-29.6,-14.835,-7.215,-0.76707,15.298,0.12667,21.876,2,-1.9,-0.665,-0.285,-0.76707,1,8.6674,-1.9,-0.665,-0.285
-29.62,-14.842,-7.218,-0.76983,15.345,0.12661,21.933,2,-1.88,-0.658,-0.282,-0.76983,1,8.6888,-1.88,-0.658,-0.282
-29.64,-14.849,-7.221,-0.77264,15.392,0.12654,21.991,2,-1.86,-0.651,-0.279,-0.77264,1,8.7102,-1.86,-0.651,-0.279
-29.66,-14.856,-7.224,-0.7755,15.439,0.12648,22.048,2,-1.84,-0.644,-0.276,-0.7755,1,8.7316,-1.84,-0.644,-0.276
-29.68,-14.863,-7.227,-0.77842,15.486,0.12642,22.105,2,-1.82,-0.637,-0.273,-0.77842,1,8.753,-1.82,-0.637,-0.273
-29.7,-14.87,-7.23,-0.7814,15.532,0.12636,22.162,2,-1.8,-0.63,-0.27,-0.7814,1,8.7744,-1.8,-0.63,-0.27
-29.72,-14.877,-7.233,-0.78444,15.578,0.1263,22.219,2,-1.78,-0.623,-0.267,-0.78444,1,8.7958,-1.78,-0.623,-0.267
-29.74,-14.884,-7.236,-0.78754,15.624,0.12625,22.276,2,-1.76,-0.616,-0.264,-0.78754,1,8.8172,-1.76,-0.616,-0.264
-29.76,-14.891,-7.239,-0.79031,15.67,0.12626,22.333,2,-1.74,-0.609,-0.261,-0.79031,1,8.8386,-1.74,-0.609,-0.261
-29.78,-14.898,-7.242,-0.79273,15.717,0.12634,22.39,2,-1.72,-0.602,-0.258,-0.79273,1,8.86,-1.72,-0.602,-0.258
-29.8,-14.905,-7.245,-0.79517,15.763,0.12642,22.447,2,-1.7,-0.595,-0.255,-0.79517,1,8.8814,-1.7,-0.595,-0.255
-29.82,-14.912,-7.248,-0.79763,15.809,0.12649,22.504,2,-1.68,-0.588,-0.252,-0.79763,1,8.9028,-1.68,-0.588,-0.252
-29.84,-14.919,-7.251,-0.7995,15.859,0.12657,22.562,2,-1.66,-0.581,-0.249,-0.7995,1,8.9242,-1.66,-0.581,-0.249
-29.86,-14.926,-7.254,-0.80019,15.915,0.12665,22.622,2,-1.64,-0.574,-0.246,-0.80019,1,8.9456,-1.64,-0.574,-0.246
-29.88,-14.933,-7.257,-0.80089,15.971,0.12673,22.683,2,-1.62,-0.567,-0.243,-0.80089,1,8.967,-1.62,-0.567,-0.243
-29.9,-14.94,-7.26,-0.80159,16.028,0.12681,22.743,2,-1.6,-0.56,-0.24,-0.80159,1,8.9884,-1.6,-0.56,-0.24
-29.92,-14.947,-7.263,-0.80231,16.084,0.12689,22.803,2,-1.58,-0.553,-0.237,-0.80231,1,9.0098,-1.58,-0.553,-0.237
-29.94,-14.954,-7.266,-0.80303,16.141,0.12698,22.864,2,-1.56,-0.546,-0.234,-0.80303,1,9.0312,-1.56,-0.546,-0.234
-29.96,-14.961,-7.269,-0.80377,16.197,0.12706,22.924,2,-1.54,-0.539,-0.231,-0.80377,1,9.0526,-1.54,-0.539,-0.231
-29.98,-14.968,-7.272,-0.80451,16.254,0.12714,22.984,2,-1.52,-0.532,-0.228,-0.80451,1,9.074,-1.52,-0.532,-0.228
-30,-14.975,-7.275,-0.80527,16.311,0.12722,23.044,2,-1.5,-0.525,-0.225,-0.80527,1,9.0954,-1.5,-0.525,-0.225
-30.02,-14.982,-7.278,-0.80603,16.368,0.1273,23.105,2,-1.48,-0.518,-0.222,-0.80603,1,9.1168,-1.48,-0.518,-0.222
-30.04,-14.989,-7.281,-0.8068,16.425,0.12738,23.165,2,-1.46,-0.511,-0.219,-0.8068,1,9.1382,-1.46,-0.511,-0.219
-30.06,-14.996,-7.284,-0.80758,16.483,0.12746,23.225,2,-1.44,-0.504,-0.216,-0.80758,1,9.1596,-1.44,-0.504,-0.216
-30.08,-15.003,-7.287,-0.80838,16.54,0.12755,23.285,2,-1.42,-0.497,-0.213,-0.80838,1,9.181,-1.42,-0.497,-0.213
-30.1,-15.01,-7.29,-0.80918,16.597,0.12763,23.345,2,-1.4,-0.49,-0.21,-0.80918,1,9.2024,-1.4,-0.49,-0.21
-30.12,-15.017,-7.293,-0.80999,16.655,0.12771,23.405,2,-1.38,-0.483,-0.207,-0.80999,1,9.2238,-1.38,-0.483,-0.207
-30.14,-15.024,-7.296,-0.8108,16.712,0.12779,23.464,2,-1.36,-0.476,-0.204,-0.8108,1,9.2452,-1.36,-0.476,-0.204
-30.16,-15.031,-7.299,-0.81163,16.77,0.12787,23.524,2,-1.34,-0.469,-0.201,-0.81163,1,9.2666,-1.34,-0.469,-0.201
-30.18,-15.038,-7.302,-0.81247,16.827,0.12795,23.584,2,-1.32,-0.462,-0.198,-0.81247,1,9.288,-1.32,-0.462,-0.198
-30.2,-15.045,-7.305,-0.81332,16.885,0.12804,23.644,2,-1.3,-0.455,-0.195,-0.81332,1,9.3094,-1.3,-0.455,-0.195
-30.22,-15.052,-7.308,-0.81417,16.943,0.12812,23.703,2,-1.28,-0.448,-0.192,-0.81417,1,9.3308,-1.28,-0.448,-0.192
-30.24,-15.059,-7.311,-0.81504,17.001,0.1282,23.763,2,-1.26,-0.441,-0.189,-0.81504,1,9.3522,-1.26,-0.441,-0.189
-30.26,-15.066,-7.314,-0.81581,17.06,0.12828,23.824,2,-1.24,-0.434,-0.186,-0.81581,1,9.3736,-1.24,-0.434,-0.186
-30.28,-15.073,-7.317,-0.81648,17.12,0.12836,23.887,2,-1.22,-0.427,-0.183,-0.81648,1,9.395,-1.22,-0.427,-0.183
-30.3,-15.08,-7.32,-0.81714,17.181,0.12845,23.949,2,-1.2,-0.42,-0.18,-0.81714,1,9.4164,-1.2,-0.42,-0.18
-30.32,-15.087,-7.323,-0.81781,17.241,0.12853,24.011,2,-1.18,-0.413,-0.177,-0.81781,1,9.4378,-1.18,-0.413,-0.177
-30.34,-15.094,-7.326,-0.81848,17.302,0.12861,24.073,2,-1.16,-0.406,-0.174,-0.81848,1,9.4592,-1.16,-0.406,-0.174
-30.36,-15.101,-7.329,-0.81914,17.363,0.12869,24.134,2,-1.14,-0.399,-0.171,-0.81914,1,9.4806,-1.14,-0.399,-0.171
-30.38,-15.108,-7.332,-0.81981,17.423,0.12877,24.195,2,-1.12,-0.392,-0.168,-0.81981,1,9.502,-1.12,-0.392,-0.168
-30.4,-15.115,-7.335,-0.82048,17.484,0.12886,24.256,2,-1.1,-0.385,-0.165,-0.82048,1,9.5234,-1.1,-0.385,-0.165
-30.42,-15.122,-7.338,-0.82114,17.545,0.12894,24.316,2,-1.08,-0.378,-0.162,-0.82114,1,9.5448,-1.08,-0.378,-0.162
-30.44,-15.129,-7.341,-0.82181,17.606,0.12902,24.376,2,-1.06,-0.371,-0.159,-0.82181,1,9.5662,-1.06,-0.371,-0.159
-30.46,-15.136,-7.344,-0.82248,17.666,0.1291,24.436,2,-1.04,-0.364,-0.156,-0.82248,1,9.5876,-1.04,-0.364,-0.156
-30.48,-15.143,-7.347,-0.82314,17.727,0.12919,24.496,2,-1.02,-0.357,-0.153,-0.82314,1,9.609,-1.02,-0.357,-0.153
-30.5,-15.15,-7.35,-0.82381,17.788,0.12927,24.555,2,-1,-0.35,-0.15,-0.82381,1,9.6304,-1,-0.35,-0.15
-30.52,-15.157,-7.353,-0.82448,17.849,0.12935,24.614,2,-0.98,-0.343,-0.147,-0.82448,1,9.6518,-0.98,-0.343,-0.147
-30.54,-15.164,-7.356,-0.82514,17.91,0.12943,24.673,2,-0.96,-0.336,-0.144,-0.82514,1,9.6732,-0.96,-0.336,-0.144
-30.56,-15.171,-7.359,-0.82581,17.971,0.12952,24.731,2,-0.94,-0.329,-0.141,-0.82581,1,9.6946,-0.94,-0.329,-0.141
-30.58,-15.178,-7.362,-0.82648,18.032,0.1296,24.79,2,-0.92,-0.322,-0.138,-0.82648,1,9.716,-0.92,-0.322,-0.138
-30.6,-15.185,-7.365,-0.82714,18.092,0.12968,24.847,2,-0.9,-0.315,-0.135,-0.82714,1,9.7374,-0.9,-0.315,-0.135
-30.62,-15.192,-7.368,-0.82781,18.153,0.12976,24.905,2,-0.88,-0.308,-0.132,-0.82781,1,9.7588,-0.88,-0.308,-0.132
-30.64,-15.199,-7.371,-0.82848,18.214,0.12985,24.963,2,-0.86,-0.301,-0.129,-0.82848,1,9.7802,-0.86,-0.301,-0.129
-30.66,-15.206,-7.374,-0.82914,18.275,0.12993,25.02,2,-0.84,-0.294,-0.126,-0.82914,1,9.8016,-0.84,-0.294,-0.126
-30.68,-15.213,-7.377,-0.82981,18.336,0.13001,25.077,2,-0.82,-0.287,-0.123,-0.82981,1,9.823,-0.82,-0.287,-0.123
-30.7,-15.22,-7.38,-0.83048,18.397,0.1301,25.134,2,-0.8,-0.28,-0.12,-0.83048,1,9.8444,-0.8,-0.28,-0.12
-30.72,-15.227,-7.383,-0.83114,18.458,0.13018,25.19,2,-0.78,-0.273,-0.117,-0.83114,1,9.8658,-0.78,-0.273,-0.117
-30.74,-15.234,-7.386,-0.83181,18.518,0.13026,25.247,2,-0.76,-0.266,-0.114,-0.83181,1,9.8872,-0.76,-0.266,-0.114
-30.76,-15.241,-7.389,-0.83248,18.579,0.13034,25.303,2,-0.74,-0.259,-0.111,-0.83248,1,9.9086,-0.74,-0.259,-0.111
-30.78,-15.248,-7.392,-0.83314,18.64,0.13043,25.359,2,-0.72,-0.252,-0.108,-0.83314,1,9.93,-0.72,-0.252,-0.108
-30.8,-15.255,-7.395,-0.83333,18.706,0.13051,25.415,2,-0.7,-0.245,-0.105,-0.83333,1,9.9514,-0.7,-0.245,-0.105
-30.82,-15.262,-7.398,-0.83333,18.774,0.1306,25.471,2,-0.68,-0.238,-0.102,-0.83333,1,9.9728,-0.68,-0.238,-0.102
-30.84,-15.269,-7.401,-0.83333,18.842,0.13069,25.527,2,-0.66,-0.231,-0.099,-0.83333,1,9.9942,-0.66,-0.231,-0.099
-30.86,-15.276,-7.404,-0.83333,18.91,0.13078,25.583,2,-0.64,-0.224,-0.096,-0.83333,1,10.016,-0.64,-0.224,-0.096
-30.88,-15.283,-7.407,-0.83333,18.978,0.13086,25.639,2,-0.62,-0.217,-0.093,-0.83333,1,10.037,-0.62,-0.217,-0.093
-30.9,-15.29,-7.41,-0.83333,19.046,0.13095,25.695,2,-0.6,-0.21,-0.09,-0.83333,1,10.058,-0.6,-0.21,-0.09
-30.92,-15.297,-7.413,-0.83333,19.115,0.13104,25.751,2,-0.58,-0.203,-0.087,-0.83333,1,10.08,-0.58,-0.203,-0.087
-30.94,-15.304,-7.416,-0.83333,19.183,0.13113,25.807,2,-0.56,-0.196,-0.084,-0.83333,1,10.101,-0.56,-0.196,-0.084
-30.96,-15.311,-7.419,-0.83333,19.252,0.13121,25.863,2,-0.54,-0.189,-0.081,-0.83333,1,10.123,-0.54,-0.189,-0.081
-30.98,-15.318,-7.422,-0.83333,19.321,0.1313,25.919,2,-0.52,-0.182,-0.078,-0.83333,1,10.144,-0.52,-0.182,-0.078
-31,-15.325,-7.425,-0.83333,19.39,0.13139,25.975,2,-0.5,-0.175,-0.075,-0.83333,1,10.165,-0.5,-0.175,-0.075
-31.02,-15.332,-7.428,-0.83333,19.459,0.13148,26.031,2,-0.48,-0.168,-0.072,-0.83333,1,10.187,-0.48,-0.168,-0.072
-31.04,-15.339,-7.431,-0.83333,19.528,0.13156,26.087,2,-0.46,-0.161,-0.069,-0.83333,1,10.208,-0.46,-0.161,-0.069
-31.06,-15.346,-7.434,-0.83333,19.597,0.13165,26.143,2,-0.44,-0.154,-0.066,-0.83333,1,10.23,-0.44,-0.154,-0.066
-31.08,-15.353,-7.437,-0.83333,19.666,0.13174,26.199,2,-0.42,-0.147,-0.063,-0.83333,1,10.251,-0.42,-0.147,-0.063
-31.1,-15.36,-7.44,-0.83333,19.736,0.13183,26.255,2,-0.4,-0.14,-0.06,-0.83333,1,10.272,-0.4,-0.14,-0.06
-31.12,-15.367,-7.443,-0.83333,19.805,0.13191,26.311,2,-0.38,-0.133,-0.057,-0.83333,1,10.294,-0.38,-0.133,-0.057
-31.14,-15.374,-7.446,-0.83333,19.875,0.132,26.367,2,-0.36,-0.126,-0.054,-0.83333,1,10.315,-0.36,-0.126,-0.054
-31.16,-15.381,-7.449,-0.83333,19.944,0.13209,26.423,2,-0.34,-0.119,-0.051,-0.83333,1,10.337,-0.34,-0.119,-0.051
-31.18,-15.388,-7.452,-0.83333,20.014,0.13217,26.479,2,-0.32,-0.112,-0.048,-0.83333,1,10.358,-0.32,-0.112,-0.048
-31.2,-15.395,-7.455,-0.83333,20.083,0.13226,26.535,2,-0.3,-0.105,-0.045,-0.83333,1,10.379,-0.3,-0.105,-0.045
-31.22,-15.402,-7.458,-0.83333,20.153,0.13235,26.591,2,-0.28,-0.098,-0.042,-0.83333,1,10.401,-0.28,-0.098,-0.042
-31.24,-15.409,-7.461,-0.83333,20.223,0.13244,26.647,2,-0.26,-0.091,-0.039,-0.83333,1,10.422,-0.26,-0.091,-0.039
-31.26,-15.416,-7.464,-0.83333,20.294,0.13252,26.703,2,-0.24,-0.084,-0.036,-0.83333,1,10.444,-0.24,-0.084,-0.036
-31.28,-15.423,-7.467,-0.83333,20.367,0.13261,26.759,2,-0.22,-0.077,-0.033,-0.83333,1,10.465,-0.22,-0.077,-0.033
-31.3,-15.43,-7.47,-0.83333,20.439,0.1327,26.815,2,-0.2,-0.07,-0.03,-0.83333,1,10.486,-0.2,-0.07,-0.03
-31.32,-15.437,-7.473,-0.83333,20.512,0.13278,26.871,2,-0.18,-0.063,-0.027,-0.83333,1,10.508,-0.18,-0.063,-0.027
-31.34,-15.444,-7.476,-0.83333,20.584,0.13287,26.927,2,-0.16,-0.056,-0.024,-0.83333,1,10.529,-0.16,-0.056,-0.024
-31.36,-15.451,-7.479,-0.83333,20.656,0.13296,26.983,2,-0.14,-0.049,-0.021,-0.83333,1,10.551,-0.14,-0.049,-0.021
-31.38,-15.458,-7.482,-0.83333,20.728,0.13305,27.039,2,-0.12,-0.042,-0.018,-0.83333,1,10.572,-0.12,-0.042,-0.018
-31.4,-15.465,-7.485,-0.83333,20.8,0.13313,27.095,2,-0.1,-0.035,-0.015,-0.83333,1,10.593,-0.1,-0.035,-0.015
-31.42,-15.472,-7.488,-0.83333,20.873,0.13322,27.151,2,-0.08,-0.028,-0.012,-0.83333,1,10.615,-0.08,-0.028,-0.012
-31.44,-15.479,-7.491,-0.83333,20.944,0.13331,27.207,2,-0.06,-0.021,-0.009,-0.83333,1,10.636,-0.06,-0.021,-0.009
-31.46,-15.486,-7.494,-0.83333,21.016,0.13339,27.263,2,-0.04,-0.014,-0.006,-0.83333,1,10.658,-0.04,-0.014,-0.006
-31.48,-15.493,-7.497,-0.83333,21.088,0.13348,27.319,2,-0.02,-0.007,-0.003,-0.83333,1,10.679,-0.02,-0.007,-0.003
-31.5,-15.5,-7.5,-0.83333,21.16,0.13357,27.375,2,0,0,0,-0.83333,1,10.7,0,0,0
-31.52,-15.507,-7.503,-0.83333,21.232,0.13365,27.431,2,0.02,0.007,0.003,-0.83333,1,10.722,0.02,0.007,0.003
-31.54,-15.514,-7.506,-0.83333,21.303,0.13374,27.487,2,0.04,0.014,0.006,-0.83333,1,10.743,0.04,0.014,0.006
-31.56,-15.521,-7.509,-0.83333,21.375,0.13383,27.543,2,0.06,0.021,0.009,-0.83333,1,10.765,0.06,0.021,0.009
-31.58,-15.528,-7.512,-0.83333,21.446,0.13391,27.599,2,0.08,0.028,0.012,-0.83333,1,10.786,0.08,0.028,0.012
-31.6,-15.535,-7.515,-0.83333,21.518,0.134,27.655,2,0.1,0.035,0.015,-0.83333,1,10.807,0.1,0.035,0.015
-31.62,-15.542,-7.518,-0.83333,21.589,0.13409,27.711,2,0.12,0.042,0.018,-0.83333,1,10.829,0.12,0.042,0.018
-31.64,-15.549,-7.521,-0.83333,21.661,0.13418,27.767,2,0.14,0.049,0.021,-0.83333,1,10.85,0.14,0.049,0.021
-31.66,-15.556,-7.524,-0.83333,21.732,0.13426,27.823,2,0.16,0.056,0.024,-0.83333,1,10.872,0.16,0.056,0.024
-31.68,-15.563,-7.527,-0.83333,21.803,0.13435,27.879,2,0.18,0.063,0.027,-0.83333,1,10.893,0.18,0.063,0.027
-31.7,-15.57,-7.53,-0.83333,21.875,0.13444,27.935,2,0.2,0.07,0.03,-0.83333,1,10.914,0.2,0.07,0.03
-31.72,-15.577,-7.533,-0.83333,21.946,0.13452,27.991,2,0.22,0.077,0.033,-0.83333,1,10.936,0.22,0.077,0.033
-31.74,-15.584,-7.536,-0.83333,22.017,0.13461,28.047,2,0.24,0.084,0.036,-0.83333,1,10.957,0.24,0.084,0.036
-31.76,-15.591,-7.539,-0.83333,22.089,0.13469,28.103,2,0.26,0.091,0.039,-0.83333,1,10.979,0.26,0.091,0.039
-31.78,-15.598,-7.542,-0.83333,22.162,0.13477,28.159,2,0.28,0.098,0.042,-0.83333,1,11,0.28,0.098,0.042
-31.8,-15.605,-7.545,-0.83333,22.235,0.13485,28.215,2,0.3,0.105,0.045,-0.83333,1,11.021,0.3,0.105,0.045
-31.82,-15.612,-7.548,-0.83333,22.308,0.13493,28.271,2,0.32,0.112,0.048,-0.83333,1,11.043,0.32,0.112,0.048
-31.84,-15.619,-7.551,-0.83333,22.381,0.13501,28.327,2,0.34,0.119,0.051,-0.83333,1,11.064,0.34,0.119,0.051
-31.86,-15.626,-7.554,-0.83333,22.453,0.13509,28.383,2,0.36,0.126,0.054,-0.83333,1,11.086,0.36,0.126,0.054
-31.88,-15.633,-7.557,-0.83333,22.526,0.13517,28.439,2,0.38,0.133,0.057,-0.83333,1,11.107,0.38,0.133,0.057
-31.9,-15.64,-7.56,-0.83333,22.598,0.13525,28.495,2,0.4,0.14,0.06,-0.83333,1,11.128,0.4,0.14,0.06
-31.92,-15.647,-7.563,-0.83333,22.671,0.13532,28.551,2,0.42,0.147,0.063,-0.83333,1,11.15,0.42,0.147,0.063
-31.94,-15.654,-7.566,-0.83333,22.743,0.1354,28.607,2,0.44,0.154,0.066,-0.83333,1,11.171,0.44,0.154,0.066
-31.96,-15.661,-7.569,-0.83333,22.815,0.13548,28.663,2,0.46,0.161,0.069,-0.83333,1,11.193,0.46,0.161,0.069
-31.98,-15.668,-7.572,-0.83333,22.887,0.13555,28.719,2,0.48,0.168,0.072,-0.83333,1,11.214,0.48,0.168,0.072
-32,-15.675,-7.575,-0.83333,22.959,0.13563,28.775,2,0.5,0.175,0.075,-0.83333,1,11.235,0.5,0.175,0.075
-32.02,-15.682,-7.578,-0.83333,23.03,0.13571,28.831,2,0.52,0.182,0.078,-0.83333,1,11.257,0.52,0.182,0.078
-32.04,-15.689,-7.581,-0.83333,23.102,0.13578,28.887,2,0.54,0.189,0.081,-0.83333,1,11.278,0.54,0.189,0.081
-32.06,-15.696,-7.584,-0.83333,23.173,0.13585,28.943,2,0.56,0.196,0.084,-0.83333,1,11.3,0.56,0.196,0.084
-32.08,-15.703,-7.587,-0.83333,23.245,0.13593,28.999,2,0.58,0.203,0.087,-0.83333,1,11.321,0.58,0.203,0.087
-32.1,-15.71,-7.59,-0.83333,23.316,0.136,29.055,2,0.6,0.21,0.09,-0.83333,1,11.342,0.6,0.21,0.09
-32.12,-15.717,-7.593,-0.83333,23.387,0.13607,29.111,2,0.62,0.217,0.093,-0.83333,1,11.364,0.62,0.217,0.093
-32.14,-15.724,-7.596,-0.83333,23.457,0.13615,29.167,2,0.64,0.224,0.096,-0.83333,1,11.385,0.64,0.224,0.096
-32.16,-15.731,-7.599,-0.83333,23.528,0.13622,29.223,2,0.66,0.231,0.099,-0.83333,1,11.407,0.66,0.231,0.099
-32.18,-15.738,-7.602,-0.83333,23.598,0.13629,29.279,2,0.68,0.238,0.102,-0.83333,1,11.428,0.68,0.238,0.102
-32.2,-15.745,-7.605,-0.83333,23.668,0.13636,29.335,2,0.7,0.245,0.105,-0.83333,1,11.45,0.7,0.245,0.105
-32.22,-15.752,-7.608,-0.83314,23.74,0.13643,29.391,2,0.72,0.252,0.108,-0.83314,1,11.471,0.72,0.252,0.108
-32.24,-15.759,-7.611,-0.83248,23.818,0.13651,29.447,2,0.74,0.259,0.111,-0.83248,1,11.492,0.74,0.259,0.111
-32.26,-15.766,-7.614,-0.83181,23.898,0.13659,29.499,2,0.76,0.266,0.114,-0.83181,1,11.514,0.76,0.266,0.114
-32.28,-15.773,-7.617,-0.83114,23.979,0.13667,29.548,2,0.78,0.273,0.117,-0.83114,1,11.535,0.78,0.273,0.117
-32.3,-15.78,-7.62,-0.83048,24.06,0.13675,29.598,2,0.8,0.28,0.12,-0.83048,1,11.557,0.8,0.28,0.12
-32.32,-15.787,-7.623,-0.82981,24.142,0.13684,29.647,2,0.82,0.287,0.123,-0.82981,1,11.578,0.82,0.287,0.123
-32.34,-15.794,-7.626,-0.82914,24.223,0.13692,29.696,2,0.84,0.294,0.126,-0.82914,1,11.599,0.84,0.294,0.126
-32.36,-15.801,-7.629,-0.82848,24.304,0.13701,29.746,2,0.86,0.301,0.129,-0.82848,1,11.621,0.86,0.301,0.129
-32.38,-15.808,-7.632,-0.82781,24.386,0.13709,29.795,2,0.88,0.308,0.132,-0.82781,1,11.642,0.88,0.308,0.132
-32.4,-15.815,-7.635,-0.82714,24.467,0.13718,29.845,2,0.9,0.315,0.135,-0.82714,1,11.664,0.9,0.315,0.135
-32.42,-15.822,-7.638,-0.82648,24.548,0.13726,29.895,2,0.92,0.322,0.138,-0.82648,1,11.685,0.92,0.322,0.138
-32.44,-15.829,-7.641,-0.82581,24.629,0.13735,29.944,2,0.94,0.329,0.141,-0.82581,1,11.706,0.94,0.329,0.141
-32.46,-15.836,-7.644,-0.82514,24.71,0.13744,29.994,2,0.96,0.336,0.144,-0.82514,1,11.728,0.96,0.336,0.144
-32.48,-15.843,-7.647,-0.82448,24.791,0.13752,30.045,2,0.98,0.343,0.147,-0.82448,1,11.749,0.98,0.343,0.147
-32.5,-15.85,-7.65,-0.82381,24.872,0.13761,30.095,2,1,0.35,0.15,-0.82381,1,11.771,1,0.35,0.15
-32.52,-15.857,-7.653,-0.82314,24.953,0.1377,30.145,2,1.02,0.357,0.153,-0.82314,1,11.792,1.02,0.357,0.153
-32.54,-15.864,-7.656,-0.82248,25.034,0.13779,30.196,2,1.04,0.364,0.156,-0.82248,1,11.813,1.04,0.364,0.156
-32.56,-15.871,-7.659,-0.82181,25.115,0.13788,30.247,2,1.06,0.371,0.159,-0.82181,1,11.835,1.06,0.371,0.159
-32.58,-15.878,-7.662,-0.82114,25.196,0.13796,30.298,2,1.08,0.378,0.162,-0.82114,1,11.856,1.08,0.378,0.162
-32.6,-15.885,-7.665,-0.82048,25.276,0.13805,30.349,2,1.1,0.385,0.165,-0.82048,1,11.878,1.1,0.385,0.165
-32.62,-15.892,-7.668,-0.81981,25.357,0.13814,30.4,2,1.12,0.392,0.168,-0.81981,1,11.899,1.12,0.392,0.168
-32.64,-15.899,-7.671,-0.81914,25.437,0.13823,30.452,2,1.14,0.399,0.171,-0.81914,1,11.92,1.14,0.399,0.171
-32.66,-15.906,-7.674,-0.81848,25.518,0.13832,30.503,2,1.16,0.406,0.174,-0.81848,1,11.942,1.16,0.406,0.174
-32.68,-15.913,-7.677,-0.81781,25.598,0.13841,30.555,2,1.18,0.413,0.177,-0.81781,1,11.963,1.18,0.413,0.177
-32.7,-15.92,-7.68,-0.81714,25.678,0.1385,30.607,2,1.2,0.42,0.18,-0.81714,1,11.985,1.2,0.42,0.18
-32.72,-15.927,-7.683,-0.81648,25.758,0.13859,30.66,2,1.22,0.427,0.183,-0.81648,1,12.006,1.22,0.427,0.183
-32.74,-15.934,-7.686,-0.81581,25.838,0.13868,30.712,2,1.24,0.434,0.186,-0.81581,1,12.027,1.24,0.434,0.186
-32.76,-15.941,-7.689,-0.81504,25.919,0.13877,30.767,2,1.26,0.441,0.189,-0.81504,1,12.049,1.26,0.441,0.189
-32.78,-15.948,-7.692,-0.81417,25.999,0.13886,30.826,2,1.28,0.448,0.192,-0.81417,1,12.07,1.28,0.448,0.192
-32.8,-15.955,-7.695,-0.81332,26.079,0.13894,30.884,2,1.3,0.455,0.195,-0.81332,1,12.092,1.3,0.455,0.195
-32.82,-15.962,-7.698,-0.81247,26.159,0.13903,30.942,2,1.32,0.462,0.198,-0.81247,1,12.113,1.32,0.462,0.198
-32.84,-15.969,-7.701,-0.81163,26.24,0.13911,31,2,1.34,0.469,0.201,-0.81163,1,12.134,1.34,0.469,0.201
-32.86,-15.976,-7.704,-0.8108,26.32,0.1392,31.059,2,1.36,0.476,0.204,-0.8108,1,12.156,1.36,0.476,0.204
-32.88,-15.983,-7.707,-0.80999,26.4,0.13928,31.117,2,1.38,0.483,0.207,-0.80999,1,12.177,1.38,0.483,0.207
-32.9,-15.99,-7.71,-0.80918,26.48,0.13937,31.175,2,1.4,0.49,0.21,-0.80918,1,12.199,1.4,0.49,0.21
-32.92,-15.997,-7.713,-0.80838,26.56,0.13945,31.234,2,1.42,0.497,0.213,-0.80838,1,12.22,1.42,0.497,0.213
-32.94,-16.004,-7.716,-0.80758,26.64,0.13953,31.292,2,1.44,0.504,0.216,-0.80758,1,12.241,1.44,0.504,0.216
-32.96,-16.011,-7.719,-0.8068,26.72,0.13961,31.351,2,1.46,0.511,0.219,-0.8068,1,12.263,1.46,0.511,0.219
-32.98,-16.018,-7.722,-0.80603,26.8,0.1397,31.409,2,1.48,0.518,0.222,-0.80603,1,12.284,1.48,0.518,0.222
-33,-16.025,-7.725,-0.80527,26.88,0.13978,31.468,2,1.5,0.525,0.225,-0.80527,1,12.306,1.5,0.525,0.225
-33.02,-16.032,-7.728,-0.80451,26.96,0.13986,31.527,2,1.52,0.532,0.228,-0.80451,1,12.327,1.52,0.532,0.228
-33.04,-16.039,-7.731,-0.80377,27.04,0.13994,31.586,2,1.54,0.539,0.231,-0.80377,1,12.348,1.54,0.539,0.231
-33.06,-16.046,-7.734,-0.80303,27.119,0.14002,31.644,2,1.56,0.546,0.234,-0.80303,1,12.37,1.56,0.546,0.234
-33.08,-16.053,-7.737,-0.80231,27.199,0.1401,31.703,2,1.58,0.553,0.237,-0.80231,1,12.391,1.58,0.553,0.237
-33.1,-16.06,-7.74,-0.80159,27.279,0.14018,31.762,2,1.6,0.56,0.24,-0.80159,1,12.413,1.6,0.56,0.24
-33.12,-16.067,-7.743,-0.80089,27.359,0.14025,31.821,2,1.62,0.567,0.243,-0.80089,1,12.434,1.62,0.567,0.243
-33.14,-16.074,-7.746,-0.80019,27.438,0.14033,31.88,2,1.64,0.574,0.246,-0.80019,1,12.455,1.64,0.574,0.246
-33.16,-16.081,-7.749,-0.7995,27.518,0.14041,31.939,2,1.66,0.581,0.249,-0.7995,1,12.477,1.66,0.581,0.249
-33.18,-16.088,-7.752,-0.79763,27.604,0.14049,31.999,2,1.68,0.588,0.252,-0.79763,1,12.498,1.68,0.588,0.252
-33.2,-16.095,-7.755,-0.79517,27.694,0.14057,32.061,2,1.7,0.595,0.255,-0.79517,1,12.52,1.7,0.595,0.255
-33.22,-16.102,-7.758,-0.79273,27.784,0.14065,32.122,2,1.72,0.602,0.258,-0.79273,1,12.541,1.72,0.602,0.258
-33.24,-16.109,-7.761,-0.79031,27.873,0.14073,32.184,2,1.74,0.609,0.261,-0.79031,1,12.562,1.74,0.609,0.261
-33.26,-16.116,-7.764,-0.78754,27.963,0.14082,32.241,2,1.76,0.616,0.264,-0.78754,1,12.584,1.76,0.616,0.264
-33.28,-16.123,-7.767,-0.78444,28.054,0.14091,32.295,2,1.78,0.623,0.267,-0.78444,1,12.605,1.78,0.623,0.267
-33.3,-16.13,-7.77,-0.7814,28.144,0.141,32.349,2,1.8,0.63,0.27,-0.7814,1,12.627,1.8,0.63,0.27
-33.32,-16.137,-7.773,-0.77842,28.234,0.1411,32.403,2,1.82,0.637,0.273,-0.77842,1,12.648,1.82,0.637,0.273
-33.34,-16.144,-7.776,-0.7755,28.324,0.14119,32.456,2,1.84,0.644,0.276,-0.7755,1,12.669,1.84,0.644,0.276
-33.36,-16.151,-7.779,-0.77264,28.414,0.14128,32.509,2,1.86,0.651,0.279,-0.77264,1,12.691,1.86,0.651,0.279
-33.38,-16.158,-7.782,-0.76983,28.504,0.14137,32.562,2,1.88,0.658,0.282,-0.76983,1,12.712,1.88,0.658,0.282
-33.4,-16.165,-7.785,-0.76707,28.594,0.14146,32.615,2,1.9,0.665,0.285,-0.76707,1,12.734,1.9,0.665,0.285
-33.42,-16.172,-7.788,-0.76437,28.684,0.14155,32.668,2,1.92,0.672,0.288,-0.76437,1,12.755,1.92,0.672,0.288
-33.44,-16.179,-7.791,-0.76172,28.773,0.14164,32.72,2,1.94,0.679,0.291,-0.76172,1,12.776,1.94,0.679,0.291
-33.46,-16.186,-7.794,-0.75913,28.862,0.14173,32.772,2,1.96,0.686,0.294,-0.75913,1,12.798,1.96,0.686,0.294
-33.48,-16.193,-7.797,-0.75658,28.952,0.14182,32.824,2,1.98,0.693,0.297,-0.75658,1,12.819,1.98,0.693,0.297
-33.5,-16.2,-7.8,-0.75409,29.041,0.14191,32.876,2,2,0.7,0.3,-0.75409,1,12.841,2,0.7,0.3
-33.52,-16.207,-7.803,-0.75165,29.13,0.142,32.928,2,2.02,0.707,0.303,-0.75165,1,12.862,2.02,0.707,0.303
-33.54,-16.214,-7.806,-0.74925,29.218,0.14209,32.98,2,2.04,0.714,0.306,-0.74925,1,12.883,2.04,0.714,0.306
-33.56,-16.221,-7.809,-0.7469,29.307,0.14218,33.031,2,2.06,0.721,0.309,-0.7469,1,12.905,2.06,0.721,0.309
-33.58,-16.228,-7.812,-0.74461,29.396,0.14227,33.082,2,2.08,0.728,0.312,-0.74461,1,12.926,2.08,0.728,0.312
-33.6,-16.235,-7.815,-0.74235,29.484,0.14236,33.133,2,2.1,0.735,0.315,-0.74235,1,12.948,2.1,0.735,0.315
-33.62,-16.242,-7.818,-0.74015,29.573,0.14245,33.184,2,2.12,0.742,0.318,-0.74015,1,12.969,2.12,0.742,0.318
-33.64,-16.249,-7.821,-0.73799,29.661,0.14254,33.235,2,2.14,0.749,0.321,-0.73799,1,12.99,2.14,0.749,0.321
-33.66,-16.256,-7.824,-0.73457,29.753,0.14263,33.288,2,2.16,0.756,0.324,-0.73457,1,13.012,2.16,0.756,0.324
-33.68,-16.263,-7.827,-0.73098,29.846,0.14273,33.34,2,2.18,0.763,0.327,-0.73098,1,13.033,2.18,0.763,0.327
-33.7,-16.27,-7.83,-0.72742,29.938,0.14282,33.394,2,2.2,0.77,0.33,-0.72742,1,13.055,2.2,0.77,0.33
-33.72,-16.277,-7.833,-0.72391,30.031,0.14292,33.447,2,2.22,0.777,0.333,-0.72391,1,13.076,2.22,0.777,0.333
-33.74,-16.284,-7.836,-0.72043,30.123,0.14301,33.501,2,2.24,0.784,0.336,-0.72043,1,13.097,2.24,0.784,0.336
-33.76,-16.291,-7.839,-0.71639,30.217,0.14311,33.558,2,2.26,0.791,0.339,-0.71639,1,13.119,2.26,0.791,0.339
-33.78,-16.298,-7.842,-0.71184,30.312,0.1432,33.617,2,2.28,0.798,0.342,-0.71184,1,13.14,2.28,0.798,0.342
-33.8,-16.305,-7.845,-0.70737,30.407,0.1433,33.676,2,2.3,0.805,0.345,-0.70737,1,13.162,2.3,0.805,0.345
-33.82,-16.312,-7.848,-0.703,30.502,0.1434,33.734,2,2.32,0.812,0.348,-0.703,1,13.183,2.32,0.812,0.348
-33.84,-16.319,-7.851,-0.69871,30.596,0.14349,33.793,2,2.34,0.819,0.351,-0.69871,1,13.204,2.34,0.819,0.351
-33.86,-16.326,-7.854,-0.6945,30.69,0.14358,33.851,2,2.36,0.826,0.354,-0.6945,1,13.226,2.36,0.826,0.354
-33.88,-16.333,-7.857,-0.69039,30.784,0.14368,33.909,2,2.38,0.833,0.357,-0.69039,1,13.247,2.38,0.833,0.357
-33.9,-16.34,-7.86,-0.68635,30.878,0.14377,33.966,2,2.4,0.84,0.36,-0.68635,1,13.269,2.4,0.84,0.36
-33.92,-16.347,-7.863,-0.6824,30.972,0.14387,34.023,2,2.42,0.847,0.363,-0.6824,1,13.29,2.42,0.847,0.363
-33.94,-16.354,-7.866,-0.67853,31.065,0.14396,34.08,2,2.44,0.854,0.366,-0.67853,1,13.311,2.44,0.854,0.366
-33.96,-16.361,-7.869,-0.67475,31.159,0.14405,34.137,2,2.46,0.861,0.369,-0.67475,1,13.333,2.46,0.861,0.369
-33.98,-16.368,-7.872,-0.67104,31.252,0.14414,34.194,2,2.48,0.868,0.372,-0.67104,1,13.354,2.48,0.868,0.372
-34,-16.375,-7.875,-0.66741,31.345,0.14423,34.25,2,2.5,0.875,0.375,-0.66741,1,13.376,2.5,0.875,0.375
-34.02,-16.382,-7.878,-0.66386,31.437,0.14432,34.306,2,2.52,0.882,0.378,-0.66386,1,13.397,2.52,0.882,0.378
-34.04,-16.389,-7.881,-0.66039,31.53,0.14442,34.362,2,2.54,0.889,0.381,-0.66039,1,13.418,2.54,0.889,0.381
-34.06,-16.396,-7.884,-0.65699,31.622,0.14451,34.418,2,2.56,0.896,0.384,-0.65699,1,13.44,2.56,0.896,0.384
-34.08,-16.403,-7.887,-0.65367,31.714,0.1446,34.474,2,2.58,0.903,0.387,-0.65367,1,13.461,2.58,0.903,0.387
-34.1,-16.41,-7.89,-0.65042,31.806,0.14468,34.529,2,2.6,0.91,0.39,-0.65042,1,13.483,2.6,0.91,0.39
-34.12,-16.417,-7.893,-0.64724,31.898,0.14477,34.584,2,2.62,0.917,0.393,-0.64724,1,13.504,2.62,0.917,0.393
-34.14,-16.424,-7.896,-0.64414,31.99,0.14486,34.639,2,2.64,0.924,0.396,-0.64414,1,13.525,2.64,0.924,0.396
-34.16,-16.431,-7.899,-0.64111,32.081,0.14495,34.694,2,2.66,0.931,0.399,-0.64111,1,13.547,2.66,0.931,0.399
-34.18,-16.438,-7.902,-0.63814,32.173,0.14504,34.749,2,2.68,0.938,0.402,-0.63814,1,13.568,2.68,0.938,0.402
-34.2,-16.445,-7.905,-0.63525,32.264,0.14512,34.804,2,2.7,0.945,0.405,-0.63525,1,13.59,2.7,0.945,0.405
-34.22,-16.452,-7.908,-0.63242,32.355,0.14521,34.859,2,2.72,0.952,0.408,-0.63242,1,13.611,2.72,0.952,0.408
-34.24,-16.459,-7.911,-0.62966,32.446,0.1453,34.914,2,2.74,0.959,0.411,-0.62966,1,13.632,2.74,0.959,0.411
-34.26,-16.466,-7.914,-0.62697,32.536,0.14539,34.97,2,2.76,0.966,0.414,-0.62697,1,13.654,2.76,0.966,0.414
-34.28,-16.473,-7.917,-0.62434,32.627,0.14548,35.028,2,2.78,0.973,0.417,-0.62434,1,13.675,2.78,0.973,0.417
-34.3,-16.48,-7.92,-0.62178,32.718,0.14557,35.085,2,2.8,0.98,0.42,-0.62178,1,13.697,2.8,0.98,0.42
-34.32,-16.487,-7.923,-0.61928,32.809,0.14567,35.143,2,2.82,0.987,0.423,-0.61928,1,13.718,2.82,0.987,0.423
-34.34,-16.494,-7.926,-0.61684,32.9,0.14576,35.2,2,2.84,0.994,0.426,-0.61684,1,13.739,2.84,0.994,0.426
-34.36,-16.501,-7.929,-0.61446,32.99,0.14585,35.258,2,2.86,1.001,0.429,-0.61446,1,13.761,2.86,1.001,0.429
-34.38,-16.508,-7.932,-0.61214,33.081,0.14595,35.315,2,2.88,1.008,0.432,-0.61214,1,13.782,2.88,1.008,0.432
-34.4,-16.515,-7.935,-0.60988,33.171,0.14604,35.372,2,2.9,1.015,0.435,-0.60988,1,13.804,2.9,1.015,0.435
-34.42,-16.522,-7.938,-0.60768,33.262,0.14613,35.429,2,2.92,1.022,0.438,-0.60768,1,13.825,2.92,1.022,0.438
-34.44,-16.529,-7.941,-0.60553,33.352,0.14623,35.486,2,2.94,1.029,0.441,-0.60553,1,13.846,2.94,1.029,0.441
-34.46,-16.536,-7.944,-0.60344,33.442,0.14632,35.542,2,2.96,1.036,0.444,-0.60344,1,13.868,2.96,1.036,0.444
-34.48,-16.543,-7.947,-0.60141,33.532,0.14642,35.599,2,2.98,1.043,0.447,-0.60141,1,13.889,2.98,1.043,0.447
-34.5,-16.55,-7.95,-0.59943,33.623,0.14651,35.655,2,3,1.05,0.45,-0.59943,1,13.911,3,1.05,0.45
-34.52,-16.557,-7.953,-0.5975,33.713,0.1466,35.711,2,3.02,1.057,0.453,-0.5975,1,13.932,3.02,1.057,0.453
-34.54,-16.564,-7.956,-0.59562,33.803,0.1467,35.767,2,3.04,1.064,0.456,-0.59562,1,13.953,3.04,1.064,0.456
-34.56,-16.571,-7.959,-0.5938,33.893,0.14679,35.823,2,3.06,1.071,0.459,-0.5938,1,13.975,3.06,1.071,0.459
-34.58,-16.578,-7.962,-0.59202,33.982,0.14688,35.879,2,3.08,1.078,0.462,-0.59202,1,13.996,3.08,1.078,0.462
-34.6,-16.585,-7.965,-0.5903,34.072,0.14698,35.934,2,3.1,1.085,0.465,-0.5903,1,14.018,3.1,1.085,0.465
-34.62,-16.592,-7.968,-0.58862,34.162,0.14707,35.989,2,3.12,1.092,0.468,-0.58862,1,14.039,3.12,1.092,0.468
-34.64,-16.599,-7.971,-0.58698,34.251,0.14717,36.044,2,3.14,1.099,0.471,-0.58698,1,14.06,3.14,1.099,0.471
-34.66,-16.606,-7.974,-0.5854,34.341,0.14726,36.099,2,3.16,1.106,0.474,-0.5854,1,14.082,3.16,1.106,0.474
-34.68,-16.613,-7.977,-0.58386,34.43,0.14735,36.154,2,3.18,1.113,0.477,-0.58386,1,14.103,3.18,1.113,0.477
-34.7,-16.62,-7.98,-0.58236,34.52,0.14745,36.209,2,3.2,1.12,0.48,-0.58236,1,14.125,3.2,1.12,0.48
-34.72,-16.627,-7.983,-0.5809,34.609,0.14754,36.263,2,3.22,1.127,0.483,-0.5809,1,14.146,3.22,1.127,0.483
-34.74,-16.634,-7.986,-0.57949,34.698,0.14764,36.317,2,3.24,1.134,0.486,-0.57949,1,14.167,3.24,1.134,0.486
-34.76,-16.641,-7.989,-0.57797,34.788,0.14773,36.373,2,3.26,1.141,0.489,-0.57797,1,14.189,3.26,1.141,0.489
-34.78,-16.648,-7.992,-0.57634,34.877,0.14782,36.43,2,3.28,1.148,0.492,-0.57634,1,14.21,3.28,1.148,0.492
-34.8,-16.655,-7.995,-0.57475,34.966,0.14792,36.487,2,3.3,1.155,0.495,-0.57475,1,14.232,3.3,1.155,0.495
-34.82,-16.662,-7.998,-0.57319,35.056,0.14801,36.545,2,3.32,1.162,0.498,-0.57319,1,14.253,3.32,1.162,0.498
-34.84,-16.669,-8.001,-0.57167,35.145,0.14811,36.603,2,3.34,1.169,0.501,-0.57167,1,14.274,3.34,1.169,0.501
-34.86,-16.676,-8.004,-0.57018,35.234,0.1482,36.66,2,3.36,1.176,0.504,-0.57018,1,14.296,3.36,1.176,0.504
-34.88,-16.683,-8.007,-0.56872,35.322,0.1483,36.717,2,3.38,1.183,0.507,-0.56872,1,14.317,3.38,1.183,0.507
-34.9,-16.69,-8.01,-0.5673,35.411,0.14839,36.775,2,3.4,1.19,0.51,-0.5673,1,14.339,3.4,1.19,0.51
-34.92,-16.697,-8.013,-0.5659,35.5,0.14849,36.833,2,3.42,1.197,0.513,-0.5659,1,14.36,3.42,1.197,0.513
-34.94,-16.704,-8.016,-0.56454,35.588,0.14858,36.89,2,3.44,1.204,0.516,-0.56454,1,14.381,3.44,1.204,0.516
-34.96,-16.711,-8.019,-0.56321,35.676,0.14868,36.947,2,3.46,1.211,0.519,-0.56321,1,14.403,3.46,1.211,0.519
-34.98,-16.718,-8.022,-0.5619,35.764,0.14877,37.005,2,3.48,1.218,0.522,-0.5619,1,14.424,3.48,1.218,0.522
-35,-16.725,-8.025,-0.56063,35.852,0.14887,37.062,2,3.5,1.225,0.525,-0.56063,1,14.446,3.5,1.225,0.525
-35.02,-16.732,-8.028,-0.55938,35.94,0.14896,37.12,2,3.52,1.232,0.528,-0.55938,1,14.467,3.52,1.232,0.528
-35.04,-16.739,-8.031,-0.55817,36.028,0.14906,37.178,2,3.54,1.239,0.531,-0.55817,1,14.488,3.54,1.239,0.531
-35.06,-16.746,-8.034,-0.55697,36.115,0.14915,37.235,2,3.56,1.246,0.534,-0.55697,1,14.51,3.56,1.246,0.534
-35.08,-16.753,-8.037,-0.5555,36.204,0.14925,37.294,2,3.58,1.253,0.537,-0.5555,1,14.531,3.58,1.253,0.537
-35.1,-16.76,-8.04,-0.55365,36.293,0.14934,37.354,2,3.6,1.26,0.54,-0.55365,1,14.553,3.6,1.26,0.54
-35.12,-16.767,-8.043,-0.55185,36.383,0.14944,37.413,2,3.62,1.267,0.543,-0.55185,1,14.574,3.62,1.267,0.543
-35.14,-16.774,-8.046,-0.55008,36.472,0.14954,37.473,2,3.64,1.274,0.546,-0.55008,1,14.595,3.64,1.274,0.546
-35.16,-16.781,-8.049,-0.54835,36.562,0.14963,37.533,2,3.66,1.281,0.549,-0.54835,1,14.617,3.66,1.281,0.549
-35.18,-16.788,-8.052,-0.54665,36.651,0.14973,37.593,2,3.68,1.288,0.552,-0.54665,1,14.638,3.68,1.288,0.552
-35.2,-16.795,-8.055,-0.545,36.74,0.14983,37.652,2,3.7,1.295,0.555,-0.545,1,14.66,3.7,1.295,0.555
-35.22,-16.802,-8.058,-0.54338,36.828,0.14992,37.712,2,3.72,1.302,0.558,-0.54338,1,14.681,3.72,1.302,0.558
-35.24,-16.809,-8.061,-0.54179,36.917,0.15001,37.771,2,3.74,1.309,0.561,-0.54179,1,14.702,3.74,1.309,0.561
-35.26,-16.816,-8.064,-0.54004,37.006,0.15011,37.83,2,3.76,1.316,0.564,-0.54004,1,14.724,3.76,1.316,0.564
-35.28,-16.823,-8.067,-0.53813,37.096,0.15021,37.889,2,3.78,1.323,0.567,-0.53813,1,14.745,3.78,1.323,0.567
-35.3,-16.83,-8.07,-0.53629,37.185,0.1503,37.948,2,3.8,1.33,0.57,-0.53629,1,14.767,3.8,1.33,0.57
-35.32,-16.837,-8.073,-0.5345,37.274,0.1504,38.007,2,3.82,1.337,0.573,-0.5345,1,14.788,3.82,1.337,0.573
-35.34,-16.844,-8.076,-0.53278,37.363,0.1505,38.065,2,3.84,1.344,0.576,-0.53278,1,14.809,3.84,1.344,0.576
-35.36,-16.851,-8.079,-0.53111,37.452,0.15059,38.123,2,3.86,1.351,0.579,-0.53111,1,14.831,3.86,1.351,0.579
-35.38,-16.858,-8.082,-0.5295,37.541,0.15069,38.182,2,3.88,1.358,0.582,-0.5295,1,14.852,3.88,1.358,0.582
-35.4,-16.865,-8.085,-0.52795,37.629,0.15079,38.239,2,3.9,1.365,0.585,-0.52795,1,14.874,3.9,1.365,0.585
-35.42,-16.872,-8.088,-0.52645,37.717,0.15088,38.297,2,3.92,1.372,0.588,-0.52645,1,14.895,3.92,1.372,0.588
-35.44,-16.879,-8.091,-0.52501,37.805,0.15098,38.355,2,3.94,1.379,0.591,-0.52501,1,14.916,3.94,1.379,0.591
-35.46,-16.886,-8.094,-0.52362,37.893,0.15108,38.412,2,3.96,1.386,0.594,-0.52362,1,14.938,3.96,1.386,0.594
-35.48,-16.893,-8.097,-0.52229,37.981,0.15117,38.469,2,3.98,1.393,0.597,-0.52229,1,14.959,3.98,1.393,0.597
-35.5,-16.9,-8.1,-0.521,38.068,0.15127,38.526,2,4,1.4,0.6,-0.521,1,14.981,4,1.4,0.6
-35.52,-16.907,-8.103,-0.51977,38.155,0.15137,38.583,2,4.02,1.407,0.603,-0.51977,1,15.002,4.02,1.407,0.603
-35.54,-16.914,-8.106,-0.51858,38.242,0.15146,38.64,2,4.04,1.414,0.606,-0.51858,1,15.023,4.04,1.414,0.606
-35.56,-16.921,-8.109,-0.51744,38.329,0.15156,38.696,2,4.06,1.421,0.609,-0.51744,1,15.045,4.06,1.421,0.609
-35.58,-16.928,-8.112,-0.51635,38.415,0.15166,38.752,2,4.08,1.428,0.612,-0.51635,1,15.066,4.08,1.428,0.612
-35.6,-16.935,-8.115,-0.51531,38.501,0.15176,38.808,2,4.1,1.435,0.615,-0.51531,1,15.088,4.1,1.435,0.615
-35.62,-16.942,-8.118,-0.51431,38.587,0.15185,38.863,2,4.12,1.442,0.618,-0.51431,1,15.109,4.12,1.442,0.618
-35.64,-16.949,-8.121,-0.51336,38.673,0.15195,38.919,2,4.14,1.449,0.621,-0.51336,1,15.13,4.14,1.449,0.621
-35.66,-16.956,-8.124,-0.51245,38.759,0.15205,38.974,2,4.16,1.456,0.624,-0.51245,1,15.152,4.16,1.456,0.624
-35.68,-16.963,-8.127,-0.51158,38.844,0.15214,39.029,2,4.18,1.463,0.627,-0.51158,1,15.173,4.18,1.463,0.627
-35.7,-16.97,-8.13,-0.51075,38.929,0.15224,39.083,2,4.2,1.47,0.63,-0.51075,1,15.195,4.2,1.47,0.63
-35.72,-16.977,-8.133,-0.50997,39.014,0.15234,39.138,2,4.22,1.477,0.633,-0.50997,1,15.216,4.22,1.477,0.633
-35.74,-16.984,-8.136,-0.50922,39.098,0.15244,39.192,2,4.24,1.484,0.636,-0.50922,1,15.237,4.24,1.484,0.636
-35.76,-16.991,-8.139,-0.50851,39.183,0.15253,39.247,2,4.26,1.491,0.639,-0.50851,1,15.259,4.26,1.491,0.639
-35.78,-16.998,-8.142,-0.50784,39.267,0.15262,39.303,2,4.28,1.498,0.642,-0.50784,1,15.28,4.28,1.498,0.642
-35.8,-17.005,-8.145,-0.5072,39.351,0.15271,39.36,2,4.3,1.505,0.645,-0.5072,1,15.302,4.3,1.505,0.645
-35.82,-17.012,-8.148,-0.5066,39.435,0.15281,39.417,2,4.32,1.512,0.648,-0.5066,1,15.323,4.32,1.512,0.648
-35.84,-17.019,-8.151,-0.50604,39.519,0.1529,39.473,2,4.34,1.519,0.651,-0.50604,1,15.344,4.34,1.519,0.651
-35.86,-17.026,-8.154,-0.50551,39.603,0.15299,39.53,2,4.36,1.526,0.654,-0.50551,1,15.366,4.36,1.526,0.654
-35.88,-17.033,-8.157,-0.505,39.686,0.15308,39.587,2,4.38,1.533,0.657,-0.505,1,15.387,4.38,1.533,0.657
-35.9,-17.04,-8.16,-0.50454,39.77,0.15318,39.644,2,4.4,1.54,0.66,-0.50454,1,15.409,4.4,1.54,0.66
-35.92,-17.047,-8.163,-0.5041,39.854,0.15327,39.701,2,4.42,1.547,0.663,-0.5041,1,15.43,4.42,1.547,0.663
-35.94,-17.054,-8.166,-0.50369,39.938,0.15336,39.759,2,4.44,1.554,0.666,-0.50369,1,15.451,4.44,1.554,0.666
-35.96,-17.061,-8.169,-0.50331,40.022,0.15346,39.816,2,4.46,1.561,0.669,-0.50331,1,15.473,4.46,1.561,0.669
-35.98,-17.068,-8.172,-0.50295,40.106,0.15355,39.873,2,4.48,1.568,0.672,-0.50295,1,15.494,4.48,1.568,0.672
-36,-17.075,-8.175,-0.50262,40.19,0.15365,39.931,2,4.5,1.575,0.675,-0.50262,1,15.516,4.5,1.575,0.675
-36.02,-17.082,-8.178,-0.50232,40.274,0.15374,39.988,2,4.52,1.582,0.678,-0.50232,1,15.537,4.52,1.582,0.678
-36.04,-17.089,-8.181,-0.50204,40.358,0.15384,40.046,2,4.54,1.589,0.681,-0.50204,1,15.558,4.54,1.589,0.681
-36.06,-17.096,-8.184,-0.50179,40.442,0.15393,40.104,2,4.56,1.596,0.684,-0.50179,1,15.58,4.56,1.596,0.684
-36.08,-17.103,-8.187,-0.50156,40.526,0.15403,40.161,2,4.58,1.603,0.687,-0.50156,1,15.601,4.58,1.603,0.687
-36.1,-17.11,-8.19,-0.50134,40.61,0.15413,40.219,2,4.6,1.61,0.69,-0.50134,1,15.623,4.6,1.61,0.69
-36.12,-17.117,-8.193,-0.50115,40.694,0.15423,40.277,2,4.62,1.617,0.693,-0.50115,1,15.644,4.62,1.617,0.693
-36.14,-17.124,-8.196,-0.50098,40.778,0.15432,40.335,2,4.64,1.624,0.696,-0.50098,1,15.665,4.64,1.624,0.696
-36.16,-17.131,-8.199,-0.50083,40.862,0.15442,40.393,2,4.66,1.631,0.699,-0.50083,1,15.687,4.66,1.631,0.699
-36.18,-17.138,-8.202,-0.50069,40.946,0.15452,40.45,2,4.68,1.638,0.702,-0.50069,1,15.708,4.68,1.638,0.702
-36.2,-17.145,-8.205,-0.50057,41.03,0.15462,40.508,2,4.7,1.645,0.705,-0.50057,1,15.73,4.7,1.645,0.705
-36.22,-17.152,-8.208,-0.50046,41.114,0.15472,40.566,2,4.72,1.652,0.708,-0.50046,1,15.751,4.72,1.652,0.708
-36.24,-17.159,-8.211,-0.50037,41.199,0.15482,40.624,2,4.74,1.659,0.711,-0.50037,1,15.772,4.74,1.659,0.711
-36.26,-17.166,-8.214,-0.4998,41.281,0.15492,40.681,2,4.76,1.666,0.714,-0.4998,1,15.794,4.76,1.666,0.714
-36.28,-17.173,-8.217,-0.49874,41.361,0.15501,40.737,2,4.78,1.673,0.717,-0.49874,1,15.815,4.78,1.673,0.717
-36.3,-17.18,-8.22,-0.49769,41.442,0.1551,40.793,2,4.8,1.68,0.72,-0.49769,1,15.837,4.8,1.68,0.72
-36.32,-17.187,-8.223,-0.49665,41.521,0.15519,40.85,2,4.82,1.687,0.723,-0.49665,1,15.858,4.82,1.687,0.723
-36.34,-17.194,-8.226,-0.49561,41.601,0.15527,40.907,2,4.84,1.694,0.726,-0.49561,1,15.879,4.84,1.694,0.726
-36.36,-17.201,-8.229,-0.49458,41.68,0.15536,40.964,2,4.86,1.701,0.729,-0.49458,1,15.901,4.86,1.701,0.729
-36.38,-17.208,-8.232,-0.49356,41.759,0.15545,41.022,2,4.88,1.708,0.732,-0.49356,1,15.922,4.88,1.708,0.732
-36.4,-17.215,-8.235,-0.49254,41.837,0.15554,41.08,2,4.9,1.715,0.735,-0.49254,1,15.944,4.9,1.715,0.735
-36.42,-17.222,-8.238,-0.49152,41.915,0.15562,41.138,2,4.92,1.722,0.738,-0.49152,1,15.965,4.92,1.722,0.738
-36.44,-17.229,-8.241,-0.49051,41.993,0.15571,41.197,2,4.94,1.729,0.741,-0.49051,1,15.986,4.94,1.729,0.741
-36.46,-17.236,-8.244,-0.4895,42.07,0.15579,41.256,2,4.96,1.736,0.744,-0.4895,1,16.008,4.96,1.736,0.744
-36.48,-17.243,-8.247,-0.4885,42.147,0.15588,41.315,2,4.98,1.743,0.747,-0.4885,1,16.029,4.98,1.743,0.747
-36.5,-17.25,-8.25,-0.4875,42.224,0.15596,41.375,2,5,1.75,0.75,-0.4875,1,16.051,5,1.75,0.75
-36.52,-17.257,-8.253,-0.48278,42.316,0.15605,41.436,2,5.02,1.757,0.753,-0.48278,1,16.072,5.02,1.757,0.753
-36.54,-17.264,-8.256,-0.47812,42.407,0.15614,41.496,2,5.04,1.764,0.756,-0.47812,1,16.094,5.04,1.764,0.756
-36.56,-17.271,-8.259,-0.47353,42.499,0.15624,41.557,2,5.06,1.771,0.759,-0.47353,1,16.115,5.06,1.771,0.759
-36.58,-17.278,-8.262,-0.46899,42.59,0.15633,41.617,2,5.08,1.778,0.762,-0.46899,1,16.136,5.08,1.778,0.762
-36.6,-17.285,-8.265,-0.46451,42.681,0.15642,41.678,2,5.1,1.785,0.765,-0.46451,1,16.158,5.1,1.785,0.765
-36.62,-17.292,-8.268,-0.4601,42.773,0.15652,41.738,2,5.12,1.792,0.768,-0.4601,1,16.179,5.12,1.792,0.768
-36.64,-17.299,-8.271,-0.45574,42.864,0.15661,41.799,2,5.14,1.799,0.771,-0.45574,1,16.201,5.14,1.799,0.771
-36.66,-17.306,-8.274,-0.45144,42.955,0.15671,41.859,2,5.16,1.806,0.774,-0.45144,1,16.222,5.16,1.806,0.774
-36.68,-17.313,-8.277,-0.4472,43.047,0.1568,41.92,2,5.18,1.813,0.777,-0.4472,1,16.243,5.18,1.813,0.777
-36.7,-17.32,-8.28,-0.44301,43.138,0.1569,41.98,2,5.2,1.82,0.78,-0.44301,1,16.265,5.2,1.82,0.78
-36.72,-17.327,-8.283,-0.43888,43.229,0.157,42.041,2,5.22,1.827,0.783,-0.43888,1,16.286,5.22,1.827,0.783
-36.74,-17.334,-8.286,-0.43481,43.32,0.1571,42.101,2,5.24,1.834,0.786,-0.43481,1,16.308,5.24,1.834,0.786
-36.76,-17.341,-8.289,-0.43042,43.412,0.1572,42.158,2,5.26,1.841,0.789,-0.43042,1,16.329,5.26,1.841,0.789
-36.78,-17.348,-8.292,-0.42573,43.505,0.15731,42.211,2,5.28,1.848,0.792,-0.42573,1,16.35,5.28,1.848,0.792
-36.8,-17.355,-8.295,-0.42113,43.598,0.15742,42.265,2,5.3,1.855,0.795,-0.42113,1,16.372,5.3,1.855,0.795
-36.82,-17.362,-8.298,-0.41662,43.691,0.15753,42.318,2,5.32,1.862,0.798,-0.41662,1,16.393,5.32,1.862,0.798
-36.84,-17.369,-8.301,-0.4122,43.783,0.15763,42.373,2,5.34,1.869,0.801,-0.4122,1,16.415,5.34,1.869,0.801
-36.86,-17.376,-8.304,-0.40787,43.875,0.15774,42.427,2,5.36,1.876,0.804,-0.40787,1,16.436,5.36,1.876,0.804
-36.88,-17.383,-8.307,-0.40362,43.967,0.15785,42.482,2,5.38,1.883,0.807,-0.40362,1,16.457,5.38,1.883,0.807
-36.9,-17.39,-8.31,-0.39946,44.058,0.15795,42.537,2,5.4,1.89,0.81,-0.39946,1,16.479,5.4,1.89,0.81
-36.92,-17.397,-8.313,-0.39538,44.149,0.15806,42.593,2,5.42,1.897,0.813,-0.39538,1,16.5,5.42,1.897,0.813
-36.94,-17.404,-8.316,-0.39138,44.24,0.15816,42.649,2,5.44,1.904,0.816,-0.39138,1,16.522,5.44,1.904,0.816
-36.96,-17.411,-8.319,-0.38746,44.331,0.15827,42.705,2,5.46,1.911,0.819,-0.38746,1,16.543,5.46,1.911,0.819
-36.98,-17.418,-8.322,-0.38363,44.421,0.15837,42.762,2,5.48,1.918,0.822,-0.38363,1,16.564,5.48,1.918,0.822
-37,-17.425,-8.325,-0.37987,44.51,0.15848,42.818,2,5.5,1.925,0.825,-0.37987,1,16.586,5.5,1.925,0.825
-37.02,-17.432,-8.328,-0.3762,44.6,0.15858,42.876,2,5.52,1.932,0.828,-0.3762,1,16.607,5.52,1.932,0.828
-37.04,-17.439,-8.331,-0.3726,44.689,0.15868,42.933,2,5.54,1.939,0.831,-0.3726,1,16.629,5.54,1.939,0.831
-37.06,-17.446,-8.334,-0.36908,44.778,0.15879,42.991,2,5.56,1.946,0.834,-0.36908,1,16.65,5.56,1.946,0.834
-37.08,-17.453,-8.337,-0.36563,44.866,0.15889,43.049,2,5.58,1.953,0.837,-0.36563,1,16.671,5.58,1.953,0.837
-37.1,-17.46,-8.34,-0.36226,44.954,0.15899,43.107,2,5.6,1.96,0.84,-0.36226,1,16.693,5.6,1.96,0.84
-37.12,-17.467,-8.343,-0.35897,45.042,0.15909,43.165,2,5.62,1.967,0.843,-0.35897,1,16.714,5.62,1.967,0.843
-37.14,-17.474,-8.346,-0.35574,45.13,0.15919,43.224,2,5.64,1.974,0.846,-0.35574,1,16.736,5.64,1.974,0.846
-37.16,-17.481,-8.349,-0.35259,45.217,0.15929,43.283,2,5.66,1.981,0.849,-0.35259,1,16.757,5.66,1.981,0.849
-37.18,-17.488,-8.352,-0.34951,45.304,0.15939,43.342,2,5.68,1.988,0.852,-0.34951,1,16.778,5.68,1.988,0.852
-37.2,-17.495,-8.355,-0.3465,45.39,0.15949,43.402,2,5.7,1.995,0.855,-0.3465,1,16.8,5.7,1.995,0.855
-37.22,-17.502,-8.358,-0.34355,45.477,0.15959,43.462,2,5.72,2.002,0.858,-0.34355,1,16.821,5.72,2.002,0.858
-37.24,-17.509,-8.361,-0.34068,45.563,0.15969,43.522,2,5.74,2.009,0.861,-0.34068,1,16.843,5.74,2.009,0.861
-37.26,-17.516,-8.364,-0.33787,45.649,0.15979,43.58,2,5.76,2.016,0.864,-0.33787,1,16.864,5.76,2.016,0.864
-37.28,-17.523,-8.367,-0.33513,45.734,0.1599,43.638,2,5.78,2.023,0.867,-0.33513,1,16.885,5.78,2.023,0.867
-37.3,-17.53,-8.37,-0.33245,45.82,0.16001,43.695,2,5.8,2.03,0.87,-0.33245,1,16.907,5.8,2.03,0.87
-37.32,-17.537,-8.373,-0.32983,45.905,0.16011,43.751,2,5.82,2.037,0.873,-0.32983,1,16.928,5.82,2.037,0.873
-37.34,-17.544,-8.376,-0.32728,45.99,0.16022,43.808,2,5.84,2.044,0.876,-0.32728,1,16.95,5.84,2.044,0.876
-37.36,-17.551,-8.379,-0.32479,46.074,0.16033,43.864,2,5.86,2.051,0.879,-0.32479,1,16.971,5.86,2.051,0.879
-37.38,-17.558,-8.382,-0.32236,46.159,0.16044,43.92,2,5.88,2.058,0.882,-0.32236,1,16.992,5.88,2.058,0.882
-37.4,-17.565,-8.385,-0.31999,46.243,0.16055,43.975,2,5.9,2.065,0.885,-0.31999,1,17.014,5.9,2.065,0.885
-37.42,-17.572,-8.388,-0.31768,46.327,0.16065,44.03,2,5.92,2.072,0.888,-0.31768,1,17.035,5.92,2.072,0.888
-37.44,-17.579,-8.391,-0.31543,46.411,0.16076,44.085,2,5.94,2.079,0.891,-0.31543,1,17.057,5.94,2.079,0.891
-37.46,-17.586,-8.394,-0.31323,46.494,0.16087,44.14,2,5.96,2.086,0.894,-0.31323,1,17.078,5.96,2.086,0.894
-37.48,-17.593,-8.397,-0.31109,46.578,0.16098,44.195,2,5.98,2.093,0.897,-0.31109,1,17.099,5.98,2.093,0.897
-37.5,-17.6,-8.4,-0.309,46.661,0.16109,44.249,2,6,2.1,0.9,-0.309,1,17.121,6,2.1,0.9
-37.52,-17.607,-8.403,-0.30697,46.744,0.1612,44.303,2,6.02,2.107,0.903,-0.30697,1,17.142,6.02,2.107,0.903
-37.54,-17.614,-8.406,-0.30499,46.827,0.1613,44.356,2,6.04,2.114,0.906,-0.30499,1,17.164,6.04,2.114,0.906
-37.56,-17.621,-8.409,-0.30306,46.909,0.16141,44.41,2,6.06,2.121,0.909,-0.30306,1,17.185,6.06,2.121,0.909
-37.58,-17.628,-8.412,-0.30118,46.992,0.16152,44.463,2,6.08,2.128,0.912,-0.30118,1,17.206,6.08,2.128,0.912
-37.6,-17.635,-8.415,-0.29935,47.074,0.16163,44.516,2,6.1,2.135,0.915,-0.29935,1,17.228,6.1,2.135,0.915
-37.62,-17.642,-8.418,-0.29757,47.156,0.16174,44.569,2,6.12,2.142,0.918,-0.29757,1,17.249,6.12,2.142,0.918
-37.64,-17.649,-8.421,-0.29584,47.237,0.16185,44.621,2,6.14,2.149,0.921,-0.29584,1,17.271,6.14,2.149,0.921
-37.66,-17.656,-8.424,-0.29415,47.319,0.16196,44.673,2,6.16,2.156,0.924,-0.29415,1,17.292,6.16,2.156,0.924
-37.68,-17.663,-8.427,-0.29251,47.4,0.16206,44.726,2,6.18,2.163,0.927,-0.29251,1,17.313,6.18,2.163,0.927
-37.7,-17.67,-8.43,-0.29091,47.481,0.16217,44.777,2,6.2,2.17,0.93,-0.29091,1,17.335,6.2,2.17,0.93
-37.72,-17.677,-8.433,-0.28936,47.562,0.16228,44.829,2,6.22,2.177,0.933,-0.28936,1,17.356,6.22,2.177,0.933
-37.74,-17.684,-8.436,-0.28785,47.642,0.16239,44.881,2,6.24,2.184,0.936,-0.28785,1,17.378,6.24,2.184,0.936
-37.76,-17.691,-8.439,-0.28603,47.723,0.1625,44.937,2,6.26,2.191,0.939,-0.28603,1,17.399,6.26,2.191,0.939
-37.78,-17.698,-8.442,-0.28389,47.803,0.16261,44.997,2,6.28,2.198,0.942,-0.28389,1,17.42,6.28,2.198,0.942
-37.8,-17.705,-8.445,-0.28178,47.883,0.16272,45.057,2,6.3,2.205,0.945,-0.28178,1,17.442,6.3,2.205,0.945
-37.82,-17.712,-8.448,-0.2797,47.963,0.16283,45.118,2,6.32,2.212,0.948,-0.2797,1,17.463,6.32,2.212,0.948
-37.84,-17.719,-8.451,-0.27765,48.043,0.16294,45.179,2,6.34,2.219,0.951,-0.27765,1,17.485,6.34,2.219,0.951
-37.86,-17.726,-8.454,-0.27564,48.123,0.16305,45.239,2,6.36,2.226,0.954,-0.27564,1,17.506,6.36,2.226,0.954
-37.88,-17.733,-8.457,-0.27365,48.202,0.16316,45.299,2,6.38,2.233,0.957,-0.27365,1,17.527,6.38,2.233,0.957
-37.9,-17.74,-8.46,-0.27169,48.282,0.16326,45.36,2,6.4,2.24,0.96,-0.27169,1,17.549,6.4,2.24,0.96
-37.92,-17.747,-8.463,-0.26977,48.361,0.16337,45.421,2,6.42,2.247,0.963,-0.26977,1,17.57,6.42,2.247,0.963
-37.94,-17.754,-8.466,-0.26733,48.442,0.16349,45.482,2,6.44,2.254,0.966,-0.26733,1,17.592,6.44,2.254,0.966
-37.96,-17.761,-8.469,-0.26453,48.525,0.1636,45.545,2,6.46,2.261,0.969,-0.26453,1,17.613,6.46,2.261,0.969
-37.98,-17.768,-8.472,-0.26179,48.608,0.16371,45.607,2,6.48,2.268,0.972,-0.26179,1,17.634,6.48,2.268,0.972
-38,-17.775,-8.475,-0.2591,48.69,0.16382,45.669,2,6.5,2.275,0.975,-0.2591,1,17.656,6.5,2.275,0.975
-38.02,-17.782,-8.478,-0.25647,48.773,0.16393,45.73,2,6.52,2.282,0.978,-0.25647,1,17.677,6.52,2.282,0.978
-38.04,-17.789,-8.481,-0.2539,48.856,0.16405,45.792,2,6.54,2.289,0.981,-0.2539,1,17.699,6.54,2.289,0.981
-38.06,-17.796,-8.484,-0.25138,48.938,0.16416,45.853,2,6.56,2.296,0.984,-0.25138,1,17.72,6.56,2.296,0.984
-38.08,-17.803,-8.487,-0.24892,49.021,0.16427,45.914,2,6.58,2.303,0.987,-0.24892,1,17.741,6.58,2.303,0.987
-38.1,-17.81,-8.49,-0.2465,49.103,0.16438,45.974,2,6.6,2.31,0.99,-0.2465,1,17.763,6.6,2.31,0.99
-38.12,-17.817,-8.493,-0.24414,49.185,0.16449,46.034,2,6.62,2.317,0.993,-0.24414,1,17.784,6.62,2.317,0.993
-38.14,-17.824,-8.496,-0.24184,49.268,0.1646,46.094,2,6.64,2.324,0.996,-0.24184,1,17.806,6.64,2.324,0.996
-38.16,-17.831,-8.499,-0.23958,49.35,0.16471,46.154,2,6.66,2.331,0.999,-0.23958,1,17.827,6.66,2.331,0.999
-38.18,-17.838,-8.502,-0.23737,49.432,0.16482,46.213,2,6.68,2.338,1.002,-0.23737,1,17.848,6.68,2.338,1.002
-38.2,-17.845,-8.505,-0.23522,49.515,0.16493,46.272,2,6.7,2.345,1.005,-0.23522,1,17.87,6.7,2.345,1.005
-38.22,-17.852,-8.508,-0.23311,49.597,0.16504,46.331,2,6.72,2.352,1.008,-0.23311,1,17.891,6.72,2.352,1.008
-38.24,-17.859,-8.511,-0.23105,49.679,0.16515,46.39,2,6.74,2.359,1.011,-0.23105,1,17.913,6.74,2.359,1.011
-38.26,-17.866,-8.514,-0.22891,49.761,0.16526,46.449,2,6.76,2.366,1.014,-0.22891,1,17.934,6.76,2.366,1.014
-38.28,-17.873,-8.517,-0.2267,49.842,0.16536,46.509,2,6.78,2.373,1.017,-0.2267,1,17.955,6.78,2.373,1.017
-38.3,-17.88,-8.52,-0.22456,49.923,0.16546,46.57,2,6.8,2.38,1.02,-0.22456,1,17.977,6.8,2.38,1.02
-38.32,-17.887,-8.523,-0.22247,50.005,0.16557,46.631,2,6.82,2.387,1.023,-0.22247,1,17.998,6.82,2.387,1.023
-38.34,-17.894,-8.526,-0.22044,50.086,0.16567,46.691,2,6.84,2.394,1.026,-0.22044,1,18.02,6.84,2.394,1.026
-38.36,-17.901,-8.529,-0.21848,50.167,0.16578,46.751,2,6.86,2.401,1.029,-0.21848,1,18.041,6.86,2.401,1.029
-38.38,-17.908,-8.532,-0.21657,50.249,0.16588,46.812,2,6.88,2.408,1.032,-0.21657,1,18.062,6.88,2.408,1.032
-38.4,-17.915,-8.535,-0.21472,50.33,0.16599,46.873,2,6.9,2.415,1.035,-0.21472,1,18.084,6.9,2.415,1.035
-38.42,-17.922,-8.538,-0.21292,50.412,0.16609,46.933,2,6.92,2.422,1.038,-0.21292,1,18.105,6.92,2.422,1.038
-38.44,-17.929,-8.541,-0.21118,50.493,0.1662,46.993,2,6.94,2.429,1.041,-0.21118,1,18.127,6.94,2.429,1.041
-38.46,-17.936,-8.544,-0.2095,50.574,0.16631,47.054,2,6.96,2.436,1.044,-0.2095,1,18.148,6.96,2.436,1.044
-38.48,-17.943,-8.547,-0.20787,50.656,0.16641,47.115,2,6.98,2.443,1.047,-0.20787,1,18.169,6.98,2.443,1.047
-38.5,-17.95,-8.55,-0.20629,50.737,0.16652,47.175,2,7,2.45,1.05,-0.20629,1,18.191,7,2.45,1.05
-38.52,-17.957,-8.553,-0.20476,50.819,0.16663,47.236,2,7.02,2.457,1.053,-0.20476,1,18.212,7.02,2.457,1.053
-38.54,-17.964,-8.556,-0.20328,50.9,0.16673,47.296,2,7.04,2.464,1.056,-0.20328,1,18.234,7.04,2.464,1.056
-38.56,-17.971,-8.559,-0.20185,50.982,0.16684,47.356,2,7.06,2.471,1.059,-0.20185,1,18.255,7.06,2.471,1.059
-38.58,-17.978,-8.562,-0.20047,51.063,0.16695,47.417,2,7.08,2.478,1.062,-0.20047,1,18.276,7.08,2.478,1.062
-38.6,-17.985,-8.565,-0.19913,51.145,0.16706,47.478,2,7.1,2.485,1.065,-0.19913,1,18.298,7.1,2.485,1.065
-38.62,-17.992,-8.568,-0.19785,51.226,0.16716,47.538,2,7.12,2.492,1.068,-0.19785,1,18.319,7.12,2.492,1.068
-38.64,-17.999,-8.571,-0.1966,51.308,0.16727,47.598,2,7.14,2.499,1.071,-0.1966,1,18.341,7.14,2.499,1.071
-38.66,-18.006,-8.574,-0.1954,51.389,0.16738,47.659,2,7.16,2.506,1.074,-0.1954,1,18.362,7.16,2.506,1.074
-38.68,-18.013,-8.577,-0.19425,51.471,0.16749,47.72,2,7.18,2.513,1.077,-0.19425,1,18.383,7.18,2.513,1.077
-38.7,-18.02,-8.58,-0.19313,51.552,0.1676,47.78,2,7.2,2.52,1.08,-0.19313,1,18.405,7.2,2.52,1.08
-38.72,-18.027,-8.583,-0.19206,51.634,0.16771,47.84,2,7.22,2.527,1.083,-0.19206,1,18.426,7.22,2.527,1.083
-38.74,-18.034,-8.586,-0.19103,51.715,0.16782,47.901,2,7.24,2.534,1.086,-0.19103,1,18.448,7.24,2.534,1.086
-38.76,-18.041,-8.589,-0.19004,51.797,0.16793,47.958,2,7.26,2.541,1.089,-0.19004,1,18.469,7.26,2.541,1.089
-38.78,-18.048,-8.592,-0.18908,51.878,0.16804,48.013,2,7.28,2.548,1.092,-0.18908,1,18.49,7.28,2.548,1.092
-38.8,-18.055,-8.595,-0.18816,51.96,0.16814,48.068,2,7.3,2.555,1.095,-0.18816,1,18.512,7.3,2.555,1.095
-38.82,-18.062,-8.598,-0.18728,52.042,0.16825,48.123,2,7.32,2.562,1.098,-0.18728,1,18.533,7.32,2.562,1.098
-38.84,-18.069,-8.601,-0.18644,52.123,0.16835,48.179,2,7.34,2.569,1.101,-0.18644,1,18.555,7.34,2.569,1.101
-38.86,-18.076,-8.604,-0.18562,52.204,0.16846,48.234,2,7.36,2.576,1.104,-0.18562,1,18.576,7.36,2.576,1.104
-38.88,-18.083,-8.607,-0.18484,52.286,0.16856,48.29,2,7.38,2.583,1.107,-0.18484,1,18.597,7.38,2.583,1.107
-38.9,-18.09,-8.61,-0.1841,52.367,0.16867,48.347,2,7.4,2.59,1.11,-0.1841,1,18.619,7.4,2.59,1.11
-38.92,-18.097,-8.613,-0.18338,52.448,0.16878,48.403,2,7.42,2.597,1.113,-0.18338,1,18.64,7.42,2.597,1.113
-38.94,-18.104,-8.616,-0.18269,52.529,0.16888,48.46,2,7.44,2.604,1.116,-0.18269,1,18.662,7.44,2.604,1.116
-38.96,-18.111,-8.619,-0.18204,52.61,0.16898,48.517,2,7.46,2.611,1.119,-0.18204,1,18.683,7.46,2.611,1.119
-38.98,-18.118,-8.622,-0.18141,52.691,0.16909,48.575,2,7.48,2.618,1.122,-0.18141,1,18.704,7.48,2.618,1.122
-39,-18.125,-8.625,-0.1808,52.772,0.16919,48.633,2,7.5,2.625,1.125,-0.1808,1,18.726,7.5,2.625,1.125
-39.02,-18.132,-8.628,-0.18023,52.853,0.1693,48.691,2,7.52,2.632,1.128,-0.18023,1,18.747,7.52,2.632,1.128
-39.04,-18.139,-8.631,-0.17968,52.933,0.1694,48.749,2,7.54,2.639,1.131,-0.17968,1,18.769,7.54,2.639,1.131
-39.06,-18.146,-8.634,-0.17915,53.014,0.1695,48.808,2,7.56,2.646,1.134,-0.17915,1,18.79,7.56,2.646,1.134
-39.08,-18.153,-8.637,-0.17864,53.094,0.1696,48.867,2,7.58,2.653,1.137,-0.17864,1,18.811,7.58,2.653,1.137
-39.1,-18.16,-8.64,-0.17816,53.174,0.16971,48.927,2,7.6,2.66,1.14,-0.17816,1,18.833,7.6,2.66,1.14
-39.12,-18.167,-8.643,-0.1777,53.254,0.16981,48.987,2,7.62,2.667,1.143,-0.1777,1,18.854,7.62,2.667,1.143
-39.14,-18.174,-8.646,-0.17726,53.334,0.16991,49.047,2,7.64,2.674,1.146,-0.17726,1,18.876,7.64,2.674,1.146
-39.16,-18.181,-8.649,-0.17684,53.414,0.17001,49.108,2,7.66,2.681,1.149,-0.17684,1,18.897,7.66,2.681,1.149
-39.18,-18.188,-8.652,-0.17643,53.494,0.17011,49.168,2,7.68,2.688,1.152,-0.17643,1,18.918,7.68,2.688,1.152
-39.2,-18.195,-8.655,-0.17604,53.573,0.17021,49.23,2,7.7,2.695,1.155,-0.17604,1,18.94,7.7,2.695,1.155
-39.22,-18.202,-8.658,-0.17567,53.652,0.17031,49.291,2,7.72,2.702,1.158,-0.17567,1,18.961,7.72,2.702,1.158
-39.24,-18.209,-8.661,-0.17531,53.732,0.17041,49.353,2,7.74,2.709,1.161,-0.17531,1,18.983,7.74,2.709,1.161
-39.26,-18.216,-8.664,-0.17484,53.812,0.17051,49.413,2,7.76,2.716,1.164,-0.17484,1,19.004,7.76,2.716,1.164
-39.28,-18.223,-8.667,-0.17427,53.893,0.17062,49.47,2,7.78,2.723,1.167,-0.17427,1,19.025,7.78,2.723,1.167
-39.3,-18.23,-8.67,-0.17372,53.974,0.17073,49.526,2,7.8,2.73,1.17,-0.17372,1,19.047,7.8,2.73,1.17
-39.32,-18.237,-8.673,-0.17319,54.056,0.17084,49.583,2,7.82,2.737,1.173,-0.17319,1,19.068,7.82,2.737,1.173
-39.34,-18.244,-8.676,-0.17268,54.137,0.17095,49.639,2,7.84,2.744,1.176,-0.17268,1,19.09,7.84,2.744,1.176
-39.36,-18.251,-8.679,-0.172,54.217,0.17106,49.694,2,7.86,2.751,1.179,-0.172,1,19.111,7.86,2.751,1.179
-39.38,-18.258,-8.682,-0.17015,54.289,0.17117,49.747,2,7.88,2.758,1.182,-0.17015,1,19.132,7.88,2.758,1.182
-39.4,-18.265,-8.685,-0.16833,54.362,0.17128,49.799,2,7.9,2.765,1.185,-0.16833,1,19.154,7.9,2.765,1.185
-39.42,-18.272,-8.688,-0.16654,54.434,0.1714,49.852,2,7.92,2.772,1.188,-0.16654,1,19.175,7.92,2.772,1.188
-39.44,-18.279,-8.691,-0.16478,54.505,0.17151,49.905,2,7.94,2.779,1.191,-0.16478,1,19.197,7.94,2.779,1.191
-39.46,-18.286,-8.694,-0.16304,54.577,0.17162,49.957,2,7.96,2.786,1.194,-0.16304,1,19.218,7.96,2.786,1.194
-39.48,-18.293,-8.697,-0.16134,54.648,0.17173,50.009,2,7.98,2.793,1.197,-0.16134,1,19.239,7.98,2.793,1.197
-39.5,-18.3,-8.7,-0.15966,54.719,0.17184,50.061,2,8,2.8,1.2,-0.15966,1,19.261,8,2.8,1.2
-39.52,-18.307,-8.703,-0.15801,54.79,0.17196,50.113,2,8.02,2.807,1.203,-0.15801,1,19.282,8.02,2.807,1.203
-39.54,-18.314,-8.706,-0.15638,54.861,0.17207,50.165,2,8.04,2.814,1.206,-0.15638,1,19.304,8.04,2.814,1.206
-39.56,-18.321,-8.709,-0.15478,54.931,0.17218,50.217,2,8.06,2.821,1.209,-0.15478,1,19.325,8.06,2.821,1.209
-39.58,-18.328,-8.712,-0.1532,55.001,0.1723,50.269,2,8.08,2.828,1.212,-0.1532,1,19.346,8.08,2.828,1.212
-39.6,-18.335,-8.715,-0.15165,55.071,0.17241,50.32,2,8.1,2.835,1.215,-0.15165,1,19.368,8.1,2.835,1.215
-39.62,-18.342,-8.718,-0.15011,55.141,0.17253,50.372,2,8.12,2.842,1.218,-0.15011,1,19.389,8.12,2.842,1.218
-39.64,-18.349,-8.721,-0.1486,55.211,0.17264,50.423,2,8.14,2.849,1.221,-0.1486,1,19.411,8.14,2.849,1.221
-39.66,-18.356,-8.724,-0.14711,55.28,0.17275,50.474,2,8.16,2.856,1.224,-0.14711,1,19.432,8.16,2.856,1.224
-39.68,-18.363,-8.727,-0.14564,55.349,0.17287,50.526,2,8.18,2.863,1.227,-0.14564,1,19.453,8.18,2.863,1.227
-39.7,-18.37,-8.73,-0.14418,55.418,0.17298,50.577,2,8.2,2.87,1.23,-0.14418,1,19.475,8.2,2.87,1.23
-39.72,-18.377,-8.733,-0.14275,55.487,0.1731,50.628,2,8.22,2.877,1.233,-0.14275,1,19.496,8.22,2.877,1.233
-39.74,-18.384,-8.736,-0.14133,55.556,0.17322,50.679,2,8.24,2.884,1.236,-0.14133,1,19.518,8.24,2.884,1.236
-39.76,-18.391,-8.739,-0.13934,55.623,0.17332,50.731,2,8.26,2.891,1.239,-0.13934,1,19.539,8.26,2.891,1.239
-39.78,-18.398,-8.742,-0.1368,55.688,0.17342,50.785,2,8.28,2.898,1.242,-0.1368,1,19.56,8.28,2.898,1.242
-39.8,-18.405,-8.745,-0.13432,55.752,0.17352,50.839,2,8.3,2.905,1.245,-0.13432,1,19.582,8.3,2.905,1.245
-39.82,-18.412,-8.748,-0.13189,55.816,0.17362,50.894,2,8.32,2.912,1.248,-0.13189,1,19.603,8.32,2.912,1.248
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.625,8.34,2.919,1.251
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.646,8.36,2.926,1.254
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.667,8.38,2.933,1.257
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.689,8.4,2.94,1.26
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.71,8.42,2.947,1.263
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.732,8.44,2.954,1.266
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.753,8.46,2.961,1.269
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.774,8.48,2.968,1.272
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.796,8.5,2.975,1.275
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.817,8.52,2.982,1.278
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.839,8.54,2.989,1.281
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.86,8.56,2.996,1.284
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.881,8.58,3.003,1.287
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.903,8.6,3.01,1.29
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.924,8.62,3.017,1.293
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.946,8.64,3.024,1.296
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.967,8.66,3.031,1.299
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,19.988,8.68,3.038,1.302
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.01,8.7,3.045,1.305
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.031,8.72,3.052,1.308
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.053,8.74,3.059,1.311
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.074,8.76,3.066,1.314
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.095,8.78,3.073,1.317
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.117,8.8,3.08,1.32
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.138,8.82,3.087,1.323
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.16,8.84,3.094,1.326
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.181,8.86,3.101,1.329
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.202,8.88,3.108,1.332
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.224,8.9,3.115,1.335
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.245,8.92,3.122,1.338
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.267,8.94,3.129,1.341
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.288,8.96,3.136,1.344
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.309,8.98,3.143,1.347
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.331,9,3.15,1.35
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.352,9.02,3.157,1.353
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.374,9.04,3.164,1.356
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.395,9.06,3.171,1.359
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.416,9.08,3.178,1.362
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.438,9.1,3.185,1.365
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.459,9.12,3.192,1.368
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.481,9.14,3.199,1.371
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.502,9.16,3.206,1.374
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.523,9.18,3.213,1.377
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.545,9.2,3.22,1.38
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.566,9.22,3.227,1.383
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.588,9.24,3.234,1.386
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.609,9.26,3.241,1.389
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.631,9.28,3.248,1.392
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.652,9.3,3.255,1.395
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.673,9.32,3.262,1.398
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.695,9.34,3.269,1.401
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.716,9.36,3.276,1.404
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.738,9.38,3.283,1.407
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.759,9.4,3.29,1.41
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.78,9.42,3.297,1.413
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.802,9.44,3.304,1.416
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.823,9.46,3.311,1.419
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.845,9.48,3.318,1.422
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.866,9.5,3.325,1.425
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.887,9.52,3.332,1.428
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.909,9.54,3.339,1.431
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.93,9.56,3.346,1.434
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.952,9.58,3.353,1.437
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.973,9.6,3.36,1.44
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,20.994,9.62,3.367,1.443
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.016,9.64,3.374,1.446
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.037,9.66,3.381,1.449
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.059,9.68,3.388,1.452
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.08,9.7,3.395,1.455
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.101,9.72,3.402,1.458
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.123,9.74,3.409,1.461
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.144,9.76,3.416,1.464
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.166,9.78,3.423,1.467
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.187,9.8,3.43,1.47
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.208,9.82,3.437,1.473
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.23,9.84,3.444,1.476
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.251,9.86,3.451,1.479
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.273,9.88,3.458,1.482
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.294,9.9,3.465,1.485
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.315,9.92,3.472,1.488
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.337,9.94,3.479,1.491
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.358,9.96,3.486,1.494
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.38,9.98,3.493,1.497
nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0,21.401,10,3.5,1.5

